Counterfactual Action Evaluation, Observation Bottlenecks, and Representation Geometry in Joint-Embedding Predictive World Models

Low latent prediction error does not establish that a world model distinguishes the consequences of its actions. We introduce an evaluation protocol that traces the same intervention through simulator state, raster observations, target embeddings, and predictor outputs. Exact simulator-state forks in a controlled deformable-physics testbed reveal distinct bottlenecks. Changed commands alter particle motion, yet 41.5% of one-step raster pairs are identical. Observation loss is not the whole explanation: among 579 high-visibility counterfactuals, median predictor-to-target response is 0.0051 and 0.0217 across two seeds, falling to 0.0027 and 0.0116 after variance normalization. An isotropic state perturbation matched to the target counterfactual embedding shift produces 190x and 53x larger predictor changes on the same visible pairs, isolating action-path under-use rather than a dead or globally shrunk predictor. MSE-only training gives 8.36x lower 10-step latent error in matched seeds, but in spectrally concentrated spaces; one VICReg target encoder is also strongly concentrated, so neither error nor rank alone certifies physical state. Finally, stiffness remains near chance even from full-resolution rasters and mechanical state while privileged material parameters decode perfectly, indicating weak identifiability under this excitation rather than encoder discard. These results motivate auditing physical effect, observation visibility, representation geometry, and action dependence separately.

==> data/corrected_seed43_audit.json <==
{
  "eval_device": "cpu",
  "dataset_path": "outputs/physics_mpm",
  "checkpoint_policy": "last.pt final epoch, not best.pt",
  "mse_scope": "evaluate_model averages rollout MSE over all episodes (train+val), matching outputs/mpm_action_ablation.json; rank and probes use val",
  "variance_normalized_mse": "not implemented in src/eval.py",
  "table_markdown": "| Model | Seed | MSE@1 | MSE@5 | MSE@10 | Pred. eff. rank | Top-1 | Contact | Stiffness | Geometry | Shuffle \u0394 all | Shuffle \u0394 change |\n|---|---|---|---|---|---|---|---|---|---|---|---|\n| corrected no-crop + action | 42 | 0.0757 | 0.622 | 1.200 | 12.27 | 0.178 | 0.395 | 0.302 | 0.999 | 0.02 | 0.02 |\n| corrected no-crop + action | 43 | 0.0695 | 0.616 | 1.107 | 5.78 | 0.333 | 0.398 | 0.294 | 1.000 | 0.01 | 0.01 |\n| corrected no-crop + no-action | 42 | 0.0739 | 0.597 | 1.144 | 11.67 | 0.182 | 0.394 | 0.298 | 1.000 | 0.00 | 0.00 |\n| corrected no-crop + no-action | 43 | 0.0992 | 0.703 | 1.260 | 13.44 | 0.184 | 0.407 | 0.358 | 1.000 | 0.00 | 0.00 |",
  "two_seed_mean_half_range": {
    "corrected no-crop + action": {
      "mse_1": {
        "mean": 0.07258760184049606,
        "half_range": 0.0031232833862304688
      },
      "mse_5": {
        "mean": 0.6188909709453583,
        "half_range": 0.003239363431930542
      },
      "mse_10": {
        "mean": 1.1531729698181152,
        "half_range": 0.046352267265319824
      },
      "pred_eff_rank": {
        "mean": 9.02195845576523,
        "half_range": 3.245778400076015
      },
      "target_eff_rank": {
        "mean": 3.3805626811568805,
        "half_range": 1.2601966818954773
      },
      "top1": {
        "mean": 0.25526281005644974,
        "half_range": 0.07744052237759408
      },
      "contact": {
        "mean": 0.39674999862909316,
        "half_range": 0.0012500032782554737
      },
      "stiffness": {
        "mean": 0.2980000004172325,
        "half_range": 0.0044999971985816845
      },
      "geometry": {
        "mean": 0.9992500007152557,
        "half_range": 0.0007499992847442849
      },
      "shuffle_delta_all": {
        "mean": 0.01434311755301386,
        "half_range": 0.0016974266445898998
      },
      "shuffle_delta_change": {
        "mean": 0.014803096810358792,
        "half_range": 0.001538062609485892
      }
    },
    "corrected no-crop + no-action": {
      "mse_1": {
        "mean": 0.08653930202126503,
        "half_range": 0.012676533311605453
      },
      "mse_5": {
        "mean": 0.6500355899333954,
        "half_range": 0.05265185236930847
      },
      "mse_10": {
        "mean": 1.2017768621444702,
        "half_range": 0.057770490646362305
      },
      "pred_eff_rank": {
        "mean": 12.55465134440076,
        "half_range": 0.8875959298929699
      },
      "target_eff_rank": {
        "mean": 5.193878674469545,
        "half_range": 0.19773531705381586
      },
      "top1": {
        "mean": 0.18290278385520203,
        "half_range": 0.0006914215305631327
      },
      "contact": {
        "mean": 0.4002499967813492,
        "half_range": 0.0067499965429305975
      },
      "stiffness": {
        "mean": 0.32775000035762786,
        "half_range": 0.030249997973442078
      },
      "geometry": {
        "mean": 1.0,
        "half_range": 0.0
      },
      "shuffle_delta_all": {
        "mean": 0.0,
        "half_range": 0.0
      },
      "shuffle_delta_change": {
        "mean": 0.0,
        "half_range": 0.0
      }
    }
  },
  "runs": [
    {
      "key": "vicreg_nocrop_s42",
      "label": "corrected no-crop + action",
      "seed": 42,
      "checkpoint": "outputs/vicreg_nocrop/last.pt",
      "checkpoint_epoch": 200,
      "condition_on_action": true,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 42,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "cpu",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "n_train": 1800,
      "n_val": 200,
      "start_frame": 0,
      "summary": {
        "mse_k": {
          "1": 0.07571088522672653,
          "5": 0.6221303343772888,
          "10": 1.199525237083435
        },
        "variance_normalized_mse_k": {
          "1": null,
          "5": null,
          "10": null
        },
        "effective_rank_z_target": 4.640759363052358,
        "effective_rank_z_hat": 12.267736855841244,
        "eig_frac_top1_z_hat": 0.17782228767885566,
        "eig_frac_top1_z_target": 0.41485626781255064,
        "geometry_val_mean": 0.9985000014305114,
        "stiffness_val_mean": 0.3024999976158142,
        "contact_val_mean": 0.3954999953508377,
        "shuffle_delta_all": 0.01604054419760376,
        "shuffle_delta_change": 0.016341159419844684,
        "neutral_delta_all": 0.013324476591138338,
        "pred_to_pred_mse_all": 3.324896397316479e-06
      },
      "horizons": [
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10
      ],
      "rollout_mse": [
        0.07571088522672653,
        0.17678125202655792,
        0.31627780199050903,
        0.4703160524368286,
        0.6221303343772888,
        0.763498067855835,
        0.8921485543251038,
        1.0068590641021729,
        1.108925223350525,
        1.199525237083435
      ],
      "effective_rank": {
        "z_target": {
          "participation_ratio": 4.640759363052358,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 34.855525970458984,
          "eig_sumsq": 261.79071044921875,
          "eig_max": 14.460033416748047,
          "eig_frac_top1": 0.41485626781255064,
          "split": "val"
        },
        "z_hat": {
          "participation_ratio": 12.267736855841244,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 100.11424255371094,
          "eig_sumsq": 817.0098266601562,
          "eig_max": 17.80254364013672,
          "eig_frac_top1": 0.17782228767885566,
          "split": "val"
        }
      },
      "geometry_probe_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9950000047683716,
        0.9900000095367432
      ],
      "stiffness_probe_acc": [
        0.33500000834465027,
        0.3100000023841858,
        0.29499998688697815,
        0.2800000011920929,
        0.3199999928474426,
        0.2750000059604645,
        0.2849999964237213,
        0.29499998688697815,
        0.32499998807907104,
        0.3050000071525574
      ],
      "contact_probe_acc": [
        0.36000001430511475,
        0.3799999952316284,
        0.3799999952316284,
        0.38999998569488525,
        0.3799999952316284,
        0.375,
        0.4449999928474426,
        0.41999998688697815,
        0.4099999964237213,
        0.41499999165534973
      ],
      "counterfactual": {
        "protocol": {
          "shuffle": "episode permutation of model_actions; one shared perm for all t",
          "neutral": "zeros in z-scored action space (training-split mean)",
          "one_step": "rollout_predictions start_frame=t, max_horizon=1",
          "change_times": [
            3,
            6,
            9,
            12
          ],
          "shuffle_seed": 0,
          "prior_script": null,
          "note": "No counterfactual-action helper existed in src/eval.py or paper macros. This wraps rollout_predictions only."
        },
        "all_t0_one_step": {
          "true_mse": 0.07571093738079071,
          "shuffled_mse": 0.0757230818271637,
          "neutral_mse": 0.07572102546691895,
          "shuffle_pct_change": 0.01604054419760376,
          "neutral_pct_change": 0.013324476591138338,
          "pred_to_pred_mse": 3.324896397316479e-06
        },
        "change_boundaries": [
          {
            "t": 3,
            "true_mse": 0.07699552178382874,
            "shuffled_mse": 0.07700689136981964,
            "neutral_mse": 0.07700683921575546,
            "shuffle_pct_change": 0.014766554895006504,
            "neutral_pct_change": 0.014698818404662438,
            "pred_to_pred_mse": 3.3313665426248917e-06
          },
          {
            "t": 6,
            "true_mse": 0.07663541287183762,
            "shuffled_mse": 0.07664913684129715,
            "neutral_mse": 0.07664857059717178,
            "shuffle_pct_change": 0.01790813012580121,
            "neutral_pct_change": 0.017169249621153605,
            "pred_to_pred_mse": 3.2505120088899275e-06
          },
          {
            "t": 9,
            "true_mse": 0.07667049765586853,
            "shuffled_mse": 0.0766807347536087,
            "neutral_mse": 0.07668419182300568,
            "shuffle_pct_change": 0.013352068987633301,
            "neutral_pct_change": 0.017861064628289673,
            "pred_to_pred_mse": 3.3480580441391794e-06
          },
          {
            "t": 12,
            "true_mse": 0.07678713649511337,
            "shuffled_mse": 0.07680198550224304,
            "neutral_mse": 0.07679938524961472,
            "shuffle_pct_change": 0.019337883670937722,
            "neutral_pct_change": 0.015951570875575322,
            "pred_to_pred_mse": 3.4311071885895217e-06
          }
        ],
        "change_boundary_mean": {
          "true_mse": 0.07677214220166206,
          "shuffled_mse": 0.07678468711674213,
          "neutral_mse": 0.07678474672138691,
          "shuffle_pct_change": 0.016341159419844684,
          "neutral_pct_change": 0.01642017588242026,
          "pred_to_pred_mse": 3.34026094606088e-06
        }
      },
      "variance_normalized_mse_supported": false
    },
    {
      "key": "vicreg_nocrop_s43",
      "label": "corrected no-crop + action",
      "seed": 43,
      "checkpoint": "outputs/vicreg_nocrop_seed43/last.pt",
      "checkpoint_epoch": 200,
      "condition_on_action": true,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 43,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "cpu",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "n_train": 1800,
      "n_val": 200,
      "start_frame": 0,
      "summary": {
        "mse_k": {
          "1": 0.0694643184542656,
          "5": 0.6156516075134277,
          "10": 1.1068207025527954
        },
        "variance_normalized_mse_k": {
          "1": null,
          "5": null,
          "10": null
        },
        "effective_rank_z_target": 2.1203659992614035,
        "effective_rank_z_hat": 5.776180055689214,
        "eig_frac_top1_z_hat": 0.3327033324340438,
        "eig_frac_top1_z_target": 0.6654541457469261,
        "geometry_val_mean": 1.0,
        "stiffness_val_mean": 0.29350000321865083,
        "contact_val_mean": 0.39800000190734863,
        "shuffle_delta_all": 0.01264569090842396,
        "shuffle_delta_change": 0.0132650342008729,
        "neutral_delta_all": 0.010532712868594004,
        "pred_to_pred_mse_all": 4.315193564252695e-06
      },
      "horizons": [
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10
      ],
      "rollout_mse": [
        0.0694643184542656,
        0.15649496018886566,
        0.2921050786972046,
        0.4563141167163849,
        0.6156516075134277,
        0.7502053380012512,
        0.8615178465843201,
        0.955860435962677,
        1.0368757247924805,
        1.1068207025527954
      ],
      "effective_rank": {
        "z_target": {
          "participation_ratio": 2.1203659992614035,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 19.790203094482422,
          "eig_sumsq": 184.70968627929688,
          "eig_max": 13.169472694396973,
          "eig_frac_top1": 0.6654541457469261,
          "split": "val"
        },
        "z_hat": {
          "participation_ratio": 5.776180055689214,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 72.73446655273438,
          "eig_sumsq": 915.882568359375,
          "eig_max": 24.198999404907227,
          "eig_frac_top1": 0.3327033324340438,
          "split": "val"
        }
      },
      "geometry_probe_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "stiffness_probe_acc": [
        0.29499998688697815,
        0.30000001192092896,
        0.28999999165534973,
        0.28999999165534973,
        0.2750000059604645,
        0.30000001192092896,
        0.2849999964237213,
        0.30000001192092896,
        0.30000001192092896,
        0.30000001192092896
      ],
      "contact_probe_acc": [
        0.4050000011920929,
        0.39500001072883606,
        0.41999998688697815,
        0.3799999952316284,
        0.3700000047683716,
        0.36500000953674316,
        0.4350000023841858,
        0.42500001192092896,
        0.41499999165534973,
        0.3700000047683716
      ],
      "counterfactual": {
        "protocol": {
          "shuffle": "episode permutation of model_actions; one shared perm for all t",
          "neutral": "zeros in z-scored action space (training-split mean)",
          "one_step": "rollout_predictions start_frame=t, max_horizon=1",
          "change_times": [
            3,
            6,
            9,
            12
          ],
          "shuffle_seed": 0,
          "prior_script": null,
          "note": "No counterfactual-action helper existed in src/eval.py or paper macros. This wraps rollout_predictions only."
        },
        "all_t0_one_step": {
          "true_mse": 0.06946425139904022,
          "shuffled_mse": 0.069473035633564,
          "neutral_mse": 0.0694715678691864,
          "shuffle_pct_change": 0.01264569090842396,
          "neutral_pct_change": 0.010532712868594004,
          "pred_to_pred_mse": 4.315193564252695e-06
        },
        "change_boundaries": [
          {
            "t": 3,
            "true_mse": 0.0697440505027771,
            "shuffled_mse": 0.06975306570529938,
            "neutral_mse": 0.06975261121988297,
            "shuffle_pct_change": 0.012926124102756063,
            "neutral_pct_change": 0.01227447652402208,
            "pred_to_pred_mse": 4.317998900660314e-06
          },
          {
            "t": 6,
            "true_mse": 0.06979658454656601,
            "shuffled_mse": 0.06980674713850021,
            "neutral_mse": 0.06980545073747635,
            "shuffle_pct_change": 0.014560299762840043,
            "neutral_pct_change": 0.01270290081948655,
            "pred_to_pred_mse": 4.176465154159814e-06
          },
          {
            "t": 9,
            "true_mse": 0.07017002254724503,
            "shuffled_mse": 0.07017717510461807,
            "neutral_mse": 0.07017828524112701,
            "shuffle_pct_change": 0.010193180953064544,
            "neutral_pct_change": 0.011775247580154769,
            "pred_to_pred_mse": 4.340118721302133e-06
          },
          {
            "t": 12,
            "true_mse": 0.06975594907999039,
            "shuffled_mse": 0.06976667791604996,
            "neutral_mse": 0.06976480036973953,
            "shuffle_pct_change": 0.01538053198483095,
            "neutral_pct_change": 0.012688938887485533,
            "pred_to_pred_mse": 4.441858891368611e-06
          }
        ],
        "change_boundary_mean": {
          "true_mse": 0.06986665166914463,
          "shuffled_mse": 0.0698759164661169,
          "neutral_mse": 0.06987528689205647,
          "shuffle_pct_change": 0.0132650342008729,
          "neutral_pct_change": 0.012360390952787233,
          "pred_to_pred_mse": 4.319110416872718e-06
        }
      },
      "variance_normalized_mse_supported": false
    },
    {
      "key": "vicreg_nocrop_noaction_s42",
      "label": "corrected no-crop + no-action",
      "seed": 42,
      "checkpoint": "outputs/no_action/last.pt",
      "checkpoint_epoch": 200,
      "condition_on_action": false,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 42,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "cpu",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "n_train": 1800,
      "n_val": 200,
      "start_frame": 0,
      "summary": {
        "mse_k": {
          "1": 0.07386276870965958,
          "5": 0.5973837375640869,
          "10": 1.144006371498108
        },
        "variance_normalized_mse_k": {
          "1": null,
          "5": null,
          "10": null
        },
        "effective_rank_z_target": 4.996143357415729,
        "effective_rank_z_hat": 11.667055414507791,
        "eig_frac_top1_z_hat": 0.18221136232463891,
        "eig_frac_top1_z_target": 0.3747397736210466,
        "geometry_val_mean": 1.0,
        "stiffness_val_mean": 0.2975000023841858,
        "contact_val_mean": 0.3935000002384186,
        "shuffle_delta_all": 0.0,
        "shuffle_delta_change": 0.0,
        "neutral_delta_all": 0.0,
        "pred_to_pred_mse_all": 0.0
      },
      "horizons": [
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10
      ],
      "rollout_mse": [
        0.07386276870965958,
        0.16376587748527527,
        0.29082155227661133,
        0.44191718101501465,
        0.5973837375640869,
        0.7436360716819763,
        0.8720805644989014,
        0.9818134903907776,
        1.0715454816818237,
        1.144006371498108
      ],
      "effective_rank": {
        "z_target": {
          "participation_ratio": 4.996143357415729,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 34.445335388183594,
          "eig_sumsq": 237.47940063476562,
          "eig_max": 12.908037185668945,
          "eig_frac_top1": 0.3747397736210466,
          "split": "val"
        },
        "z_hat": {
          "participation_ratio": 11.667055414507791,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 93.66899108886719,
          "eig_sumsq": 752.0217895507812,
          "eig_max": 17.067554473876953,
          "eig_frac_top1": 0.18221136232463891,
          "split": "val"
        }
      },
      "geometry_probe_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "stiffness_probe_acc": [
        0.2750000059604645,
        0.2800000011920929,
        0.30000001192092896,
        0.29499998688697815,
        0.2750000059604645,
        0.2750000059604645,
        0.29499998688697815,
        0.33000001311302185,
        0.33000001311302185,
        0.3199999928474426
      ],
      "contact_probe_acc": [
        0.4050000011920929,
        0.4000000059604645,
        0.41499999165534973,
        0.38499999046325684,
        0.375,
        0.375,
        0.4300000071525574,
        0.4300000071525574,
        0.4000000059604645,
        0.3199999928474426
      ],
      "counterfactual": {
        "protocol": {
          "shuffle": "episode permutation of model_actions; one shared perm for all t",
          "neutral": "zeros in z-scored action space (training-split mean)",
          "one_step": "rollout_predictions start_frame=t, max_horizon=1",
          "change_times": [
            3,
            6,
            9,
            12
          ],
          "shuffle_seed": 0,
          "prior_script": null,
          "note": "No counterfactual-action helper existed in src/eval.py or paper macros. This wraps rollout_predictions only."
        },
        "all_t0_one_step": {
          "true_mse": 0.07386283576488495,
          "shuffled_mse": 0.07386283576488495,
          "neutral_mse": 0.07386283576488495,
          "shuffle_pct_change": 0.0,
          "neutral_pct_change": 0.0,
          "pred_to_pred_mse": 0.0
        },
        "change_boundaries": [
          {
            "t": 3,
            "true_mse": 0.07593240588903427,
            "shuffled_mse": 0.07593240588903427,
            "neutral_mse": 0.07593240588903427,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 6,
            "true_mse": 0.07451942563056946,
            "shuffled_mse": 0.07451942563056946,
            "neutral_mse": 0.07451942563056946,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 9,
            "true_mse": 0.07578981667757034,
            "shuffled_mse": 0.07578981667757034,
            "neutral_mse": 0.07578981667757034,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 12,
            "true_mse": 0.07466581463813782,
            "shuffled_mse": 0.07466581463813782,
            "neutral_mse": 0.07466581463813782,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          }
        ],
        "change_boundary_mean": {
          "true_mse": 0.07522686570882797,
          "shuffled_mse": 0.07522686570882797,
          "neutral_mse": 0.07522686570882797,
          "shuffle_pct_change": 0.0,
          "neutral_pct_change": 0.0,
          "pred_to_pred_mse": 0.0
        }
      },
      "variance_normalized_mse_supported": false
    },
    {
      "key": "vicreg_nocrop_noaction_s43",
      "label": "corrected no-crop + no-action",
      "seed": 43,
      "checkpoint": "outputs/vicreg_nocrop_noaction_seed43/last.pt",
      "checkpoint_epoch": 200,
      "condition_on_action": false,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 43,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "cpu",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "n_train": 1800,
      "n_val": 200,
      "start_frame": 0,
      "summary": {
        "mse_k": {
          "1": 0.09921583533287048,
          "5": 0.7026874423027039,
          "10": 1.2595473527908325
        },
        "variance_normalized_mse_k": {
          "1": null,
          "5": null,
          "10": null
        },
        "effective_rank_z_target": 5.391613991523361,
        "effective_rank_z_hat": 13.442247274293731,
        "eig_frac_top1_z_hat": 0.18359420538576518,
        "eig_frac_top1_z_target": 0.39645294046172413,
        "geometry_val_mean": 1.0,
        "stiffness_val_mean": 0.35799999833106994,
        "contact_val_mean": 0.4069999933242798,
        "shuffle_delta_all": 0.0,
        "shuffle_delta_change": 0.0,
        "neutral_delta_all": 0.0,
        "pred_to_pred_mse_all": 0.0
      },
      "horizons": [
        1,
        2,
        3,
        4,
        5,
        6,
        7,
        8,
        9,
        10
      ],
      "rollout_mse": [
        0.09921583533287048,
        0.2365729957818985,
        0.39673125743865967,
        0.5557234883308411,
        0.7026874423027039,
        0.8368950486183167,
        0.9602218270301819,
        1.0724116563796997,
        1.1732635498046875,
        1.2595473527908325
      ],
      "effective_rank": {
        "z_target": {
          "participation_ratio": 5.391613991523361,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 36.44948196411133,
          "eig_sumsq": 246.41317749023438,
          "eig_max": 14.450504302978516,
          "eig_frac_top1": 0.39645294046172413,
          "split": "val"
        },
        "z_hat": {
          "participation_ratio": 13.442247274293731,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 105.62681579589844,
          "eig_sumsq": 829.9969482421875,
          "eig_max": 19.392471313476562,
          "eig_frac_top1": 0.18359420538576518,
          "split": "val"
        }
      },
      "geometry_probe_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "stiffness_probe_acc": [
        0.35499998927116394,
        0.3449999988079071,
        0.3700000047683716,
        0.3449999988079071,
        0.3449999988079071,
        0.3400000035762787,
        0.3449999988079071,
        0.375,
        0.3799999952316284,
        0.3799999952316284
      ],
      "contact_probe_acc": [
        0.41499999165534973,
        0.38999998569488525,
        0.375,
        0.41499999165534973,
        0.4099999964237213,
        0.41499999165534973,
        0.4449999928474426,
        0.4300000071525574,
        0.44999998807907104,
        0.32499998807907104
      ],
      "counterfactual": {
        "protocol": {
          "shuffle": "episode permutation of model_actions; one shared perm for all t",
          "neutral": "zeros in z-scored action space (training-split mean)",
          "one_step": "rollout_predictions start_frame=t, max_horizon=1",
          "change_times": [
            3,
            6,
            9,
            12
          ],
          "shuffle_seed": 0,
          "prior_script": null,
          "note": "No counterfactual-action helper existed in src/eval.py or paper macros. This wraps rollout_predictions only."
        },
        "all_t0_one_step": {
          "true_mse": 0.09921569377183914,
          "shuffled_mse": 0.09921569377183914,
          "neutral_mse": 0.09921569377183914,
          "shuffle_pct_change": 0.0,
          "neutral_pct_change": 0.0,
          "pred_to_pred_mse": 0.0
        },
        "change_boundaries": [
          {
            "t": 3,
            "true_mse": 0.10120250284671783,
            "shuffled_mse": 0.10120250284671783,
            "neutral_mse": 0.10120250284671783,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 6,
            "true_mse": 0.100387804210186,
            "shuffled_mse": 0.100387804210186,
            "neutral_mse": 0.100387804210186,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 9,
            "true_mse": 0.10120042413473129,
            "shuffled_mse": 0.10120042413473129,
            "neutral_mse": 0.10120042413473129,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          },
          {
            "t": 12,
            "true_mse": 0.1007777526974678,
            "shuffled_mse": 0.1007777526974678,
            "neutral_mse": 0.1007777526974678,
            "shuffle_pct_change": 0.0,
            "neutral_pct_change": 0.0,
            "pred_to_pred_mse": 0.0
          }
        ],
        "change_boundary_mean": {
          "true_mse": 0.10089212097227573,
          "shuffled_mse": 0.10089212097227573,
          "neutral_mse": 0.10089212097227573,
          "shuffle_pct_change": 0.0,
          "neutral_pct_change": 0.0,
          "pred_to_pred_mse": 0.0
        }
      },
      "variance_normalized_mse_supported": false
    }
  ]
}

==> data/final_run_summary.csv <==
name,seed,objective,action,mse1,mse5,mse10,vnmse10,pred_rank,top1,target_rank,shuffle_change_pct,geometry,stiffness,contact
vicreg_action_s42,42,vicreg,True,0.07550955563783646,0.6198977828025818,1.211035132408142,4.447185516357422,12.267737845981799,0.17782229867973118,4.6407606551521745,0.017024009368094006,0.9990000009536744,0.3005000025033951,0.3969999998807907
vicreg_action_s43,43,vicreg,True,0.06967870891094208,0.6164068579673767,1.1006358861923218,7.152136325836182,5.776180825547953,0.332703306210594,2.1203629047128145,0.011313094953613323,1.0,0.3030000001192093,0.396000000834465
vicreg_noaction_s42,42,vicreg,False,0.07474203407764435,0.5949959754943848,1.1459277868270874,4.282145023345947,11.667046885532148,0.18221158079235303,4.996144717235113,0.0,1.0,0.3004999965429306,0.385999995470047
vicreg_noaction_s43,43,vicreg,False,0.09870760142803192,0.7114853858947754,1.2705532312393188,4.465683937072754,13.442249216153112,0.18359415600995585,5.391619380358798,0.0,1.0,0.3535000026226044,0.4070000022649765
vicreg_action_s44,44,vicreg,True,0.07080326229333878,0.5084801316261292,1.0639376640319824,4.820026874542236,13.056307525861065,0.17363918339137313,7.948902927348765,0.03911541537655605,1.0,0.3110000014305115,0.3969999969005585
vicreg_noaction_s44,44,vicreg,False,0.07524525374174118,0.5449863076210022,1.062278389930725,4.317349910736084,12.240165028184856,0.14872230297825756,5.7662729393116,0.0,1.0,0.3310000002384186,0.43400000035762787
vicreg_action_s45,45,vicreg,True,0.08054743707180023,0.5521716475486755,1.0882697105407715,3.7033188343048096,13.141592283121296,0.18436343836864028,5.141865114436953,-0.009826639951104887,0.9975000023841858,0.32650000154972075,0.3834999978542328
vicreg_noaction_s45,45,vicreg,False,0.07421112805604935,0.5504964590072632,1.1676372289657593,3.723566770553589,12.703476254748196,0.1571072785795748,6.8044328230106075,0.0,0.9915000021457672,0.30900000035762787,0.41649999618530276
mse_action_s42,42,mse,True,0.007065746001899242,0.07420602440834045,0.14783354103565216,0.7131819128990173,4.309465583123536,0.45319918884729804,4.488278238624906,0.01827879095934737,1.0,0.3330000013113022,0.3950000017881393
mse_action_s43,43,mse,True,0.005492821801453829,0.06330214440822601,0.1286611407995224,0.5184727907180786,3.457406271969465,0.5116349909273971,3.704280314550963,0.0017596228379712642,1.0,0.34849999845027924,0.3600000023841858


==> data/heldout_evaluation/completed_evaluation.json <==
{
  "data_provenance": {
    "method": "Original initial-state RNG seed and supplied recorded actions; Linux NumPy replay. Original observation tensor absent from upload.",
    "hashes": {
      "stiffness_labels.npy": "758264ceeea89af0da8ad76ec5f3c18e6958c27ed7ae6d97a39493f971673835",
      "observations.npy": "aedda53c0486f2dea3903d78bf360208e57040665defbeb00064180716485a7b",
      "actions.npy": "cde17f18b4c123086297a59eea465ed75730f2ea7751fe7e6c1d6ef5ea70f9d1",
      "geometry_labels.npy": "39f397803dbefbad161a5d7d1915944c8d1656aafde0860f62c71096079fddff",
      "stiffness_values.npy": "3adab68bd3e12bf4bfa0ecd4680185c62e1f889f70184dfc271f95e0ae92447f"
    },
    "original_observations_sha256": "ee3fe0fedfc65b690c5de5526a4a434a5dc3a44ee9f9064da7317b5f4cb0759f",
    "numpy_version": "2.3.5",
    "seconds": 62.38443160057068
  },
  "runs": [
    {
      "name": "vicreg_action_s42",
      "checkpoint": "outputs/vicreg_nocrop/last.pt",
      "checkpoint_sha256": "af5699a87b31e60faebddba1deffeae29b967d3212ddb532c460277f72f3f60c",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 42,
          "num_workers": 2,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.07550955563783646,
        0.17320838570594788,
        0.31206536293029785,
        0.4669351577758789,
        0.6198977828025818,
        0.7643746733665466,
        0.8951594829559326,
        1.0151381492614746,
        1.1202285289764404,
        1.211035132408142
      ],
      "vn_mse": [
        0.2772449254989624,
        0.6356820464134216,
        1.145618200302124,
        1.7165391445159912,
        2.2817459106445312,
        2.8126540184020996,
        3.2943308353424072,
        3.7278599739074707,
        4.109785556793213,
        4.447185516357422
      ],
      "target_variance": [
        0.27235686779022217,
        0.2724764347076416,
        0.27239909768104553,
        0.27202126383781433,
        0.2716769576072693,
        0.27176278829574585,
        0.2717272639274597,
        0.2723112404346466,
        0.27257591485977173,
        0.27231496572494507
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 12.267737845981799,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 100.1142578125,
          "eig_sumsq": 817.010009765625,
          "eig_max": 17.802547454833984,
          "eig_frac_top1": 0.17782229867973118,
          "split": "val"
        },
        "target": {
          "participation_ratio": 4.6407606551521745,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 34.85554504394531,
          "eig_sumsq": 261.7909240722656,
          "eig_max": 14.460039138793945,
          "eig_frac_top1": 0.4148562049614476,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07685683173686265,
          "shuffled_mse": 0.07686821592599154,
          "shuffle_error_change_pct": 0.014812201949543358,
          "pred_mse_mean": 3.183232593073626e-06,
          "pred_mse_median": 1.9265100945631275e-06,
          "neutral_error_change_pct": 0.01561094758399939
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.0767575358459726,
          "shuffled_mse": 0.07677060305606574,
          "shuffle_error_change_pct": 0.017024009368094006,
          "pred_mse_mean": 3.1788677006261423e-06,
          "pred_mse_median": 2.0039824448758736e-06,
          "neutral_error_change_pct": 0.019123028624035143
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.07550955813378096,
          "shuffled_mse": 0.07551291452720761,
          "shuffle_error_change_pct": 0.00444499148135602,
          "pred_mse_mean": 3.2723771710152505e-06,
          "pred_mse_median": 1.6938581666181562e-06,
          "neutral_error_change_pct": 0.00483575210210585
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9900000095367432
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9994444251060486,
            0.9988889098167419,
            0.9983333349227905,
            0.9961110949516296
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.9994444251060486,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.9988889098167419,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9983333349227905,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9961110949516296,
              "val_acc": 0.9900000095367432,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.3449999988079071,
            0.3100000023841858,
            0.2849999964237213,
            0.2800000011920929,
            0.2800000011920929,
            0.30000001192092896,
            0.30000001192092896,
            0.30000001192092896,
            0.3199999928474426,
            0.2849999964237213
          ],
          "train_acc": [
            0.39944443106651306,
            0.3933333456516266,
            0.4000000059604645,
            0.40444445610046387,
            0.4077777862548828,
            0.4183333218097687,
            0.41055554151535034,
            0.4072222113609314,
            0.4172222316265106,
            0.42500001192092896
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.39944443106651306,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.3933333456516266,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4000000059604645,
              "val_acc": 0.2849999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.40444445610046387,
              "val_acc": 0.2800000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4077777862548828,
              "val_acc": 0.2800000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4183333218097687,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.41055554151535034,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4072222113609314,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.3199999928474426,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.42500001192092896,
              "val_acc": 0.2849999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.36500000953674316,
            0.375,
            0.375,
            0.4050000011920929,
            0.375,
            0.3799999952316284,
            0.4350000023841858,
            0.42500001192092896,
            0.41499999165534973,
            0.41999998688697815
          ],
          "train_acc": [
            0.47555556893348694,
            0.46888887882232666,
            0.4699999988079071,
            0.4716666638851166,
            0.47111111879348755,
            0.46888887882232666,
            0.4866666793823242,
            0.48944443464279175,
            0.476666659116745,
            0.472777783870697
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.47555556893348694,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.46888887882232666,
              "val_acc": 0.375,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4699999988079071,
              "val_acc": 0.375,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4716666638851166,
              "val_acc": 0.4050000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.47111111879348755,
              "val_acc": 0.375,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.46888887882232666,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4866666793823242,
              "val_acc": 0.4350000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.48944443464279175,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.476666659116745,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.472777783870697,
              "val_acc": 0.41999998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 9.850005149841309,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_action_s43",
      "checkpoint": "outputs/vicreg_nocrop_seed43/last.pt",
      "checkpoint_sha256": "78527aea4761c613caa7be3850e97c6c0a369932891e1717c3c859bba84f39ff",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 43,
          "num_workers": 2,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.06967870891094208,
        0.1561160534620285,
        0.2905482053756714,
        0.4546259045600891,
        0.6164068579673767,
        0.7521771788597107,
        0.8619766235351562,
        0.9532790184020996,
        1.0320833921432495,
        1.1006358861923218
      ],
      "vn_mse": [
        0.44974377751350403,
        1.006414532661438,
        1.8691432476043701,
        2.934290647506714,
        3.9859848022460938,
        4.8780951499938965,
        5.584941864013672,
        6.201422691345215,
        6.698363780975342,
        7.152136325836182
      ],
      "target_variance": [
        0.15492978692054749,
        0.15512102842330933,
        0.15544459223747253,
        0.1549355387687683,
        0.15464355051517487,
        0.15419486165046692,
        0.15433940291404724,
        0.15371941030025482,
        0.15407992899417877,
        0.15388910472393036
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 5.776180825547953,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 72.73446655273438,
          "eig_sumsq": 915.8824462890625,
          "eig_max": 24.198997497558594,
          "eig_frac_top1": 0.332703306210594,
          "split": "val"
        },
        "target": {
          "participation_ratio": 2.1203629047128145,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 19.790193557739258,
          "eig_sumsq": 184.70977783203125,
          "eig_max": 13.169475555419922,
          "eig_frac_top1": 0.6654546109919071,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07025382771715522,
          "shuffled_mse": 0.07026320398474734,
          "shuffle_error_change_pct": 0.013346272931724634,
          "pred_mse_mean": 4.119681307201972e-06,
          "pred_mse_median": 2.58696059063368e-06,
          "neutral_error_change_pct": 0.012418060708485612
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.07014772573951632,
          "shuffled_mse": 0.07015566161833703,
          "shuffle_error_change_pct": 0.011313094953613323,
          "pred_mse_mean": 3.993798600276932e-06,
          "pred_mse_median": 2.5120339159911964e-06,
          "neutral_error_change_pct": 0.013152446970376985
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.06967871708795428,
          "shuffled_mse": 0.06968327770009637,
          "shuffle_error_change_pct": 0.006545201078167473,
          "pred_mse_mean": 4.443919351615477e-06,
          "pred_mse_median": 2.521010628697695e-06,
          "neutral_error_change_pct": 0.008099982390108451
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.3149999976158142,
            0.30000001192092896,
            0.3149999976158142,
            0.3100000023841858,
            0.2800000011920929,
            0.29499998688697815,
            0.28999999165534973,
            0.3100000023841858,
            0.30000001192092896,
            0.3149999976158142
          ],
          "train_acc": [
            0.3894444406032562,
            0.3961111009120941,
            0.3888888955116272,
            0.39055556058883667,
            0.3916666805744171,
            0.3866666555404663,
            0.3955555558204651,
            0.39222222566604614,
            0.40166667103767395,
            0.39055556058883667
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.3894444406032562,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.3961111009120941,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.3888888955116272,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.39055556058883667,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.3916666805744171,
              "val_acc": 0.2800000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.3866666555404663,
              "val_acc": 0.29499998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.3955555558204651,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.39222222566604614,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.40166667103767395,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.39055556058883667,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.41499999165534973,
            0.42500001192092896,
            0.38999998569488525,
            0.3700000047683716,
            0.3700000047683716,
            0.375,
            0.42500001192092896,
            0.4099999964237213,
            0.4399999976158142,
            0.3400000035762787
          ],
          "train_acc": [
            0.4577777683734894,
            0.46444445848464966,
            0.46166667342185974,
            0.4611110985279083,
            0.47777777910232544,
            0.46611112356185913,
            0.45944443345069885,
            0.46166667342185974,
            0.46222221851348877,
            0.47333332896232605
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4577777683734894,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.46444445848464966,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.46166667342185974,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4611110985279083,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.47777777910232544,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.46611112356185913,
              "val_acc": 0.375,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.45944443345069885,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.46166667342185974,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.46222221851348877,
              "val_acc": 0.4399999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.47333332896232605,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 8.274601221084595,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_noaction_s42",
      "checkpoint": "outputs/no_action/last.pt",
      "checkpoint_sha256": "5b920e81424225f90849fb3600fa1324d7b595b6216adcd728ff36e43b8f01fa",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 42,
          "num_workers": 2,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.07474203407764435,
        0.16371333599090576,
        0.29311802983283997,
        0.4422686696052551,
        0.5949959754943848,
        0.7397785782814026,
        0.8664951920509338,
        0.9794215559959412,
        1.072145700454712,
        1.1459277868270874
      ],
      "vn_mse": [
        0.27783796191215515,
        0.6086742877960205,
        1.0917713642120361,
        1.6448231935501099,
        2.2118399143218994,
        2.741816282272339,
        3.2134692668914795,
        3.63813853263855,
        3.987121105194092,
        4.282145023345947
      ],
      "target_variance": [
        0.26901304721832275,
        0.26896706223487854,
        0.2684793174266815,
        0.26888522505760193,
        0.2690050005912781,
        0.26981332898139954,
        0.26964476704597473,
        0.26920953392982483,
        0.2689022123813629,
        0.2676060199737549
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 11.667046885532148,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 93.66898345947266,
          "eig_sumsq": 752.022216796875,
          "eig_max": 17.06757354736328,
          "eig_frac_top1": 0.18221158079235303,
          "split": "val"
        },
        "target": {
          "participation_ratio": 4.996144717235113,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 34.44535446166992,
          "eig_sumsq": 237.47959899902344,
          "eig_max": 12.908037185668945,
          "eig_frac_top1": 0.3747395661157368,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07606145058199763,
          "shuffled_mse": 0.07606145058199763,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.07566343093290925,
          "shuffled_mse": 0.07566343093290925,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.07474203631281853,
          "shuffled_mse": 0.07474203631281853,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9988889098167419,
            0.9983333349227905
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9988889098167419,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9983333349227905,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.3149999976158142,
            0.2750000059604645,
            0.2849999964237213,
            0.2800000011920929,
            0.28999999165534973,
            0.28999999165534973,
            0.29499998688697815,
            0.3149999976158142,
            0.3100000023841858,
            0.3499999940395355
          ],
          "train_acc": [
            0.4050000011920929,
            0.42055556178092957,
            0.4300000071525574,
            0.4305555522441864,
            0.4277777671813965,
            0.41555556654930115,
            0.4188888967037201,
            0.4211111068725586,
            0.4233333468437195,
            0.4233333468437195
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4050000011920929,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.42055556178092957,
              "val_acc": 0.2750000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4300000071525574,
              "val_acc": 0.2849999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4305555522441864,
              "val_acc": 0.2800000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4277777671813965,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.41555556654930115,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4188888967037201,
              "val_acc": 0.29499998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4211111068725586,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4233333468437195,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4233333468437195,
              "val_acc": 0.3499999940395355,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.41499999165534973,
            0.38499999046325684,
            0.4099999964237213,
            0.375,
            0.3449999988079071,
            0.3799999952316284,
            0.4300000071525574,
            0.41999998688697815,
            0.38499999046325684,
            0.3149999976158142
          ],
          "train_acc": [
            0.4738888740539551,
            0.48500001430511475,
            0.48944443464279175,
            0.4811111092567444,
            0.4877777695655823,
            0.48500001430511475,
            0.4833333194255829,
            0.47555556893348694,
            0.47833332419395447,
            0.49000000953674316
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4738888740539551,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.48500001430511475,
              "val_acc": 0.38499999046325684,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.48944443464279175,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4811111092567444,
              "val_acc": 0.375,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4877777695655823,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.48500001430511475,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4833333194255829,
              "val_acc": 0.4300000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.47555556893348694,
              "val_acc": 0.41999998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.47833332419395447,
              "val_acc": 0.38499999046325684,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.49000000953674316,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 8.24148154258728,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_noaction_s43",
      "checkpoint": "outputs/vicreg_nocrop_noaction_seed43/last.pt",
      "checkpoint_sha256": "69c16cb3979896ab1f8815ffad8757b021c0b18048aca0f33515d3c374e0de9b",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 43,
          "num_workers": 2,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "outputs",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.09870760142803192,
        0.23413032293319702,
        0.3983319401741028,
        0.5624552369117737,
        0.7114853858947754,
        0.8487464785575867,
        0.9708607196807861,
        1.0849136114120483,
        1.1853617429733276,
        1.2705532312393188
      ],
      "vn_mse": [
        0.34621042013168335,
        0.8216423988342285,
        1.3982452154159546,
        1.9788621664047241,
        2.5024845600128174,
        2.985931873321533,
        3.412736654281616,
        3.814055919647217,
        4.161398410797119,
        4.465683937072754
      ],
      "target_variance": [
        0.28510868549346924,
        0.2849540412425995,
        0.2848798930644989,
        0.28423163294792175,
        0.28431159257888794,
        0.2842484414577484,
        0.28448158502578735,
        0.284451425075531,
        0.2848469614982605,
        0.28451481461524963
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 13.442249216153112,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 105.62682342529297,
          "eig_sumsq": 829.9969482421875,
          "eig_max": 19.392467498779297,
          "eig_frac_top1": 0.18359415600995585,
          "split": "val"
        },
        "target": {
          "participation_ratio": 5.391619380358798,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 36.449493408203125,
          "eig_sumsq": 246.4130859375,
          "eig_max": 14.45050048828125,
          "eig_frac_top1": 0.3964527113298397,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.10149124596019586,
          "shuffled_mse": 0.10149124596019586,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.10185506184585393,
          "shuffled_mse": 0.10185506184585393,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.09870760072022676,
          "shuffled_mse": 0.09870760072022676,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9994444251060486,
            0.9977777600288391,
            0.996666669845581
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.9994444251060486,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9977777600288391,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.996666669845581,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.36500000953674316,
            0.36000001430511475,
            0.3499999940395355,
            0.35499998927116394,
            0.3449999988079071,
            0.33500000834465027,
            0.3449999988079071,
            0.36000001430511475,
            0.36500000953674316,
            0.35499998927116394
          ],
          "train_acc": [
            0.43111109733581543,
            0.43111109733581543,
            0.4327777922153473,
            0.44055554270744324,
            0.42722222208976746,
            0.43388888239860535,
            0.4266666769981384,
            0.4211111068725586,
            0.4188888967037201,
            0.4166666567325592
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.43111109733581543,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.43111109733581543,
              "val_acc": 0.36000001430511475,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4327777922153473,
              "val_acc": 0.3499999940395355,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.44055554270744324,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.42722222208976746,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.43388888239860535,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4266666769981384,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4211111068725586,
              "val_acc": 0.36000001430511475,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4188888967037201,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4166666567325592,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.4000000059604645,
            0.4050000011920929,
            0.36500000953674316,
            0.4000000059604645,
            0.38999998569488525,
            0.4300000071525574,
            0.4449999928474426,
            0.4399999976158142,
            0.46000000834465027,
            0.33500000834465027
          ],
          "train_acc": [
            0.4905555546283722,
            0.49166667461395264,
            0.49222221970558167,
            0.49666666984558105,
            0.5011110901832581,
            0.5061110854148865,
            0.4950000047683716,
            0.4955555498600006,
            0.4877777695655823,
            0.49444442987442017
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4905555546283722,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.49166667461395264,
              "val_acc": 0.4050000011920929,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.49222221970558167,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.49666666984558105,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.5011110901832581,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.5061110854148865,
              "val_acc": 0.4300000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4950000047683716,
              "val_acc": 0.4449999928474426,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4955555498600006,
              "val_acc": 0.4399999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4877777695655823,
              "val_acc": 0.46000000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.49444442987442017,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 7.830739736557007,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_action_s44",
      "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s44/last.pt",
      "checkpoint_sha256": "0f75471addc4707ef1ee9a179f7a329c9d24a1dddb7685113157cff196e85abc",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 44,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/05_more_seeds",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.07080326229333878,
        0.1453145146369934,
        0.2516231834888458,
        0.3765239417552948,
        0.5084801316261292,
        0.6369616985321045,
        0.7568807005882263,
        0.8682490587234497,
        0.9710519313812256,
        1.0639376640319824
      ],
      "vn_mse": [
        0.3220352232456207,
        0.6573173999786377,
        1.1361618041992188,
        1.6988567113876343,
        2.3012990951538086,
        2.8812220096588135,
        3.425450325012207,
        3.934974431991577,
        4.39214563369751,
        4.820026874542236
      ],
      "target_variance": [
        0.21986186504364014,
        0.22107206284999847,
        0.2214677482843399,
        0.22163373231887817,
        0.22095350921154022,
        0.2210734486579895,
        0.22095800936222076,
        0.22064922749996185,
        0.22108827531337738,
        0.22073271870613098
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 13.056307525861065,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 97.4074478149414,
          "eig_sumsq": 726.7147216796875,
          "eig_max": 16.91374969482422,
          "eig_frac_top1": 0.17363918339137313,
          "split": "val"
        },
        "target": {
          "participation_ratio": 7.948902927348765,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 28.29694175720215,
          "eig_sumsq": 100.7330093383789,
          "eig_max": 7.035453796386719,
          "eig_frac_top1": 0.2486294758194515,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07136229837561647,
          "shuffled_mse": 0.07139182712634405,
          "shuffle_error_change_pct": 0.0413786430646601,
          "pred_mse_mean": 4.889029241894605e-06,
          "pred_mse_median": 2.4984140054584714e-06,
          "neutral_error_change_pct": 0.044126241547481904
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.07108172934502363,
          "shuffled_mse": 0.07110953325871378,
          "shuffle_error_change_pct": 0.03911541537655605,
          "pred_mse_mean": 4.848726803174941e-06,
          "pred_mse_median": 2.448743998684222e-06,
          "neutral_error_change_pct": 0.04543562434844439
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.07080326249822974,
          "shuffled_mse": 0.07083006301894784,
          "shuffle_error_change_pct": 0.037852098579183036,
          "pred_mse_mean": 5.114487066748552e-06,
          "pred_mse_median": 2.294071919095586e-06,
          "neutral_error_change_pct": 0.04171246323185773
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9994444251060486,
            0.9988889098167419
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9994444251060486,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9988889098167419,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.33000001311302185,
            0.3100000023841858,
            0.33500000834465027,
            0.29499998688697815,
            0.30000001192092896,
            0.32499998807907104,
            0.30000001192092896,
            0.3100000023841858,
            0.3149999976158142,
            0.28999999165534973
          ],
          "train_acc": [
            0.40666666626930237,
            0.41111111640930176,
            0.4161111116409302,
            0.4144444465637207,
            0.42444443702697754,
            0.4277777671813965,
            0.4322222173213959,
            0.42500001192092896,
            0.426111102104187,
            0.4172222316265106
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.40666666626930237,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.41111111640930176,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4161111116409302,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4144444465637207,
              "val_acc": 0.29499998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.42444443702697754,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4277777671813965,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4322222173213959,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.42500001192092896,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.426111102104187,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.41499999165534973,
            0.4099999964237213,
            0.4000000059604645,
            0.3799999952316284,
            0.4099999964237213,
            0.4350000023841858,
            0.38499999046325684,
            0.36500000953674316,
            0.38999998569488525,
            0.3799999952316284
          ],
          "train_acc": [
            0.46444445848464966,
            0.4672222137451172,
            0.46833333373069763,
            0.46388888359069824,
            0.4749999940395355,
            0.4794444441795349,
            0.46666666865348816,
            0.472777783870697,
            0.47333332896232605,
            0.48222222924232483
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.46444445848464966,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.4672222137451172,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.46833333373069763,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.46388888359069824,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4749999940395355,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4794444441795349,
              "val_acc": 0.4350000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.46666666865348816,
              "val_acc": 0.38499999046325684,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.472777783870697,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.47333332896232605,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.48222222924232483,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 8.649612665176392,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_noaction_s44",
      "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s44/last.pt",
      "checkpoint_sha256": "e5f354d4969eb6ad704ac90b480b0de350a29eea7d1ef9e76478e48fa8a73df1",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 44,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/05_more_seeds",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.07524525374174118,
        0.15349867939949036,
        0.27191096544265747,
        0.41021111607551575,
        0.5449863076210022,
        0.6719193458557129,
        0.7847939133644104,
        0.8882293701171875,
        0.9811878800392151,
        1.062278389930725
      ],
      "vn_mse": [
        0.3042883574962616,
        0.6191495060920715,
        1.098844051361084,
        1.6591852903366089,
        2.2070655822753906,
        2.736304759979248,
        3.19254469871521,
        3.6154468059539795,
        3.9876558780670166,
        4.317349910736084
      ],
      "target_variance": [
        0.2472827285528183,
        0.24791859090328217,
        0.24745182693004608,
        0.2472364753484726,
        0.24692800641059875,
        0.24555720388889313,
        0.2458208054304123,
        0.24567623436450958,
        0.24605630338191986,
        0.2460487186908722
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 12.240165028184856,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 93.49836730957031,
          "eig_sumsq": 714.2015380859375,
          "eig_max": 13.905292510986328,
          "eig_frac_top1": 0.14872230297825756,
          "split": "val"
        },
        "target": {
          "participation_ratio": 5.7662729393116,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 31.581592559814453,
          "eig_sumsq": 172.9708251953125,
          "eig_max": 11.211116790771484,
          "eig_frac_top1": 0.35498896293902893,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07696037007619937,
          "shuffled_mse": 0.07696037007619937,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.07688304502051324,
          "shuffled_mse": 0.07688304502051324,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.07524525692686439,
          "shuffled_mse": 0.07524525692686439,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9988889098167419,
            0.9983333349227905,
            0.9983333349227905,
            0.9972222447395325
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.9988889098167419,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.9983333349227905,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9983333349227905,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9972222447395325,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.32499998807907104,
            0.3149999976158142,
            0.32499998807907104,
            0.36500000953674316,
            0.35499998927116394,
            0.33000001311302185,
            0.33500000834465027,
            0.3100000023841858,
            0.3400000035762787,
            0.3100000023841858
          ],
          "train_acc": [
            0.4172222316265106,
            0.42500001192092896,
            0.4172222316265106,
            0.4283333420753479,
            0.42500001192092896,
            0.4172222316265106,
            0.42444443702697754,
            0.4238888919353485,
            0.41777777671813965,
            0.41111111640930176
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.42500001192092896,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4283333420753479,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.42500001192092896,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.42444443702697754,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4238888919353485,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.41777777671813965,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.41111111640930176,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.4350000023841858,
            0.42500001192092896,
            0.41499999165534973,
            0.4699999988079071,
            0.4650000035762787,
            0.4749999940395355,
            0.4300000071525574,
            0.4099999964237213,
            0.41999998688697815,
            0.39500001072883606
          ],
          "train_acc": [
            0.47833332419395447,
            0.47833332419395447,
            0.472777783870697,
            0.4722222089767456,
            0.47611111402511597,
            0.4749999940395355,
            0.48055556416511536,
            0.496111124753952,
            0.49388888478279114,
            0.4866666793823242
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.47833332419395447,
              "val_acc": 0.4350000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.47833332419395447,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.472777783870697,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4722222089767456,
              "val_acc": 0.4699999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.47611111402511597,
              "val_acc": 0.4650000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4749999940395355,
              "val_acc": 0.4749999940395355,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.48055556416511536,
              "val_acc": 0.4300000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.496111124753952,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.49388888478279114,
              "val_acc": 0.41999998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4866666793823242,
              "val_acc": 0.39500001072883606,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 7.673815965652466,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_action_s45",
      "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s45/last.pt",
      "checkpoint_sha256": "b617baa926d48aa7dba4e7f3be3bfc135882599d1653b909179fcc3ef68c9110",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 45,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/05_more_seeds",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.08054743707180023,
        0.1622447967529297,
        0.27790847420692444,
        0.41139525175094604,
        0.5521716475486755,
        0.6852850317955017,
        0.8054197430610657,
        0.9152401685714722,
        1.009851336479187,
        1.0882697105407715
      ],
      "vn_mse": [
        0.2725914418697357,
        0.5493213534355164,
        0.940022885799408,
        1.3917235136032104,
        1.8689701557159424,
        2.321321725845337,
        2.7291948795318604,
        3.1080236434936523,
        3.419058322906494,
        3.7033188343048096
      ],
      "target_variance": [
        0.29548776149749756,
        0.2953549921512604,
        0.29564011096954346,
        0.2956012785434723,
        0.2954416573047638,
        0.2952132821083069,
        0.29511258006095886,
        0.29447656869888306,
        0.2953594923019409,
        0.29386335611343384
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 13.141592283121296,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 99.73811340332031,
          "eig_sumsq": 756.96240234375,
          "eig_max": 18.3880615234375,
          "eig_frac_top1": 0.18436343836864028,
          "split": "val"
        },
        "target": {
          "participation_ratio": 5.141865114436953,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 37.80055236816406,
          "eig_sumsq": 277.8917236328125,
          "eig_max": 14.019622802734375,
          "eig_frac_top1": 0.3708840724386297,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.08239990819121401,
          "shuffled_mse": 0.08239058786133925,
          "shuffle_error_change_pct": -0.011311092547738877,
          "pred_mse_mean": 2.955472155008465e-06,
          "pred_mse_median": 1.823629190766951e-06,
          "neutral_error_change_pct": -0.011394786592167083
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.0823570665391162,
          "shuffled_mse": 0.08234897360671312,
          "shuffle_error_change_pct": -0.009826639951104887,
          "pred_mse_mean": 2.9140878723410424e-06,
          "pred_mse_median": 1.836873821048357e-06,
          "neutral_error_change_pct": -0.011848968812844252
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.08054743656888604,
          "shuffled_mse": 0.08053672989830375,
          "shuffle_error_change_pct": -0.013292379048124303,
          "pred_mse_mean": 3.0913633963791654e-06,
          "pred_mse_median": 1.6878691440069815e-06,
          "neutral_error_change_pct": -0.00997325019310713
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9950000047683716,
            1.0,
            0.9950000047683716,
            0.9950000047683716,
            0.9900000095367432
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9994444251060486,
            0.9988889098167419,
            0.9983333349227905
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 0.9950000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.9994444251060486,
              "val_acc": 0.9950000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9988889098167419,
              "val_acc": 0.9950000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9983333349227905,
              "val_acc": 0.9900000095367432,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.36500000953674316,
            0.35499998927116394,
            0.36000001430511475,
            0.3449999988079071,
            0.33000001311302185,
            0.3050000071525574,
            0.28999999165534973,
            0.2849999964237213,
            0.3050000071525574,
            0.32499998807907104
          ],
          "train_acc": [
            0.42222222685813904,
            0.42222222685813904,
            0.42944443225860596,
            0.42888888716697693,
            0.43166667222976685,
            0.4266666769981384,
            0.43666666746139526,
            0.4350000023841858,
            0.4394444525241852,
            0.4322222173213959
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.42222222685813904,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.42222222685813904,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.42944443225860596,
              "val_acc": 0.36000001430511475,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.42888888716697693,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.43166667222976685,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4266666769981384,
              "val_acc": 0.3050000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.43666666746139526,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4350000023841858,
              "val_acc": 0.2849999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4394444525241852,
              "val_acc": 0.3050000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4322222173213959,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.3700000047683716,
            0.38999998569488525,
            0.4000000059604645,
            0.4000000059604645,
            0.38999998569488525,
            0.3799999952316284,
            0.3799999952316284,
            0.4000000059604645,
            0.3700000047683716,
            0.35499998927116394
          ],
          "train_acc": [
            0.49388888478279114,
            0.4950000047683716,
            0.496111124753952,
            0.476666659116745,
            0.48222222924232483,
            0.4833333194255829,
            0.4811111092567444,
            0.4772222340106964,
            0.4883333444595337,
            0.4833333194255829
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.49388888478279114,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.4950000047683716,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.496111124753952,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.476666659116745,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.48222222924232483,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4833333194255829,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4811111092567444,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4772222340106964,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4883333444595337,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4833333194255829,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 7.611640453338623,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "vicreg_noaction_s45",
      "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s45/last.pt",
      "checkpoint_sha256": "0b044676b75f11d48e52be7b747b8f4b2ec0ff20738bdd5668b9fb3a79e15f60",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": false
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "vicreg",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 45,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/05_more_seeds",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.07421112805604935,
        0.14863932132720947,
        0.2604063153266907,
        0.39766180515289307,
        0.5504964590072632,
        0.6988931894302368,
        0.837984025478363,
        0.9630453586578369,
        1.0728950500488281,
        1.1676372289657593
      ],
      "vn_mse": [
        0.23592914640903473,
        0.4721313714981079,
        0.8281856775283813,
        1.2670623064041138,
        1.7567590475082397,
        2.2306437492370605,
        2.6750659942626953,
        3.070716619491577,
        3.4256789684295654,
        3.723566770553589
      ],
      "target_variance": [
        0.3145483732223511,
        0.31482619047164917,
        0.3144298791885376,
        0.31384551525115967,
        0.3133591115474701,
        0.3133145570755005,
        0.3132573366165161,
        0.3136223554611206,
        0.3131919503211975,
        0.31358030438423157
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 12.703476254748196,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 106.01812744140625,
          "eig_sumsq": 884.7848510742188,
          "eig_max": 16.656219482421875,
          "eig_frac_top1": 0.1571072785795748,
          "split": "val"
        },
        "target": {
          "participation_ratio": 6.8044328230106075,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 40.18788528442383,
          "eig_sumsq": 237.35499572753906,
          "eig_max": 11.812076568603516,
          "eig_frac_top1": 0.2939213269124585,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.07434380092968543,
          "shuffled_mse": 0.07434380092968543,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.0739474038593471,
          "shuffled_mse": 0.0739474038593471,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.07421112833544612,
          "shuffled_mse": 0.07421112833544612,
          "shuffle_error_change_pct": 0.0,
          "pred_mse_mean": 0.0,
          "pred_mse_median": 0.0,
          "neutral_error_change_pct": 0.0
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9850000143051147,
            0.9900000095367432,
            0.9800000190734863,
            0.9599999785423279
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            0.9994444251060486,
            0.9961110949516296,
            0.9927777647972107,
            0.9911110997200012,
            0.9894444346427917
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.9994444251060486,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.9961110949516296,
              "val_acc": 0.9850000143051147,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.9927777647972107,
              "val_acc": 0.9900000095367432,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.9911110997200012,
              "val_acc": 0.9800000190734863,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.9894444346427917,
              "val_acc": 0.9599999785423279,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.30000001192092896,
            0.3149999976158142,
            0.28999999165534973,
            0.29499998688697815,
            0.3149999976158142,
            0.3050000071525574,
            0.30000001192092896,
            0.3100000023841858,
            0.32499998807907104,
            0.33500000834465027
          ],
          "train_acc": [
            0.4072222113609314,
            0.40166667103767395,
            0.402222216129303,
            0.4000000059604645,
            0.38999998569488525,
            0.3822222352027893,
            0.398333340883255,
            0.4011111259460449,
            0.40833333134651184,
            0.39888888597488403
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4072222113609314,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.40166667103767395,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.402222216129303,
              "val_acc": 0.28999999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4000000059604645,
              "val_acc": 0.29499998688697815,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.38999998569488525,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.3822222352027893,
              "val_acc": 0.3050000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.398333340883255,
              "val_acc": 0.30000001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4011111259460449,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.40833333134651184,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.39888888597488403,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.38999998569488525,
            0.3700000047683716,
            0.4000000059604645,
            0.38999998569488525,
            0.4099999964237213,
            0.4300000071525574,
            0.41499999165534973,
            0.44999998807907104,
            0.4399999976158142,
            0.4699999988079071
          ],
          "train_acc": [
            0.47555556893348694,
            0.4788888990879059,
            0.4838888943195343,
            0.47833332419395447,
            0.4933333396911621,
            0.48444443941116333,
            0.4611110985279083,
            0.4566666781902313,
            0.4561111032962799,
            0.46611112356185913
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.47555556893348694,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.4788888990879059,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4838888943195343,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.47833332419395447,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4933333396911621,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.48444443941116333,
              "val_acc": 0.4300000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4611110985279083,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4566666781902313,
              "val_acc": 0.44999998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4561111032962799,
              "val_acc": 0.4399999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.46611112356185913,
              "val_acc": 0.4699999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 7.624393939971924,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "mse_action_s42",
      "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s42/last.pt",
      "checkpoint_sha256": "f32f436bbb3bcc5daf69aa9deb2b972d10b93c8bb26224c092e01163ce680ef8",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "mse",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 42,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/06_corrected_objective",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.007065746001899242,
        0.021065371111035347,
        0.03941274434328079,
        0.05707874149084091,
        0.07420602440834045,
        0.0898921936750412,
        0.10471697896718979,
        0.11962719261646271,
        0.13426519930362701,
        0.14783354103565216
      ],
      "vn_mse": [
        0.03403600677847862,
        0.10144728422164917,
        0.18873567879199982,
        0.2733326554298401,
        0.35578277707099915,
        0.43226194381713867,
        0.5032103061676025,
        0.5779606699943542,
        0.6478602886199951,
        0.7131819128990173
      ],
      "target_variance": [
        0.20759621262550354,
        0.20764844119548798,
        0.20882508158683777,
        0.20882517099380493,
        0.2085711508989334,
        0.2079576849937439,
        0.20809784531593323,
        0.20698155462741852,
        0.20724406838417053,
        0.2072872817516327
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 4.309465583123536,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 22.381614685058594,
          "eig_sumsq": 116.24102020263672,
          "eig_max": 10.143329620361328,
          "eig_frac_top1": 0.45319918884729804,
          "split": "val"
        },
        "target": {
          "participation_ratio": 4.488278238624906,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 26.625728607177734,
          "eig_sumsq": 157.95130920410156,
          "eig_max": 11.771032333374023,
          "eig_frac_top1": 0.44209240269206385,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.007691388391423971,
          "shuffled_mse": 0.007692570776678622,
          "shuffle_error_change_pct": 0.015372845505612354,
          "pred_mse_mean": 1.301055363001069e-06,
          "pred_mse_median": 8.033824201447715e-07,
          "neutral_error_change_pct": -0.0006962175698177475
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.007450922150746919,
          "shuffled_mse": 0.007452284089231398,
          "shuffle_error_change_pct": 0.01827879095934737,
          "pred_mse_mean": 1.2815689842682332e-06,
          "pred_mse_median": 8.09082393971039e-07,
          "neutral_error_change_pct": -0.005531777659051329
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.007065746322041377,
          "shuffled_mse": 0.007069552013417706,
          "shuffle_error_change_pct": 0.053861137987043506,
          "pred_mse_mean": 1.2899273542643641e-06,
          "pred_mse_median": 7.388600806734757e-07,
          "neutral_error_change_pct": 0.018590543481655786
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.3449999988079071,
            0.3149999976158142,
            0.32499998807907104,
            0.36000001430511475,
            0.3499999940395355,
            0.3449999988079071,
            0.33000001311302185,
            0.33500000834465027,
            0.3149999976158142,
            0.3100000023841858
          ],
          "train_acc": [
            0.4144444465637207,
            0.4033333361148834,
            0.4188888967037201,
            0.4166666567325592,
            0.4172222316265106,
            0.426111102104187,
            0.41111111640930176,
            0.4211111068725586,
            0.4183333218097687,
            0.4216666519641876
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4144444465637207,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.4033333361148834,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4188888967037201,
              "val_acc": 0.32499998807907104,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4166666567325592,
              "val_acc": 0.36000001430511475,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4172222316265106,
              "val_acc": 0.3499999940395355,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.426111102104187,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.41111111640930176,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4211111068725586,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4183333218097687,
              "val_acc": 0.3149999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4216666519641876,
              "val_acc": 0.3100000023841858,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.36500000953674316,
            0.3400000035762787,
            0.3400000035762787,
            0.4099999964237213,
            0.4000000059604645,
            0.41499999165534973,
            0.42500001192092896,
            0.4399999976158142,
            0.42500001192092896,
            0.38999998569488525
          ],
          "train_acc": [
            0.4744444489479065,
            0.47777777910232544,
            0.48944443464279175,
            0.4699999988079071,
            0.4772222340106964,
            0.4772222340106964,
            0.4611110985279083,
            0.46666666865348816,
            0.46833333373069763,
            0.4672222137451172
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4744444489479065,
              "val_acc": 0.36500000953674316,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.47777777910232544,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.48944443464279175,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4699999988079071,
              "val_acc": 0.4099999964237213,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4772222340106964,
              "val_acc": 0.4000000059604645,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4772222340106964,
              "val_acc": 0.41499999165534973,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4611110985279083,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.46666666865348816,
              "val_acc": 0.4399999976158142,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.46833333373069763,
              "val_acc": 0.42500001192092896,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.4672222137451172,
              "val_acc": 0.38999998569488525,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 7.629957675933838,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    },
    {
      "name": "mse_action_s43",
      "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s43/last.pt",
      "checkpoint_sha256": "e364c9620b7d5253f6aaa46b2294d7561c232125df598151b8088a1bbb03e0a5",
      "epoch": 200,
      "config": {
        "model": {
          "in_channels": 3,
          "img_size": 64,
          "patch_size": 8,
          "embed_dim": 128,
          "encoder_depth": 4,
          "encoder_num_heads": 4,
          "mlp_ratio": 2.0,
          "action_dim": 4,
          "action_embed_dim": 64,
          "predictor_embed_dim": 128,
          "predictor_depth": 4,
          "predictor_num_heads": 4,
          "latent_dim": 0,
          "ema_momentum": 0.996,
          "dropout": 0.0,
          "drop_path": 0.05,
          "backbone": "vit",
          "fuse_mode": "concat",
          "condition_on_action": true
        },
        "training": {
          "batch_size": 128,
          "epochs": 200,
          "lr": 0.0002,
          "min_lr": 1e-06,
          "weight_decay": 0.05,
          "warmup_epochs": 20,
          "warmup_ratio": 0.1,
          "grad_clip": 1.0,
          "beta1": 0.9,
          "beta2": 0.999,
          "loss_type": "mse",
          "vicreg_sim_coeff": 25.0,
          "vicreg_std_coeff": 25.0,
          "vicreg_cov_coeff": 1.0,
          "amp": true,
          "seed": 43,
          "num_workers": 0,
          "log_interval": 20,
          "ckpt_interval": 25,
          "output_dir": "results/reviewer_strengthening/06_corrected_objective",
          "device": "mps",
          "ema_sync_every": 1
        },
        "data": {
          "dataset_path": "outputs/physics_mpm",
          "spatial_dims": 2,
          "img_size": 64,
          "in_channels": 3,
          "action_dim": 4,
          "n_episodes": 2000,
          "episode_length": 16,
          "n_grid": 8,
          "dt": 0.02,
          "substeps": 4,
          "stiffness": 40.0,
          "damping": 0.12,
          "mass": 1.0,
          "gravity": 0.0,
          "contact_radius": 0.12,
          "action_gain": 8.0,
          "gaussian_sigma": 1.75,
          "seed": 0,
          "val_fraction": 0.1,
          "pin_memory": true,
          "n_stiffness_classes": 3,
          "chunk_length": 16,
          "chunk_stride": 1,
          "augment": true,
          "crop_scale_min": 1.0,
          "color_jitter": 0.4,
          "blur_prob": 0.25,
          "blur_sigma_max": 2.0,
          "normalize_actions": true,
          "prefetch_factor": 2
        }
      },
      "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
      "rollout_mse": [
        0.005492821801453829,
        0.01610344648361206,
        0.031211838126182556,
        0.0473625622689724,
        0.06330214440822601,
        0.0792224109172821,
        0.09298538416624069,
        0.10573888570070267,
        0.11794497817754745,
        0.1286611407995224
      ],
      "vn_mse": [
        0.02199547179043293,
        0.06450210511684418,
        0.1251124143600464,
        0.19010961055755615,
        0.25436151027679443,
        0.31830814480781555,
        0.37334999442100525,
        0.425400972366333,
        0.4743412435054779,
        0.5184727907180786
      ],
      "target_variance": [
        0.2497251182794571,
        0.24965767562389374,
        0.24947035312652588,
        0.2491329163312912,
        0.24886682629585266,
        0.2488858997821808,
        0.249056875705719,
        0.24856287240982056,
        0.24865005910396576,
        0.24815407395362854
      ],
      "effective_rank": {
        "pred": {
          "participation_ratio": 3.457406271969465,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 27.5823974609375,
          "eig_sumsq": 220.0460662841797,
          "eig_max": 14.112119674682617,
          "eig_frac_top1": 0.5116349909273971,
          "split": "val"
        },
        "target": {
          "participation_ratio": 3.704280314550963,
          "n_vectors": 2000,
          "latent_dim": 128,
          "eig_sum": 31.890716552734375,
          "eig_sumsq": 274.55206298828125,
          "eig_max": 15.568284034729004,
          "eig_frac_top1": 0.48817604988540614,
          "split": "val"
        }
      },
      "counterfactual": {
        "all": {
          "n_episodes": 200,
          "n_transitions": 3000,
          "true_mse": 0.006052202283482378,
          "shuffled_mse": 0.006052602276516457,
          "shuffle_error_change_pct": 0.00660904932359152,
          "pred_mse_mean": 8.575861443205213e-07,
          "pred_mse_median": 5.509351694854558e-07,
          "neutral_error_change_pct": 4.712367549508656e-05
        },
        "change": {
          "n_episodes": 200,
          "n_transitions": 800,
          "true_mse": 0.006039710731129162,
          "shuffled_mse": 0.006039817007258534,
          "shuffle_error_change_pct": 0.0017596228379712642,
          "pred_mse_mean": 8.412984016104019e-07,
          "pred_mse_median": 5.480212621478131e-07,
          "neutral_error_change_pct": -0.002775168687418894
        },
        "t0": {
          "n_episodes": 200,
          "n_transitions": 200,
          "true_mse": 0.005492821858497337,
          "shuffled_mse": 0.005494777204003185,
          "shuffle_error_change_pct": 0.03559819626817173,
          "pred_mse_mean": 8.79520825947111e-07,
          "pred_mse_median": 5.649479817293468e-07,
          "neutral_error_change_pct": 0.02196213527079216
        }
      },
      "probes": {
        "geometry": {
          "val_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "train_acc": [
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0,
            1.0
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 1.0,
              "val_acc": 1.0,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  900,
                  900
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 2,
                "class_ids": [
                  0,
                  1
                ],
                "counts": [
                  101,
                  99
                ],
                "n_classes_configured": 2,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        "stiffness": {
          "val_acc": [
            0.35499998927116394,
            0.36000001430511475,
            0.35499998927116394,
            0.3449999988079071,
            0.3400000035762787,
            0.3499999940395355,
            0.35499998927116394,
            0.33000001311302185,
            0.3400000035762787,
            0.35499998927116394
          ],
          "train_acc": [
            0.41111111640930176,
            0.4183333218097687,
            0.41333332657814026,
            0.4188888967037201,
            0.4211111068725586,
            0.4144444465637207,
            0.40666666626930237,
            0.4144444465637207,
            0.4166666567325592,
            0.41333332657814026
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.41111111640930176,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.4183333218097687,
              "val_acc": 0.36000001430511475,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.41333332657814026,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.4188888967037201,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.4211111068725586,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4144444465637207,
              "val_acc": 0.3499999940395355,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.40666666626930237,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.4144444465637207,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4166666567325592,
              "val_acc": 0.3400000035762787,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.41333332657814026,
              "val_acc": 0.35499998927116394,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  600,
                  600,
                  600
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 3,
                "class_ids": [
                  0,
                  1,
                  2
                ],
                "counts": [
                  67,
                  67,
                  66
                ],
                "n_classes_configured": 3,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        "contact": {
          "val_acc": [
            0.33000001311302185,
            0.3050000071525574,
            0.33500000834465027,
            0.38499999046325684,
            0.39500001072883606,
            0.38499999046325684,
            0.3700000047683716,
            0.3799999952316284,
            0.3700000047683716,
            0.3449999988079071
          ],
          "train_acc": [
            0.4911110997200012,
            0.47833332419395447,
            0.4722222089767456,
            0.49388888478279114,
            0.47555556893348694,
            0.4861111044883728,
            0.4772222340106964,
            0.46888887882232666,
            0.4794444441795349,
            0.47777777910232544
          ],
          "per_horizon": [
            {
              "horizon": 1,
              "train_acc": 0.4911110997200012,
              "val_acc": 0.33000001311302185,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 2,
              "train_acc": 0.47833332419395447,
              "val_acc": 0.3050000071525574,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 3,
              "train_acc": 0.4722222089767456,
              "val_acc": 0.33500000834465027,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  747,
                  780,
                  144,
                  129
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  92,
                  73,
                  15,
                  20
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 4,
              "train_acc": 0.49388888478279114,
              "val_acc": 0.38499999046325684,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 5,
              "train_acc": 0.47555556893348694,
              "val_acc": 0.39500001072883606,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 6,
              "train_acc": 0.4861111044883728,
              "val_acc": 0.38499999046325684,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  753,
                  753,
                  150,
                  144
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  91,
                  11,
                  16
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 7,
              "train_acc": 0.4772222340106964,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 8,
              "train_acc": 0.46888887882232666,
              "val_acc": 0.3799999952316284,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 9,
              "train_acc": 0.4794444441795349,
              "val_acc": 0.3700000047683716,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  736,
                  767,
                  147,
                  150
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  82,
                  85,
                  18,
                  15
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            },
            {
              "horizon": 10,
              "train_acc": 0.47777777910232544,
              "val_acc": 0.3449999988079071,
              "train_coverage": {
                "n_examples": 1800,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  719,
                  793,
                  132,
                  156
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              },
              "val_coverage": {
                "n_examples": 200,
                "n_distinct": 4,
                "class_ids": [
                  0,
                  1,
                  2,
                  3
                ],
                "counts": [
                  85,
                  82,
                  19,
                  14
                ],
                "n_classes_configured": 4,
                "missing_class_ids": []
              }
            }
          ],
          "train_coverage": {
            "n_examples": 18000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              7427,
              7693,
              1455,
              1425
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 2000,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              853,
              829,
              151,
              167
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      },
      "seconds": 8.328496217727661,
      "torch": "2.14.0+cpu",
      "numpy": "2.3.5"
    }
  ]
}

==> data/heldout_evaluation/mse_action_s42.json <==
{
  "name": "mse_action_s42",
  "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s42/last.pt",
  "checkpoint_sha256": "f32f436bbb3bcc5daf69aa9deb2b972d10b93c8bb26224c092e01163ce680ef8",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "mse",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 42,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/06_corrected_objective",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.007065746001899242,
    0.021065371111035347,
    0.03941274434328079,
    0.05707874149084091,
    0.07420602440834045,
    0.0898921936750412,
    0.10471697896718979,
    0.11962719261646271,
    0.13426519930362701,
    0.14783354103565216
  ],
  "vn_mse": [
    0.03403600677847862,
    0.10144728422164917,
    0.18873567879199982,
    0.2733326554298401,
    0.35578277707099915,
    0.43226194381713867,
    0.5032103061676025,
    0.5779606699943542,
    0.6478602886199951,
    0.7131819128990173
  ],
  "target_variance": [
    0.20759621262550354,
    0.20764844119548798,
    0.20882508158683777,
    0.20882517099380493,
    0.2085711508989334,
    0.2079576849937439,
    0.20809784531593323,
    0.20698155462741852,
    0.20724406838417053,
    0.2072872817516327
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 4.309465583123536,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 22.381614685058594,
      "eig_sumsq": 116.24102020263672,
      "eig_max": 10.143329620361328,
      "eig_frac_top1": 0.45319918884729804,
      "split": "val"
    },
    "target": {
      "participation_ratio": 4.488278238624906,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 26.625728607177734,
      "eig_sumsq": 157.95130920410156,
      "eig_max": 11.771032333374023,
      "eig_frac_top1": 0.44209240269206385,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.007691388391423971,
      "shuffled_mse": 0.007692570776678622,
      "shuffle_error_change_pct": 0.015372845505612354,
      "pred_mse_mean": 1.301055363001069e-06,
      "pred_mse_median": 8.033824201447715e-07,
      "neutral_error_change_pct": -0.0006962175698177475
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.007450922150746919,
      "shuffled_mse": 0.007452284089231398,
      "shuffle_error_change_pct": 0.01827879095934737,
      "pred_mse_mean": 1.2815689842682332e-06,
      "pred_mse_median": 8.09082393971039e-07,
      "neutral_error_change_pct": -0.005531777659051329
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.007065746322041377,
      "shuffled_mse": 0.007069552013417706,
      "shuffle_error_change_pct": 0.053861137987043506,
      "pred_mse_mean": 1.2899273542643641e-06,
      "pred_mse_median": 7.388600806734757e-07,
      "neutral_error_change_pct": 0.018590543481655786
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.3449999988079071,
        0.3149999976158142,
        0.32499998807907104,
        0.36000001430511475,
        0.3499999940395355,
        0.3449999988079071,
        0.33000001311302185,
        0.33500000834465027,
        0.3149999976158142,
        0.3100000023841858
      ],
      "train_acc": [
        0.4144444465637207,
        0.4033333361148834,
        0.4188888967037201,
        0.4166666567325592,
        0.4172222316265106,
        0.426111102104187,
        0.41111111640930176,
        0.4211111068725586,
        0.4183333218097687,
        0.4216666519641876
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4144444465637207,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.4033333361148834,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4188888967037201,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4166666567325592,
          "val_acc": 0.36000001430511475,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.3499999940395355,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.426111102104187,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.41111111640930176,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4211111068725586,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4183333218097687,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4216666519641876,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.36500000953674316,
        0.3400000035762787,
        0.3400000035762787,
        0.4099999964237213,
        0.4000000059604645,
        0.41499999165534973,
        0.42500001192092896,
        0.4399999976158142,
        0.42500001192092896,
        0.38999998569488525
      ],
      "train_acc": [
        0.4744444489479065,
        0.47777777910232544,
        0.48944443464279175,
        0.4699999988079071,
        0.4772222340106964,
        0.4772222340106964,
        0.4611110985279083,
        0.46666666865348816,
        0.46833333373069763,
        0.4672222137451172
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4744444489479065,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.47777777910232544,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.48944443464279175,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4699999988079071,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4772222340106964,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4772222340106964,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4611110985279083,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.46666666865348816,
          "val_acc": 0.4399999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.46833333373069763,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4672222137451172,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 7.629957675933838,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/mse_action_s43.json <==
{
  "name": "mse_action_s43",
  "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s43/last.pt",
  "checkpoint_sha256": "e364c9620b7d5253f6aaa46b2294d7561c232125df598151b8088a1bbb03e0a5",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "mse",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 43,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/06_corrected_objective",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.005492821801453829,
    0.01610344648361206,
    0.031211838126182556,
    0.0473625622689724,
    0.06330214440822601,
    0.0792224109172821,
    0.09298538416624069,
    0.10573888570070267,
    0.11794497817754745,
    0.1286611407995224
  ],
  "vn_mse": [
    0.02199547179043293,
    0.06450210511684418,
    0.1251124143600464,
    0.19010961055755615,
    0.25436151027679443,
    0.31830814480781555,
    0.37334999442100525,
    0.425400972366333,
    0.4743412435054779,
    0.5184727907180786
  ],
  "target_variance": [
    0.2497251182794571,
    0.24965767562389374,
    0.24947035312652588,
    0.2491329163312912,
    0.24886682629585266,
    0.2488858997821808,
    0.249056875705719,
    0.24856287240982056,
    0.24865005910396576,
    0.24815407395362854
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 3.457406271969465,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 27.5823974609375,
      "eig_sumsq": 220.0460662841797,
      "eig_max": 14.112119674682617,
      "eig_frac_top1": 0.5116349909273971,
      "split": "val"
    },
    "target": {
      "participation_ratio": 3.704280314550963,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 31.890716552734375,
      "eig_sumsq": 274.55206298828125,
      "eig_max": 15.568284034729004,
      "eig_frac_top1": 0.48817604988540614,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.006052202283482378,
      "shuffled_mse": 0.006052602276516457,
      "shuffle_error_change_pct": 0.00660904932359152,
      "pred_mse_mean": 8.575861443205213e-07,
      "pred_mse_median": 5.509351694854558e-07,
      "neutral_error_change_pct": 4.712367549508656e-05
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.006039710731129162,
      "shuffled_mse": 0.006039817007258534,
      "shuffle_error_change_pct": 0.0017596228379712642,
      "pred_mse_mean": 8.412984016104019e-07,
      "pred_mse_median": 5.480212621478131e-07,
      "neutral_error_change_pct": -0.002775168687418894
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.005492821858497337,
      "shuffled_mse": 0.005494777204003185,
      "shuffle_error_change_pct": 0.03559819626817173,
      "pred_mse_mean": 8.79520825947111e-07,
      "pred_mse_median": 5.649479817293468e-07,
      "neutral_error_change_pct": 0.02196213527079216
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.35499998927116394,
        0.36000001430511475,
        0.35499998927116394,
        0.3449999988079071,
        0.3400000035762787,
        0.3499999940395355,
        0.35499998927116394,
        0.33000001311302185,
        0.3400000035762787,
        0.35499998927116394
      ],
      "train_acc": [
        0.41111111640930176,
        0.4183333218097687,
        0.41333332657814026,
        0.4188888967037201,
        0.4211111068725586,
        0.4144444465637207,
        0.40666666626930237,
        0.4144444465637207,
        0.4166666567325592,
        0.41333332657814026
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.41111111640930176,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.4183333218097687,
          "val_acc": 0.36000001430511475,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.41333332657814026,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4188888967037201,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4211111068725586,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4144444465637207,
          "val_acc": 0.3499999940395355,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.40666666626930237,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4144444465637207,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4166666567325592,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.41333332657814026,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.33000001311302185,
        0.3050000071525574,
        0.33500000834465027,
        0.38499999046325684,
        0.39500001072883606,
        0.38499999046325684,
        0.3700000047683716,
        0.3799999952316284,
        0.3700000047683716,
        0.3449999988079071
      ],
      "train_acc": [
        0.4911110997200012,
        0.47833332419395447,
        0.4722222089767456,
        0.49388888478279114,
        0.47555556893348694,
        0.4861111044883728,
        0.4772222340106964,
        0.46888887882232666,
        0.4794444441795349,
        0.47777777910232544
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4911110997200012,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.47833332419395447,
          "val_acc": 0.3050000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4722222089767456,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.49388888478279114,
          "val_acc": 0.38499999046325684,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.47555556893348694,
          "val_acc": 0.39500001072883606,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4861111044883728,
          "val_acc": 0.38499999046325684,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4772222340106964,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.46888887882232666,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4794444441795349,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.47777777910232544,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 8.328496217727661,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_action_s42.json <==
{
  "name": "vicreg_action_s42",
  "checkpoint": "outputs/vicreg_nocrop/last.pt",
  "checkpoint_sha256": "af5699a87b31e60faebddba1deffeae29b967d3212ddb532c460277f72f3f60c",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 42,
      "num_workers": 2,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "outputs",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.07550955563783646,
    0.17320838570594788,
    0.31206536293029785,
    0.4669351577758789,
    0.6198977828025818,
    0.7643746733665466,
    0.8951594829559326,
    1.0151381492614746,
    1.1202285289764404,
    1.211035132408142
  ],
  "vn_mse": [
    0.2772449254989624,
    0.6356820464134216,
    1.145618200302124,
    1.7165391445159912,
    2.2817459106445312,
    2.8126540184020996,
    3.2943308353424072,
    3.7278599739074707,
    4.109785556793213,
    4.447185516357422
  ],
  "target_variance": [
    0.27235686779022217,
    0.2724764347076416,
    0.27239909768104553,
    0.27202126383781433,
    0.2716769576072693,
    0.27176278829574585,
    0.2717272639274597,
    0.2723112404346466,
    0.27257591485977173,
    0.27231496572494507
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 12.267737845981799,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 100.1142578125,
      "eig_sumsq": 817.010009765625,
      "eig_max": 17.802547454833984,
      "eig_frac_top1": 0.17782229867973118,
      "split": "val"
    },
    "target": {
      "participation_ratio": 4.6407606551521745,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 34.85554504394531,
      "eig_sumsq": 261.7909240722656,
      "eig_max": 14.460039138793945,
      "eig_frac_top1": 0.4148562049614476,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07685683173686265,
      "shuffled_mse": 0.07686821592599154,
      "shuffle_error_change_pct": 0.014812201949543358,
      "pred_mse_mean": 3.183232593073626e-06,
      "pred_mse_median": 1.9265100945631275e-06,
      "neutral_error_change_pct": 0.01561094758399939
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.0767575358459726,
      "shuffled_mse": 0.07677060305606574,
      "shuffle_error_change_pct": 0.017024009368094006,
      "pred_mse_mean": 3.1788677006261423e-06,
      "pred_mse_median": 2.0039824448758736e-06,
      "neutral_error_change_pct": 0.019123028624035143
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.07550955813378096,
      "shuffled_mse": 0.07551291452720761,
      "shuffle_error_change_pct": 0.00444499148135602,
      "pred_mse_mean": 3.2723771710152505e-06,
      "pred_mse_median": 1.6938581666181562e-06,
      "neutral_error_change_pct": 0.00483575210210585
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9900000095367432
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9994444251060486,
        0.9988889098167419,
        0.9983333349227905,
        0.9961110949516296
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.9994444251060486,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.9988889098167419,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9983333349227905,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9961110949516296,
          "val_acc": 0.9900000095367432,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.3449999988079071,
        0.3100000023841858,
        0.2849999964237213,
        0.2800000011920929,
        0.2800000011920929,
        0.30000001192092896,
        0.30000001192092896,
        0.30000001192092896,
        0.3199999928474426,
        0.2849999964237213
      ],
      "train_acc": [
        0.39944443106651306,
        0.3933333456516266,
        0.4000000059604645,
        0.40444445610046387,
        0.4077777862548828,
        0.4183333218097687,
        0.41055554151535034,
        0.4072222113609314,
        0.4172222316265106,
        0.42500001192092896
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.39944443106651306,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.3933333456516266,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4000000059604645,
          "val_acc": 0.2849999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.40444445610046387,
          "val_acc": 0.2800000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4077777862548828,
          "val_acc": 0.2800000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4183333218097687,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.41055554151535034,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4072222113609314,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.3199999928474426,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.42500001192092896,
          "val_acc": 0.2849999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.36500000953674316,
        0.375,
        0.375,
        0.4050000011920929,
        0.375,
        0.3799999952316284,
        0.4350000023841858,
        0.42500001192092896,
        0.41499999165534973,
        0.41999998688697815
      ],
      "train_acc": [
        0.47555556893348694,
        0.46888887882232666,
        0.4699999988079071,
        0.4716666638851166,
        0.47111111879348755,
        0.46888887882232666,
        0.4866666793823242,
        0.48944443464279175,
        0.476666659116745,
        0.472777783870697
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.47555556893348694,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.46888887882232666,
          "val_acc": 0.375,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4699999988079071,
          "val_acc": 0.375,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4716666638851166,
          "val_acc": 0.4050000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.47111111879348755,
          "val_acc": 0.375,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.46888887882232666,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4866666793823242,
          "val_acc": 0.4350000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.48944443464279175,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.476666659116745,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.472777783870697,
          "val_acc": 0.41999998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 9.850005149841309,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_action_s43.json <==
{
  "name": "vicreg_action_s43",
  "checkpoint": "outputs/vicreg_nocrop_seed43/last.pt",
  "checkpoint_sha256": "78527aea4761c613caa7be3850e97c6c0a369932891e1717c3c859bba84f39ff",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 43,
      "num_workers": 2,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "outputs",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.06967870891094208,
    0.1561160534620285,
    0.2905482053756714,
    0.4546259045600891,
    0.6164068579673767,
    0.7521771788597107,
    0.8619766235351562,
    0.9532790184020996,
    1.0320833921432495,
    1.1006358861923218
  ],
  "vn_mse": [
    0.44974377751350403,
    1.006414532661438,
    1.8691432476043701,
    2.934290647506714,
    3.9859848022460938,
    4.8780951499938965,
    5.584941864013672,
    6.201422691345215,
    6.698363780975342,
    7.152136325836182
  ],
  "target_variance": [
    0.15492978692054749,
    0.15512102842330933,
    0.15544459223747253,
    0.1549355387687683,
    0.15464355051517487,
    0.15419486165046692,
    0.15433940291404724,
    0.15371941030025482,
    0.15407992899417877,
    0.15388910472393036
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 5.776180825547953,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 72.73446655273438,
      "eig_sumsq": 915.8824462890625,
      "eig_max": 24.198997497558594,
      "eig_frac_top1": 0.332703306210594,
      "split": "val"
    },
    "target": {
      "participation_ratio": 2.1203629047128145,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 19.790193557739258,
      "eig_sumsq": 184.70977783203125,
      "eig_max": 13.169475555419922,
      "eig_frac_top1": 0.6654546109919071,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07025382771715522,
      "shuffled_mse": 0.07026320398474734,
      "shuffle_error_change_pct": 0.013346272931724634,
      "pred_mse_mean": 4.119681307201972e-06,
      "pred_mse_median": 2.58696059063368e-06,
      "neutral_error_change_pct": 0.012418060708485612
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.07014772573951632,
      "shuffled_mse": 0.07015566161833703,
      "shuffle_error_change_pct": 0.011313094953613323,
      "pred_mse_mean": 3.993798600276932e-06,
      "pred_mse_median": 2.5120339159911964e-06,
      "neutral_error_change_pct": 0.013152446970376985
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.06967871708795428,
      "shuffled_mse": 0.06968327770009637,
      "shuffle_error_change_pct": 0.006545201078167473,
      "pred_mse_mean": 4.443919351615477e-06,
      "pred_mse_median": 2.521010628697695e-06,
      "neutral_error_change_pct": 0.008099982390108451
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.3149999976158142,
        0.30000001192092896,
        0.3149999976158142,
        0.3100000023841858,
        0.2800000011920929,
        0.29499998688697815,
        0.28999999165534973,
        0.3100000023841858,
        0.30000001192092896,
        0.3149999976158142
      ],
      "train_acc": [
        0.3894444406032562,
        0.3961111009120941,
        0.3888888955116272,
        0.39055556058883667,
        0.3916666805744171,
        0.3866666555404663,
        0.3955555558204651,
        0.39222222566604614,
        0.40166667103767395,
        0.39055556058883667
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.3894444406032562,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.3961111009120941,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.3888888955116272,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.39055556058883667,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.3916666805744171,
          "val_acc": 0.2800000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.3866666555404663,
          "val_acc": 0.29499998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.3955555558204651,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.39222222566604614,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.40166667103767395,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.39055556058883667,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.41499999165534973,
        0.42500001192092896,
        0.38999998569488525,
        0.3700000047683716,
        0.3700000047683716,
        0.375,
        0.42500001192092896,
        0.4099999964237213,
        0.4399999976158142,
        0.3400000035762787
      ],
      "train_acc": [
        0.4577777683734894,
        0.46444445848464966,
        0.46166667342185974,
        0.4611110985279083,
        0.47777777910232544,
        0.46611112356185913,
        0.45944443345069885,
        0.46166667342185974,
        0.46222221851348877,
        0.47333332896232605
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4577777683734894,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.46444445848464966,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.46166667342185974,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4611110985279083,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.47777777910232544,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.46611112356185913,
          "val_acc": 0.375,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.45944443345069885,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.46166667342185974,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.46222221851348877,
          "val_acc": 0.4399999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.47333332896232605,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 8.274601221084595,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_action_s44.json <==
{
  "name": "vicreg_action_s44",
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s44/last.pt",
  "checkpoint_sha256": "0f75471addc4707ef1ee9a179f7a329c9d24a1dddb7685113157cff196e85abc",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 44,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/05_more_seeds",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.07080326229333878,
    0.1453145146369934,
    0.2516231834888458,
    0.3765239417552948,
    0.5084801316261292,
    0.6369616985321045,
    0.7568807005882263,
    0.8682490587234497,
    0.9710519313812256,
    1.0639376640319824
  ],
  "vn_mse": [
    0.3220352232456207,
    0.6573173999786377,
    1.1361618041992188,
    1.6988567113876343,
    2.3012990951538086,
    2.8812220096588135,
    3.425450325012207,
    3.934974431991577,
    4.39214563369751,
    4.820026874542236
  ],
  "target_variance": [
    0.21986186504364014,
    0.22107206284999847,
    0.2214677482843399,
    0.22163373231887817,
    0.22095350921154022,
    0.2210734486579895,
    0.22095800936222076,
    0.22064922749996185,
    0.22108827531337738,
    0.22073271870613098
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 13.056307525861065,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 97.4074478149414,
      "eig_sumsq": 726.7147216796875,
      "eig_max": 16.91374969482422,
      "eig_frac_top1": 0.17363918339137313,
      "split": "val"
    },
    "target": {
      "participation_ratio": 7.948902927348765,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 28.29694175720215,
      "eig_sumsq": 100.7330093383789,
      "eig_max": 7.035453796386719,
      "eig_frac_top1": 0.2486294758194515,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07136229837561647,
      "shuffled_mse": 0.07139182712634405,
      "shuffle_error_change_pct": 0.0413786430646601,
      "pred_mse_mean": 4.889029241894605e-06,
      "pred_mse_median": 2.4984140054584714e-06,
      "neutral_error_change_pct": 0.044126241547481904
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.07108172934502363,
      "shuffled_mse": 0.07110953325871378,
      "shuffle_error_change_pct": 0.03911541537655605,
      "pred_mse_mean": 4.848726803174941e-06,
      "pred_mse_median": 2.448743998684222e-06,
      "neutral_error_change_pct": 0.04543562434844439
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.07080326249822974,
      "shuffled_mse": 0.07083006301894784,
      "shuffle_error_change_pct": 0.037852098579183036,
      "pred_mse_mean": 5.114487066748552e-06,
      "pred_mse_median": 2.294071919095586e-06,
      "neutral_error_change_pct": 0.04171246323185773
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9994444251060486,
        0.9988889098167419
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9994444251060486,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9988889098167419,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.33000001311302185,
        0.3100000023841858,
        0.33500000834465027,
        0.29499998688697815,
        0.30000001192092896,
        0.32499998807907104,
        0.30000001192092896,
        0.3100000023841858,
        0.3149999976158142,
        0.28999999165534973
      ],
      "train_acc": [
        0.40666666626930237,
        0.41111111640930176,
        0.4161111116409302,
        0.4144444465637207,
        0.42444443702697754,
        0.4277777671813965,
        0.4322222173213959,
        0.42500001192092896,
        0.426111102104187,
        0.4172222316265106
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.40666666626930237,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.41111111640930176,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4161111116409302,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4144444465637207,
          "val_acc": 0.29499998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.42444443702697754,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4277777671813965,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4322222173213959,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.42500001192092896,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.426111102104187,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.41499999165534973,
        0.4099999964237213,
        0.4000000059604645,
        0.3799999952316284,
        0.4099999964237213,
        0.4350000023841858,
        0.38499999046325684,
        0.36500000953674316,
        0.38999998569488525,
        0.3799999952316284
      ],
      "train_acc": [
        0.46444445848464966,
        0.4672222137451172,
        0.46833333373069763,
        0.46388888359069824,
        0.4749999940395355,
        0.4794444441795349,
        0.46666666865348816,
        0.472777783870697,
        0.47333332896232605,
        0.48222222924232483
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.46444445848464966,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.4672222137451172,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.46833333373069763,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.46388888359069824,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4749999940395355,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4794444441795349,
          "val_acc": 0.4350000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.46666666865348816,
          "val_acc": 0.38499999046325684,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.472777783870697,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.47333332896232605,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.48222222924232483,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 8.649612665176392,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_action_s45.json <==
{
  "name": "vicreg_action_s45",
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s45/last.pt",
  "checkpoint_sha256": "b617baa926d48aa7dba4e7f3be3bfc135882599d1653b909179fcc3ef68c9110",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": true
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 45,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/05_more_seeds",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.08054743707180023,
    0.1622447967529297,
    0.27790847420692444,
    0.41139525175094604,
    0.5521716475486755,
    0.6852850317955017,
    0.8054197430610657,
    0.9152401685714722,
    1.009851336479187,
    1.0882697105407715
  ],
  "vn_mse": [
    0.2725914418697357,
    0.5493213534355164,
    0.940022885799408,
    1.3917235136032104,
    1.8689701557159424,
    2.321321725845337,
    2.7291948795318604,
    3.1080236434936523,
    3.419058322906494,
    3.7033188343048096
  ],
  "target_variance": [
    0.29548776149749756,
    0.2953549921512604,
    0.29564011096954346,
    0.2956012785434723,
    0.2954416573047638,
    0.2952132821083069,
    0.29511258006095886,
    0.29447656869888306,
    0.2953594923019409,
    0.29386335611343384
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 13.141592283121296,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 99.73811340332031,
      "eig_sumsq": 756.96240234375,
      "eig_max": 18.3880615234375,
      "eig_frac_top1": 0.18436343836864028,
      "split": "val"
    },
    "target": {
      "participation_ratio": 5.141865114436953,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 37.80055236816406,
      "eig_sumsq": 277.8917236328125,
      "eig_max": 14.019622802734375,
      "eig_frac_top1": 0.3708840724386297,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.08239990819121401,
      "shuffled_mse": 0.08239058786133925,
      "shuffle_error_change_pct": -0.011311092547738877,
      "pred_mse_mean": 2.955472155008465e-06,
      "pred_mse_median": 1.823629190766951e-06,
      "neutral_error_change_pct": -0.011394786592167083
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.0823570665391162,
      "shuffled_mse": 0.08234897360671312,
      "shuffle_error_change_pct": -0.009826639951104887,
      "pred_mse_mean": 2.9140878723410424e-06,
      "pred_mse_median": 1.836873821048357e-06,
      "neutral_error_change_pct": -0.011848968812844252
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.08054743656888604,
      "shuffled_mse": 0.08053672989830375,
      "shuffle_error_change_pct": -0.013292379048124303,
      "pred_mse_mean": 3.0913633963791654e-06,
      "pred_mse_median": 1.6878691440069815e-06,
      "neutral_error_change_pct": -0.00997325019310713
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9950000047683716,
        1.0,
        0.9950000047683716,
        0.9950000047683716,
        0.9900000095367432
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9994444251060486,
        0.9988889098167419,
        0.9983333349227905
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 0.9950000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.9994444251060486,
          "val_acc": 0.9950000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9988889098167419,
          "val_acc": 0.9950000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9983333349227905,
          "val_acc": 0.9900000095367432,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.36500000953674316,
        0.35499998927116394,
        0.36000001430511475,
        0.3449999988079071,
        0.33000001311302185,
        0.3050000071525574,
        0.28999999165534973,
        0.2849999964237213,
        0.3050000071525574,
        0.32499998807907104
      ],
      "train_acc": [
        0.42222222685813904,
        0.42222222685813904,
        0.42944443225860596,
        0.42888888716697693,
        0.43166667222976685,
        0.4266666769981384,
        0.43666666746139526,
        0.4350000023841858,
        0.4394444525241852,
        0.4322222173213959
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.42222222685813904,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.42222222685813904,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.42944443225860596,
          "val_acc": 0.36000001430511475,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.42888888716697693,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.43166667222976685,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4266666769981384,
          "val_acc": 0.3050000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.43666666746139526,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4350000023841858,
          "val_acc": 0.2849999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4394444525241852,
          "val_acc": 0.3050000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4322222173213959,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.3700000047683716,
        0.38999998569488525,
        0.4000000059604645,
        0.4000000059604645,
        0.38999998569488525,
        0.3799999952316284,
        0.3799999952316284,
        0.4000000059604645,
        0.3700000047683716,
        0.35499998927116394
      ],
      "train_acc": [
        0.49388888478279114,
        0.4950000047683716,
        0.496111124753952,
        0.476666659116745,
        0.48222222924232483,
        0.4833333194255829,
        0.4811111092567444,
        0.4772222340106964,
        0.4883333444595337,
        0.4833333194255829
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.49388888478279114,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.4950000047683716,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.496111124753952,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.476666659116745,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.48222222924232483,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4833333194255829,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4811111092567444,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4772222340106964,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4883333444595337,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4833333194255829,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 7.611640453338623,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_noaction_s42.json <==
{
  "name": "vicreg_noaction_s42",
  "checkpoint": "outputs/no_action/last.pt",
  "checkpoint_sha256": "5b920e81424225f90849fb3600fa1324d7b595b6216adcd728ff36e43b8f01fa",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": false
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 42,
      "num_workers": 2,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "outputs",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.07474203407764435,
    0.16371333599090576,
    0.29311802983283997,
    0.4422686696052551,
    0.5949959754943848,
    0.7397785782814026,
    0.8664951920509338,
    0.9794215559959412,
    1.072145700454712,
    1.1459277868270874
  ],
  "vn_mse": [
    0.27783796191215515,
    0.6086742877960205,
    1.0917713642120361,
    1.6448231935501099,
    2.2118399143218994,
    2.741816282272339,
    3.2134692668914795,
    3.63813853263855,
    3.987121105194092,
    4.282145023345947
  ],
  "target_variance": [
    0.26901304721832275,
    0.26896706223487854,
    0.2684793174266815,
    0.26888522505760193,
    0.2690050005912781,
    0.26981332898139954,
    0.26964476704597473,
    0.26920953392982483,
    0.2689022123813629,
    0.2676060199737549
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 11.667046885532148,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 93.66898345947266,
      "eig_sumsq": 752.022216796875,
      "eig_max": 17.06757354736328,
      "eig_frac_top1": 0.18221158079235303,
      "split": "val"
    },
    "target": {
      "participation_ratio": 4.996144717235113,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 34.44535446166992,
      "eig_sumsq": 237.47959899902344,
      "eig_max": 12.908037185668945,
      "eig_frac_top1": 0.3747395661157368,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07606145058199763,
      "shuffled_mse": 0.07606145058199763,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.07566343093290925,
      "shuffled_mse": 0.07566343093290925,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.07474203631281853,
      "shuffled_mse": 0.07474203631281853,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9988889098167419,
        0.9983333349227905
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9988889098167419,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9983333349227905,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.3149999976158142,
        0.2750000059604645,
        0.2849999964237213,
        0.2800000011920929,
        0.28999999165534973,
        0.28999999165534973,
        0.29499998688697815,
        0.3149999976158142,
        0.3100000023841858,
        0.3499999940395355
      ],
      "train_acc": [
        0.4050000011920929,
        0.42055556178092957,
        0.4300000071525574,
        0.4305555522441864,
        0.4277777671813965,
        0.41555556654930115,
        0.4188888967037201,
        0.4211111068725586,
        0.4233333468437195,
        0.4233333468437195
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4050000011920929,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.42055556178092957,
          "val_acc": 0.2750000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4300000071525574,
          "val_acc": 0.2849999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4305555522441864,
          "val_acc": 0.2800000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4277777671813965,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.41555556654930115,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4188888967037201,
          "val_acc": 0.29499998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4211111068725586,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4233333468437195,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4233333468437195,
          "val_acc": 0.3499999940395355,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.41499999165534973,
        0.38499999046325684,
        0.4099999964237213,
        0.375,
        0.3449999988079071,
        0.3799999952316284,
        0.4300000071525574,
        0.41999998688697815,
        0.38499999046325684,
        0.3149999976158142
      ],
      "train_acc": [
        0.4738888740539551,
        0.48500001430511475,
        0.48944443464279175,
        0.4811111092567444,
        0.4877777695655823,
        0.48500001430511475,
        0.4833333194255829,
        0.47555556893348694,
        0.47833332419395447,
        0.49000000953674316
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4738888740539551,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.48500001430511475,
          "val_acc": 0.38499999046325684,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.48944443464279175,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4811111092567444,
          "val_acc": 0.375,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4877777695655823,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.48500001430511475,
          "val_acc": 0.3799999952316284,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4833333194255829,
          "val_acc": 0.4300000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.47555556893348694,
          "val_acc": 0.41999998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.47833332419395447,
          "val_acc": 0.38499999046325684,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.49000000953674316,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 8.24148154258728,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_noaction_s43.json <==
{
  "name": "vicreg_noaction_s43",
  "checkpoint": "outputs/vicreg_nocrop_noaction_seed43/last.pt",
  "checkpoint_sha256": "69c16cb3979896ab1f8815ffad8757b021c0b18048aca0f33515d3c374e0de9b",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": false
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 43,
      "num_workers": 2,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "outputs",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.09870760142803192,
    0.23413032293319702,
    0.3983319401741028,
    0.5624552369117737,
    0.7114853858947754,
    0.8487464785575867,
    0.9708607196807861,
    1.0849136114120483,
    1.1853617429733276,
    1.2705532312393188
  ],
  "vn_mse": [
    0.34621042013168335,
    0.8216423988342285,
    1.3982452154159546,
    1.9788621664047241,
    2.5024845600128174,
    2.985931873321533,
    3.412736654281616,
    3.814055919647217,
    4.161398410797119,
    4.465683937072754
  ],
  "target_variance": [
    0.28510868549346924,
    0.2849540412425995,
    0.2848798930644989,
    0.28423163294792175,
    0.28431159257888794,
    0.2842484414577484,
    0.28448158502578735,
    0.284451425075531,
    0.2848469614982605,
    0.28451481461524963
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 13.442249216153112,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 105.62682342529297,
      "eig_sumsq": 829.9969482421875,
      "eig_max": 19.392467498779297,
      "eig_frac_top1": 0.18359415600995585,
      "split": "val"
    },
    "target": {
      "participation_ratio": 5.391619380358798,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 36.449493408203125,
      "eig_sumsq": 246.4130859375,
      "eig_max": 14.45050048828125,
      "eig_frac_top1": 0.3964527113298397,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.10149124596019586,
      "shuffled_mse": 0.10149124596019586,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.10185506184585393,
      "shuffled_mse": 0.10185506184585393,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.09870760072022676,
      "shuffled_mse": 0.09870760072022676,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9994444251060486,
        0.9977777600288391,
        0.996666669845581
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.9994444251060486,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9977777600288391,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.996666669845581,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.36500000953674316,
        0.36000001430511475,
        0.3499999940395355,
        0.35499998927116394,
        0.3449999988079071,
        0.33500000834465027,
        0.3449999988079071,
        0.36000001430511475,
        0.36500000953674316,
        0.35499998927116394
      ],
      "train_acc": [
        0.43111109733581543,
        0.43111109733581543,
        0.4327777922153473,
        0.44055554270744324,
        0.42722222208976746,
        0.43388888239860535,
        0.4266666769981384,
        0.4211111068725586,
        0.4188888967037201,
        0.4166666567325592
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.43111109733581543,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.43111109733581543,
          "val_acc": 0.36000001430511475,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4327777922153473,
          "val_acc": 0.3499999940395355,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.44055554270744324,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.42722222208976746,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.43388888239860535,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4266666769981384,
          "val_acc": 0.3449999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4211111068725586,
          "val_acc": 0.36000001430511475,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4188888967037201,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4166666567325592,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.4000000059604645,
        0.4050000011920929,
        0.36500000953674316,
        0.4000000059604645,
        0.38999998569488525,
        0.4300000071525574,
        0.4449999928474426,
        0.4399999976158142,
        0.46000000834465027,
        0.33500000834465027
      ],
      "train_acc": [
        0.4905555546283722,
        0.49166667461395264,
        0.49222221970558167,
        0.49666666984558105,
        0.5011110901832581,
        0.5061110854148865,
        0.4950000047683716,
        0.4955555498600006,
        0.4877777695655823,
        0.49444442987442017
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4905555546283722,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.49166667461395264,
          "val_acc": 0.4050000011920929,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.49222221970558167,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.49666666984558105,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.5011110901832581,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.5061110854148865,
          "val_acc": 0.4300000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4950000047683716,
          "val_acc": 0.4449999928474426,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4955555498600006,
          "val_acc": 0.4399999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4877777695655823,
          "val_acc": 0.46000000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.49444442987442017,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 7.830739736557007,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_noaction_s44.json <==
{
  "name": "vicreg_noaction_s44",
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s44/last.pt",
  "checkpoint_sha256": "e5f354d4969eb6ad704ac90b480b0de350a29eea7d1ef9e76478e48fa8a73df1",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": false
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 44,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/05_more_seeds",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.07524525374174118,
    0.15349867939949036,
    0.27191096544265747,
    0.41021111607551575,
    0.5449863076210022,
    0.6719193458557129,
    0.7847939133644104,
    0.8882293701171875,
    0.9811878800392151,
    1.062278389930725
  ],
  "vn_mse": [
    0.3042883574962616,
    0.6191495060920715,
    1.098844051361084,
    1.6591852903366089,
    2.2070655822753906,
    2.736304759979248,
    3.19254469871521,
    3.6154468059539795,
    3.9876558780670166,
    4.317349910736084
  ],
  "target_variance": [
    0.2472827285528183,
    0.24791859090328217,
    0.24745182693004608,
    0.2472364753484726,
    0.24692800641059875,
    0.24555720388889313,
    0.2458208054304123,
    0.24567623436450958,
    0.24605630338191986,
    0.2460487186908722
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 12.240165028184856,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 93.49836730957031,
      "eig_sumsq": 714.2015380859375,
      "eig_max": 13.905292510986328,
      "eig_frac_top1": 0.14872230297825756,
      "split": "val"
    },
    "target": {
      "participation_ratio": 5.7662729393116,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 31.581592559814453,
      "eig_sumsq": 172.9708251953125,
      "eig_max": 11.211116790771484,
      "eig_frac_top1": 0.35498896293902893,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07696037007619937,
      "shuffled_mse": 0.07696037007619937,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.07688304502051324,
      "shuffled_mse": 0.07688304502051324,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.07524525692686439,
      "shuffled_mse": 0.07524525692686439,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9988889098167419,
        0.9983333349227905,
        0.9983333349227905,
        0.9972222447395325
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.9988889098167419,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.9983333349227905,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9983333349227905,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9972222447395325,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.32499998807907104,
        0.3149999976158142,
        0.32499998807907104,
        0.36500000953674316,
        0.35499998927116394,
        0.33000001311302185,
        0.33500000834465027,
        0.3100000023841858,
        0.3400000035762787,
        0.3100000023841858
      ],
      "train_acc": [
        0.4172222316265106,
        0.42500001192092896,
        0.4172222316265106,
        0.4283333420753479,
        0.42500001192092896,
        0.4172222316265106,
        0.42444443702697754,
        0.4238888919353485,
        0.41777777671813965,
        0.41111111640930176
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.42500001192092896,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4283333420753479,
          "val_acc": 0.36500000953674316,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.42500001192092896,
          "val_acc": 0.35499998927116394,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4172222316265106,
          "val_acc": 0.33000001311302185,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.42444443702697754,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4238888919353485,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.41777777671813965,
          "val_acc": 0.3400000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.41111111640930176,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.4350000023841858,
        0.42500001192092896,
        0.41499999165534973,
        0.4699999988079071,
        0.4650000035762787,
        0.4749999940395355,
        0.4300000071525574,
        0.4099999964237213,
        0.41999998688697815,
        0.39500001072883606
      ],
      "train_acc": [
        0.47833332419395447,
        0.47833332419395447,
        0.472777783870697,
        0.4722222089767456,
        0.47611111402511597,
        0.4749999940395355,
        0.48055556416511536,
        0.496111124753952,
        0.49388888478279114,
        0.4866666793823242
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.47833332419395447,
          "val_acc": 0.4350000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.47833332419395447,
          "val_acc": 0.42500001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.472777783870697,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4722222089767456,
          "val_acc": 0.4699999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.47611111402511597,
          "val_acc": 0.4650000035762787,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.4749999940395355,
          "val_acc": 0.4749999940395355,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.48055556416511536,
          "val_acc": 0.4300000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.496111124753952,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.49388888478279114,
          "val_acc": 0.41999998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.4866666793823242,
          "val_acc": 0.39500001072883606,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 7.673815965652466,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/heldout_evaluation/vicreg_noaction_s45.json <==
{
  "name": "vicreg_noaction_s45",
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s45/last.pt",
  "checkpoint_sha256": "0b044676b75f11d48e52be7b747b8f4b2ec0ff20738bdd5668b9fb3a79e15f60",
  "epoch": 200,
  "config": {
    "model": {
      "in_channels": 3,
      "img_size": 64,
      "patch_size": 8,
      "embed_dim": 128,
      "encoder_depth": 4,
      "encoder_num_heads": 4,
      "mlp_ratio": 2.0,
      "action_dim": 4,
      "action_embed_dim": 64,
      "predictor_embed_dim": 128,
      "predictor_depth": 4,
      "predictor_num_heads": 4,
      "latent_dim": 0,
      "ema_momentum": 0.996,
      "dropout": 0.0,
      "drop_path": 0.05,
      "backbone": "vit",
      "fuse_mode": "concat",
      "condition_on_action": false
    },
    "training": {
      "batch_size": 128,
      "epochs": 200,
      "lr": 0.0002,
      "min_lr": 1e-06,
      "weight_decay": 0.05,
      "warmup_epochs": 20,
      "warmup_ratio": 0.1,
      "grad_clip": 1.0,
      "beta1": 0.9,
      "beta2": 0.999,
      "loss_type": "vicreg",
      "vicreg_sim_coeff": 25.0,
      "vicreg_std_coeff": 25.0,
      "vicreg_cov_coeff": 1.0,
      "amp": true,
      "seed": 45,
      "num_workers": 0,
      "log_interval": 20,
      "ckpt_interval": 25,
      "output_dir": "results/reviewer_strengthening/05_more_seeds",
      "device": "mps",
      "ema_sync_every": 1
    },
    "data": {
      "dataset_path": "outputs/physics_mpm",
      "spatial_dims": 2,
      "img_size": 64,
      "in_channels": 3,
      "action_dim": 4,
      "n_episodes": 2000,
      "episode_length": 16,
      "n_grid": 8,
      "dt": 0.02,
      "substeps": 4,
      "stiffness": 40.0,
      "damping": 0.12,
      "mass": 1.0,
      "gravity": 0.0,
      "contact_radius": 0.12,
      "action_gain": 8.0,
      "gaussian_sigma": 1.75,
      "seed": 0,
      "val_fraction": 0.1,
      "pin_memory": true,
      "n_stiffness_classes": 3,
      "chunk_length": 16,
      "chunk_stride": 1,
      "augment": true,
      "crop_scale_min": 1.0,
      "color_jitter": 0.4,
      "blur_prob": 0.25,
      "blur_sigma_max": 2.0,
      "normalize_actions": true,
      "prefetch_factor": 2
    }
  },
  "evaluation_scope": "recorded-action Linux replay; held-out episodes 1800:2000",
  "rollout_mse": [
    0.07421112805604935,
    0.14863932132720947,
    0.2604063153266907,
    0.39766180515289307,
    0.5504964590072632,
    0.6988931894302368,
    0.837984025478363,
    0.9630453586578369,
    1.0728950500488281,
    1.1676372289657593
  ],
  "vn_mse": [
    0.23592914640903473,
    0.4721313714981079,
    0.8281856775283813,
    1.2670623064041138,
    1.7567590475082397,
    2.2306437492370605,
    2.6750659942626953,
    3.070716619491577,
    3.4256789684295654,
    3.723566770553589
  ],
  "target_variance": [
    0.3145483732223511,
    0.31482619047164917,
    0.3144298791885376,
    0.31384551525115967,
    0.3133591115474701,
    0.3133145570755005,
    0.3132573366165161,
    0.3136223554611206,
    0.3131919503211975,
    0.31358030438423157
  ],
  "effective_rank": {
    "pred": {
      "participation_ratio": 12.703476254748196,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 106.01812744140625,
      "eig_sumsq": 884.7848510742188,
      "eig_max": 16.656219482421875,
      "eig_frac_top1": 0.1571072785795748,
      "split": "val"
    },
    "target": {
      "participation_ratio": 6.8044328230106075,
      "n_vectors": 2000,
      "latent_dim": 128,
      "eig_sum": 40.18788528442383,
      "eig_sumsq": 237.35499572753906,
      "eig_max": 11.812076568603516,
      "eig_frac_top1": 0.2939213269124585,
      "split": "val"
    }
  },
  "counterfactual": {
    "all": {
      "n_episodes": 200,
      "n_transitions": 3000,
      "true_mse": 0.07434380092968543,
      "shuffled_mse": 0.07434380092968543,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "change": {
      "n_episodes": 200,
      "n_transitions": 800,
      "true_mse": 0.0739474038593471,
      "shuffled_mse": 0.0739474038593471,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    },
    "t0": {
      "n_episodes": 200,
      "n_transitions": 200,
      "true_mse": 0.07421112833544612,
      "shuffled_mse": 0.07421112833544612,
      "shuffle_error_change_pct": 0.0,
      "pred_mse_mean": 0.0,
      "pred_mse_median": 0.0,
      "neutral_error_change_pct": 0.0
    }
  },
  "probes": {
    "geometry": {
      "val_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9850000143051147,
        0.9900000095367432,
        0.9800000190734863,
        0.9599999785423279
      ],
      "train_acc": [
        1.0,
        1.0,
        1.0,
        1.0,
        1.0,
        0.9994444251060486,
        0.9961110949516296,
        0.9927777647972107,
        0.9911110997200012,
        0.9894444346427917
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 1.0,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.9994444251060486,
          "val_acc": 1.0,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.9961110949516296,
          "val_acc": 0.9850000143051147,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.9927777647972107,
          "val_acc": 0.9900000095367432,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.9911110997200012,
          "val_acc": 0.9800000190734863,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.9894444346427917,
          "val_acc": 0.9599999785423279,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              900,
              900
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 2,
            "class_ids": [
              0,
              1
            ],
            "counts": [
              101,
              99
            ],
            "n_classes_configured": 2,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          900,
          900
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 2,
        "class_ids": [
          0,
          1
        ],
        "counts": [
          101,
          99
        ],
        "n_classes_configured": 2,
        "missing_class_ids": []
      }
    },
    "stiffness": {
      "val_acc": [
        0.30000001192092896,
        0.3149999976158142,
        0.28999999165534973,
        0.29499998688697815,
        0.3149999976158142,
        0.3050000071525574,
        0.30000001192092896,
        0.3100000023841858,
        0.32499998807907104,
        0.33500000834465027
      ],
      "train_acc": [
        0.4072222113609314,
        0.40166667103767395,
        0.402222216129303,
        0.4000000059604645,
        0.38999998569488525,
        0.3822222352027893,
        0.398333340883255,
        0.4011111259460449,
        0.40833333134651184,
        0.39888888597488403
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.4072222113609314,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.40166667103767395,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.402222216129303,
          "val_acc": 0.28999999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.4000000059604645,
          "val_acc": 0.29499998688697815,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.38999998569488525,
          "val_acc": 0.3149999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.3822222352027893,
          "val_acc": 0.3050000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.398333340883255,
          "val_acc": 0.30000001192092896,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4011111259460449,
          "val_acc": 0.3100000023841858,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.40833333134651184,
          "val_acc": 0.32499998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.39888888597488403,
          "val_acc": 0.33500000834465027,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              600,
              600,
              600
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 3,
            "class_ids": [
              0,
              1,
              2
            ],
            "counts": [
              67,
              67,
              66
            ],
            "n_classes_configured": 3,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 1800,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          600,
          600,
          600
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 200,
        "n_distinct": 3,
        "class_ids": [
          0,
          1,
          2
        ],
        "counts": [
          67,
          67,
          66
        ],
        "n_classes_configured": 3,
        "missing_class_ids": []
      }
    },
    "contact": {
      "val_acc": [
        0.38999998569488525,
        0.3700000047683716,
        0.4000000059604645,
        0.38999998569488525,
        0.4099999964237213,
        0.4300000071525574,
        0.41499999165534973,
        0.44999998807907104,
        0.4399999976158142,
        0.4699999988079071
      ],
      "train_acc": [
        0.47555556893348694,
        0.4788888990879059,
        0.4838888943195343,
        0.47833332419395447,
        0.4933333396911621,
        0.48444443941116333,
        0.4611110985279083,
        0.4566666781902313,
        0.4561111032962799,
        0.46611112356185913
      ],
      "per_horizon": [
        {
          "horizon": 1,
          "train_acc": 0.47555556893348694,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 2,
          "train_acc": 0.4788888990879059,
          "val_acc": 0.3700000047683716,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 3,
          "train_acc": 0.4838888943195343,
          "val_acc": 0.4000000059604645,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              747,
              780,
              144,
              129
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              92,
              73,
              15,
              20
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 4,
          "train_acc": 0.47833332419395447,
          "val_acc": 0.38999998569488525,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 5,
          "train_acc": 0.4933333396911621,
          "val_acc": 0.4099999964237213,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 6,
          "train_acc": 0.48444443941116333,
          "val_acc": 0.4300000071525574,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              753,
              753,
              150,
              144
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              91,
              11,
              16
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 7,
          "train_acc": 0.4611110985279083,
          "val_acc": 0.41499999165534973,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 8,
          "train_acc": 0.4566666781902313,
          "val_acc": 0.44999998807907104,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 9,
          "train_acc": 0.4561111032962799,
          "val_acc": 0.4399999976158142,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              736,
              767,
              147,
              150
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              82,
              85,
              18,
              15
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        },
        {
          "horizon": 10,
          "train_acc": 0.46611112356185913,
          "val_acc": 0.4699999988079071,
          "train_coverage": {
            "n_examples": 1800,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              719,
              793,
              132,
              156
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          },
          "val_coverage": {
            "n_examples": 200,
            "n_distinct": 4,
            "class_ids": [
              0,
              1,
              2,
              3
            ],
            "counts": [
              85,
              82,
              19,
              14
            ],
            "n_classes_configured": 4,
            "missing_class_ids": []
          }
        }
      ],
      "train_coverage": {
        "n_examples": 18000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          7427,
          7693,
          1455,
          1425
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      },
      "val_coverage": {
        "n_examples": 2000,
        "n_distinct": 4,
        "class_ids": [
          0,
          1,
          2,
          3
        ],
        "counts": [
          853,
          829,
          151,
          167
        ],
        "n_classes_configured": 4,
        "missing_class_ids": []
      }
    }
  },
  "seconds": 7.624393939971924,
  "torch": "2.14.0+cpu",
  "numpy": "2.3.5"
}

==> data/observability_replay/all_probe_results.csv <==
family,checkpoint,task,features,probe,t,val_acc
raw_single,raw_obs,stiffness,raw_t0_ds16,linear,0,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t0_ds16,mlp,0,0.33500000834465027
raw_single,raw_obs,geometry,raw_t0_ds16,linear,0,1.0
raw_single,raw_obs,geometry,raw_t0_ds16,mlp,0,1.0
raw_single,raw_obs,stiffness,raw_t3_ds16,linear,3,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t3_ds16,mlp,3,0.33500000834465027
raw_single,raw_obs,geometry,raw_t3_ds16,linear,3,1.0
raw_single,raw_obs,geometry,raw_t3_ds16,mlp,3,1.0
raw_single,raw_obs,stiffness,raw_t5_ds16,linear,5,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t5_ds16,mlp,5,0.33500000834465027
raw_single,raw_obs,geometry,raw_t5_ds16,linear,5,1.0
raw_single,raw_obs,geometry,raw_t5_ds16,mlp,5,1.0
raw_single,raw_obs,stiffness,raw_t7_ds16,linear,7,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t7_ds16,mlp,7,0.33500000834465027
raw_single,raw_obs,geometry,raw_t7_ds16,linear,7,1.0
raw_single,raw_obs,geometry,raw_t7_ds16,mlp,7,1.0
raw_single,raw_obs,stiffness,raw_t9_ds16,linear,9,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t9_ds16,mlp,9,0.33500000834465027
raw_single,raw_obs,geometry,raw_t9_ds16,linear,9,1.0
raw_single,raw_obs,geometry,raw_t9_ds16,mlp,9,1.0
raw_single,raw_obs,stiffness,raw_t12_ds16,linear,12,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t12_ds16,mlp,12,0.33500000834465027
raw_single,raw_obs,geometry,raw_t12_ds16,linear,12,1.0
raw_single,raw_obs,geometry,raw_t12_ds16,mlp,12,1.0
raw_single,raw_obs,stiffness,raw_t15_ds16,linear,15,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t15_ds16,mlp,15,0.33500000834465027
raw_single,raw_obs,geometry,raw_t15_ds16,linear,15,1.0
raw_single,raw_obs,geometry,raw_t15_ds16,mlp,15,1.0
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,linear,-1,0.33500000834465027
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.33000001311302185
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,linear,-1,1.0
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.5049999952316284
jepa_single,vicreg_nocrop_s42,stiffness,z_t0,linear,0,0.3199999928474426
jepa_single,vicreg_nocrop_s42,stiffness,z_t0,mlp,0,0.3400000035762787
jepa_single,vicreg_nocrop_s42,geometry,z_t0,linear,0,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t0,mlp,0,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t3,linear,3,0.3400000035762787
jepa_single,vicreg_nocrop_s42,stiffness,z_t3,mlp,3,0.3499999940395355
jepa_single,vicreg_nocrop_s42,geometry,z_t3,linear,3,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t3,mlp,3,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t5,linear,5,0.32499998807907104
jepa_single,vicreg_nocrop_s42,stiffness,z_t5,mlp,5,0.375
jepa_single,vicreg_nocrop_s42,geometry,z_t5,linear,5,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t5,mlp,5,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t7,linear,7,0.3499999940395355
jepa_single,vicreg_nocrop_s42,stiffness,z_t7,mlp,7,0.3499999940395355
jepa_single,vicreg_nocrop_s42,geometry,z_t7,linear,7,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t7,mlp,7,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t9,linear,9,0.3400000035762787
jepa_single,vicreg_nocrop_s42,stiffness,z_t9,mlp,9,0.38999998569488525
jepa_single,vicreg_nocrop_s42,geometry,z_t9,linear,9,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t9,mlp,9,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t12,linear,12,0.33000001311302185
jepa_single,vicreg_nocrop_s42,stiffness,z_t12,mlp,12,0.3199999928474426
jepa_single,vicreg_nocrop_s42,geometry,z_t12,linear,12,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t12,mlp,12,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t15,linear,15,0.32499998807907104
jepa_single,vicreg_nocrop_s42,stiffness,z_t15,mlp,15,0.36000001430511475
jepa_single,vicreg_nocrop_s42,geometry,z_t15,linear,15,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t15,mlp,15,1.0
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3,linear,-1,0.32499998807907104
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3,mlp,-1,0.3050000071525574
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3_6,linear,-1,0.3149999976158142
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3_6,mlp,-1,0.3499999940395355
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3_6,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3_6,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,mean_pool,linear,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s42,stiffness,mean_pool,mlp,-1,0.375
jepa_history,vicreg_nocrop_s42,geometry,mean_pool,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,mean_pool,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,final_diff_t15,linear,-1,0.36500000953674316
jepa_history,vicreg_nocrop_s42,stiffness,final_diff_t15,mlp,-1,0.36500000953674316
jepa_history,vicreg_nocrop_s42,geometry,final_diff_t15,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,final_diff_t15,mlp,-1,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t0,linear,0,0.33000001311302185
jepa_single,vicreg_nocrop_s43,stiffness,z_t0,mlp,0,0.33500000834465027
jepa_single,vicreg_nocrop_s43,geometry,z_t0,linear,0,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t0,mlp,0,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t3,linear,3,0.33500000834465027
jepa_single,vicreg_nocrop_s43,stiffness,z_t3,mlp,3,0.30000001192092896
jepa_single,vicreg_nocrop_s43,geometry,z_t3,linear,3,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t3,mlp,3,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t5,linear,5,0.3199999928474426
jepa_single,vicreg_nocrop_s43,stiffness,z_t5,mlp,5,0.3499999940395355
jepa_single,vicreg_nocrop_s43,geometry,z_t5,linear,5,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t5,mlp,5,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t7,linear,7,0.33000001311302185
jepa_single,vicreg_nocrop_s43,stiffness,z_t7,mlp,7,0.3199999928474426
jepa_single,vicreg_nocrop_s43,geometry,z_t7,linear,7,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t7,mlp,7,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t9,linear,9,0.32499998807907104
jepa_single,vicreg_nocrop_s43,stiffness,z_t9,mlp,9,0.3199999928474426
jepa_single,vicreg_nocrop_s43,geometry,z_t9,linear,9,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t9,mlp,9,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t12,linear,12,0.3449999988079071
jepa_single,vicreg_nocrop_s43,stiffness,z_t12,mlp,12,0.3149999976158142
jepa_single,vicreg_nocrop_s43,geometry,z_t12,linear,12,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t12,mlp,12,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t15,linear,15,0.3449999988079071
jepa_single,vicreg_nocrop_s43,stiffness,z_t15,mlp,15,0.36500000953674316
jepa_single,vicreg_nocrop_s43,geometry,z_t15,linear,15,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t15,mlp,15,1.0
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3,linear,-1,0.3149999976158142
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3,mlp,-1,0.32499998807907104
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3_6,linear,-1,0.33500000834465027
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3_6,mlp,-1,0.3499999940395355
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3_6,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3_6,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,mean_pool,linear,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s43,stiffness,mean_pool,mlp,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s43,geometry,mean_pool,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,mean_pool,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,final_diff_t15,linear,-1,0.3449999988079071
jepa_history,vicreg_nocrop_s43,stiffness,final_diff_t15,mlp,-1,0.3050000071525574
jepa_history,vicreg_nocrop_s43,geometry,final_diff_t15,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,final_diff_t15,mlp,-1,1.0


==> data/observability_replay/per_model_probe_results.csv <==
family,checkpoint,task,features,probe,t,val_acc
jepa_single,vicreg_nocrop_s42,stiffness,z_t0,linear,0,0.3199999928474426
jepa_single,vicreg_nocrop_s42,stiffness,z_t0,mlp,0,0.3400000035762787
jepa_single,vicreg_nocrop_s42,geometry,z_t0,linear,0,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t0,mlp,0,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t3,linear,3,0.3400000035762787
jepa_single,vicreg_nocrop_s42,stiffness,z_t3,mlp,3,0.3499999940395355
jepa_single,vicreg_nocrop_s42,geometry,z_t3,linear,3,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t3,mlp,3,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t5,linear,5,0.32499998807907104
jepa_single,vicreg_nocrop_s42,stiffness,z_t5,mlp,5,0.375
jepa_single,vicreg_nocrop_s42,geometry,z_t5,linear,5,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t5,mlp,5,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t7,linear,7,0.3499999940395355
jepa_single,vicreg_nocrop_s42,stiffness,z_t7,mlp,7,0.3499999940395355
jepa_single,vicreg_nocrop_s42,geometry,z_t7,linear,7,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t7,mlp,7,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t9,linear,9,0.3400000035762787
jepa_single,vicreg_nocrop_s42,stiffness,z_t9,mlp,9,0.38999998569488525
jepa_single,vicreg_nocrop_s42,geometry,z_t9,linear,9,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t9,mlp,9,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t12,linear,12,0.33000001311302185
jepa_single,vicreg_nocrop_s42,stiffness,z_t12,mlp,12,0.3199999928474426
jepa_single,vicreg_nocrop_s42,geometry,z_t12,linear,12,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t12,mlp,12,1.0
jepa_single,vicreg_nocrop_s42,stiffness,z_t15,linear,15,0.32499998807907104
jepa_single,vicreg_nocrop_s42,stiffness,z_t15,mlp,15,0.36000001430511475
jepa_single,vicreg_nocrop_s42,geometry,z_t15,linear,15,1.0
jepa_single,vicreg_nocrop_s42,geometry,z_t15,mlp,15,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t0,linear,0,0.33000001311302185
jepa_single,vicreg_nocrop_s43,stiffness,z_t0,mlp,0,0.33500000834465027
jepa_single,vicreg_nocrop_s43,geometry,z_t0,linear,0,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t0,mlp,0,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t3,linear,3,0.33500000834465027
jepa_single,vicreg_nocrop_s43,stiffness,z_t3,mlp,3,0.30000001192092896
jepa_single,vicreg_nocrop_s43,geometry,z_t3,linear,3,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t3,mlp,3,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t5,linear,5,0.3199999928474426
jepa_single,vicreg_nocrop_s43,stiffness,z_t5,mlp,5,0.3499999940395355
jepa_single,vicreg_nocrop_s43,geometry,z_t5,linear,5,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t5,mlp,5,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t7,linear,7,0.33000001311302185
jepa_single,vicreg_nocrop_s43,stiffness,z_t7,mlp,7,0.3199999928474426
jepa_single,vicreg_nocrop_s43,geometry,z_t7,linear,7,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t7,mlp,7,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t9,linear,9,0.32499998807907104
jepa_single,vicreg_nocrop_s43,stiffness,z_t9,mlp,9,0.3199999928474426
jepa_single,vicreg_nocrop_s43,geometry,z_t9,linear,9,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t9,mlp,9,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t12,linear,12,0.3449999988079071
jepa_single,vicreg_nocrop_s43,stiffness,z_t12,mlp,12,0.3149999976158142
jepa_single,vicreg_nocrop_s43,geometry,z_t12,linear,12,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t12,mlp,12,1.0
jepa_single,vicreg_nocrop_s43,stiffness,z_t15,linear,15,0.3449999988079071
jepa_single,vicreg_nocrop_s43,stiffness,z_t15,mlp,15,0.36500000953674316
jepa_single,vicreg_nocrop_s43,geometry,z_t15,linear,15,1.0
jepa_single,vicreg_nocrop_s43,geometry,z_t15,mlp,15,1.0


==> data/observability_replay/raw_probe_results.csv <==
family,checkpoint,task,features,probe,t,val_acc
raw_single,raw_obs,stiffness,raw_t0_ds16,linear,0,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t0_ds16,mlp,0,0.33500000834465027
raw_single,raw_obs,geometry,raw_t0_ds16,linear,0,1.0
raw_single,raw_obs,geometry,raw_t0_ds16,mlp,0,1.0
raw_single,raw_obs,stiffness,raw_t3_ds16,linear,3,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t3_ds16,mlp,3,0.33500000834465027
raw_single,raw_obs,geometry,raw_t3_ds16,linear,3,1.0
raw_single,raw_obs,geometry,raw_t3_ds16,mlp,3,1.0
raw_single,raw_obs,stiffness,raw_t5_ds16,linear,5,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t5_ds16,mlp,5,0.33500000834465027
raw_single,raw_obs,geometry,raw_t5_ds16,linear,5,1.0
raw_single,raw_obs,geometry,raw_t5_ds16,mlp,5,1.0
raw_single,raw_obs,stiffness,raw_t7_ds16,linear,7,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t7_ds16,mlp,7,0.33500000834465027
raw_single,raw_obs,geometry,raw_t7_ds16,linear,7,1.0
raw_single,raw_obs,geometry,raw_t7_ds16,mlp,7,1.0
raw_single,raw_obs,stiffness,raw_t9_ds16,linear,9,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t9_ds16,mlp,9,0.33500000834465027
raw_single,raw_obs,geometry,raw_t9_ds16,linear,9,1.0
raw_single,raw_obs,geometry,raw_t9_ds16,mlp,9,1.0
raw_single,raw_obs,stiffness,raw_t12_ds16,linear,12,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t12_ds16,mlp,12,0.33500000834465027
raw_single,raw_obs,geometry,raw_t12_ds16,linear,12,1.0
raw_single,raw_obs,geometry,raw_t12_ds16,mlp,12,1.0
raw_single,raw_obs,stiffness,raw_t15_ds16,linear,15,0.33500000834465027
raw_single,raw_obs,stiffness,raw_t15_ds16,mlp,15,0.33500000834465027
raw_single,raw_obs,geometry,raw_t15_ds16,linear,15,1.0
raw_single,raw_obs,geometry,raw_t15_ds16,mlp,15,1.0
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,linear,-1,0.33500000834465027
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.33000001311302185
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,linear,-1,1.0
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.5049999952316284


==> data/observability_replay/temporal_probe_results.csv <==
family,checkpoint,task,features,probe,t,val_acc
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,linear,-1,0.33500000834465027
raw_history,raw_obs,stiffness,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.33000001311302185
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,linear,-1,1.0
raw_history,raw_obs,geometry,raw_t0_3_6_9_12_15_ds16,mlp,-1,0.5049999952316284
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3,linear,-1,0.32499998807907104
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3,mlp,-1,0.3050000071525574
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3_6,linear,-1,0.3149999976158142
jepa_history,vicreg_nocrop_s42,stiffness,concat_0_3_6,mlp,-1,0.3499999940395355
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3_6,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,concat_0_3_6,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,mean_pool,linear,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s42,stiffness,mean_pool,mlp,-1,0.375
jepa_history,vicreg_nocrop_s42,geometry,mean_pool,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,mean_pool,mlp,-1,1.0
jepa_history,vicreg_nocrop_s42,stiffness,final_diff_t15,linear,-1,0.36500000953674316
jepa_history,vicreg_nocrop_s42,stiffness,final_diff_t15,mlp,-1,0.36500000953674316
jepa_history,vicreg_nocrop_s42,geometry,final_diff_t15,linear,-1,1.0
jepa_history,vicreg_nocrop_s42,geometry,final_diff_t15,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3,linear,-1,0.3149999976158142
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3,mlp,-1,0.32499998807907104
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3_6,linear,-1,0.33500000834465027
jepa_history,vicreg_nocrop_s43,stiffness,concat_0_3_6,mlp,-1,0.3499999940395355
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3_6,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,concat_0_3_6,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,mean_pool,linear,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s43,stiffness,mean_pool,mlp,-1,0.3400000035762787
jepa_history,vicreg_nocrop_s43,geometry,mean_pool,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,mean_pool,mlp,-1,1.0
jepa_history,vicreg_nocrop_s43,stiffness,final_diff_t15,linear,-1,0.3449999988079071
jepa_history,vicreg_nocrop_s43,stiffness,final_diff_t15,mlp,-1,0.3050000071525574
jepa_history,vicreg_nocrop_s43,geometry,final_diff_t15,linear,-1,1.0
jepa_history,vicreg_nocrop_s43,geometry,final_diff_t15,mlp,-1,1.0


==> data/paper_claims.json <==
{
  "vicreg": {
    "mse1": {
      "mean": 0.07259413227438927,
      "half_range": 0.0029154233634471893
    },
    "mse5": {
      "mean": 0.6181523203849792,
      "half_range": 0.001745462417602539
    },
    "mse10": {
      "mean": 1.155835509300232,
      "half_range": 0.055199623107910156
    },
    "vnmse10": {
      "mean": 5.799660921096802,
      "half_range": 1.3524754047393799
    },
    "pred_rank": {
      "mean": 9.021959335764876,
      "half_range": 3.245778510216923
    }
  },
  "mse": {
    "mse1": {
      "mean": 0.006279283901676536,
      "half_range": 0.0007864621002227068
    },
    "mse5": {
      "mean": 0.06875408440828323,
      "half_range": 0.0054519400000572205
    },
    "mse10": {
      "mean": 0.13824734091758728,
      "half_range": 0.00958620011806488
    },
    "vnmse10": {
      "mean": 0.615827351808548,
      "half_range": 0.09735456109046936
    },
    "pred_rank": {
      "mean": 3.8834359275465005,
      "half_range": 0.4260296555770353
    }
  },
  "matched_mse10_ratio": 8.3606346540094,
  "four_seed_vicreg": [
    {
      "name": "vicreg_action_s42",
      "seed": 42,
      "objective": "vicreg",
      "action": true,
      "mse1": 0.07550955563783646,
      "mse5": 0.6198977828025818,
      "mse10": 1.211035132408142,
      "vnmse10": 4.447185516357422,
      "pred_rank": 12.267737845981799,
      "top1": 0.17782229867973118,
      "target_rank": 4.6407606551521745,
      "shuffle_change_pct": 0.017024009368094006,
      "geometry": 0.9990000009536744,
      "stiffness": 0.3005000025033951,
      "contact": 0.3969999998807907
    },
    {
      "name": "vicreg_action_s43",
      "seed": 43,
      "objective": "vicreg",
      "action": true,
      "mse1": 0.06967870891094208,
      "mse5": 0.6164068579673767,
      "mse10": 1.1006358861923218,
      "vnmse10": 7.152136325836182,
      "pred_rank": 5.776180825547953,
      "top1": 0.332703306210594,
      "target_rank": 2.1203629047128145,
      "shuffle_change_pct": 0.011313094953613323,
      "geometry": 1.0,
      "stiffness": 0.3030000001192093,
      "contact": 0.396000000834465
    },
    {
      "name": "vicreg_action_s44",
      "seed": 44,
      "objective": "vicreg",
      "action": true,
      "mse1": 0.07080326229333878,
      "mse5": 0.5084801316261292,
      "mse10": 1.0639376640319824,
      "vnmse10": 4.820026874542236,
      "pred_rank": 13.056307525861065,
      "top1": 0.17363918339137313,
      "target_rank": 7.948902927348765,
      "shuffle_change_pct": 0.03911541537655605,
      "geometry": 1.0,
      "stiffness": 0.3110000014305115,
      "contact": 0.3969999969005585
    },
    {
      "name": "vicreg_action_s45",
      "seed": 45,
      "objective": "vicreg",
      "action": true,
      "mse1": 0.08054743707180023,
      "mse5": 0.5521716475486755,
      "mse10": 1.0882697105407715,
      "vnmse10": 3.7033188343048096,
      "pred_rank": 13.141592283121296,
      "top1": 0.18436343836864028,
      "target_rank": 5.141865114436953,
      "shuffle_change_pct": -0.009826639951104887,
      "geometry": 0.9975000023841858,
      "stiffness": 0.32650000154972075,
      "contact": 0.3834999978542328
    }
  ],
  "original_cf": [
    {
      "seed": 42,
      "n": 3000,
      "pred_mean": 3.183240559874475e-06,
      "pred_median": 1.9272439431006205e-06,
      "target_median": 1.8069437714984815e-06,
      "ratio_median": 0.016469133928909738,
      "ratio_excluded": 1273,
      "true_error_mean": 0.07685662608345346,
      "shuffle_error_pct": 0.014813590683737665
    },
    {
      "seed": 43,
      "n": 3000,
      "pred_mean": 4.119682102298998e-06,
      "pred_median": 2.587943640719459e-06,
      "target_median": 3.127198965557909e-06,
      "ratio_median": 0.06698928339760657,
      "ratio_excluded": 1256,
      "true_error_mean": 0.07025381504371758,
      "shuffle_error_pct": 0.013347023008236647
    }
  ]
}

==> data/phase2/counterfactual_metrics.csv <==
checkpoint,split,n,median_D_pred,median_D_tgt,median_D_pred_norm,median_D_tgt_norm,median_raw_ratio,median_norm_ratio,median_D_state,median_D_state_medmatched,median_D_state_over_D_action,frac_Dstate_gt_Daction,pred_mean_var,target_mean_var
vicreg_nocrop_s42,all,3000,1.927307039295556e-06,1.8069437714984815e-06,3.78248910237744e-06,6.637903089982416e-06,0.016469962894916534,0.009147049859166145,1.752734988258453e-06,0.00012365813017822802,0.7123751640319824,0.494,0.5095340609550476,0.2722160518169403
vicreg_nocrop_s42,dtgt_gt_1e-8,1727,1.9988078747701366e-06,0.00012210558634251356,3.9228148125403095e-06,0.00044856130095012565,0.016469962894916534,0.008798996917903423,0.00011760091001633555,0.00012307765427976847,59.458534240722656,0.8581354950781702,0.5095340609550476,0.2722160518169403
vicreg_nocrop_s42,identical_raster,1246,1.746837142491131e-06,0.0,3.4283029890502803e-06,0.0,nan,nan,0.0,0.00012471321679186076,0.0,0.0,0.5095340609550476,0.2722160518169403
vicreg_nocrop_s42,high_visibility,579,2.1370756257965695e-06,0.00041331216925755143,4.194176199234789e-06,0.0015183240168933731,0.005095346365123987,0.0027221636846661568,0.000458531198091805,0.00012400776904542,189.52378845214844,0.9723661485319517,0.5095340609550476,0.2722160518169403
vicreg_nocrop_s43,all,3000,2.587860308267409e-06,3.127198965557909e-06,8.957753379945643e-06,2.0275034867418074e-05,0.06699007749557495,0.0361233688890934,3.6544527119986014e-06,4.5654072891920805e-05,1.0729782581329346,0.5026666666666667,0.2888961434364319,0.15423889458179474
vicreg_nocrop_s43,dtgt_gt_1e-8,1744,2.792241730276146e-06,4.0612292650621384e-05,9.665209290687926e-06,0.0002633077263730271,0.06699007749557495,0.03576536476612091,4.546470154309645e-05,4.548762080958113e-05,16.94746208190918,0.8646788990825688,0.2888961434364319,0.15423889458179474
vicreg_nocrop_s43,identical_raster,1246,2.3037353003019234e-06,0.0,7.97426764620468e-06,0.0,nan,nan,0.0,4.6067558287177235e-05,0.0,0.0,0.2888961434364319,0.15423889458179474
vicreg_nocrop_s43,high_visibility,579,3.0364392387127737e-06,0.00013498059706762433,1.0510487300052773e-05,0.0008751398110937738,0.021665919572114944,0.01156722754240036,0.00015104084741324186,4.5485601731343195e-05,53.15703201293945,0.9671848013816926,0.2888961434364319,0.15423889458179474


==> data/phase2/final_checkpoint_results.csv <==
model,objective,condition_on_action,seed,MSE@1,MSE@5,MSE@10,VN-MSE@1,VN-MSE@5,VN-MSE@10,pred_rank_pooled,target_rank_pooled,pred_top1_pooled,target_top1_pooled,pred_rank@1,pred_rank@3,pred_rank@5,pred_rank@10,target_rank@1,target_rank@3,target_rank@5,target_rank@10,pred_top1@1,pred_top1@3,pred_top1@5,pred_top1@10,target_top1@1,target_top1@3,target_top1@5,target_top1@10,geometry_probe,stiffness_probe,contact_probe,shuffle_change_pct,checkpoint,checkpoint_sha256,evaluation_scope
vicreg_action_s42,vicreg,True,42,0.07550955563783646,0.6198976635932922,1.211034893989563,0.2772449254989624,2.2817487716674805,4.4471845626831055,12.267737809145414,4.640759363052358,0.17782227412757412,0.41485626781255064,5.970238884610689,8.260949506893954,9.384102951045543,9.907496432648738,4.6429103481441505,4.65767413473649,4.6112098515293045,4.6420686619862845,0.3491581885956208,0.26016145833518783,0.22042335097063043,0.18921365583312558,0.41498408658569724,0.4142219473148964,0.41684720874076503,0.41417013945982323,0.9990000009536744,0.3005000025033951,0.3969999998807907,0.01702613457277291,outputs/vicreg_nocrop/last.pt,af5699a87b31e60faebddba1deffeae29b967d3212ddb532c460277f72f3f60c,original dump observations; held-out episodes 1800:2000
vicreg_action_s43,vicreg,True,43,0.06967872381210327,0.6164067983627319,1.1006358861923218,0.44974374771118164,3.985978841781616,7.152132987976074,5.776180882530848,2.1203659992614035,0.332703323758978,0.6654541457469261,2.441405697023015,3.192775433344602,3.695147358037399,4.493118557417845,2.106427656376117,2.135546254071044,2.12582873508368,2.103197966704733,0.6126908953389818,0.5085258633515994,0.4467038965468149,0.37795639018337085,0.6679991180364981,0.6623305222888478,0.6643625700111926,0.668978432298985,1.0,0.3030000001192093,0.396000000834465,0.011316230855751286,outputs/vicreg_nocrop_seed43/last.pt,78527aea4761c613caa7be3850e97c6c0a369932891e1717c3c859bba84f39ff,original dump observations; held-out episodes 1800:2000
vicreg_noaction_s42,vicreg,False,42,0.07474204152822495,0.5949946641921997,1.145927906036377,0.2778380513191223,2.2118372917175293,4.2821455001831055,11.66704878610807,4.996143357415729,0.182211484500523,0.3747397736210466,6.157452539490165,7.997068105811415,8.972234472495456,8.109663071001231,4.981204542468928,4.993499220317142,5.008051668203009,4.94355656342356,0.3326169321230973,0.2784910743116952,0.2438956864252544,0.23268119609861668,0.3783163397188495,0.37574550433192716,0.3738606687045887,0.37739106336103906,1.0,0.3004999965429306,0.385999995470047,0.0,outputs/no_action/last.pt,5b920e81424225f90849fb3600fa1324d7b595b6216adcd728ff36e43b8f01fa,original dump observations; held-out episodes 1800:2000
vicreg_noaction_s43,vicreg,False,43,0.09870756417512894,0.7114854454994202,1.270553469657898,0.3462102711200714,2.502485990524292,4.465685844421387,13.442245297299614,5.391613991523361,0.18359416927090894,0.39645294046172413,6.539235539653755,8.90788710841696,10.9371783077566,11.16925748073767,5.475301361893051,5.427790898096185,5.364694181035705,5.366593064801449,0.35218718948824734,0.2789891326052755,0.22299143438676075,0.18481948324278735,0.39194719271484785,0.3944898105760163,0.39799874320103046,0.39758462064072014,1.0,0.3535000026226044,0.4070000022649765,0.0,outputs/vicreg_nocrop_noaction_seed43/last.pt,69c16cb3979896ab1f8815ffad8757b021c0b18048aca0f33515d3c374e0de9b,original dump observations; held-out episodes 1800:2000
vicreg_action_s44,vicreg,True,44,0.07080326974391937,0.5084802508354187,1.063937783241272,0.3220352530479431,2.301299810409546,4.820027828216553,13.05630343534373,7.9488932109890795,0.17363921059179924,0.24862982849382445,9.243697126005971,10.44109401309904,10.870751228345771,10.076202146468132,7.937799840716651,7.960524720721679,7.951460095829146,7.933142009459945,0.2308279826975461,0.22019910539120757,0.21120190682558276,0.19175235254621972,0.24809819738932806,0.24737318664721622,0.24810792856208208,0.25008456727215667,1.0,0.3110000014305115,0.3969999969005585,0.03911905924038894,results/reviewer_strengthening/05_more_seeds/vicreg_action_s44/last.pt,0f75471addc4707ef1ee9a179f7a329c9d24a1dddb7685113157cff196e85abc,original dump observations; held-out episodes 1800:2000
vicreg_noaction_s44,vicreg,False,44,0.07524523138999939,0.5449862480163574,1.0622786283493042,0.3042883276939392,2.2070655822753906,4.317351818084717,12.240165028184856,5.7662684942494815,0.1487223233780644,0.354989066211986,6.925932285378208,8.864702008698002,9.945884843228688,8.977970638608598,5.810588019352915,5.807880685186837,5.753865132690104,5.732522473506835,0.30928433845507736,0.24008215814801712,0.188172195624862,0.18528167834391868,0.35104653946669356,0.35246009245138166,0.3557534540875446,0.35668638623953286,1.0,0.3310000002384186,0.43400000035762787,0.0,results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s44/last.pt,e5f354d4969eb6ad704ac90b480b0de350a29eea7d1ef9e76478e48fa8a73df1,original dump observations; held-out episodes 1800:2000
vicreg_action_s45,vicreg,True,45,0.08054740726947784,0.5521712303161621,1.0882697105407715,0.27259135246276855,1.8689712285995483,3.7033188343048096,13.141592283121296,5.141864839806758,0.18436347661577707,0.3708840106119662,6.25056216843407,8.447456239293077,10.074197563303812,10.850000456535621,5.123713555125211,5.149119219790073,5.1494991515624156,5.132080151181871,0.3313016482615307,0.27436437028798644,0.23423404313334567,0.182361777554545,0.37221734056897376,0.37141523269956533,0.37104661944346695,0.36975669346258233,0.9975000023841858,0.32650000154972075,0.3834999978542328,-0.009824367473820761,results/reviewer_strengthening/05_more_seeds/vicreg_action_s45/last.pt,b617baa926d48aa7dba4e7f3be3bfc135882599d1653b909179fcc3ef68c9110,original dump observations; held-out episodes 1800:2000
vicreg_noaction_s45,vicreg,False,45,0.07421112805604935,0.5504964590072632,1.167637825012207,0.23592914640903473,1.7567592859268188,3.723569393157959,12.703474274956097,6.804426364137506,0.15710724053423988,0.29392156133151487,8.26946850768463,9.932816445089614,10.381870270483908,9.199836083485007,6.819337707720783,6.90874264382081,6.804415043781275,6.731956943703119,0.23422728630489298,0.1836453688196248,0.17545166157653133,0.19644790440638504,0.29117721090583765,0.28917941273885445,0.2951941547149196,0.2968811377753435,0.9915000021457672,0.30900000035762787,0.41649999618530276,0.0,results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s45/last.pt,0b044676b75f11d48e52be7b747b8f4b2ec0ff20738bdd5668b9fb3a79e15f60,original dump observations; held-out episodes 1800:2000
mse_action_s42,mse,True,42,0.007065806537866592,0.07420534640550613,0.14783352613449097,0.0340363010764122,0.3557806611061096,0.7131819725036621,4.30946637691216,4.488266561152306,0.4531990956511661,0.44209310245476463,4.303363208602976,4.076422615190293,3.89191643472083,3.5404004436573597,4.497920376961686,4.564982225972965,4.5281371922694955,4.418777533126654,0.45309291670545526,0.46701252691561096,0.4790018174004906,0.505910358902697,0.4413574694178567,0.43706367636005744,0.43940052032854143,0.4463619745941481,1.0,0.3325000017881393,0.3950000017881393,0.018291221064492547,results/reviewer_strengthening/06_corrected_objective/mse_action_s42/last.pt,f32f436bbb3bcc5daf69aa9deb2b972d10b93c8bb26224c092e01163ce680ef8,original dump observations; held-out episodes 1800:2000
mse_action_s43,mse,True,43,0.005492832511663437,0.06330189853906631,0.12866120040416718,0.021995510905981064,0.25436046719551086,0.5184730291366577,3.457405550058141,3.7042795537637834,0.5116350584691838,0.4881760812042066,3.5924226982892775,3.384645676333424,3.2113615490963583,2.941934625903654,3.6924279641714848,3.7052262909624707,3.7092614769230856,3.672195910689412,0.497430419792741,0.5158417951579892,0.5322632097322314,0.5598783213502705,0.48930884472517583,0.48816051336357336,0.4878147881156502,0.49064785726491333,1.0,0.34849999845027924,0.3600000023841858,0.001759893916308819,results/reviewer_strengthening/06_corrected_objective/mse_action_s43/last.pt,e364c9620b7d5253f6aaa46b2294d7561c232125df598151b8088a1bbb03e0a5,original dump observations; held-out episodes 1800:2000


==> data/phase2/probe_results.csv <==
family,task,t,probe,val_acc,d_in
privileged_mulam,stiffness,-1,majority,0.335,2
privileged_mulam,stiffness,-1,linear,0.6650000214576721,2
privileged_mulam,stiffness,-1,mlp,1.0,2
privileged_mulam,geometry,-1,majority,0.505,2
privileged_mulam,geometry,-1,linear,0.4950000047683716,2
privileged_mulam,geometry,-1,mlp,0.5,2
privileged_mulam_n,stiffness,-1,majority,0.335,3
privileged_mulam_n,stiffness,-1,linear,1.0,3
privileged_mulam_n,stiffness,-1,mlp,1.0,3
privileged_mulam_n,geometry,-1,majority,0.505,3
privileged_mulam_n,geometry,-1,linear,0.4950000047683716,3
privileged_mulam_n,geometry,-1,mlp,1.0,3
mechanical,stiffness,0,majority,0.335,3072
mechanical,stiffness,0,linear,0.33500000834465027,3072
mechanical,stiffness,0,mlp,0.33500000834465027,3072
mechanical,stiffness,0,shuffled_label_linear,0.33500000834465027,3072
mechanical,geometry,0,majority,0.505,3072
mechanical,geometry,0,linear,1.0,3072
mechanical,geometry,0,mlp,1.0,3072
mechanical_plus_material,stiffness,0,majority,0.335,3075
mechanical_plus_material,stiffness,0,linear,1.0,3075
mechanical_plus_material,stiffness,0,mlp,1.0,3075
mechanical_plus_material,geometry,0,majority,0.505,3075
mechanical_plus_material,geometry,0,linear,1.0,3075
mechanical_plus_material,geometry,0,mlp,1.0,3075
float_full,stiffness,0,majority,0.335,12288
float_full,stiffness,0,linear,0.33500000834465027,12288
float_full,stiffness,0,mlp,0.33500000834465027,12288
float_full,stiffness,0,shuffled_label_linear,0.3400000035762787,12288
float_full,geometry,0,majority,0.505,12288
float_full,geometry,0,linear,1.0,12288
float_full,geometry,0,mlp,1.0,12288
uint8_full,stiffness,0,majority,0.335,12288
uint8_full,stiffness,0,linear,0.33000001311302185,12288
uint8_full,stiffness,0,mlp,0.33500000834465027,12288
uint8_full,stiffness,0,shuffled_label_linear,0.33500000834465027,12288
uint8_full,geometry,0,majority,0.505,12288
uint8_full,geometry,0,linear,1.0,12288
uint8_full,geometry,0,mlp,1.0,12288
mechanical,stiffness,3,majority,0.335,3072
mechanical,stiffness,3,linear,0.39500001072883606,3072
mechanical,stiffness,3,mlp,0.33500000834465027,3072
mechanical,geometry,3,majority,0.505,3072
mechanical,geometry,3,linear,1.0,3072
mechanical,geometry,3,mlp,1.0,3072
mechanical_plus_material,stiffness,3,majority,0.335,3075
mechanical_plus_material,stiffness,3,linear,1.0,3075
mechanical_plus_material,stiffness,3,mlp,1.0,3075
mechanical_plus_material,geometry,3,majority,0.505,3075
mechanical_plus_material,geometry,3,linear,1.0,3075
mechanical_plus_material,geometry,3,mlp,1.0,3075
float_full,stiffness,3,majority,0.335,12288
float_full,stiffness,3,linear,0.33500000834465027,12288
float_full,stiffness,3,mlp,0.33500000834465027,12288
float_full,geometry,3,majority,0.505,12288
float_full,geometry,3,linear,1.0,12288
float_full,geometry,3,mlp,1.0,12288
uint8_full,stiffness,3,majority,0.335,12288
uint8_full,stiffness,3,linear,0.33000001311302185,12288
uint8_full,stiffness,3,mlp,0.33500000834465027,12288
uint8_full,geometry,3,majority,0.505,12288
uint8_full,geometry,3,linear,1.0,12288
uint8_full,geometry,3,mlp,1.0,12288
mechanical,stiffness,5,majority,0.335,3072
mechanical,stiffness,5,linear,0.3199999928474426,3072
mechanical,stiffness,5,mlp,0.2849999964237213,3072
mechanical,geometry,5,majority,0.505,3072
mechanical,geometry,5,linear,1.0,3072
mechanical,geometry,5,mlp,1.0,3072
mechanical_plus_material,stiffness,5,majority,0.335,3075
mechanical_plus_material,stiffness,5,linear,1.0,3075
mechanical_plus_material,stiffness,5,mlp,1.0,3075
mechanical_plus_material,geometry,5,majority,0.505,3075
mechanical_plus_material,geometry,5,linear,1.0,3075
mechanical_plus_material,geometry,5,mlp,1.0,3075
float_full,stiffness,5,majority,0.335,12288
float_full,stiffness,5,linear,0.33500000834465027,12288
float_full,stiffness,5,mlp,0.33500000834465027,12288
float_full,geometry,5,majority,0.505,12288
float_full,geometry,5,linear,1.0,12288
float_full,geometry,5,mlp,1.0,12288
uint8_full,stiffness,5,majority,0.335,12288
uint8_full,stiffness,5,linear,0.33500000834465027,12288
uint8_full,stiffness,5,mlp,0.32499998807907104,12288
uint8_full,geometry,5,majority,0.505,12288
uint8_full,geometry,5,linear,1.0,12288
uint8_full,geometry,5,mlp,1.0,12288
mechanical,stiffness,7,majority,0.335,3072
mechanical,stiffness,7,linear,0.33000001311302185,3072
mechanical,stiffness,7,mlp,0.33500000834465027,3072
mechanical,geometry,7,majority,0.505,3072
mechanical,geometry,7,linear,1.0,3072
mechanical,geometry,7,mlp,1.0,3072
mechanical_plus_material,stiffness,7,majority,0.335,3075
mechanical_plus_material,stiffness,7,linear,1.0,3075
mechanical_plus_material,stiffness,7,mlp,1.0,3075
mechanical_plus_material,geometry,7,majority,0.505,3075
mechanical_plus_material,geometry,7,linear,1.0,3075
mechanical_plus_material,geometry,7,mlp,1.0,3075
float_full,stiffness,7,majority,0.335,12288
float_full,stiffness,7,linear,0.33500000834465027,12288
float_full,stiffness,7,mlp,0.33500000834465027,12288
float_full,geometry,7,majority,0.505,12288
float_full,geometry,7,linear,1.0,12288
float_full,geometry,7,mlp,1.0,12288
uint8_full,stiffness,7,majority,0.335,12288
uint8_full,stiffness,7,linear,0.33000001311302185,12288
uint8_full,stiffness,7,mlp,0.33500000834465027,12288
uint8_full,geometry,7,majority,0.505,12288
uint8_full,geometry,7,linear,1.0,12288
uint8_full,geometry,7,mlp,1.0,12288
mechanical,stiffness,9,majority,0.335,3072
mechanical,stiffness,9,linear,0.3449999988079071,3072
mechanical,stiffness,9,mlp,0.33500000834465027,3072
mechanical,geometry,9,majority,0.505,3072
mechanical,geometry,9,linear,1.0,3072
mechanical,geometry,9,mlp,1.0,3072
mechanical_plus_material,stiffness,9,majority,0.335,3075
mechanical_plus_material,stiffness,9,linear,1.0,3075
mechanical_plus_material,stiffness,9,mlp,1.0,3075
mechanical_plus_material,geometry,9,majority,0.505,3075
mechanical_plus_material,geometry,9,linear,1.0,3075
mechanical_plus_material,geometry,9,mlp,1.0,3075
float_full,stiffness,9,majority,0.335,12288
float_full,stiffness,9,linear,0.33500000834465027,12288
float_full,stiffness,9,mlp,0.33500000834465027,12288
float_full,geometry,9,majority,0.505,12288
float_full,geometry,9,linear,1.0,12288
float_full,geometry,9,mlp,1.0,12288
uint8_full,stiffness,9,majority,0.335,12288
uint8_full,stiffness,9,linear,0.33000001311302185,12288
uint8_full,stiffness,9,mlp,0.3400000035762787,12288
uint8_full,geometry,9,majority,0.505,12288
uint8_full,geometry,9,linear,1.0,12288
uint8_full,geometry,9,mlp,1.0,12288
mechanical,stiffness,12,majority,0.335,3072
mechanical,stiffness,12,linear,0.3499999940395355,3072
mechanical,stiffness,12,mlp,0.33500000834465027,3072
mechanical,geometry,12,majority,0.505,3072
mechanical,geometry,12,linear,1.0,3072
mechanical,geometry,12,mlp,1.0,3072
mechanical_plus_material,stiffness,12,majority,0.335,3075
mechanical_plus_material,stiffness,12,linear,1.0,3075
mechanical_plus_material,stiffness,12,mlp,1.0,3075
mechanical_plus_material,geometry,12,majority,0.505,3075
mechanical_plus_material,geometry,12,linear,1.0,3075
mechanical_plus_material,geometry,12,mlp,1.0,3075
float_full,stiffness,12,majority,0.335,12288
float_full,stiffness,12,linear,0.33000001311302185,12288
float_full,stiffness,12,mlp,0.33500000834465027,12288
float_full,geometry,12,majority,0.505,12288
float_full,geometry,12,linear,1.0,12288
float_full,geometry,12,mlp,1.0,12288
uint8_full,stiffness,12,majority,0.335,12288
uint8_full,stiffness,12,linear,0.33500000834465027,12288
uint8_full,stiffness,12,mlp,0.33500000834465027,12288
uint8_full,geometry,12,majority,0.505,12288
uint8_full,geometry,12,linear,1.0,12288
uint8_full,geometry,12,mlp,1.0,12288
mechanical,stiffness,15,majority,0.335,3072
mechanical,stiffness,15,linear,0.3700000047683716,3072
mechanical,stiffness,15,mlp,0.33500000834465027,3072
mechanical,stiffness,15,shuffled_label_linear,0.3050000071525574,3072
mechanical,geometry,15,majority,0.505,3072
mechanical,geometry,15,linear,1.0,3072
mechanical,geometry,15,mlp,1.0,3072
mechanical_plus_material,stiffness,15,majority,0.335,3075
mechanical_plus_material,stiffness,15,linear,1.0,3075
mechanical_plus_material,stiffness,15,mlp,1.0,3075
mechanical_plus_material,geometry,15,majority,0.505,3075
mechanical_plus_material,geometry,15,linear,1.0,3075
mechanical_plus_material,geometry,15,mlp,1.0,3075
float_full,stiffness,15,majority,0.335,12288
float_full,stiffness,15,linear,0.33000001311302185,12288
float_full,stiffness,15,mlp,0.33000001311302185,12288
float_full,stiffness,15,shuffled_label_linear,0.33500000834465027,12288
float_full,geometry,15,majority,0.505,12288
float_full,geometry,15,linear,1.0,12288
float_full,geometry,15,mlp,1.0,12288
uint8_full,stiffness,15,majority,0.335,12288
uint8_full,stiffness,15,linear,0.33000001311302185,12288
uint8_full,stiffness,15,mlp,0.33500000834465027,12288
uint8_full,stiffness,15,shuffled_label_linear,0.33500000834465027,12288
uint8_full,geometry,15,majority,0.505,12288
uint8_full,geometry,15,linear,1.0,12288
uint8_full,geometry,15,mlp,1.0,12288
mechanical_history,stiffness,-1,majority,0.335,21504
mechanical_history,stiffness,-1,linear,0.33000001311302185,21504
mechanical_history,stiffness,-1,mlp,0.33500000834465027,21504
mechanical_history,geometry,-1,majority,0.505,21504
mechanical_history,geometry,-1,linear,1.0,21504
mechanical_history,geometry,-1,mlp,1.0,21504
float_history,stiffness,-1,majority,0.335,86016
float_history,stiffness,-1,linear,0.33500000834465027,86016
float_history,stiffness,-1,mlp,0.33000001311302185,86016
float_history,geometry,-1,majority,0.505,86016
float_history,geometry,-1,linear,1.0,86016
float_history,geometry,-1,mlp,0.5049999952316284,86016
uint8_history,stiffness,-1,majority,0.335,86016
uint8_history,stiffness,-1,linear,0.33500000834465027,86016
uint8_history,stiffness,-1,mlp,0.33500000834465027,86016
uint8_history,geometry,-1,majority,0.505,86016
uint8_history,geometry,-1,linear,1.0,86016
uint8_history,geometry,-1,mlp,0.5049999952316284,86016


==> data/phase2/replay_diff_full.json <==
{
  "n_episodes": 2000,
  "n_frames": 32000,
  "n_frames_any_pixel_diff": 0,
  "n_pixels": 393216000,
  "n_pixels_diff": 0,
  "frac_pixels_diff": 0.0,
  "max_abs_uint8": 0,
  "mean_abs_uint8": 0.0,
  "per_channel_pixels_diff": [
    0,
    0,
    0
  ],
  "n_episodes_any_diff": 0,
  "n_action_mismatches": 0,
  "method": "replay_episode dump_seed=0 (RNG resample, not Linux recorded-action replay)"
}

==> data/phase2/replay_diff_report.csv <==
n_episodes,n_frames,n_frames_any_pixel_diff,n_pixels,n_pixels_diff,frac_pixels_diff,max_abs_uint8,mean_abs_uint8,per_channel_pixels_diff,n_episodes_any_diff,n_action_mismatches,method
2000,32000,0,393216000,0,0.0,0,0.0,"[0, 0, 0]",0,0,"replay_episode dump_seed=0 (RNG resample, not Linux recorded-action replay)"


==> data/phase2/stiffness_positive_controls.csv <==
family,task,t,probe,val_acc,d_in
privileged_mulam,stiffness,-1,majority,0.335,2
privileged_mulam,stiffness,-1,linear,0.6650000214576721,2
privileged_mulam,stiffness,-1,mlp,1.0,2
privileged_mulam,geometry,-1,majority,0.505,2
privileged_mulam,geometry,-1,linear,0.4950000047683716,2
privileged_mulam,geometry,-1,mlp,0.5,2
privileged_mulam_n,stiffness,-1,majority,0.335,3
privileged_mulam_n,stiffness,-1,linear,1.0,3
privileged_mulam_n,stiffness,-1,mlp,1.0,3
privileged_mulam_n,geometry,-1,majority,0.505,3
privileged_mulam_n,geometry,-1,linear,0.4950000047683716,3
privileged_mulam_n,geometry,-1,mlp,1.0,3
mechanical,stiffness,0,majority,0.335,3072
mechanical,stiffness,0,linear,0.33500000834465027,3072
mechanical,stiffness,0,mlp,0.33500000834465027,3072
mechanical,stiffness,0,shuffled_label_linear,0.33500000834465027,3072
mechanical,geometry,0,majority,0.505,3072
mechanical,geometry,0,linear,1.0,3072
mechanical,geometry,0,mlp,1.0,3072
mechanical_plus_material,stiffness,0,majority,0.335,3075
mechanical_plus_material,stiffness,0,linear,1.0,3075
mechanical_plus_material,stiffness,0,mlp,1.0,3075
mechanical_plus_material,geometry,0,majority,0.505,3075
mechanical_plus_material,geometry,0,linear,1.0,3075
mechanical_plus_material,geometry,0,mlp,1.0,3075
float_full,stiffness,0,majority,0.335,12288
float_full,stiffness,0,linear,0.33500000834465027,12288
float_full,stiffness,0,mlp,0.33500000834465027,12288
float_full,stiffness,0,shuffled_label_linear,0.3400000035762787,12288
float_full,geometry,0,majority,0.505,12288
float_full,geometry,0,linear,1.0,12288
float_full,geometry,0,mlp,1.0,12288
uint8_full,stiffness,0,majority,0.335,12288
uint8_full,stiffness,0,linear,0.33000001311302185,12288
uint8_full,stiffness,0,mlp,0.33500000834465027,12288
uint8_full,stiffness,0,shuffled_label_linear,0.33500000834465027,12288
uint8_full,geometry,0,majority,0.505,12288
uint8_full,geometry,0,linear,1.0,12288
uint8_full,geometry,0,mlp,1.0,12288
mechanical,stiffness,3,majority,0.335,3072
mechanical,stiffness,3,linear,0.39500001072883606,3072
mechanical,stiffness,3,mlp,0.33500000834465027,3072
mechanical,geometry,3,majority,0.505,3072
mechanical,geometry,3,linear,1.0,3072
mechanical,geometry,3,mlp,1.0,3072
mechanical_plus_material,stiffness,3,majority,0.335,3075
mechanical_plus_material,stiffness,3,linear,1.0,3075
mechanical_plus_material,stiffness,3,mlp,1.0,3075
mechanical_plus_material,geometry,3,majority,0.505,3075
mechanical_plus_material,geometry,3,linear,1.0,3075
mechanical_plus_material,geometry,3,mlp,1.0,3075
float_full,stiffness,3,majority,0.335,12288
float_full,stiffness,3,linear,0.33500000834465027,12288
float_full,stiffness,3,mlp,0.33500000834465027,12288
float_full,geometry,3,majority,0.505,12288
float_full,geometry,3,linear,1.0,12288
float_full,geometry,3,mlp,1.0,12288
uint8_full,stiffness,3,majority,0.335,12288
uint8_full,stiffness,3,linear,0.33000001311302185,12288
uint8_full,stiffness,3,mlp,0.33500000834465027,12288
uint8_full,geometry,3,majority,0.505,12288
uint8_full,geometry,3,linear,1.0,12288
uint8_full,geometry,3,mlp,1.0,12288
mechanical,stiffness,5,majority,0.335,3072
mechanical,stiffness,5,linear,0.3199999928474426,3072
mechanical,stiffness,5,mlp,0.2849999964237213,3072
mechanical,geometry,5,majority,0.505,3072
mechanical,geometry,5,linear,1.0,3072
mechanical,geometry,5,mlp,1.0,3072
mechanical_plus_material,stiffness,5,majority,0.335,3075
mechanical_plus_material,stiffness,5,linear,1.0,3075
mechanical_plus_material,stiffness,5,mlp,1.0,3075
mechanical_plus_material,geometry,5,majority,0.505,3075
mechanical_plus_material,geometry,5,linear,1.0,3075
mechanical_plus_material,geometry,5,mlp,1.0,3075
float_full,stiffness,5,majority,0.335,12288
float_full,stiffness,5,linear,0.33500000834465027,12288
float_full,stiffness,5,mlp,0.33500000834465027,12288
float_full,geometry,5,majority,0.505,12288
float_full,geometry,5,linear,1.0,12288
float_full,geometry,5,mlp,1.0,12288
uint8_full,stiffness,5,majority,0.335,12288
uint8_full,stiffness,5,linear,0.33500000834465027,12288
uint8_full,stiffness,5,mlp,0.32499998807907104,12288
uint8_full,geometry,5,majority,0.505,12288
uint8_full,geometry,5,linear,1.0,12288
uint8_full,geometry,5,mlp,1.0,12288
mechanical,stiffness,7,majority,0.335,3072
mechanical,stiffness,7,linear,0.33000001311302185,3072
mechanical,stiffness,7,mlp,0.33500000834465027,3072
mechanical,geometry,7,majority,0.505,3072
mechanical,geometry,7,linear,1.0,3072
mechanical,geometry,7,mlp,1.0,3072
mechanical_plus_material,stiffness,7,majority,0.335,3075
mechanical_plus_material,stiffness,7,linear,1.0,3075
mechanical_plus_material,stiffness,7,mlp,1.0,3075
mechanical_plus_material,geometry,7,majority,0.505,3075
mechanical_plus_material,geometry,7,linear,1.0,3075
mechanical_plus_material,geometry,7,mlp,1.0,3075
float_full,stiffness,7,majority,0.335,12288
float_full,stiffness,7,linear,0.33500000834465027,12288
float_full,stiffness,7,mlp,0.33500000834465027,12288
float_full,geometry,7,majority,0.505,12288
float_full,geometry,7,linear,1.0,12288
float_full,geometry,7,mlp,1.0,12288
uint8_full,stiffness,7,majority,0.335,12288
uint8_full,stiffness,7,linear,0.33000001311302185,12288
uint8_full,stiffness,7,mlp,0.33500000834465027,12288
uint8_full,geometry,7,majority,0.505,12288
uint8_full,geometry,7,linear,1.0,12288
uint8_full,geometry,7,mlp,1.0,12288
mechanical,stiffness,9,majority,0.335,3072
mechanical,stiffness,9,linear,0.3449999988079071,3072
mechanical,stiffness,9,mlp,0.33500000834465027,3072
mechanical,geometry,9,majority,0.505,3072
mechanical,geometry,9,linear,1.0,3072
mechanical,geometry,9,mlp,1.0,3072
mechanical_plus_material,stiffness,9,majority,0.335,3075
mechanical_plus_material,stiffness,9,linear,1.0,3075
mechanical_plus_material,stiffness,9,mlp,1.0,3075
mechanical_plus_material,geometry,9,majority,0.505,3075
mechanical_plus_material,geometry,9,linear,1.0,3075
mechanical_plus_material,geometry,9,mlp,1.0,3075
float_full,stiffness,9,majority,0.335,12288
float_full,stiffness,9,linear,0.33500000834465027,12288
float_full,stiffness,9,mlp,0.33500000834465027,12288
float_full,geometry,9,majority,0.505,12288
float_full,geometry,9,linear,1.0,12288
float_full,geometry,9,mlp,1.0,12288
uint8_full,stiffness,9,majority,0.335,12288
uint8_full,stiffness,9,linear,0.33000001311302185,12288
uint8_full,stiffness,9,mlp,0.3400000035762787,12288
uint8_full,geometry,9,majority,0.505,12288
uint8_full,geometry,9,linear,1.0,12288
uint8_full,geometry,9,mlp,1.0,12288
mechanical,stiffness,12,majority,0.335,3072
mechanical,stiffness,12,linear,0.3499999940395355,3072
mechanical,stiffness,12,mlp,0.33500000834465027,3072
mechanical,geometry,12,majority,0.505,3072
mechanical,geometry,12,linear,1.0,3072
mechanical,geometry,12,mlp,1.0,3072
mechanical_plus_material,stiffness,12,majority,0.335,3075
mechanical_plus_material,stiffness,12,linear,1.0,3075
mechanical_plus_material,stiffness,12,mlp,1.0,3075
mechanical_plus_material,geometry,12,majority,0.505,3075
mechanical_plus_material,geometry,12,linear,1.0,3075
mechanical_plus_material,geometry,12,mlp,1.0,3075
float_full,stiffness,12,majority,0.335,12288
float_full,stiffness,12,linear,0.33000001311302185,12288
float_full,stiffness,12,mlp,0.33500000834465027,12288
float_full,geometry,12,majority,0.505,12288
float_full,geometry,12,linear,1.0,12288
float_full,geometry,12,mlp,1.0,12288
uint8_full,stiffness,12,majority,0.335,12288
uint8_full,stiffness,12,linear,0.33500000834465027,12288
uint8_full,stiffness,12,mlp,0.33500000834465027,12288
uint8_full,geometry,12,majority,0.505,12288
uint8_full,geometry,12,linear,1.0,12288
uint8_full,geometry,12,mlp,1.0,12288
mechanical,stiffness,15,majority,0.335,3072
mechanical,stiffness,15,linear,0.3700000047683716,3072
mechanical,stiffness,15,mlp,0.33500000834465027,3072
mechanical,stiffness,15,shuffled_label_linear,0.3050000071525574,3072
mechanical,geometry,15,majority,0.505,3072
mechanical,geometry,15,linear,1.0,3072
mechanical,geometry,15,mlp,1.0,3072
mechanical_plus_material,stiffness,15,majority,0.335,3075
mechanical_plus_material,stiffness,15,linear,1.0,3075
mechanical_plus_material,stiffness,15,mlp,1.0,3075
mechanical_plus_material,geometry,15,majority,0.505,3075
mechanical_plus_material,geometry,15,linear,1.0,3075
mechanical_plus_material,geometry,15,mlp,1.0,3075
float_full,stiffness,15,majority,0.335,12288
float_full,stiffness,15,linear,0.33000001311302185,12288
float_full,stiffness,15,mlp,0.33000001311302185,12288
float_full,stiffness,15,shuffled_label_linear,0.33500000834465027,12288
float_full,geometry,15,majority,0.505,12288
float_full,geometry,15,linear,1.0,12288
float_full,geometry,15,mlp,1.0,12288
uint8_full,stiffness,15,majority,0.335,12288
uint8_full,stiffness,15,linear,0.33000001311302185,12288
uint8_full,stiffness,15,mlp,0.33500000834465027,12288
uint8_full,stiffness,15,shuffled_label_linear,0.33500000834465027,12288
uint8_full,geometry,15,majority,0.505,12288
uint8_full,geometry,15,linear,1.0,12288
uint8_full,geometry,15,mlp,1.0,12288
mechanical_history,stiffness,-1,majority,0.335,21504
mechanical_history,stiffness,-1,linear,0.33000001311302185,21504
mechanical_history,stiffness,-1,mlp,0.33500000834465027,21504
mechanical_history,geometry,-1,majority,0.505,21504
mechanical_history,geometry,-1,linear,1.0,21504
mechanical_history,geometry,-1,mlp,1.0,21504
float_history,stiffness,-1,majority,0.335,86016
float_history,stiffness,-1,linear,0.33500000834465027,86016
float_history,stiffness,-1,mlp,0.33000001311302185,86016
float_history,geometry,-1,majority,0.505,86016
float_history,geometry,-1,linear,1.0,86016
float_history,geometry,-1,mlp,0.5049999952316284,86016
uint8_history,stiffness,-1,majority,0.335,86016
uint8_history,stiffness,-1,linear,0.33500000834465027,86016
uint8_history,stiffness,-1,mlp,0.33500000834465027,86016
uint8_history,geometry,-1,majority,0.505,86016
uint8_history,geometry,-1,linear,1.0,86016
uint8_history,geometry,-1,mlp,0.5049999952316284,86016


==> data/phase2/stiffness_positive_controls_summary.json <==
{
  "privileged_mulam/stiffness/t-1": 0.6650000214576721,
  "privileged_mulam/geometry/t-1": 0.4950000047683716,
  "privileged_mulam_n/stiffness/t-1": 1.0,
  "privileged_mulam_n/geometry/t-1": 0.4950000047683716,
  "mechanical/stiffness/t0": 0.33500000834465027,
  "mechanical/geometry/t0": 1.0,
  "mechanical_plus_material/stiffness/t0": 1.0,
  "mechanical_plus_material/geometry/t0": 1.0,
  "float_full/stiffness/t0": 0.33500000834465027,
  "float_full/geometry/t0": 1.0,
  "uint8_full/stiffness/t0": 0.33000001311302185,
  "uint8_full/geometry/t0": 1.0,
  "mechanical/stiffness/t3": 0.39500001072883606,
  "mechanical/geometry/t3": 1.0,
  "mechanical_plus_material/stiffness/t3": 1.0,
  "mechanical_plus_material/geometry/t3": 1.0,
  "float_full/stiffness/t3": 0.33500000834465027,
  "float_full/geometry/t3": 1.0,
  "uint8_full/stiffness/t3": 0.33000001311302185,
  "uint8_full/geometry/t3": 1.0,
  "mechanical/stiffness/t5": 0.3199999928474426,
  "mechanical/geometry/t5": 1.0,
  "mechanical_plus_material/stiffness/t5": 1.0,
  "mechanical_plus_material/geometry/t5": 1.0,
  "float_full/stiffness/t5": 0.33500000834465027,
  "float_full/geometry/t5": 1.0,
  "uint8_full/stiffness/t5": 0.33500000834465027,
  "uint8_full/geometry/t5": 1.0,
  "mechanical/stiffness/t7": 0.33000001311302185,
  "mechanical/geometry/t7": 1.0,
  "mechanical_plus_material/stiffness/t7": 1.0,
  "mechanical_plus_material/geometry/t7": 1.0,
  "float_full/stiffness/t7": 0.33500000834465027,
  "float_full/geometry/t7": 1.0,
  "uint8_full/stiffness/t7": 0.33000001311302185,
  "uint8_full/geometry/t7": 1.0,
  "mechanical/stiffness/t9": 0.3449999988079071,
  "mechanical/geometry/t9": 1.0,
  "mechanical_plus_material/stiffness/t9": 1.0,
  "mechanical_plus_material/geometry/t9": 1.0,
  "float_full/stiffness/t9": 0.33500000834465027,
  "float_full/geometry/t9": 1.0,
  "uint8_full/stiffness/t9": 0.33000001311302185,
  "uint8_full/geometry/t9": 1.0,
  "mechanical/stiffness/t12": 0.3499999940395355,
  "mechanical/geometry/t12": 1.0,
  "mechanical_plus_material/stiffness/t12": 1.0,
  "mechanical_plus_material/geometry/t12": 1.0,
  "float_full/stiffness/t12": 0.33000001311302185,
  "float_full/geometry/t12": 1.0,
  "uint8_full/stiffness/t12": 0.33500000834465027,
  "uint8_full/geometry/t12": 1.0,
  "mechanical/stiffness/t15": 0.3700000047683716,
  "mechanical/geometry/t15": 1.0,
  "mechanical_plus_material/stiffness/t15": 1.0,
  "mechanical_plus_material/geometry/t15": 1.0,
  "float_full/stiffness/t15": 0.33000001311302185,
  "float_full/geometry/t15": 1.0,
  "uint8_full/stiffness/t15": 0.33000001311302185,
  "uint8_full/geometry/t15": 1.0,
  "mechanical_history/stiffness/t-1": 0.33000001311302185,
  "mechanical_history/geometry/t-1": 1.0,
  "float_history/stiffness/t-1": 0.33500000834465027,
  "float_history/geometry/t-1": 1.0,
  "uint8_history/stiffness/t-1": 0.33500000834465027,
  "uint8_history/geometry/t-1": 1.0
}

==> data/phase2/visibility_stratification.json <==
{
  "n": 3000,
  "frac_identical": 0.41533333333333333,
  "bins": {
    "identical_raster": {
      "n": 1246,
      "median_rms_pos": 8.562690709368326e-06,
      "median_rms_vel": 0.0017074396018870175,
      "median_raster_mse": 0.0,
      "median_d_tgt": 0.0,
      "median_d_pred": 1.7468560145061929e-06,
      "frac_dpred_lt_dtgt": 0.0
    },
    "low_nonzero_raster": {
      "n": 583,
      "median_rms_pos": 1.2430954484443646e-05,
      "median_rms_vel": 0.002473806729540229,
      "median_raster_mse": 1.0387631022013011e-07,
      "median_d_tgt": 8.13645419839304e-06,
      "median_d_pred": 1.8696947563512367e-06,
      "frac_dpred_lt_dtgt": 0.614065180102916
    },
    "mid_raster": {
      "n": 592,
      "median_rms_pos": 1.4727504549227888e-05,
      "median_rms_vel": 0.0029450907604768872,
      "median_raster_mse": 2.941076218121452e-07,
      "median_d_tgt": 0.00013480700727086514,
      "median_d_pred": 2.008251044571807e-06,
      "frac_dpred_lt_dtgt": 0.9459459459459459
    },
    "high_raster": {
      "n": 579,
      "median_rms_pos": 1.6633630366413854e-05,
      "median_rms_vel": 0.0033321119844913483,
      "median_raster_mse": 3.3991329928539926e-06,
      "median_d_tgt": 0.00041331216925755143,
      "median_d_pred": 2.1371527054725448e-06,
      "frac_dpred_lt_dtgt": 0.9723661485319517
    }
  },
  "top10pct_visible": {
    "n": 300,
    "median_d_tgt": 0.0011936489026993513,
    "median_d_pred": 1.9482179141050437e-06,
    "frac_dpred_lt_dtgt": 0.95
  },
  "dtgt_threshold_1e-8_s42": {
    "excluded": {
      "n": 1273,
      "frac_of_3000": 0.42433333333333334,
      "median_rms_pos": 8.690590220794547e-06,
      "median_raster_mse": 0.0,
      "median_d_pred": 1.757832023940864e-06,
      "median_action_l2_normalized": 2.3118428416933967,
      "frac_identical_raster": 0.9787902592301649
    },
    "included": {
      "n": 1727,
      "frac_of_3000": 0.5756666666666667,
      "median_rms_pos": 1.4512866073346231e-05,
      "median_raster_mse": 2.9661066491826205e-07,
      "median_d_pred": 1.9988451640529092e-06,
      "median_action_l2_normalized": 2.848281230055331,
      "frac_identical_raster": 0.0
    }
  }
}

==> data/phase2/vn_state_perturbation.json <==
{
  "n_episodes": 200,
  "n_transitions": 3000,
  "near_zero": 1e-08,
  "delta_direction": "isotropic Gaussian, seed 0, L2 matched to sqrt(d * D_tgt)",
  "checkpoints": {
    "vicreg_nocrop_s42": {
      "pred_mean_var": 0.5095340609550476,
      "target_mean_var": 0.2722160518169403,
      "online_mean_var": 0.27160054445266724,
      "pred_rank_pooled_transitions": 5.988969225950817,
      "target_rank_val_futures": 4.641050408609946,
      "max_abs_Dpred_recompute_vs_archive": 1.2832970242016017e-09,
      "median_matched_delta_l2": 0.12501805890287104,
      "all": {
        "n": 3000,
        "D_pred": {
          "n": 3000,
          "mean": 3.1832398690312402e-06,
          "median": 1.927307039295556e-06,
          "p25": 7.978451321832836e-07,
          "p75": 4.297416580811841e-06
        },
        "D_tgt": {
          "n": 3000,
          "mean": 0.0013363243970046363,
          "median": 1.8069437714984815e-06,
          "p25": 0.0,
          "p75": 0.00016661352492519654
        },
        "D_pred_norm": {
          "n": 3000,
          "mean": 6.247354122024262e-06,
          "median": 3.78248910237744e-06,
          "p25": 1.5658328038625768e-06,
          "p75": 8.434012670477387e-06
        },
        "D_tgt_norm": {
          "n": 3000,
          "mean": 0.004909058037118572,
          "median": 6.637903089982416e-06,
          "p25": 0.0,
          "p75": 0.0006120635569177996
        },
        "D_pred_over_D_tgt": {
          "n": 1727,
          "mean": 5.47969913482666,
          "median": 0.016469962894916534,
          "p25": 0.0035464733373373747,
          "p75": 0.14530321955680847
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 1742,
          "mean": 6.632456302642822,
          "median": 0.009147049859166145,
          "p25": 0.0019274414516985416,
          "p75": 0.08197001367807388
        },
        "D_state_per_example": {
          "n": 3000,
          "mean": 0.0013286558678373694,
          "median": 1.752734988258453e-06,
          "p25": 0.0,
          "p75": 0.0001681580179138109
        },
        "D_state_median_matched": {
          "n": 3000,
          "mean": 0.0001248054759344086,
          "median": 0.00012365813017822802,
          "p25": 0.00010861653572646901,
          "p75": 0.00013983431563246995
        },
        "D_state_over_D_action": {
          "n": 3000,
          "mean": 1464.6373291015625,
          "median": 0.7123751640319824,
          "p25": 0.0,
          "p75": 87.36222076416016
        },
        "frac_Dpred_lt_Dtgt": 0.49366666666666664,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.507,
        "frac_Dstate_gt_Daction": 0.494
      },
      "D_tgt_gt_1e-8": {
        "n": 1727,
        "D_pred": {
          "n": 1727,
          "mean": 3.298639967397321e-06,
          "median": 1.9988078747701366e-06,
          "p25": 8.735383971725241e-07,
          "p75": 4.473900389712071e-06
        },
        "D_tgt": {
          "n": 1727,
          "mean": 0.002321350954396847,
          "median": 0.00012210558634251356,
          "p25": 1.4490943613054696e-05,
          "p75": 0.0004467856197152287
        },
        "D_pred_norm": {
          "n": 1727,
          "mean": 6.473836037912406e-06,
          "median": 3.9228148125403095e-06,
          "p25": 1.7143865989055485e-06,
          "p75": 8.78037553775357e-06
        },
        "D_tgt_norm": {
          "n": 1727,
          "mean": 0.008527604962685698,
          "median": 0.00044856130095012565,
          "p25": 5.323324438927487e-05,
          "p75": 0.0016412904997082348
        },
        "D_pred_over_D_tgt": {
          "n": 1727,
          "mean": 5.47969913482666,
          "median": 0.016469962894916534,
          "p25": 0.0035464733373373747,
          "p75": 0.14530321955680847
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 1727,
          "mean": 2.927501916885376,
          "median": 0.008798996917903423,
          "p25": 0.0018946859054267406,
          "p75": 0.0776275247335434
        },
        "D_state_per_example": {
          "n": 1727,
          "mean": 0.002308029681444168,
          "median": 0.00011760091001633555,
          "p25": 1.4821529475739226e-05,
          "p75": 0.0004579792730510235
        },
        "D_state_median_matched": {
          "n": 1727,
          "mean": 0.00012418953701853752,
          "median": 0.00012307765427976847,
          "p25": 0.00010794754780363292,
          "p75": 0.00013930437853559852
        },
        "D_state_over_D_action": {
          "n": 1727,
          "mean": 2544.24560546875,
          "median": 59.458534240722656,
          "p25": 6.989272117614746,
          "p75": 280.19580078125
        },
        "frac_Dpred_lt_Dtgt": 0.8575564562825709,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.8807180081065431,
        "frac_Dstate_gt_Daction": 0.8581354950781702
      },
      "identical_raster": {
        "n": 1246,
        "D_pred": {
          "n": 1246,
          "mean": 2.9880816327931825e-06,
          "median": 1.746837142491131e-06,
          "p25": 6.507399916699796e-07,
          "p75": 4.118603555980371e-06
        },
        "D_tgt": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_pred_norm": {
          "n": 1246,
          "mean": 5.8643408920033835e-06,
          "median": 3.4283029890502803e-06,
          "p25": 1.2771275805789628e-06,
          "p75": 8.08307777333539e-06
        },
        "D_tgt_norm": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_pred_over_D_tgt": {
          "n": 0,
          "mean": NaN,
          "median": NaN
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 0,
          "mean": NaN,
          "median": NaN
        },
        "D_state_per_example": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_state_median_matched": {
          "n": 1246,
          "mean": 0.00012579553003888577,
          "median": 0.00012471321679186076,
          "p25": 0.00010990325245074928,
          "p75": 0.00014044847921468318
        },
        "D_state_over_D_action": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "frac_Dpred_lt_Dtgt": 0.0,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.0,
        "frac_Dstate_gt_Daction": 0.0
      },
      "high_visibility": {
        "n": 579,
        "D_pred": {
          "n": 579,
          "mean": 3.395639168957132e-06,
          "median": 2.1370756257965695e-06,
          "p25": 1.0212047527602408e-06,
          "p75": 4.612452812580159e-06
        },
        "D_tgt": {
          "n": 579,
          "mean": 0.006530620874653616,
          "median": 0.00041331216925755143,
          "p25": 0.00012889203208032995,
          "p75": 0.0016856992151588202
        },
        "D_pred_norm": {
          "n": 579,
          "mean": 6.66420373818255e-06,
          "median": 4.194176199234789e-06,
          "p25": 2.004193447646685e-06,
          "p75": 9.052295354194939e-06
        },
        "D_tgt_norm": {
          "n": 579,
          "mean": 0.023990579655623408,
          "median": 0.0015183240168933731,
          "p25": 0.0004734916667111431,
          "p75": 0.006192504828085664
        },
        "D_pred_over_D_tgt": {
          "n": 579,
          "mean": 0.6053328514099121,
          "median": 0.005095346365123987,
          "p25": 0.0008944814908318222,
          "p75": 0.018809329718351364
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 579,
          "mean": 0.32339608669281006,
          "median": 0.0027221636846661568,
          "p25": 0.0004778723232448101,
          "p75": 0.010048791766166687
        },
        "D_state_per_example": {
          "n": 579,
          "mean": 0.006484858691692352,
          "median": 0.000458531198091805,
          "p25": 0.00011942198034375906,
          "p75": 0.0018520085141062737
        },
        "D_state_median_matched": {
          "n": 579,
          "mean": 0.0001251841604243964,
          "median": 0.00012400776904542,
          "p25": 0.0001085841067833826,
          "p75": 0.00014149102207738906
        },
        "D_state_over_D_action": {
          "n": 579,
          "mean": 7060.873046875,
          "median": 189.52378845214844,
          "p25": 53.671234130859375,
          "p75": 1232.546630859375
        },
        "frac_Dpred_lt_Dtgt": 0.9723661485319517,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.9758203799654577,
        "frac_Dstate_gt_Daction": 0.9723661485319517
      }
    },
    "vicreg_nocrop_s43": {
      "pred_mean_var": 0.2888961434364319,
      "target_mean_var": 0.15423889458179474,
      "online_mean_var": 0.15415453910827637,
      "pred_rank_pooled_transitions": 2.4553682449188217,
      "target_rank_val_futures": 2.106516923438467,
      "max_abs_Dpred_recompute_vs_archive": 1.647094904910773e-09,
      "median_matched_delta_l2": 0.0720997451398516,
      "all": {
        "n": 3000,
        "D_pred": {
          "n": 3000,
          "mean": 4.11968539992813e-06,
          "median": 2.587860308267409e-06,
          "p25": 1.0403890655652503e-06,
          "p75": 5.663856882165419e-06
        },
        "D_tgt": {
          "n": 3000,
          "mean": 0.00038584416142868356,
          "median": 3.127198965557909e-06,
          "p25": 0.0,
          "p75": 5.7687462685862556e-05
        },
        "D_pred_norm": {
          "n": 3000,
          "mean": 1.4260092029871885e-05,
          "median": 8.957753379945643e-06,
          "p25": 3.601256366891903e-06,
          "p75": 1.9605166016845033e-05
        },
        "D_tgt_norm": {
          "n": 3000,
          "mean": 0.002501600925466084,
          "median": 2.0275034867418074e-05,
          "p25": 0.0,
          "p75": 0.00037401371970589555
        },
        "D_pred_over_D_tgt": {
          "n": 1744,
          "mean": 2.586181163787842,
          "median": 0.06699007749557495,
          "p25": 0.016418319195508957,
          "p75": 0.31232962012290955
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 1751,
          "mean": 3.272840738296509,
          "median": 0.0361233688890934,
          "p25": 0.008782241493463516,
          "p75": 0.17045089602470398
        },
        "D_state_per_example": {
          "n": 3000,
          "mean": 0.00042455754010006785,
          "median": 3.6544527119986014e-06,
          "p25": 0.0,
          "p75": 6.37194825685583e-05
        },
        "D_state_median_matched": {
          "n": 3000,
          "mean": 4.612105112755671e-05,
          "median": 4.5654072891920805e-05,
          "p25": 4.049870040034875e-05,
          "p75": 5.121817594044842e-05
        },
        "D_state_over_D_action": {
          "n": 3000,
          "mean": 363.2646789550781,
          "median": 1.0729782581329346,
          "p25": 0.0,
          "p75": 24.517744064331055
        },
        "frac_Dpred_lt_Dtgt": 0.49933333333333335,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.524,
        "frac_Dstate_gt_Daction": 0.5026666666666667
      },
      "D_tgt_gt_1e-8": {
        "n": 1744,
        "D_pred": {
          "n": 1744,
          "mean": 4.342459305917146e-06,
          "median": 2.792241730276146e-06,
          "p25": 1.1921617897314718e-06,
          "p75": 6.005937848385656e-06
        },
        "D_tgt": {
          "n": 1744,
          "mean": 0.000663722730257674,
          "median": 4.0612292650621384e-05,
          "p25": 9.319306172983488e-06,
          "p75": 0.0001197624696942512
        },
        "D_pred_norm": {
          "n": 1744,
          "mean": 1.5031210750748869e-05,
          "median": 9.665209290687926e-06,
          "p25": 4.126610292587429e-06,
          "p75": 2.0789262634934857e-05
        },
        "D_tgt_norm": {
          "n": 1744,
          "mean": 0.004303212442343419,
          "median": 0.0002633077263730271,
          "p25": 6.0421245874796824e-05,
          "p75": 0.0007764738590676278
        },
        "D_pred_over_D_tgt": {
          "n": 1744,
          "mean": 2.586181163787842,
          "median": 0.06699007749557495,
          "p25": 0.016418319195508957,
          "p75": 0.31232962012290955
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 1744,
          "mean": 1.380737543106079,
          "median": 0.03576536476612091,
          "p25": 0.008765583857893944,
          "p75": 0.16674980521202087
        },
        "D_state_per_example": {
          "n": 1744,
          "mean": 0.0007303168531507254,
          "median": 4.546470154309645e-05,
          "p25": 1.002136013994459e-05,
          "p75": 0.0001370678801322356
        },
        "D_state_median_matched": {
          "n": 1744,
          "mean": 4.593809717334807e-05,
          "median": 4.548762080958113e-05,
          "p25": 4.0477556467521936e-05,
          "p75": 5.1066519517917186e-05
        },
        "D_state_over_D_action": {
          "n": 1744,
          "mean": 624.8818969726562,
          "median": 16.94746208190918,
          "p25": 3.5908823013305664,
          "p75": 68.17684173583984
        },
        "frac_Dpred_lt_Dtgt": 0.8589449541284404,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.9013761467889908,
        "frac_Dstate_gt_Daction": 0.8646788990825688
      },
      "identical_raster": {
        "n": 1246,
        "D_pred": {
          "n": 1246,
          "mean": 3.7829740904271603e-06,
          "median": 2.3037353003019234e-06,
          "p25": 8.104059929792129e-07,
          "p75": 5.1817387429764494e-06
        },
        "D_tgt": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_pred_norm": {
          "n": 1246,
          "mean": 1.309458093601279e-05,
          "median": 7.97426764620468e-06,
          "p25": 2.8051811113982694e-06,
          "p75": 1.7936337826540694e-05
        },
        "D_tgt_norm": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_pred_over_D_tgt": {
          "n": 0,
          "mean": NaN,
          "median": NaN
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 0,
          "mean": NaN,
          "median": NaN
        },
        "D_state_per_example": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "D_state_median_matched": {
          "n": 1246,
          "mean": 4.637678648578003e-05,
          "median": 4.6067558287177235e-05,
          "p25": 4.072799492860213e-05,
          "p75": 5.133775994181633e-05
        },
        "D_state_over_D_action": {
          "n": 1246,
          "mean": 0.0,
          "median": 0.0,
          "p25": 0.0,
          "p75": 0.0
        },
        "frac_Dpred_lt_Dtgt": 0.0,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.0,
        "frac_Dstate_gt_Daction": 0.0
      },
      "high_visibility": {
        "n": 579,
        "D_pred": {
          "n": 579,
          "mean": 4.5487458919524215e-06,
          "median": 3.0364392387127737e-06,
          "p25": 1.29599266074365e-06,
          "p75": 6.284989467530977e-06
        },
        "D_tgt": {
          "n": 579,
          "mean": 0.0018785099598973777,
          "median": 0.00013498059706762433,
          "p25": 5.2887557103531435e-05,
          "p75": 0.0003830050554824993
        },
        "D_pred_norm": {
          "n": 579,
          "mean": 1.5745265045552514e-05,
          "median": 1.0510487300052773e-05,
          "p25": 4.486015768634388e-06,
          "p75": 2.175518784497399e-05
        },
        "D_tgt_norm": {
          "n": 579,
          "mean": 0.012179223437711953,
          "median": 0.0008751398110937738,
          "p25": 0.0003428937768708173,
          "p75": 0.00248319372698426
        },
        "D_pred_over_D_tgt": {
          "n": 579,
          "mean": 0.33015570044517517,
          "median": 0.021665919572114944,
          "p25": 0.004729805048555136,
          "p75": 0.06988785415887833
        },
        "D_pred_norm_over_D_tgt_norm": {
          "n": 579,
          "mean": 0.17626696825027466,
          "median": 0.01156722754240036,
          "p25": 0.002525197807699442,
          "p75": 0.03731245920062065
        },
        "D_state_per_example": {
          "n": 579,
          "mean": 0.002061765640974045,
          "median": 0.00015104084741324186,
          "p25": 6.035701517248526e-05,
          "p75": 0.00044857640750706196
        },
        "D_state_median_matched": {
          "n": 579,
          "mean": 4.606609218171798e-05,
          "median": 4.5485601731343195e-05,
          "p25": 4.06801191275008e-05,
          "p75": 5.1183342293370515e-05
        },
        "D_state_over_D_action": {
          "n": 579,
          "mean": 1771.004150390625,
          "median": 53.15703201293945,
          "p25": 16.056913375854492,
          "p75": 236.81967163085938
        },
        "frac_Dpred_lt_Dtgt": 0.9620034542314335,
        "frac_Dpred_norm_lt_Dtgt_norm": 0.9792746113989638,
        "frac_Dstate_gt_Daction": 0.9671848013816926
      }
    }
  }
}

==> data/replay_provenance.json <==
{
  "method": "Original initial-state RNG seed and supplied recorded actions; Linux NumPy replay. Original observation tensor absent from upload.",
  "hashes": {
    "stiffness_labels.npy": "758264ceeea89af0da8ad76ec5f3c18e6958c27ed7ae6d97a39493f971673835",
    "observations.npy": "aedda53c0486f2dea3903d78bf360208e57040665defbeb00064180716485a7b",
    "actions.npy": "cde17f18b4c123086297a59eea465ed75730f2ea7751fe7e6c1d6ef5ea70f9d1",
    "geometry_labels.npy": "39f397803dbefbad161a5d7d1915944c8d1656aafde0860f62c71096079fddff",
    "stiffness_values.npy": "3adab68bd3e12bf4bfa0ecd4680185c62e1f889f70184dfc271f95e0ae92447f"
  },
  "original_observations_sha256": "ee3fe0fedfc65b690c5de5526a4a434a5dc3a44ee9f9064da7317b5f4cb0759f",
  "numpy_version": "2.3.5",
  "seconds": 62.38443160057068
}

==> data/reviewer_strengthening/00_baseline_audit/baseline_reproduction.json <==
{
  "status": "PASS",
  "headline_source": "outputs/corrected_seed43_audit.json (last.pt, not re-executed in this audit)",
  "legacy_lastpt_source": "outputs/mpm_action_ablation.json",
  "legacy_bestpt_source": "outputs/ablation_twoseed.json",
  "data_hashes": {
    "observations.npy": "ee3fe0fedfc65b690c5de5526a4a434a5dc3a44ee9f9064da7317b5f4cb0759f",
    "actions.npy": "cde17f18b4c123086297a59eea465ed75730f2ea7751fe7e6c1d6ef5ea70f9d1",
    "stiffness_labels.npy": "758264ceeea89af0da8ad76ec5f3c18e6958c27ed7ae6d97a39493f971673835",
    "stiffness_values.npy": "3adab68bd3e12bf4bfa0ecd4680185c62e1f889f70184dfc271f95e0ae92447f",
    "geometry_labels.npy": "39f397803dbefbad161a5d7d1915944c8d1656aafde0860f62c71096079fddff"
  },
  "checksum_matches_claimed_sanity_check": true,
  "split": {
    "rule": "episode index order; last n_val episodes are validation",
    "n_episodes": 2000,
    "n_train": 1800,
    "n_val": 200,
    "train_episode_range": [
      0,
      1800
    ],
    "val_episode_range": [
      1800,
      2000
    ],
    "computed_split": [
      1800,
      200
    ]
  },
  "split_hash": "8498e197723c8cef72f2ae1734d416b7062bf84fb79aaa9ab0129554317066c3",
  "model": {
    "trainable_excluding_ema": 874368,
    "total_including_ema": 1437952,
    "workshop_yaml": "configs/workshop_vicreg.yaml",
    "crop_scale_min": 1.0,
    "condition_on_action_default": true
  },
  "tests": {
    "ran": 83,
    "passed": 83,
    "failed": 0,
    "skipped": 0
  },
  "discrepancies": [],
  "rows": [
    {
      "metric": "obs_shape",
      "claimed_sanity_check": [
        2000,
        16,
        3,
        64,
        64
      ],
      "measured": [
        2000,
        16,
        3,
        64,
        64
      ],
      "kind": "data",
      "note": ""
    },
    {
      "metric": "act_shape",
      "claimed_sanity_check": [
        2000,
        15,
        4
      ],
      "measured": [
        2000,
        15,
        4
      ],
      "kind": "data",
      "note": ""
    },
    {
      "metric": "n_episodes",
      "claimed_sanity_check": 2000,
      "measured": 2000,
      "kind": "data",
      "note": ""
    },
    {
      "metric": "episode_length",
      "claimed_sanity_check": 16,
      "measured": 16,
      "kind": "data",
      "note": ""
    },
    {
      "metric": "n_transitions",
      "claimed_sanity_check": 30000,
      "measured": 30000,
      "kind": "data",
      "note": ""
    },
    {
      "metric": "split_train_val",
      "claimed_sanity_check": [
        1800,
        200
      ],
      "measured": [
        1800,
        200
      ],
      "kind": "data",
      "note": ""
    },
    {
      "metric": "observations_sha256",
      "claimed_sanity_check": "ee3fe0fedfc65b690c5de5526a4a434a5dc3a44ee9f9064da7317b5f4cb0759f",
      "measured": "ee3fe0fedfc65b690c5de5526a4a434a5dc3a44ee9f9064da7317b5f4cb0759f",
      "kind": "data",
      "note": ""
    },
    {
      "metric": "trainable_params_excl_ema_approx",
      "claimed_sanity_check": 870000,
      "measured": 874368,
      "kind": "model",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s42_mse@1",
      "claimed_sanity_check": 0.07571,
      "measured": 0.07571088522672653,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s42_mse@5",
      "claimed_sanity_check": 0.62213,
      "measured": 0.6221303343772888,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s42_mse@10",
      "claimed_sanity_check": 1.19953,
      "measured": 1.199525237083435,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s42_pred_eff_rank",
      "claimed_sanity_check": 12.27,
      "measured": 12.267736855841244,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s42_top1",
      "claimed_sanity_check": 0.178,
      "measured": 0.17782228767885566,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s43_mse@1",
      "claimed_sanity_check": 0.06946,
      "measured": 0.0694643184542656,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s43_mse@5",
      "claimed_sanity_check": 0.61565,
      "measured": 0.6156516075134277,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s43_mse@10",
      "claimed_sanity_check": 1.10682,
      "measured": 1.1068207025527954,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s43_pred_eff_rank",
      "claimed_sanity_check": 5.78,
      "measured": 5.776180055689214,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_s43_top1",
      "claimed_sanity_check": 0.333,
      "measured": 0.3327033324340438,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s42_mse@1",
      "claimed_sanity_check": 0.07386,
      "measured": 0.07386276870965958,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s42_mse@5",
      "claimed_sanity_check": 0.59738,
      "measured": 0.5973837375640869,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s42_mse@10",
      "claimed_sanity_check": 1.14401,
      "measured": 1.144006371498108,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s42_pred_eff_rank",
      "claimed_sanity_check": 11.67,
      "measured": 11.667055414507791,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s43_mse@1",
      "claimed_sanity_check": 0.09922,
      "measured": 0.09921583533287048,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s43_mse@5",
      "claimed_sanity_check": 0.70269,
      "measured": 0.7026874423027039,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s43_mse@10",
      "claimed_sanity_check": 1.25955,
      "measured": 1.2595473527908325,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "vicreg_nocrop_noaction_s43_pred_eff_rank",
      "claimed_sanity_check": 13.44,
      "measured": 13.442247274293731,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s42_geometry",
      "claimed_sanity_check": 0.9985,
      "measured": 0.9985000014305114,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s42_stiffness",
      "claimed_sanity_check": 0.3025,
      "measured": 0.3024999976158142,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s42_contact",
      "claimed_sanity_check": 0.3955,
      "measured": 0.3954999953508377,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s42_shuffle_t0_pct",
      "claimed_sanity_check": 0.01604,
      "measured": 0.01604054419760376,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s42_shuffle_change_pct",
      "claimed_sanity_check": 0.01634,
      "measured": 0.016341159419844684,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s43_geometry",
      "claimed_sanity_check": 1.0,
      "measured": 1.0,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s43_stiffness",
      "claimed_sanity_check": 0.2935,
      "measured": 0.29350000321865083,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s43_contact",
      "claimed_sanity_check": 0.398,
      "measured": 0.39800000190734863,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s43_shuffle_t0_pct",
      "claimed_sanity_check": 0.01265,
      "measured": 0.01264569090842396,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "s43_shuffle_change_pct",
      "claimed_sanity_check": 0.01327,
      "measured": 0.0132650342008729,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "mean_shuffle_change_pct",
      "claimed_sanity_check": 0.0148,
      "measured": 0.014803096810358792,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "pred_to_pred_mse_s42",
      "claimed_sanity_check": 3.82e-06,
      "measured": 3.324896397316479e-06,
      "kind": "document",
      "note": "Brief ~3.82e-6 is a two-seed/rounded figure; measured is seed-42 only from the audit JSON."
    },
    {
      "metric": "legacy_cropped_vicreg_s42_mse10_lastpt",
      "claimed_sanity_check": 0.899262,
      "measured": 0.8932738304138184,
      "kind": "harmless_rounding",
      "note": "outputs/mpm_action_ablation.json uses last.pt. Brief ~0.899 is close to last.pt 0.893."
    },
    {
      "metric": "legacy_cropped_vicreg_s42_rank_lastpt",
      "claimed_sanity_check": 5.886,
      "measured": 5.88592681051897,
      "kind": "harmless_rounding",
      "note": ""
    },
    {
      "metric": "ablation_twoseed_uses_best_pt",
      "claimed_sanity_check": "last.pt policy",
      "measured": "{\"seed42_vicreg\": \"outputs/vicreg/best.pt\", \"seed42_mse\": \"outputs/mse/best.pt\", \"seed43_vicreg\": \"outputs/seed43/vicreg/best.pt\", \"seed43_mse\": \"outputs/seed43/mse/best.pt\"}",
      "kind": "protocol_mismatch",
      "note": "ablation_twoseed.json uses best.pt; corrected headlines use last.pt. Do not mix."
    }
  ],
  "probe_note": "outputs/mpm_action_ablation.json seed-42 nocrop geometry 0.9995 vs corrected_seed43_audit.json 0.9985: linear probes are re-fit; small drift is expected. Use the audit JSON for the matched 4-way table.",
  "vn_mse": "not implemented in src/eval.py; recorded as null in the audit JSON",
  "legacy_objective_caveat": "Cropped VICReg/MSE last.pt and best.pt disagree. Brief legacy MSE@10 ~0.090/0.046 does not match ablation_twoseed best.pt (0.114/0.184) nor a naive last.pt expectation. Treat legacy objective comparison as pre-fix."
}

==> data/reviewer_strengthening/01_simulator_counterfactual/aggregate_metrics.csv <==
metric,intervention,checkpoint,subset,value
n_transitions,,,all,3000
n_command_change,,,command_change,800
n_effective_contact,,,effective_contact,3000
median_rms_pos_h1,shuffled_same_time,,all,1.1906067811651155e-05
median_rms_pos_h1,shuffled_same_time,,command_change,1.1807631835836219e-05
median_rms_pos_h1,shuffled_same_time,,effective_contact,1.1906067811651155e-05
median_rms_pos_h1,neutral,,all,7.876719791966025e-06
median_rms_pos_h1,neutral,,command_change,7.861018275434617e-06
median_rms_pos_h1,neutral,,effective_contact,7.876719791966025e-06
median_rms_pos_h1,force_reversed,,all,1.5761954273330048e-05
median_rms_pos_h1,force_reversed,,command_change,1.5706392332504038e-05
median_rms_pos_h1,force_reversed,,effective_contact,1.5761954273330048e-05
median_rms_pos_h1,force_rotated,,all,1.1110239938716404e-05
median_rms_pos_h1,force_rotated,,command_change,1.1085165624535875e-05
median_rms_pos_h1,force_rotated,,effective_contact,1.1110239938716404e-05
median_rms_pos_h1,force_scaled,,all,3.940026772397687e-06
median_rms_pos_h1,force_scaled,,command_change,3.926717681679293e-06
median_rms_pos_h1,force_scaled,,effective_contact,3.940026772397687e-06
median_rms_pos_h1,contact_perturbed,,all,4.638816108126775e-06
median_rms_pos_h1,contact_perturbed,,command_change,4.624940629582852e-06
median_rms_pos_h1,contact_perturbed,,effective_contact,4.638816108126775e-06
median_tgt_mse_h1,shuffled_same_time,vicreg_nocrop_s42,all,1.8069437714984815e-06
median_tgt_mse_h1,shuffled_same_time,vicreg_nocrop_s43,all,3.127198965557909e-06
median_tgt_mse_h1,neutral,vicreg_nocrop_s42,all,0.0
median_tgt_mse_h1,neutral,vicreg_nocrop_s43,all,0.0
median_tgt_mse_h1,force_reversed,vicreg_nocrop_s42,all,0.0
median_tgt_mse_h1,force_reversed,vicreg_nocrop_s43,all,0.0
median_tgt_mse_h1,force_rotated,vicreg_nocrop_s42,all,0.0
median_tgt_mse_h1,force_rotated,vicreg_nocrop_s43,all,0.0
median_tgt_mse_h1,force_scaled,vicreg_nocrop_s42,all,3.3664197189864353e-06
median_tgt_mse_h1,force_scaled,vicreg_nocrop_s43,all,2.2368775489667314e-06
median_tgt_mse_h1,contact_perturbed,vicreg_nocrop_s42,all,4.479699455828268e-08
median_tgt_mse_h1,contact_perturbed,vicreg_nocrop_s43,all,3.5258433683793555e-07
median_pred_mse,shuffled_same_time,vicreg_nocrop_s42,all,1.9272439431006205e-06
median_pred_mse,shuffled_same_time,vicreg_nocrop_s43,all,2.587943640719459e-06
median_pred_mse,neutral,vicreg_nocrop_s42,all,1.1459697475402209e-06
median_pred_mse,neutral,vicreg_nocrop_s43,all,1.4644333532487508e-06
median_pred_mse,force_reversed,vicreg_nocrop_s42,all,6.312086782145343e-07
median_pred_mse,force_reversed,vicreg_nocrop_s43,all,1.0871706308535067e-06
median_pred_mse,force_rotated,vicreg_nocrop_s42,all,3.5008503118660883e-07
median_pred_mse,force_rotated,vicreg_nocrop_s43,all,6.177901354931237e-07
median_pred_mse,force_scaled,vicreg_nocrop_s42,all,3.8929755419303547e-08
median_pred_mse,force_scaled,vicreg_nocrop_s43,all,6.762080317912478e-08
median_pred_mse,contact_perturbed,vicreg_nocrop_s42,all,5.671324032618941e-08
median_pred_mse,contact_perturbed,vicreg_nocrop_s43,all,1.0566512997911559e-08
median_capture_ratio_h1,shuffled_same_time,vicreg_nocrop_s42,all,0.016469133928909738
median_capture_ratio_h1,shuffled_same_time,vicreg_nocrop_s43,all,0.06698928339760657
median_capture_ratio_h1,neutral,vicreg_nocrop_s42,all,0.00900643286817442
median_capture_ratio_h1,neutral,vicreg_nocrop_s43,all,0.035110733827182355
median_capture_ratio_h1,force_reversed,vicreg_nocrop_s42,all,0.008301566533500821
median_capture_ratio_h1,force_reversed,vicreg_nocrop_s43,all,0.04346436948031725
median_capture_ratio_h1,force_rotated,vicreg_nocrop_s42,all,0.005914344484623706
median_capture_ratio_h1,force_rotated,vicreg_nocrop_s43,all,0.0326449820746085
median_capture_ratio_h1,force_scaled,vicreg_nocrop_s42,all,0.0018985641504620202
median_capture_ratio_h1,force_scaled,vicreg_nocrop_s43,all,0.008442649528913911
median_capture_ratio_h1,contact_perturbed,vicreg_nocrop_s42,all,0.0014646034832918908
median_capture_ratio_h1,contact_perturbed,vicreg_nocrop_s43,all,0.0006833846327811039


==> data/reviewer_strengthening/01_simulator_counterfactual/aggregate_metrics.json <==
{
  "n_val_episodes": 200,
  "n_transitions": 3000,
  "n_command_change_transitions": 800,
  "n_effective_contact_transitions": 3000,
  "n_physical_rows": 54600,
  "wallclock_seconds": 876.7343699932098,
  "device": "cpu",
  "encode_batch": 32,
  "near_zero_denominator": 1e-08,
  "hold": 3,
  "horizons": [
    1,
    3,
    5
  ],
  "shuffle_seed": 0,
  "checkpoints": [
    "vicreg_nocrop_s42",
    "vicreg_nocrop_s43"
  ],
  "median_rms_pos_h1": {
    "shuffled_same_time": {
      "all": 1.1906067811651155e-05,
      "command_change": 1.1807631835836219e-05,
      "effective_contact": 1.1906067811651155e-05
    },
    "neutral": {
      "all": 7.876719791966025e-06,
      "command_change": 7.861018275434617e-06,
      "effective_contact": 7.876719791966025e-06
    },
    "force_reversed": {
      "all": 1.5761954273330048e-05,
      "command_change": 1.5706392332504038e-05,
      "effective_contact": 1.5761954273330048e-05
    },
    "force_rotated": {
      "all": 1.1110239938716404e-05,
      "command_change": 1.1085165624535875e-05,
      "effective_contact": 1.1110239938716404e-05
    },
    "force_scaled": {
      "all": 3.940026772397687e-06,
      "command_change": 3.926717681679293e-06,
      "effective_contact": 3.940026772397687e-06
    },
    "contact_perturbed": {
      "all": 4.638816108126775e-06,
      "command_change": 4.624940629582852e-06,
      "effective_contact": 4.638816108126775e-06
    }
  },
  "median_tgt_mse_h1": {
    "shuffled_same_time": {
      "vicreg_nocrop_s42": 1.8069437714984815e-06,
      "vicreg_nocrop_s43": 3.127198965557909e-06
    },
    "neutral": {
      "vicreg_nocrop_s42": 0.0,
      "vicreg_nocrop_s43": 0.0
    },
    "force_reversed": {
      "vicreg_nocrop_s42": 0.0,
      "vicreg_nocrop_s43": 0.0
    },
    "force_rotated": {
      "vicreg_nocrop_s42": 0.0,
      "vicreg_nocrop_s43": 0.0
    },
    "force_scaled": {
      "vicreg_nocrop_s42": 3.3664197189864353e-06,
      "vicreg_nocrop_s43": 2.2368775489667314e-06
    },
    "contact_perturbed": {
      "vicreg_nocrop_s42": 4.479699455828268e-08,
      "vicreg_nocrop_s43": 3.5258433683793555e-07
    }
  },
  "median_pred_mse": {
    "shuffled_same_time": {
      "vicreg_nocrop_s42": 1.9272439431006205e-06,
      "vicreg_nocrop_s43": 2.587943640719459e-06
    },
    "neutral": {
      "vicreg_nocrop_s42": 1.1459697475402209e-06,
      "vicreg_nocrop_s43": 1.4644333532487508e-06
    },
    "force_reversed": {
      "vicreg_nocrop_s42": 6.312086782145343e-07,
      "vicreg_nocrop_s43": 1.0871706308535067e-06
    },
    "force_rotated": {
      "vicreg_nocrop_s42": 3.5008503118660883e-07,
      "vicreg_nocrop_s43": 6.177901354931237e-07
    },
    "force_scaled": {
      "vicreg_nocrop_s42": 3.8929755419303547e-08,
      "vicreg_nocrop_s43": 6.762080317912478e-08
    },
    "contact_perturbed": {
      "vicreg_nocrop_s42": 5.671324032618941e-08,
      "vicreg_nocrop_s43": 1.0566512997911559e-08
    }
  },
  "median_capture_ratio_h1": {
    "shuffled_same_time": {
      "vicreg_nocrop_s42": 0.016469133928909738,
      "vicreg_nocrop_s43": 0.06698928339760657
    },
    "neutral": {
      "vicreg_nocrop_s42": 0.00900643286817442,
      "vicreg_nocrop_s43": 0.035110733827182355
    },
    "force_reversed": {
      "vicreg_nocrop_s42": 0.008301566533500821,
      "vicreg_nocrop_s43": 0.04346436948031725
    },
    "force_rotated": {
      "vicreg_nocrop_s42": 0.005914344484623706,
      "vicreg_nocrop_s43": 0.0326449820746085
    },
    "force_scaled": {
      "vicreg_nocrop_s42": 0.0018985641504620202,
      "vicreg_nocrop_s43": 0.008442649528913911
    },
    "contact_perturbed": {
      "vicreg_nocrop_s42": 0.0014646034832918908,
      "vicreg_nocrop_s43": 0.0006833846327811039
    }
  },
  "ratio_excluded_h1": {
    "shuffled_same_time": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1273,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1256,
        "n_total": 3000
      }
    },
    "neutral": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1760,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1749,
        "n_total": 3000
      }
    },
    "force_reversed": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1581,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1571,
        "n_total": 3000
      }
    },
    "force_rotated": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1660,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1647,
        "n_total": 3000
      }
    },
    "force_scaled": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1231,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1223,
        "n_total": 3000
      }
    },
    "contact_perturbed": {
      "vicreg_nocrop_s42": {
        "n_excluded": 1459,
        "n_total": 3000
      },
      "vicreg_nocrop_s43": {
        "n_excluded": 1427,
        "n_total": 3000
      }
    }
  },
  "median_raster_mse_full_h1": {
    "shuffled_same_time": 8.885939450919977e-08,
    "neutral": 0.0,
    "force_reversed": 0.0,
    "force_rotated": 0.0,
    "force_scaled": 7.133735380193684e-08,
    "contact_perturbed": 3.253956393223234e-08
  },
  "median_rms_vel_h1": {
    "shuffled_same_time": 0.002385589526966214,
    "neutral": 0.001576861715875566,
    "force_reversed": 0.0031556235626339912,
    "force_rotated": 0.0022316782269626856,
    "force_scaled": 0.0007889113039709628,
    "contact_perturbed": 0.0009025025356095284
  },
  "fraction_identical_uint8_raster_h1": {
    "shuffled_same_time": 0.41533333333333333,
    "neutral": 0.5793333333333334,
    "force_reversed": 0.5203333333333333,
    "force_rotated": 0.5456666666666666,
    "force_scaled": 0.404,
    "contact_perturbed": 0.47333333333333333
  }
}

==> data/reviewer_strengthening/01_simulator_counterfactual/contact_effectiveness.csv <==
episode,t,command_change,t0,effective_contact,min_particle_distance,raw_weight_sum,max_normalized_weight,weight_participation,force_norm,contact_radius,true_cx,true_cy,true_fx,true_fy
1800,0,0,1,1,0.006674066185951233,53.22645568847656,0.018745852634310722,83.90409971641566,26.635648727416992,0.1,0.5857760310173035,0.5026799440383911,-0.37611082196235657,-0.30507731437683105
1800,1,0,0,1,0.006674874573945999,53.22515869140625,0.018746299669146538,83.90302447799029,26.635648727416992,0.1,0.5857760310173035,0.5026799440383911,-0.37611082196235657,-0.30507731437683105
1800,2,0,0,1,0.006677011493593454,53.222381591796875,0.018747251480817795,83.90048728680128,26.635648727416992,0.1,0.5857760310173035,0.5026799440383911,-0.37611082196235657,-0.30507731437683105
1800,3,1,0,1,0.005612027831375599,50.68699645996094,0.0196978822350502,80.32220269206915,10.92292594909668,0.1,0.5380951166152954,0.5578067302703857,0.13911138474941254,0.14173723757266998
1800,4,0,0,1,0.00560117419809103,50.68519973754883,0.019698699936270714,80.31967917065026,10.92292594909668,0.1,0.5380951166152954,0.5578067302703857,0.13911138474941254,0.14173723757266998
1800,5,0,0,1,0.005605973303318024,50.68494415283203,0.019698746502399445,80.31836339737707,10.92292594909668,0.1,0.5380951166152954,0.5578067302703857,0.13911138474941254,0.14173723757266998
1800,6,1,0,1,0.010539727285504341,57.02982711791992,0.017437562346458435,89.24209788970649,18.591556549072266,0.1,0.4384835362434387,0.5057495832443237,0.10501205921173096,-0.32130298018455505
1800,7,0,0,1,0.01054418832063675,57.027408599853516,0.017438217997550964,89.23996178879884,18.591556549072266,0.1,0.4384835362434387,0.5057495832443237,0.10501205921173096,-0.32130298018455505
1800,8,0,0,1,0.010548179037868977,57.02521514892578,0.017438815906643867,89.237447551044,18.591556549072266,0.1,0.4384835362434387,0.5057495832443237,0.10501205921173096,-0.32130298018455505
1800,9,1,0,1,0.006771214306354523,62.091270446777344,0.01606844551861286,95.43187565347446,24.568571090698242,0.1,0.5237863659858704,0.4106859564781189,-0.4417164623737335,0.06654780358076096
1800,10,0,0,1,0.006776954513043165,62.09260559082031,0.01606803759932518,95.43403855662284,24.568571090698242,0.1,0.5237863659858704,0.4106859564781189,-0.4417164623737335,0.06654780358076096
1800,11,0,0,1,0.0067957984283566475,62.09211730957031,0.016067957505583763,95.43440329112768,24.568571090698242,0.1,0.5237863659858704,0.4106859564781189,-0.4417164623737335,0.06654780358076096
1800,12,1,0,1,0.012915578670799732,57.42594528198242,0.01726909540593624,88.20684401600624,41.688777923583984,0.1,0.4424440562725067,0.4098582863807678,-0.5360080599784851,0.5359344482421875
1800,13,0,0,1,0.012906218878924847,57.42799377441406,0.01726868748664856,88.20941645874142,41.688777923583984,0.1,0.4424440562725067,0.4098582863807678,-0.5360080599784851,0.5359344482421875
1800,14,0,0,1,0.012901967391371727,57.42863464355469,0.01726858876645565,88.21053968502251,41.688777923583984,0.1,0.4424440562725067,0.4098582863807678,-0.5360080599784851,0.5359344482421875
1801,0,0,1,1,0.010444541461765766,55.28730392456055,0.01798894815146923,86.92884774094998,24.24209213256836,0.1,0.42828139662742615,0.5016514658927917,0.2073710560798645,-0.3889361321926117
1801,1,0,0,1,0.01043892465531826,55.28642272949219,0.01798933930695057,86.92789063040141,24.24209213256836,0.1,0.42828139662742615,0.5016514658927917,0.2073710560798645,-0.3889361321926117
1801,2,0,0,1,0.010427823290228844,55.28452682495117,0.01799016445875168,86.92537831548465,24.24209213256836,0.1,0.42828139662742615,0.5016514658927917,0.2073710560798645,-0.3889361321926117
1801,3,1,0,1,0.013256962411105633,57.453826904296875,0.017253005877137184,89.30036088016436,29.332828521728516,0.1,0.5615023374557495,0.4140207767486572,-0.4823872148990631,0.2274581640958786
1801,4,0,0,1,0.013257347978651524,57.45463562011719,0.01725275255739689,89.30250730082146,29.332828521728516,0.1,0.5615023374557495,0.4140207767486572,-0.4823872148990631,0.2274581640958786
1801,5,0,0,1,0.013245399110019207,57.45258331298828,0.01725364290177822,89.30039801459273,29.332828521728516,0.1,0.5615023374557495,0.4140207767486572,-0.4823872148990631,0.2274581640958786
1801,6,1,0,1,0.010646028444170952,52.7544059753418,0.01884864643216133,82.19392540355516,22.423324584960938,0.1,0.41753923892974854,0.41406211256980896,-0.07372618466615677,0.4009752571582794
1801,7,0,0,1,0.01065382082015276,52.75551986694336,0.01884809136390686,82.19576266995611,22.423324584960938,0.1,0.41753923892974854,0.41406211256980896,-0.07372618466615677,0.4009752571582794
1801,8,0,0,1,0.010671861469745636,52.7547607421875,0.018848000094294548,82.19496357481881,22.423324584960938,0.1,0.41753923892974854,0.41406211256980896,-0.07372618466615677,0.4009752571582794
1801,9,1,0,1,0.019928619265556335,48.811363220214844,0.02008422464132309,78.4153818739502,25.8518009185791,0.1,0.5523403286933899,0.36488601565361023,-0.4623927175998688,-0.08440234512090683
1801,10,0,0,1,0.019919898360967636,48.80758285522461,0.020086130127310753,78.41086378649474,25.8518009185791,0.1,0.5523403286933899,0.36488601565361023,-0.4623927175998688,-0.08440234512090683
1801,11,0,0,1,0.01989852823317051,48.80469512939453,0.02008817158639431,78.40774895717813,25.8518009185791,0.1,0.5523403286933899,0.36488601565361023,-0.4623927175998688,-0.08440234512090683
1801,12,1,0,1,0.011580375023186207,58.81560134887695,0.01688866876065731,91.35605787376952,46.91234588623047,0.1,0.43272683024406433,0.4491421580314636,0.582264244556427,0.6232936382293701
1801,13,0,0,1,0.01158993411809206,58.81657409667969,0.016888201236724854,91.35831980071269,46.91234588623047,0.1,0.43272683024406433,0.4491421580314636,0.582264244556427,0.6232936382293701
1801,14,0,0,1,0.011619825847446918,58.8148193359375,0.016888119280338287,91.35601123727908,46.91234588623047,0.1,0.43272683024406433,0.4491421580314636,0.582264244556427,0.6232936382293701
1802,0,0,1,1,0.01692584529519081,59.29804992675781,0.016624120995402336,92.05244821940704,25.185483932495117,0.1,0.49127092957496643,0.3951847553253174,-0.456125944852829,-0.040470920503139496
1802,1,0,0,1,0.016922056674957275,59.298248291015625,0.016624171286821365,92.05266918766448,25.185483932495117,0.1,0.49127092957496643,0.3951847553253174,-0.456125944852829,-0.040470920503139496
1802,2,0,0,1,0.016916044056415558,59.29874801635742,0.016624199226498604,92.05340312556154,25.185483932495117,0.1,0.49127092957496643,0.3951847553253174,-0.456125944852829,-0.040470920503139496
1802,3,1,0,1,0.00872096698731184,53.021507263183594,0.018788686022162437,83.77336555456401,29.366722106933594,0.1,0.4182302951812744,0.4183935523033142,0.5083099007606506,0.16344234347343445
1802,4,0,0,1,0.008727786131203175,53.02287673950195,0.018788089975714684,83.77595389061223,29.366722106933594,0.1,0.4182302951812744,0.4183935523033142,0.5083099007606506,0.16344234347343445
1802,5,0,0,1,0.008736003190279007,53.021034240722656,0.01878860779106617,83.77360085123209,29.366722106933594,0.1,0.4182302951812744,0.4183935523033142,0.5083099007606506,0.16344234347343445
1802,6,1,0,1,0.006552375853061676,49.863861083984375,0.020011600106954575,78.34994625098034,51.11204147338867,0.1,0.601779043674469,0.4980662763118744,-0.2961154878139496,0.8808702826499939
1802,7,0,0,1,0.006570074707269669,49.867305755615234,0.02000998519361019,78.35320514663526,51.11204147338867,0.1,0.601779043674469,0.4980662763118744,-0.2961154878139496,0.8808702826499939
1802,8,0,0,1,0.006607992108911276,49.8698616027832,0.02000845968723297,78.35468603266278,51.11204147338867,0.1,0.601779043674469,0.4980662763118744,-0.2961154878139496,0.8808702826499939
1802,9,1,0,1,0.012056213803589344,48.0239372253418,0.020672164857387543,77.1668766987173,18.596466064453125,0.1,0.4088623523712158,0.5237078666687012,0.2606826722621918,-0.21533240377902985
1802,10,0,0,1,0.012044505216181278,48.02885437011719,0.020670339465141296,77.17312174284721,18.596466064453125,0.1,0.4088623523712158,0.5237078666687012,0.2606826722621918,-0.21533240377902985
1802,11,0,0,1,0.012042001821100712,48.03009033203125,0.02066987007856369,77.17390383113222,18.596466064453125,0.1,0.4088623523712158,0.5237078666687012,0.2606826722621918,-0.21533240377902985
1802,12,1,0,1,0.01135006919503212,62.93571472167969,0.015787212178111076,96.78830076308974,25.494123458862305,0.1,0.5466917157173157,0.44412508606910706,-0.05403180792927742,-0.4603695869445801
1802,13,0,0,1,0.011363111436367035,62.9360466003418,0.015786895528435707,96.789461149699,25.494123458862305,0.1,0.5466917157173157,0.44412508606910706,-0.05403180792927742,-0.4603695869445801
1802,14,0,0,1,0.01138025987893343,62.93648910522461,0.01578647643327713,96.79040343899486,25.494123458862305,0.1,0.5466917157173157,0.44412508606910706,-0.05403180792927742,-0.4603695869445801
1803,0,0,1,1,0.009981438517570496,38.34041213989258,0.0259525366127491,56.00085617420725,54.21709060668945,0.1,0.6227729320526123,0.4344622492790222,-0.9824647903442383,0.08059844374656677
1803,1,0,0,1,0.009944275952875614,38.34001159667969,0.02595376782119274,55.999880671755434,54.21709060668945,0.1,0.6227729320526123,0.4344622492790222,-0.9824647903442383,0.08059844374656677
1803,2,0,0,1,0.009867704473435879,38.339195251464844,0.0259562898427248,55.9976786145284,54.21709060668945,0.1,0.6227729320526123,0.4344622492790222,-0.9824647903442383,0.08059844374656677
1803,3,1,0,1,0.013252164237201214,43.75785827636719,0.0226532444357872,65.84008846031988,23.441394805908203,0.1,0.5102069973945618,0.37620964646339417,-0.29470473527908325,0.3078988194465637
1803,4,0,0,1,0.01329573430120945,43.76323699951172,0.02264915034174919,65.84713413919188,23.441394805908203,0.1,0.5102069973945618,0.37620964646339417,-0.29470473527908325,0.3078988194465637
1803,5,0,0,1,0.013339672237634659,43.763336181640625,0.02264777384698391,65.84996494823372,23.441394805908203,0.1,0.5102069973945618,0.37620964646339417,-0.29470473527908325,0.3078988194465637
1803,6,1,0,1,0.0035591807682067156,40.074066162109375,0.02493799477815628,56.188666836215134,9.899673461914062,0.1,0.3775622248649597,0.3948269486427307,0.03463432192802429,0.17663048207759857
1803,7,0,0,1,0.003572523593902588,40.0756721496582,0.024936875328421593,56.190607527793304,9.899673461914062,0.1,0.3775622248649597,0.3948269486427307,0.03463432192802429,0.17663048207759857
1803,8,0,0,1,0.0035800582263618708,40.07516860961914,0.02493712119758129,56.190507549497475,9.899673461914062,0.1,0.3775622248649597,0.3948269486427307,0.03463432192802429,0.17663048207759857
1803,9,1,0,1,0.009621203877031803,41.00107955932617,0.02427697740495205,57.817902831367626,34.53310775756836,0.1,0.6170284748077393,0.398436963558197,-0.024896958842873573,0.6273808479309082
1803,10,0,0,1,0.00961705856025219,41.0015983581543,0.024276768788695335,57.81802113805256,34.53310775756836,0.1,0.6170284748077393,0.398436963558197,-0.024896958842873573,0.6273808479309082
1803,11,0,0,1,0.009613564237952232,41.00189208984375,0.024276675656437874,57.81817057876766,34.53310775756836,0.1,0.6170284748077393,0.398436963558197,-0.024896958842873573,0.6273808479309082
1803,12,1,0,1,0.015455218963325024,41.83749771118164,0.02361823432147503,65.22691265595805,15.360236167907715,0.1,0.5020806193351746,0.4372878074645996,0.08058679848909378,0.2673974931240082
1803,13,0,0,1,0.015477136708796024,41.840396881103516,0.023615797981619835,65.22639755340981,15.360236167907715,0.1,0.5020806193351746,0.4372878074645996,0.08058679848909378,0.2673974931240082
1803,14,0,0,1,0.015498658642172813,41.84245300292969,0.02361384965479374,65.22549416243328,15.360236167907715,0.1,0.5020806193351746,0.4372878074645996,0.08058679848909378,0.2673974931240082
1804,0,0,1,1,0.0076250117272138596,43.642879486083984,0.022846732288599014,65.20894038840228,10.546302795410156,0.1,0.5272487998008728,0.3872286379337311,-0.1884210705757141,0.03557991236448288
1804,1,0,0,1,0.007626573089510202,43.642845153808594,0.022846722975373268,65.2089126671866,10.546302795410156,0.1,0.5272487998008728,0.3872286379337311,-0.1884210705757141,0.03557991236448288
1804,2,0,0,1,0.007629432715475559,43.64276885986328,0.022846711799502373,65.20884534433235,10.546302795410156,0.1,0.5272487998008728,0.3872286379337311,-0.1884210705757141,0.03557991236448288
1804,3,1,0,1,0.007180056069046259,36.48343276977539,0.027339139953255653,51.37406142044871,17.534570693969727,0.1,0.6547079682350159,0.4186858534812927,0.035595327615737915,-0.3168170154094696
1804,4,0,0,1,0.007175119128078222,36.48248291015625,0.02733994834125042,51.373053646172536,17.534570693969727,0.1,0.6547079682350159,0.4186858534812927,0.035595327615737915,-0.3168170154094696
1804,5,0,0,1,0.007174437399953604,36.48171615600586,0.027340535074472427,51.37291600202326,17.534570693969727,0.1,0.6547079682350159,0.4186858534812927,0.035595327615737915,-0.3168170154094696
1804,6,1,0,1,0.010337653569877148,40.578914642333984,0.02451201342046261,58.00597227015198,17.2803897857666,0.1,0.6147793531417847,0.3914931118488312,-0.26873254776000977,-0.16278044879436493
1804,7,0,0,1,0.01032207254320383,40.57936477661133,0.024512136355042458,58.00605374424027,17.2803897857666,0.1,0.6147793531417847,0.3914931118488312,-0.26873254776000977,-0.16278044879436493
1804,8,0,0,1,0.010315721854567528,40.57952880859375,0.024512195959687233,58.005752917974945,17.2803897857666,0.1,0.6147793531417847,0.3914931118488312,-0.26873254776000977,-0.16278044879436493
1804,9,1,0,1,0.008191111497581005,42.072662353515625,0.023688800632953644,64.09157294601732,17.441287994384766,0.1,0.46263283491134644,0.4265732765197754,-0.20867621898651123,0.2387796938419342
1804,10,0,0,1,0.008205332793295383,42.073577880859375,0.02368800900876522,64.09304966991007,17.441287994384766,0.1,0.46263283491134644,0.4265732765197754,-0.20867621898651123,0.2387796938419342
1804,11,0,0,1,0.008223973214626312,42.0740966796875,0.02368735522031784,64.09326008947517,17.441287994384766,0.1,0.46263283491134644,0.4265732765197754,-0.20867621898651123,0.2387796938419342
1804,12,1,0,1,0.014330234378576279,39.31960678100586,0.025172805413603783,61.421578962181066,24.580520629882812,0.1,0.5717223286628723,0.3527987003326416,-0.05690336599946022,-0.4432811737060547
1804,13,0,0,1,0.014337936416268349,39.31931686401367,0.025172710418701172,61.41980117393797,24.580520629882812,0.1,0.5717223286628723,0.3527987003326416,-0.05690336599946022,-0.4432811737060547
1804,14,0,0,1,0.01433565840125084,39.32196044921875,0.025171102955937386,61.419323366977174,24.580520629882812,0.1,0.5717223286628723,0.3527987003326416,-0.05690336599946022,-0.4432811737060547
1805,0,0,1,1,0.0033136866986751556,43.642662048339844,0.022900782525539398,64.80296002259114,20.14261245727539,0.1,0.5484416484832764,0.4111253619194031,-0.3634854555130005,0.04474654421210289
1805,1,0,0,1,0.003322421107441187,43.64267349243164,0.022900709882378578,64.80300304381797,20.14261245727539,0.1,0.5484416484832764,0.4111253619194031,-0.3634854555130005,0.04474654421210289
1805,2,0,0,1,0.003336196066811681,43.64285659790039,0.02290050871670246,64.80316730720949,20.14261245727539,0.1,0.5484416484832764,0.4111253619194031,-0.3634854555130005,0.04474654421210289
1805,3,1,0,1,0.00720982113853097,37.717594146728516,0.026444004848599434,52.18663160540764,16.387815475463867,0.1,0.649978518486023,0.38304537534713745,-0.1569667011499405,-0.2532622814178467
1805,4,0,0,1,0.007200213149189949,37.717247009277344,0.026444433256983757,52.184795312542526,16.387815475463867,0.1,0.649978518486023,0.38304537534713745,-0.1569667011499405,-0.2532622814178467
1805,5,0,0,1,0.00719997426494956,37.717445373535156,0.026444297283887863,52.18346636350859,16.387815475463867,0.1,0.649978518486023,0.38304537534713745,-0.1569667011499405,-0.2532622814178467
1805,6,1,0,1,0.008051527664065361,42.66458511352539,0.023362793028354645,61.94064497907472,12.795942306518555,0.1,0.5868238210678101,0.38992413878440857,-0.22897933423519135,0.041183896362781525
1805,7,0,0,1,0.00804353691637516,42.66379928588867,0.023363374173641205,61.939294356804204,12.795942306518555,0.1,0.5868238210678101,0.38992413878440857,-0.22897933423519135,0.041183896362781525
1805,8,0,0,1,0.008044484071433544,42.66297912597656,0.023363806307315826,61.93787948236094,12.795942306518555,0.1,0.5868238210678101,0.38992413878440857,-0.22897933423519135,0.041183896362781525
1805,9,1,0,1,0.013856474310159683,34.7393798828125,0.02851075306534767,48.59276648114007,41.683780670166016,0.1,0.6668625473976135,0.4272318184375763,0.062087710946798325,0.7553394436836243
1805,10,0,0,1,0.013828669674694538,34.740779876708984,0.028510699048638344,48.59188246227657,41.683780670166016,0.1,0.6668625473976135,0.4272318184375763,0.062087710946798325,0.7553394436836243
1805,11,0,0,1,0.013771891593933105,34.74489974975586,0.028509553521871567,48.59229148193158,41.683780670166016,0.1,0.6668625473976135,0.4272318184375763,0.062087710946798325,0.7553394436836243
1805,12,1,0,1,0.018653005361557007,40.58461380004883,0.024214934557676315,57.94244208949457,21.170063018798828,0.1,0.6156830191612244,0.4143984317779541,-0.3525379002094269,0.15450865030288696
1805,13,0,0,1,0.01869882643222809,40.58688735961914,0.02421150542795658,57.94260468116134,21.170063018798828,0.1,0.6156830191612244,0.4143984317779541,-0.3525379002094269,0.15450865030288696
1805,14,0,0,1,0.018729591742157936,40.588523864746094,0.02420913428068161,57.94236079400337,21.170063018798828,0.1,0.6156830191612244,0.4143984317779541,-0.3525379002094269,0.15450865030288696
1806,0,0,1,1,0.002020466374233365,53.78651428222656,0.018588226288557053,83.34877990429507,41.954429626464844,0.1,0.47228774428367615,0.5481896996498108,0.7567619681358337,0.09584919363260269
1806,1,0,0,1,0.0020175823010504246,53.786102294921875,0.01858838088810444,83.34839818101555,41.954429626464844,0.1,0.47228774428367615,0.5481896996498108,0.7567619681358337,0.09584919363260269
1806,2,0,0,1,0.002012114506214857,53.785221099853516,0.018588704988360405,83.3475506384374,41.954429626464844,0.1,0.47228774428367615,0.5481896996498108,0.7567619681358337,0.09584919363260269
1806,3,1,0,1,0.01610478200018406,57.32926559448242,0.01721835322678089,88.58603272877667,45.09302520751953,0.1,0.5035759210586548,0.5383331775665283,-0.10456664115190506,-0.8131776452064514
1806,4,0,0,1,0.016080094501376152,57.328983306884766,0.017219120636582375,88.58509724552081,45.09302520751953,0.1,0.5035759210586548,0.5383331775665283,-0.10456664115190506,-0.8131776452064514
1806,5,0,0,1,0.01608399674296379,57.32556915283203,0.017220038920640945,88.58144320337357,45.09302520751953,0.1,0.5035759210586548,0.5383331775665283,-0.10456664115190506,-0.8131776452064514
1806,6,1,0,1,0.014252937398850918,63.906253814697266,0.015489784069359303,98.76664917138405,40.11025619506836,0.1,0.5397889614105225,0.4770292639732361,-0.14723838865756989,0.7142593264579773
1806,7,0,0,1,0.014249717816710472,63.90681076049805,0.015489719808101654,98.76695805938995,40.11025619506836,0.1,0.5397889614105225,0.4770292639732361,-0.14723838865756989,0.7142593264579773
1806,8,0,0,1,0.014240949414670467,63.905845642089844,0.015490148216485977,98.76612224924482,40.11025619506836,0.1,0.5397889614105225,0.4770292639732361,-0.14723838865756989,0.7142593264579773
1806,9,1,0,1,0.01060134544968605,58.63661575317383,0.016958624124526978,91.0842861168592,15.006088256835938,0.1,0.5482435822486877,0.5147277116775513,-0.26325204968452454,-0.07168620824813843
1806,10,0,0,1,0.010578189976513386,58.636634826660156,0.01695903390645981,91.084687900553,15.006088256835938,0.1,0.5482435822486877,0.5147277116775513,-0.26325204968452454,-0.07168620824813843
1806,11,0,0,1,0.010573718696832657,58.63461685180664,0.016959698870778084,91.08413931216297,15.006088256835938,0.1,0.5482435822486877,0.5147277116775513,-0.26325204968452454,-0.07168620824813843
1806,12,1,0,1,0.007950241677463055,50.552982330322266,0.01971880905330181,79.05377589845347,35.834251403808594,0.1,0.603949785232544,0.4433356523513794,-0.09722765535116196,0.6442363858222961
1806,13,0,0,1,0.007931114174425602,50.55030059814453,0.019720155745744705,79.05012673883995,35.834251403808594,0.1,0.603949785232544,0.4433356523513794,-0.09722765535116196,0.6442363858222961
1806,14,0,0,1,0.007893610745668411,50.54770278930664,0.019721755757927895,79.04726351933833,35.834251403808594,0.1,0.603949785232544,0.4433356523513794,-0.09722765535116196,0.6442363858222961
1807,0,0,1,1,0.0034459459129720926,49.642578125,0.020132042467594147,78.59392145774224,32.15464782714844,0.1,0.4270172417163849,0.5347404479980469,0.5766631364822388,-0.0961860939860344
1807,1,0,0,1,0.00344796827994287,49.641075134277344,0.02013263665139675,78.59270188651735,32.15464782714844,0.1,0.4270172417163849,0.5347404479980469,0.5766631364822388,-0.0961860939860344
1807,2,0,0,1,0.0034522342029958963,49.63783264160156,0.02013392187654972,78.58956108960398,32.15464782714844,0.1,0.4270172417163849,0.5347404479980469,0.5766631364822388,-0.0961860939860344
1807,3,1,0,1,0.009718320332467556,47.5433349609375,0.020934350788593292,76.55500523465544,9.297904014587402,0.1,0.5877229571342468,0.5345858335494995,-0.0774933248758316,-0.15024524927139282
1807,4,0,0,1,0.009706651791930199,47.54530715942383,0.020933719351887703,76.55801826483237,9.297904014587402,0.1,0.5877229571342468,0.5345858335494995,-0.0774933248758316,-0.15024524927139282
1807,5,0,0,1,0.009692072868347168,47.544036865234375,0.0209345743060112,76.55751607666605,9.297904014587402,0.1,0.5877229571342468,0.5345858335494995,-0.0774933248758316,-0.15024524927139282
1807,6,1,0,1,0.011999505572021008,50.79487609863281,0.019545799121260643,79.90878265791696,49.43394088745117,0.1,0.5409680008888245,0.36670804023742676,0.5635323524475098,-0.7001934051513672
1807,7,0,0,1,0.012022539041936398,50.79835510253906,0.01954391971230507,79.91145884344334,49.43394088745117,0.1,0.5409680008888245,0.36670804023742676,0.5635323524475098,-0.7001934051513672
1807,8,0,0,1,0.012060961686074734,50.804481506347656,0.019540658220648766,79.91706752033258,49.43394088745117,0.1,0.5409680008888245,0.36670804023742676,0.5635323524475098,-0.7001934051513672
1807,9,1,0,1,0.009403742849826813,59.211570739746094,0.016814082860946655,92.28508232837444,24.49827766418457,0.1,0.4592549502849579,0.5108602643013,-0.37130308151245117,-0.24604041874408722
1807,10,0,0,1,0.009429752826690674,59.207984924316406,0.016814690083265305,92.27830127223419,24.49827766418457,0.1,0.4592549502849579,0.5108602643013,-0.37130308151245117,-0.24604041874408722
1807,11,0,0,1,0.00945263635367155,59.20899200439453,0.016814040020108223,92.27755581341427,24.49827766418457,0.1,0.4592549502849579,0.5108602643013,-0.37130308151245117,-0.24604041874408722
1807,12,1,0,1,0.009500245563685894,54.00166702270508,0.018434569239616394,85.0227141246549,17.37555694580078,0.1,0.5579960346221924,0.5301117897033691,0.13598127663135529,-0.2851561903953552
1807,13,0,0,1,0.009505863301455975,54.00019836425781,0.018434971570968628,85.01926727442346,17.37555694580078,0.1,0.5579960346221924,0.5301117897033691,0.13598127663135529,-0.2851561903953552
1807,14,0,0,1,0.009504534304141998,53.99843978881836,0.01843559555709362,85.01631882355997,17.37555694580078,0.1,0.5579960346221924,0.5301117897033691,0.13598127663135529,-0.2851561903953552
1808,0,0,1,1,0.018347052857279778,42.012542724609375,0.023405157029628754,69.83597179275166,49.41828918457031,0.1,0.5885248184204102,0.3626873195171356,-0.6761319637298584,0.5917547345161438
1808,1,0,0,1,0.018357744440436363,42.008750915527344,0.02340680919587612,69.83414136684097,49.41828918457031,0.1,0.5885248184204102,0.3626873195171356,-0.6761319637298584,0.5917547345161438
1808,2,0,0,1,0.018375353887677193,42.00065994262695,0.023410560563206673,69.82752447363627,49.41828918457031,0.1,0.5885248184204102,0.3626873195171356,-0.6761319637298584,0.5917547345161438
1808,3,1,0,1,0.012960636988282204,45.94050979614258,0.02158522605895996,72.83305011603181,30.78105926513672,0.1,0.4215860366821289,0.37243691086769104,0.5429296493530273,0.13580068945884705
1808,4,0,0,1,0.01298360712826252,45.93682098388672,0.02158631570637226,72.8300761508257,30.78105926513672,0.1,0.4215860366821289,0.37243691086769104,0.5429296493530273,0.13580068945884705
1808,5,0,0,1,0.013002208434045315,45.93100357055664,0.021588528528809547,72.82494885428443,30.78105926513672,0.1,0.4215860366821289,0.37243691086769104,0.5429296493530273,0.13580068945884705
1808,6,1,0,1,0.016798457130789757,62.20643615722656,0.015850285068154335,97.10758933581883,36.963157653808594,0.1,0.46080687642097473,0.49022871255874634,-0.6133266091346741,0.2747574746608734
1808,7,0,0,1,0.016789082437753677,62.20578384399414,0.015850698575377464,97.10683406700988,36.963157653808594,0.1,0.46080687642097473,0.49022871255874634,-0.6133266091346741,0.2747574746608734
1808,8,0,0,1,0.01677464321255684,62.2055549621582,0.01585114188492298,97.10863443645361,36.963157653808594,0.1,0.46080687642097473,0.49022871255874634,-0.6133266091346741,0.2747574746608734
1808,9,1,0,1,0.0169412549585104,62.14894104003906,0.01586112566292286,96.07055887141308,26.054180145263672,0.1,0.547942578792572,0.48523831367492676,-0.46820884943008423,0.071999192237854
1808,10,0,0,1,0.016949918121099472,62.148521423339844,0.01586099900305271,96.06830685332139,26.054180145263672,0.1,0.547942578792572,0.48523831367492676,-0.46820884943008423,0.071999192237854
1808,11,0,0,1,0.016960028558969498,62.14723205566406,0.015861056745052338,96.06530719168036,26.054180145263672,0.1,0.547942578792572,0.48523831367492676,-0.46820884943008423,0.071999192237854
1808,12,1,0,1,0.008346212096512318,61.156532287597656,0.016294630244374275,94.66978170458924,21.872711181640625,0.1,0.5535501837730408,0.43723756074905396,0.3052878677845001,-0.25485914945602417
1808,13,0,0,1,0.008350485004484653,61.15380859375,0.01629529893398285,94.66580042207823,21.872711181640625,0.1,0.5535501837730408,0.43723756074905396,0.3052878677845001,-0.25485914945602417
1808,14,0,0,1,0.008344221860170364,61.15361404418945,0.016295434907078743,94.66625946273061,21.872711181640625,0.1,0.5535501837730408,0.43723756074905396,0.3052878677845001,-0.25485914945602417
1809,0,0,1,1,0.013426553457975388,39.9906005859375,0.024781495332717896,57.117092553746865,38.23417282104492,0.1,0.3884715437889099,0.37931880354881287,-0.2970990836620331,-0.6284815073013306
1809,1,0,0,1,0.013432393781840801,39.991634368896484,0.02478066086769104,57.11753615068867,38.23417282104492,0.1,0.3884715437889099,0.37931880354881287,-0.2970990836620331,-0.6284815073013306
1809,2,0,0,1,0.01344492007046938,39.99385452270508,0.02477886714041233,57.1185266728395,38.23417282104492,0.1,0.3884715437889099,0.37931880354881287,-0.2970990836620331,-0.6284815073013306
1809,3,1,0,1,0.01062273234128952,36.02233123779297,0.027604369446635246,53.41512807540408,31.9392147064209,0.1,0.6369305849075317,0.4402630627155304,0.41071122884750366,-0.41054093837738037
1809,4,0,0,1,0.010598912835121155,36.018348693847656,0.027608120813965797,53.41187582742403,31.9392147064209,0.1,0.6369305849075317,0.4402630627155304,0.41071122884750366,-0.41054093837738037
1809,5,0,0,1,0.01055125892162323,36.01436996459961,0.027612561360001564,53.41138164793337,31.9392147064209,0.1,0.6369305849075317,0.4402630627155304,0.41071122884750366,-0.41054093837738037
1809,6,1,0,1,0.015524790622293949,38.44353103637695,0.025700587779283524,58.495076461205876,43.751216888427734,0.1,0.40651729702949524,0.43927130103111267,0.680662989616394,-0.4116806387901306
1809,7,0,0,1,0.015519668348133564,38.43812561035156,0.025704408064484596,58.49046888168967,43.751216888427734,0.1,0.40651729702949524,0.43927130103111267,0.680662989616394,-0.4116806387901306
1809,8,0,0,1,0.015518051572144032,38.432823181152344,0.025708017870783806,58.48818129377114,43.751216888427734,0.1,0.40651729702949524,0.43927130103111267,0.680662989616394,-0.4116806387901306
1809,9,1,0,1,0.006840200163424015,38.88761520385742,0.02565504051744938,59.75248199370634,17.028560638427734,0.1,0.4193565249443054,0.3517898619174957,-0.11343266069889069,-0.28808245062828064
1809,10,0,0,1,0.006845986470580101,38.89217758178711,0.025651929900050163,59.75376553150621,17.028560638427734,0.1,0.4193565249443054,0.3517898619174957,-0.11343266069889069,-0.28808245062828064
1809,11,0,0,1,0.006868122145533562,38.89618682861328,0.025648895651102066,59.75487620197953,17.028560638427734,0.1,0.4193565249443054,0.3517898619174957,-0.11343266069889069,-0.28808245062828064
1809,12,1,0,1,0.0066744606010615826,41.473392486572266,0.024058198556303978,61.92033469471644,32.869110107421875,0.1,0.43635737895965576,0.36652234196662903,-0.5600682497024536,-0.20850281417369843
1809,13,0,0,1,0.006638603750616312,41.47618103027344,0.02405715361237526,61.9212202682168,32.869110107421875,0.1,0.43635737895965576,0.36652234196662903,-0.5600682497024536,-0.20850281417369843
1809,14,0,0,1,0.0065963370725512505,41.47907257080078,0.024056149646639824,61.92196302681358,32.869110107421875,0.1,0.43635737895965576,0.36652234196662903,-0.5600682497024536,-0.20850281417369843
1810,0,0,1,1,0.004722964949905872,42.48823165893555,0.023509692400693893,64.36814483029791,27.812597274780273,0.1,0.5522164106369019,0.42965275049209595,0.1900743991136551,0.4686017632484436
1810,1,0,0,1,0.004730320069938898,42.48933410644531,0.02350900135934353,64.36827988542329,27.812597274780273,0.1,0.5522164106369019,0.42965275049209595,0.1900743991136551,0.4686017632484436
1810,2,0,0,1,0.004744509235024452,42.49175262451172,0.023507505655288696,64.36872750074785,27.812597274780273,0.1,0.5522164106369019,0.42965275049209595,0.1900743991136551,0.4686017632484436
1810,3,1,0,1,0.006519302260130644,42.45146942138672,0.023506304249167442,61.59370936863658,24.436731338500977,0.1,0.4216308891773224,0.3794524669647217,0.24843329191207886,-0.3683573305606842
1810,4,0,0,1,0.006522165145725012,42.45069885253906,0.023506687954068184,61.59237383376569,24.436731338500977,0.1,0.4216308891773224,0.3794524669647217,0.24843329191207886,-0.3683573305606842
1810,5,0,0,1,0.006544528529047966,42.4519157409668,0.023505670949816704,61.59237383376569,24.436731338500977,0.1,0.4216308891773224,0.3794524669647217,0.24843329191207886,-0.3683573305606842
1810,6,1,0,1,0.013377399183809757,37.82622528076172,0.026201192289590836,54.6824039112718,33.70648956298828,0.1,0.37651896476745605,0.36171096563339233,0.12129262089729309,0.6007224321365356
1810,7,0,0,1,0.013366347178816795,37.826263427734375,0.026201551780104637,54.681791260278345,33.70648956298828,0.1,0.37651896476745605,0.36171096563339233,0.12129262089729309,0.6007224321365356
1810,8,0,0,1,0.013325133360922337,37.823490142822266,0.026204915717244148,54.68082775512499,33.70648956298828,0.1,0.37651896476745605,0.36171096563339233,0.12129262089729309,0.6007224321365356
1810,9,1,0,1,0.012413524091243744,36.82297134399414,0.02694852650165558,50.33602566123172,23.446605682373047,0.1,0.3470231890678406,0.394062876701355,0.35240116715431213,0.2398889809846878
1810,10,0,0,1,0.012459794990718365,36.821231842041016,0.026948248967528343,50.3343503254331,23.446605682373047,0.1,0.3470231890678406,0.394062876701355,0.35240116715431213,0.2398889809846878
1810,11,0,0,1,0.012503405101597309,36.819244384765625,0.026948237791657448,50.332042791960646,23.446605682373047,0.1,0.3470231890678406,0.394062876701355,0.35240116715431213,0.2398889809846878
1810,12,1,0,1,0.011499437503516674,41.41853713989258,0.023984668776392937,62.471357442680386,32.32843780517578,0.1,0.5770609974861145,0.363893061876297,-0.5115739107131958,0.28946325182914734
1810,13,0,0,1,0.01148425042629242,41.418243408203125,0.023985259234905243,62.4726514031508,32.32843780517578,0.1,0.5770609974861145,0.363893061876297,-0.5115739107131958,0.28946325182914734
1810,14,0,0,1,0.011450455524027348,41.41581344604492,0.02398759499192238,62.47173544806204,32.32843780517578,0.1,0.5770609974861145,0.363893061876297,-0.5115739107131958,0.28946325182914734
1811,0,0,1,1,0.013598620891571045,41.52214431762695,0.023861881345510483,64.51350582128046,33.000450134277344,0.1,0.47753289341926575,0.436728835105896,-0.27189597487449646,0.5348667502403259
1811,1,0,0,1,0.013579674996435642,41.5236701965332,0.02386161871254444,64.51361823004406,33.000450134277344,0.1,0.47753289341926575,0.436728835105896,-0.27189597487449646,0.5348667502403259
1811,2,0,0,1,0.013544873334467411,41.52691650390625,0.023860879242420197,64.51414151737575,33.000450134277344,0.1,0.47753289341926575,0.436728835105896,-0.27189597487449646,0.5348667502403259
1811,3,1,0,1,0.016884218901395798,41.1778678894043,0.023941192775964737,58.033736842253184,17.58216667175293,0.1,0.3897101581096649,0.39492738246917725,0.03488682582974434,0.3177664279937744
1811,4,0,0,1,0.016891933977603912,41.17742919921875,0.02394113503396511,58.034533553377095,17.58216667175293,0.1,0.3897101581096649,0.39492738246917725,0.03488682582974434,0.3177664279937744
1811,5,0,0,1,0.016903696581721306,41.17684555053711,0.023940999060869217,58.03480958438058,17.58216667175293,0.1,0.3897101581096649,0.39492738246917725,0.03488682582974434,0.3177664279937744
1811,6,1,0,1,0.007515779230743647,37.6982536315918,0.026451613754034042,53.541533187875444,24.818532943725586,0.1,0.36569520831108093,0.3688212037086487,0.4386098086833954,-0.10603989660739899
1811,7,0,0,1,0.007534395437687635,37.696739196777344,0.026452306658029556,53.540678859590564,24.818532943725586,0.1,0.36569520831108093,0.3688212037086487,0.4386098086833954,-0.10603989660739899
1811,8,0,0,1,0.007558312267065048,37.6957893371582,0.02645249478518963,53.53868197356927,24.818532943725586,0.1,0.36569520831108093,0.3688212037086487,0.4386098086833954,-0.10603989660739899
1811,9,1,0,1,0.0046934811398386955,42.75428009033203,0.02336372248828411,65.5053343558039,27.147193908691406,0.1,0.5064128041267395,0.36817508935928345,-0.4721236824989319,0.1439642310142517
1811,10,0,0,1,0.004693648777902126,42.75425338745117,0.023363735526800156,65.50550219904942,27.147193908691406,0.1,0.5064128041267395,0.36817508935928345,-0.4721236824989319,0.1439642310142517
1811,11,0,0,1,0.0047116270288825035,42.751747131347656,0.023364907130599022,65.50259703380021,27.147193908691406,0.1,0.5064128041267395,0.36817508935928345,-0.4721236824989319,0.1439642310142517
1811,12,1,0,1,0.0137625178322196,43.35548400878906,0.022847728803753853,63.602008269064456,40.76943588256836,0.1,0.43655455112457275,0.3875158429145813,0.5991830825805664,-0.4364054501056671
1811,13,0,0,1,0.013774119317531586,43.3536376953125,0.02284833788871765,63.60075751670425,40.76943588256836,0.1,0.43655455112457275,0.3875158429145813,0.5991830825805664,-0.4364054501056671
1811,14,0,0,1,0.013809413649141788,43.35342025756836,0.022847339510917664,63.5998835261809,40.76943588256836,0.1,0.43655455112457275,0.3875158429145813,0.5991830825805664,-0.4364054501056671
1812,0,0,1,1,0.0064619919285178185,62.47304153442383,0.015973519533872604,96.23687204794788,23.163877487182617,0.1,0.48768794536590576,0.5090497136116028,-0.34729206562042236,0.23825442790985107
1812,1,0,0,1,0.006461187265813351,62.473411560058594,0.01597343385219574,96.23747583513479,23.163877487182617,0.1,0.48768794536590576,0.5090497136116028,-0.34729206562042236,0.23825442790985107
1812,2,0,0,1,0.006459587719291449,62.47417449951172,0.015973253175616264,96.23879556779215,23.163877487182617,0.1,0.48768794536590576,0.5090497136116028,-0.34729206562042236,0.23825442790985107
1812,3,1,0,1,0.011921528726816177,41.552249908447266,0.02389567345380783,69.44980420989,16.427017211914062,0.1,0.597785472869873,0.3729785680770874,0.11723943799734116,-0.27470076084136963
1812,4,0,0,1,0.011917964555323124,41.55031967163086,0.02389688603579998,69.44607602914047,16.427017211914062,0.1,0.597785472869873,0.3729785680770874,0.11723943799734116,-0.27470076084136963
1812,5,0,0,1,0.01191701553761959,41.55158615112305,0.02389618568122387,69.44549213347166,16.427017211914062,0.1,0.597785472869873,0.3729785680770874,0.11723943799734116,-0.27470076084136963
1812,6,1,0,1,0.004689615219831467,65.14055633544922,0.015334547497332096,101.2866520391434,20.032794952392578,0.1,0.5232111215591431,0.47273001074790955,-0.3332829177379608,-0.14692823588848114
1812,7,0,0,1,0.004680235404521227,65.1396255493164,0.015334834344685078,101.28562972597159,20.032794952392578,0.1,0.5232111215591431,0.47273001074790955,-0.3332829177379608,-0.14692823588848114
1812,8,0,0,1,0.0046778274700045586,65.13993072509766,0.015334779396653175,101.28525711228369,20.032794952392578,0.1,0.5232111215591431,0.47273001074790955,-0.3332829177379608,-0.14692823588848114
1812,9,1,0,1,0.008980614133179188,50.139896392822266,0.019863933324813843,78.96970386521676,24.519672393798828,0.1,0.47403019666671753,0.5629656910896301,-0.41097643971443176,0.17276251316070557
1812,10,0,0,1,0.00899833720177412,50.14095687866211,0.019863197579979897,78.97049955923278,24.519672393798828,0.1,0.47403019666671753,0.5629656910896301,-0.41097643971443176,0.17276251316070557
1812,11,0,0,1,0.009022149257361889,50.14301681518555,0.01986195333302021,78.97200967955985,24.519672393798828,0.1,0.47403019666671753,0.5629656910896301,-0.41097643971443176,0.17276251316070557
1812,12,1,0,1,0.00701043289154768,62.10214614868164,0.016062982380390167,95.55910211939465,46.89778137207031,0.1,0.4622347950935364,0.4958561360836029,-0.08134593069553375,-0.8487979173660278
1812,13,0,0,1,0.007015361450612545,62.10281753540039,0.016062753275036812,95.56087106967048,46.89778137207031,0.1,0.4622347950935364,0.4958561360836029,-0.08134593069553375,-0.8487979173660278
1812,14,0,0,1,0.007046027109026909,62.102413177490234,0.016062511131167412,95.56098163123727,46.89778137207031,0.1,0.4622347950935364,0.4958561360836029,-0.08134593069553375,-0.8487979173660278
1813,0,0,1,1,0.006810960825532675,53.44511795043945,0.01866743341088295,83.5649880618869,43.29559326171875,0.1,0.4148416817188263,0.4312559962272644,0.3843020498752594,0.6870110034942627
1813,1,0,0,1,0.0068199788220226765,53.44366455078125,0.018667826429009438,83.56347927123531,43.29559326171875,0.1,0.4148416817188263,0.4312559962272644,0.3843020498752594,0.6870110034942627
1813,2,0,0,1,0.0068369596265256405,53.440513610839844,0.018668711185455322,83.55948644162594,43.29559326171875,0.1,0.4148416817188263,0.4312559962272644,0.3843020498752594,0.6870110034942627
1813,3,1,0,1,0.006035035941749811,40.444454193115234,0.024680282920598984,67.34968965277591,2.7295918464660645,0.1,0.6052594780921936,0.3718470335006714,0.04911850392818451,-0.007099593058228493
1813,4,0,0,1,0.006032108329236507,40.443668365478516,0.024680806323885918,67.34812663839874,2.7295918464660645,0.1,0.6052594780921936,0.3718470335006714,0.04911850392818451,-0.007099593058228493
1813,5,0,0,1,0.006028137635439634,40.44235610961914,0.024681666865944862,67.34591742019926,2.7295918464660645,0.1,0.6052594780921936,0.3718470335006714,0.04911850392818451,-0.007099593058228493
1813,6,1,0,1,0.011314020492136478,50.77876281738281,0.01956763118505478,80.09051539077308,26.793588638305664,0.1,0.5823074579238892,0.525696337223053,0.4021911919116974,0.27488788962364197
1813,7,0,0,1,0.01131192222237587,50.78158950805664,0.01956658810377121,80.09206865048368,26.793588638305664,0.1,0.5823074579238892,0.525696337223053,0.4021911919116974,0.27488788962364197
1813,8,0,0,1,0.011309683322906494,50.786014556884766,0.019564934074878693,80.09561747757492,26.793588638305664,0.1,0.5823074579238892,0.525696337223053,0.4021911919116974,0.27488788962364197
1813,9,1,0,1,0.01695925183594227,51.40821075439453,0.01917441003024578,82.0367160553742,13.033575057983398,0.1,0.5011720657348633,0.36371761560440063,-0.23448820412158966,0.0342344231903553
1813,10,0,0,1,0.01695004105567932,51.406593322753906,0.019175313413143158,82.03459758619715,13.033575057983398,0.1,0.5011720657348633,0.36371761560440063,-0.23448820412158966,0.0342344231903553
1813,11,0,0,1,0.0169451255351305,51.40678024291992,0.01917540282011032,82.03472293635738,13.033575057983398,0.1,0.5011720657348633,0.36371761560440063,-0.23448820412158966,0.0342344231903553
1813,12,1,0,1,0.006477892864495516,61.82425308227539,0.016140980646014214,95.31997118407614,5.233689308166504,0.1,0.5145397186279297,0.514678418636322,0.012204962782561779,0.09437203407287598
1813,13,0,0,1,0.006482728291302919,61.825218200683594,0.01614067703485489,95.32089354019922,5.233689308166504,0.1,0.5145397186279297,0.514678418636322,0.012204962782561779,0.09437203407287598
1813,14,0,0,1,0.0064854854717850685,61.82526779174805,0.016140636056661606,95.32137588032569,5.233689308166504,0.1,0.5145397186279297,0.514678418636322,0.012204962782561779,0.09437203407287598
1814,0,0,1,1,0.014988279901444912,59.27237319946289,0.01668282225728035,91.37779566058757,36.71792221069336,0.1,0.45145484805107117,0.416281521320343,-0.18637126684188843,0.6410565972328186
1814,1,0,0,1,0.014977199956774712,59.27191925048828,0.016683226451277733,91.37695581151226,36.71792221069336,0.1,0.45145484805107117,0.416281521320343,-0.18637126684188843,0.6410565972328186
1814,2,0,0,1,0.014957448467612267,59.27070236206055,0.016684062778949738,91.37453744346436,36.71792221069336,0.1,0.45145484805107117,0.416281521320343,-0.18637126684188843,0.6410565972328186
1814,3,1,0,1,0.013612783513963223,45.90989303588867,0.021580912172794342,74.13920697545637,21.703174591064453,0.1,0.42496392130851746,0.5533075332641602,0.2587398588657379,0.2979351282119751
1814,4,0,0,1,0.013623676262795925,45.91415023803711,0.0215785913169384,74.14460292923647,21.703174591064453,0.1,0.42496392130851746,0.5533075332641602,0.2587398588657379,0.2979351282119751
1814,5,0,0,1,0.013624046929180622,45.91646957397461,0.021577492356300354,74.1478029881844,21.703174591064453,0.1,0.42496392130851746,0.5533075332641602,0.2587398588657379,0.2979351282119751
1814,6,1,0,1,0.01572537235915661,52.03295135498047,0.018982429057359695,80.84474490851166,21.731647491455078,0.1,0.5041369199752808,0.5604641437530518,-0.32787156105041504,0.22050106525421143
1814,7,0,0,1,0.015729017555713654,52.03607177734375,0.01898118108510971,80.84941391164152,21.731647491455078,0.1,0.5041369199752808,0.5604641437530518,-0.32787156105041504,0.22050106525421143
1814,8,0,0,1,0.015742963179945946,52.0383186340332,0.01897994428873062,80.85307279030728,21.731647491455078,0.1,0.5041369199752808,0.5604641437530518,-0.32787156105041504,0.22050106525421143
1814,9,1,0,1,0.008417770266532898,49.38233947753906,0.0201785359531641,77.0032470338195,22.53007698059082,0.1,0.41884398460388184,0.3919637203216553,-0.3883553743362427,0.13031962513923645
1814,10,0,0,1,0.008434221148490906,49.383724212646484,0.02017769031226635,77.00450613362146,22.53007698059082,0.1,0.41884398460388184,0.3919637203216553,-0.3883553743362427,0.13031962513923645
1814,11,0,0,1,0.008453750051558018,49.385990142822266,0.02017643302679062,77.00674279401451,22.53007698059082,0.1,0.41884398460388184,0.3919637203216553,-0.3883553743362427,0.13031962513923645
1814,12,1,0,1,0.006773306522518396,59.164554595947266,0.01686328463256359,92.11319916916908,15.612088203430176,0.1,0.5683339238166809,0.45081964135169983,0.058630503714084625,-0.2777350842952728
1814,13,0,0,1,0.006760867778211832,59.162635803222656,0.016863973811268806,92.10989619961325,15.612088203430176,0.1,0.5683339238166809,0.45081964135169983,0.058630503714084625,-0.2777350842952728
1814,14,0,0,1,0.006752656772732735,59.16203689575195,0.016864238306879997,92.10914555774903,15.612088203430176,0.1,0.5683339238166809,0.45081964135169983,0.058630503714084625,-0.2777350842952728
1815,0,0,1,1,0.00998031534254551,43.19792556762695,0.02303425595164299,65.23534960854543,41.23809814453125,0.1,0.5166578888893127,0.4237408936023712,-0.6212295889854431,0.4198204576969147
1815,1,0,0,1,0.009955632500350475,43.198856353759766,0.02303432486951351,65.23523863399073,41.23809814453125,0.1,0.5166578888893127,0.4237408936023712,-0.6212295889854431,0.4198204576969147
1815,2,0,0,1,0.009905114769935608,43.200870513916016,0.023034406825900078,65.23502064935752,41.23809814453125,0.1,0.5166578888893127,0.4237408936023712,-0.6212295889854431,0.4198204576969147
1815,3,1,0,1,0.0027039956767112017,35.378883361816406,0.028255118057131767,49.95381761728129,31.014371871948242,0.1,0.663286030292511,0.4238892197608948,0.43678000569343567,-0.35665640234947205
1815,4,0,0,1,0.0027092427480965853,35.37574768066406,0.0282575823366642,49.95022960766058,31.014371871948242,0.1,0.663286030292511,0.4238892197608948,0.43678000569343567,-0.35665640234947205
1815,5,0,0,1,0.002740277675911784,35.375118255615234,0.02825784496963024,49.95056886629791,31.014371871948242,0.1,0.663286030292511,0.4238892197608948,0.43678000569343567,-0.35665640234947205
1815,6,1,0,1,0.008757575415074825,43.12720489501953,0.023098474368453026,65.28864513735284,20.560546875,0.1,0.5107710957527161,0.4243651032447815,0.3141711354255676,0.20259307324886322
1815,7,0,0,1,0.008729488588869572,43.123355865478516,0.02310110256075859,65.28436590628979,20.560546875,0.1,0.5107710957527161,0.4243651032447815,0.3141711354255676,0.20259307324886322
1815,8,0,0,1,0.008690251968801022,43.12258529663086,0.023102303966879845,65.28260356605327,20.560546875,0.1,0.5107710957527161,0.4243651032447815,0.3141711354255676,0.20259307324886322
1815,9,1,0,1,0.01829594559967518,39.88446807861328,0.0246562696993351,60.64933802332093,34.73146057128906,0.1,0.5849553942680359,0.43922358751296997,-0.6085490584373474,0.16863103210926056
1815,10,0,0,1,0.018283158540725708,39.88815689086914,0.024654565379023552,60.65192798060389,34.73146057128906,0.1,0.5849553942680359,0.43922358751296997,-0.6085490584373474,0.16863103210926056
1815,11,0,0,1,0.018284259364008904,39.89058303833008,0.02465301752090454,60.65340120314669,34.73146057128906,0.1,0.5849553942680359,0.43922358751296997,-0.6085490584373474,0.16863103210926056
1815,12,1,0,1,0.007474454585462809,40.48747253417969,0.024630099534988403,61.91839223511211,27.2012882232666,0.1,0.5724406838417053,0.356408953666687,-0.42333555221557617,0.25570568442344666
1815,13,0,0,1,0.007459006737917662,40.486122131347656,0.024631205946207047,61.91927061167652,27.2012882232666,0.1,0.5724406838417053,0.356408953666687,-0.42333555221557617,0.25570568442344666
1815,14,0,0,1,0.00743907643482089,40.484169006347656,0.024632761254906654,61.919656248284404,27.2012882232666,0.1,0.5724406838417053,0.356408953666687,-0.42333555221557617,0.25570568442344666
1816,0,0,1,1,0.009709729813039303,34.58059310913086,0.028781956061720848,49.43340138735926,21.848388671875,0.1,0.6619371771812439,0.36055389046669006,-0.3443230390548706,-0.1981009691953659
1816,1,0,0,1,0.009709388948976994,34.58064651489258,0.028781922534108162,49.43286884728163,21.848388671875,0.1,0.6619371771812439,0.36055389046669006,-0.3443230390548706,-0.1981009691953659
1816,2,0,0,1,0.009708406403660774,34.58085632324219,0.028781775385141373,49.43159899032169,21.848388671875,0.1,0.6619371771812439,0.36055389046669006,-0.3443230390548706,-0.1981009691953659
1816,3,1,0,1,0.014935039915144444,39.95705795288086,0.02474929951131344,59.83601346845778,11.09276294708252,0.1,0.41008099913597107,0.4272121489048004,0.030203673988580704,-0.19941218197345734
1816,4,0,0,1,0.014943311922252178,39.95798873901367,0.024748416617512703,59.83822763142247,11.09276294708252,0.1,0.41008099913597107,0.4272121489048004,0.030203673988580704,-0.19941218197345734
1816,5,0,0,1,0.014956085942685604,39.957149505615234,0.024748463183641434,59.83859445134989,11.09276294708252,0.1,0.41008099913597107,0.4272121489048004,0.030203673988580704,-0.19941218197345734
1816,6,1,0,1,0.015072250738739967,37.88508605957031,0.026097489520907402,53.35393853698734,59.384822845458984,0.1,0.3662528097629547,0.3757670521736145,0.6557353138923645,0.8577967286109924
1816,7,0,0,1,0.015075994655489922,37.88347625732422,0.026098450645804405,53.35281447618094,59.384822845458984,0.1,0.3662528097629547,0.3757670521736145,0.6557353138923645,0.8577967286109924
1816,8,0,0,1,0.015076376497745514,37.879310607910156,0.026101306080818176,53.34985078821247,59.384822845458984,0.1,0.3662528097629547,0.3757670521736145,0.6557353138923645,0.8577967286109924
1816,9,1,0,1,0.013047044165432453,40.989994049072266,0.024189436808228493,63.628489045505546,33.293190002441406,0.1,0.4542495310306549,0.4330209195613861,-0.3515462577342987,0.49278852343559265
1816,10,0,0,1,0.01310779619961977,40.996490478515625,0.02418368123471737,63.63081932348324,33.293190002441406,0.1,0.4542495310306549,0.4330209195613861,-0.3515462577342987,0.49278852343559265
1816,11,0,0,1,0.01316128857433796,41.00004959106445,0.024179883301258087,63.63021599889444,33.293190002441406,0.1,0.4542495310306549,0.4330209195613861,-0.3515462577342987,0.49278852343559265
1816,12,1,0,1,0.015017766505479813,42.76214599609375,0.023122943937778473,62.759064611321605,17.773210525512695,0.1,0.4316863417625427,0.40198636054992676,0.1786978393793106,-0.26924437284469604
1816,13,0,0,1,0.015034706331789494,42.76045227050781,0.02312326990067959,62.75659234164441,17.773210525512695,0.1,0.4316863417625427,0.40198636054992676,0.1786978393793106,-0.26924437284469604
1816,14,0,0,1,0.015023363754153252,42.75751876831055,0.02312525175511837,62.7539735621852,17.773210525512695,0.1,0.4316863417625427,0.40198636054992676,0.1786978393793106,-0.26924437284469604
1817,0,0,1,1,0.011118635535240173,43.11995315551758,0.023048212751746178,64.13567059931574,41.96737289428711,0.1,0.44512903690338135,0.4171808958053589,-0.6865883469581604,-0.33291321992874146
1817,1,0,0,1,0.011094481684267521,43.119483947753906,0.02304908260703087,64.13572806268128,41.96737289428711,0.1,0.44512903690338135,0.4171808958053589,-0.6865883469581604,-0.33291321992874146
1817,2,0,0,1,0.01105338241904974,43.118064880371094,0.023050889372825623,64.13557482726867,41.96737289428711,0.1,0.44512903690338135,0.4171808958053589,-0.6865883469581604,-0.33291321992874146
1817,3,1,0,1,0.009441708214581013,38.28392791748047,0.026004452258348465,54.502962394979164,16.22254753112793,0.1,0.3741600513458252,0.42603379487991333,0.28931939601898193,0.057384468615055084
1817,4,0,0,1,0.009454932063817978,38.28303909301758,0.026004733517766,54.50486585584129,16.22254753112793,0.1,0.3741600513458252,0.42603379487991333,0.28931939601898193,0.057384468615055084
1817,5,0,0,1,0.009458741173148155,38.282657623291016,0.02600489929318428,54.50523106992895,16.22254753112793,0.1,0.3741600513458252,0.42603379487991333,0.28931939601898193,0.057384468615055084
1817,6,1,0,1,0.006100705359131098,41.22158432006836,0.024214033037424088,58.55816425642427,26.78192138671875,0.1,0.3959394693374634,0.4076160192489624,-0.21989497542381287,-0.43446600437164307
1817,7,0,0,1,0.006104572676122189,41.22225570678711,0.024213580414652824,58.55867523043253,26.78192138671875,0.1,0.3959394693374634,0.4076160192489624,-0.21989497542381287,-0.43446600437164307
1817,8,0,0,1,0.006127244792878628,41.22127151489258,0.024213824421167374,58.558375032122136,26.78192138671875,0.1,0.3959394693374634,0.4076160192489624,-0.21989497542381287,-0.43446600437164307
1817,9,1,0,1,0.009886285290122032,42.27407455444336,0.023539841175079346,64.16632851725142,27.023225784301758,0.1,0.5454306602478027,0.4311310648918152,-0.42076244950294495,-0.2537034749984741
1817,10,0,0,1,0.009896710515022278,42.270652770996094,0.02354150451719761,64.16370962585475,27.023225784301758,0.1,0.5454306602478027,0.4311310648918152,-0.42076244950294495,-0.2537034749984741
1817,11,0,0,1,0.00990706030279398,42.26844024658203,0.023542495444417,64.16290061185133,27.023225784301758,0.1,0.5454306602478027,0.4311310648918152,-0.42076244950294495,-0.2537034749984741
1817,12,1,0,1,0.010749909095466137,42.599510192871094,0.023339202627539635,63.25568357012789,8.564722061157227,0.1,0.5654007196426392,0.37084802985191345,0.0027655470184981823,-0.15569767355918884
1817,13,0,0,1,0.010734537616372108,42.60166931152344,0.023338405415415764,63.255951878098976,8.564722061157227,0.1,0.5654007196426392,0.37084802985191345,0.0027655470184981823,-0.15569767355918884
1817,14,0,0,1,0.010721432976424694,42.603179931640625,0.02333790622651577,63.25598914327498,8.564722061157227,0.1,0.5654007196426392,0.37084802985191345,0.0027655470184981823,-0.15569767355918884
1818,0,0,1,1,0.005255422554910183,60.536312103271484,0.016496215015649796,94.09557484092578,14.35421085357666,0.1,0.4966431260108948,0.4046347439289093,0.19589616358280182,-0.17244769632816315
1818,1,0,0,1,0.005259132012724876,60.536529541015625,0.016496121883392334,94.09587169458075,14.35421085357666,0.1,0.4966431260108948,0.4046347439289093,0.19589616358280182,-0.17244769632816315
1818,2,0,0,1,0.005266661290079355,60.536964416503906,0.01649593934416771,94.09649014571112,14.35421085357666,0.1,0.4966431260108948,0.4046347439289093,0.19589616358280182,-0.17244769632816315
1818,3,1,0,1,0.004378786776214838,58.9569206237793,0.016945283859968185,91.66738014809634,49.3737678527832,0.1,0.4988711178302765,0.39595741033554077,0.033179447054862976,-0.8970915675163269
1818,4,0,0,1,0.004351567476987839,58.95899200439453,0.016944890841841698,91.67015057155653,49.3737678527832,0.1,0.4988711178302765,0.39595741033554077,0.033179447054862976,-0.8970915675163269
1818,5,0,0,1,0.00431244820356369,58.962425231933594,0.016944190487265587,91.67508922754216,49.3737678527832,0.1,0.4988711178302765,0.39595741033554077,0.033179447054862976,-0.8970915675163269
1818,6,1,0,1,0.01830201782286167,50.48228454589844,0.01947992853820324,79.95985139678916,54.36180877685547,0.1,0.4208465814590454,0.5223960280418396,-0.693754255771637,0.704011857509613
1818,7,0,0,1,0.01830928400158882,50.47994613647461,0.019480573013424873,79.95495115729855,54.36180877685547,0.1,0.4208465814590454,0.5223960280418396,-0.693754255771637,0.704011857509613
1818,8,0,0,1,0.018301846459507942,50.4844970703125,0.01947908103466034,79.95779119862613,54.36180877685547,0.1,0.4208465814590454,0.5223960280418396,-0.693754255771637,0.704011857509613
1818,9,1,0,1,0.017537713050842285,44.33557891845703,0.02221103385090828,72.7292682076019,26.51960563659668,0.1,0.5961344242095947,0.5417047142982483,-0.4552716314792633,-0.15880848467350006
1818,10,0,0,1,0.017511336132884026,44.331172943115234,0.022214269265532494,72.72621404596873,26.51960563659668,0.1,0.5961344242095947,0.5417047142982483,-0.4552716314792633,-0.15880848467350006
1818,11,0,0,1,0.01747109182178974,44.32741928100586,0.02221771329641342,72.72532740192673,26.51960563659668,0.1,0.5961344242095947,0.5417047142982483,-0.4552716314792633,-0.15880848467350006
1818,12,1,0,1,0.013003863394260406,61.68380355834961,0.016075218096375465,96.00456354853094,68.45388793945312,0.1,0.4796909689903259,0.4167257845401764,-0.3969718813896179,1.1796112060546875
1818,13,0,0,1,0.01303567923605442,61.69022750854492,0.01607287861406803,96.00897586814459,68.45388793945312,0.1,0.4796909689903259,0.4167257845401764,-0.3969718813896179,1.1796112060546875
1818,14,0,0,1,0.013091383501887321,61.69244384765625,0.016071131452918053,96.00857239016536,68.45388793945312,0.1,0.4796909689903259,0.4167257845401764,-0.3969718813896179,1.1796112060546875
1819,0,0,1,1,0.001983014866709709,63.607627868652344,0.01571829430758953,97.3648693632339,9.813386917114258,0.1,0.5460310578346252,0.44718632102012634,-0.022148022428154945,-0.17704525589942932
1819,1,0,0,1,0.0019808178767561913,63.607662200927734,0.01571829244494438,97.3649664808066,9.813386917114258,0.1,0.5460310578346252,0.44718632102012634,-0.022148022428154945,-0.17704525589942932
1819,2,0,0,1,0.001976802246645093,63.60773849487305,0.015718284994363785,97.36519603220317,9.813386917114258,0.1,0.5460310578346252,0.44718632102012634,-0.022148022428154945,-0.17704525589942932
1819,3,1,0,1,0.019761966541409492,52.670902252197266,0.01861867867410183,82.99294622217097,24.906652450561523,0.1,0.5112814903259277,0.5577176809310913,0.4007122814655304,-0.2109529972076416
1819,4,0,0,1,0.019750023260712624,52.66936492919922,0.018619662150740623,82.99070110614404,24.906652450561523,0.1,0.5112814903259277,0.5577176809310913,0.4007122814655304,-0.2109529972076416
1819,5,0,0,1,0.019727688282728195,52.66786575317383,0.018621014431118965,82.98852025259927,24.906652450561523,0.1,0.5112814903259277,0.5577176809310913,0.4007122814655304,-0.2109529972076416
1819,6,1,0,1,0.0025494657456874847,43.869651794433594,0.022787394002079964,71.4675111711476,42.206581115722656,0.1,0.6016834378242493,0.3834325075149536,0.029271461069583893,-0.7668339014053345
1819,7,0,0,1,0.002568798139691353,43.87521743774414,0.022784391418099403,71.47189247829733,42.206581115722656,0.1,0.6016834378242493,0.3834325075149536,0.029271461069583893,-0.7668339014053345
1819,8,0,0,1,0.0026061360258609056,43.88195037841797,0.022780675441026688,71.47544168331721,42.206581115722656,0.1,0.6016834378242493,0.3834325075149536,0.029271461069583893,-0.7668339014053345
1819,9,1,0,1,0.01400177925825119,55.08944320678711,0.017975229769945145,85.94066619230526,44.18777084350586,0.1,0.4804873466491699,0.37708234786987305,-0.10371603071689606,-0.796691358089447
1819,10,0,0,1,0.014012404717504978,55.09656524658203,0.017972638830542564,85.94947853183805,44.18777084350586,0.1,0.4804873466491699,0.37708234786987305,-0.10371603071689606,-0.796691358089447
1819,11,0,0,1,0.014017339795827866,55.104942321777344,0.017969781532883644,85.95960704292136,44.18777084350586,0.1,0.4804873466491699,0.37708234786987305,-0.10371603071689606,-0.796691358089447
1819,12,1,0,1,0.012167277745902538,54.80118942260742,0.018113205209374428,85.52318076173758,11.735085487365723,0.1,0.4764685034751892,0.3768934905529022,-0.042430467903614044,-0.20910370349884033
1819,13,0,0,1,0.012195722199976444,54.808380126953125,0.018110200762748718,85.53307958791183,11.735085487365723,0.1,0.4764685034751892,0.3768934905529022,-0.042430467903614044,-0.20910370349884033
1819,14,0,0,1,0.01220681332051754,54.81372833251953,0.01810818910598755,85.54067046710462,11.735085487365723,0.1,0.4764685034751892,0.3768934905529022,-0.042430467903614044,-0.20910370349884033
1820,0,0,1,1,0.011344288475811481,56.998836517333984,0.01743168942630291,89.6771426235301,13.414750099182129,0.1,0.559578537940979,0.5095282793045044,-0.2423652857542038,-0.027358699589967728
1820,1,0,0,1,0.011350076645612717,56.99842071533203,0.017431702464818954,89.67664830692956,13.414750099182129,0.1,0.559578537940979,0.5095282793045044,-0.2423652857542038,-0.027358699589967728
1820,2,0,0,1,0.01135937962681055,56.99740219116211,0.017431829124689102,89.6751204537082,13.414750099182129,0.1,0.559578537940979,0.5095282793045044,-0.2423652857542038,-0.027358699589967728
1820,3,1,0,1,0.014115903526544571,55.91468811035156,0.017707092687487602,86.84057267739834,19.750499725341797,0.1,0.472813218832016,0.5374006628990173,-0.2813875079154968,-0.22310058772563934
1820,4,0,0,1,0.014131253585219383,55.91447448730469,0.017706776037812233,86.84056565402989,19.750499725341797,0.1,0.472813218832016,0.5374006628990173,-0.2813875079154968,-0.22310058772563934
1820,5,0,0,1,0.014149781316518784,55.91389083862305,0.01770649664103985,86.8398141601695,19.750499725341797,0.1,0.472813218832016,0.5374006628990173,-0.2813875079154968,-0.22310058772563934
1820,6,1,0,1,0.01194322481751442,56.66423416137695,0.017522400245070457,89.1950457766167,24.129688262939453,0.1,0.5582600235939026,0.5133751630783081,0.40188363194465637,0.17597217857837677
1820,7,0,0,1,0.01194275263696909,56.66291046142578,0.017522817477583885,89.19271929344374,24.129688262939453,0.1,0.5582600235939026,0.5133751630783081,0.40188363194465637,0.17597217857837677
1820,8,0,0,1,0.01193076279014349,56.663665771484375,0.017522836104035378,89.1939936577292,24.129688262939453,0.1,0.5582600235939026,0.5133751630783081,0.40188363194465637,0.17597217857837677
1820,9,1,0,1,0.012476523406803608,50.235511779785156,0.019751904532313347,79.1845061345506,9.02435302734375,0.1,0.44167059659957886,0.5455962419509888,0.11780271679162979,-0.11421246826648712
1820,10,0,0,1,0.012471185065805912,50.23501205444336,0.01975223235785961,79.18389882436733,9.02435302734375,0.1,0.44167059659957886,0.5455962419509888,0.11780271679162979,-0.11421246826648712
1820,11,0,0,1,0.012468882836401463,50.234161376953125,0.01975262351334095,79.18272510704774,9.02435302734375,0.1,0.44167059659957886,0.5455962419509888,0.11780271679162979,-0.11421246826648712
1820,12,1,0,1,0.004247881937772036,46.51427459716797,0.02147938869893551,74.24972965631812,7.0972137451171875,0.1,0.6014928221702576,0.40242302417755127,0.12586411833763123,0.028453659266233444
1820,13,0,0,1,0.004257415886968374,46.51576232910156,0.02147861383855343,74.25123406663569,7.0972137451171875,0.1,0.6014928221702576,0.40242302417755127,0.12586411833763123,0.028453659266233444
1820,14,0,0,1,0.004266423173248768,46.5172119140625,0.02147786319255829,74.25268718977009,7.0972137451171875,0.1,0.6014928221702576,0.40242302417755127,0.12586411833763123,0.028453659266233444
1821,0,0,1,1,0.01886904425919056,44.639564514160156,0.022006385028362274,65.81300591356197,51.13497543334961,0.1,0.5125884413719177,0.4034797251224518,0.8910204172134399,0.2654706537723541
1821,1,0,0,1,0.01889733411371708,44.63976287841797,0.02200511284172535,65.81302204910857,51.13497543334961,0.1,0.5125884413719177,0.4034797251224518,0.8910204172134399,0.2654706537723541
1821,2,0,0,1,0.018955163657665253,44.64019775390625,0.022002490237355232,65.81313903205803,51.13497543334961,0.1,0.5125884413719177,0.4034797251224518,0.8910204172134399,0.2654706537723541
1821,3,1,0,1,0.019304029643535614,44.447086334228516,0.02208334393799305,65.73308692395338,3.421405792236328,0.1,0.5132367014884949,0.40901869535446167,-0.030353814363479614,0.054299209266901016
1821,4,0,0,1,0.01933877170085907,44.447784423828125,0.022081512957811356,65.73328410518214,3.421405792236328,0.1,0.5132367014884949,0.40901869535446167,-0.030353814363479614,0.054299209266901016
1821,5,0,0,1,0.019344210624694824,44.44816207885742,0.02208109386265278,65.73346116688542,3.421405792236328,0.1,0.5132367014884949,0.40901869535446167,-0.030353814363479614,0.054299209266901016
1821,6,1,0,1,0.009774478152394295,41.472068786621094,0.023997701704502106,58.42984778793115,26.24663734436035,0.1,0.3934381306171417,0.39231225848197937,-0.27760982513427734,0.38815420866012573
1821,7,0,0,1,0.00977903138846159,41.47438430786133,0.023996256291866302,58.4313295093875,26.24663734436035,0.1,0.3934381306171417,0.39231225848197937,-0.27760982513427734,0.38815420866012573
1821,8,0,0,1,0.009783018380403519,41.47652816772461,0.023994922637939453,58.43326921542691,26.24663734436035,0.1,0.3934381306171417,0.39231225848197937,-0.27760982513427734,0.38815420866012573
1821,9,1,0,1,0.011893602088093758,41.42042541503906,0.0239725224673748,64.57881146897151,53.08498764038086,0.1,0.4819548726081848,0.3558884561061859,-0.6207646727561951,-0.7390716075897217
1821,10,0,0,1,0.011870568618178368,41.41959762573242,0.023973656818270683,64.57684622023353,53.08498764038086,0.1,0.4819548726081848,0.3558884561061859,-0.6207646727561951,-0.7390716075897217
1821,11,0,0,1,0.011865423060953617,41.42367172241211,0.023971445858478546,64.57580538595487,53.08498764038086,0.1,0.4819548726081848,0.3558884561061859,-0.6207646727561951,-0.7390716075897217
1821,12,1,0,1,0.01571415551006794,39.35444259643555,0.025098290294408798,58.802728664537284,62.482643127441406,0.1,0.6049610376358032,0.36143672466278076,-1.135593295097351,-0.032141637057065964
1821,13,0,0,1,0.015703091397881508,39.35319137573242,0.02509952336549759,58.79898692475808,62.482643127441406,0.1,0.6049610376358032,0.36143672466278076,-1.135593295097351,-0.032141637057065964
1821,14,0,0,1,0.015668960288167,39.353675842285156,0.02510055899620056,58.79691339453991,62.482643127441406,0.1,0.6049610376358032,0.36143672466278076,-1.135593295097351,-0.032141637057065964
1822,0,0,1,1,0.013174138963222504,41.710479736328125,0.023767638951539993,60.371169782058274,35.835899353027344,0.1,0.40489158034324646,0.38434937596321106,-0.0984024778008461,-0.6440883278846741
1822,1,0,0,1,0.013161770068109035,41.711158752441406,0.023767640814185143,60.37132592352948,35.835899353027344,0.1,0.40489158034324646,0.38434937596321106,-0.0984024778008461,-0.6440883278846741
1822,2,0,0,1,0.013137663714587688,41.712646484375,0.023767545819282532,60.37175361952152,35.835899353027344,0.1,0.40489158034324646,0.38434937596321106,-0.0984024778008461,-0.6440883278846741
1822,3,1,0,1,0.0024528279900550842,40.852542877197266,0.024470917880535126,57.909373661467555,27.285463333129883,0.1,0.3889681100845337,0.4057745635509491,-0.4929518699645996,-0.055794261395931244
1822,4,0,0,1,0.0024566110223531723,40.85190200805664,0.024471279233694077,57.90989211500455,27.285463333129883,0.1,0.3889681100845337,0.4057745635509491,-0.4929518699645996,-0.055794261395931244
1822,5,0,0,1,0.0024397876113653183,40.85160446166992,0.024471556767821312,57.91121639991258,27.285463333129883,0.1,0.3889681100845337,0.4057745635509491,-0.4929518699645996,-0.055794261395931244
1822,6,1,0,1,0.011013397946953773,37.65833282470703,0.026393987238407135,52.81301468181017,34.772193908691406,0.1,0.6462182998657227,0.4108879268169403,-0.6264263987541199,0.08540639281272888
1822,7,0,0,1,0.011021760292351246,37.65538787841797,0.026395810768008232,52.80883278287134,34.772193908691406,0.1,0.6462182998657227,0.4108879268169403,-0.6264263987541199,0.08540639281272888
1822,8,0,0,1,0.011039623990654945,37.65339279174805,0.02639668807387352,52.805409833098715,34.772193908691406,0.1,0.6462182998657227,0.4108879268169403,-0.6264263987541199,0.08540639281272888
1822,9,1,0,1,0.005931759253144264,42.67570877075195,0.023391345515847206,62.73065625967622,25.227407455444336,0.1,0.5723958015441895,0.4127669632434845,0.2750915288925171,-0.3670314848423004
1822,10,0,0,1,0.0059122550301253796,42.67814636230469,0.023390280082821846,62.733566309606985,25.227407455444336,0.1,0.5723958015441895,0.4127669632434845,0.2750915288925171,-0.3670314848423004
1822,11,0,0,1,0.005917563568800688,42.67777633666992,0.023390408605337143,62.73416008091731,25.227407455444336,0.1,0.5723958015441895,0.4127669632434845,0.2750915288925171,-0.3670314848423004
1822,12,1,0,1,0.004728694912046194,41.15764617919922,0.024269672110676765,58.473096616098694,13.072364807128906,0.1,0.6110366582870483,0.3940155804157257,-0.06691735237836838,0.22806477546691895
1822,13,0,0,1,0.0047425697557628155,41.15703201293945,0.02426987513899803,58.47312209041247,13.072364807128906,0.1,0.6110366582870483,0.3940155804157257,-0.06691735237836838,0.22806477546691895
1822,14,0,0,1,0.004737020004540682,41.15563201904297,0.024270765483379364,58.472389712745496,13.072364807128906,0.1,0.6110366582870483,0.3940155804157257,-0.06691735237836838,0.22806477546691895
1823,0,0,1,1,0.011551682837307453,40.63786697387695,0.02444395422935486,58.380618541858254,18.489229202270508,0.1,0.3979751467704773,0.3754301369190216,-0.15746398270130157,-0.2970082461833954
1823,1,0,0,1,0.01154337078332901,40.63844299316406,0.024443842470645905,58.38083438986004,18.489229202270508,0.1,0.3979751467704773,0.3754301369190216,-0.15746398270130157,-0.2970082461833954
1823,2,0,0,1,0.011528873816132545,40.639625549316406,0.02444354072213173,58.38134862241261,18.489229202270508,0.1,0.3979751467704773,0.3754301369190216,-0.15746398270130157,-0.2970082461833954
1823,3,1,0,1,0.022856246680021286,40.54838943481445,0.02402605302631855,64.0773486175658,37.25602340698242,0.1,0.5341678857803345,0.43908244371414185,-0.37803390622138977,-0.562082827091217
1823,4,0,0,1,0.02284378372132778,40.54531478881836,0.024028560146689415,64.07629705585747,37.25602340698242,0.1,0.5341678857803345,0.43908244371414185,-0.37803390622138977,-0.562082827091217
1823,5,0,0,1,0.022821709513664246,40.54160690307617,0.024031968787312508,64.07580378971208,37.25602340698242,0.1,0.5341678857803345,0.43908244371414185,-0.37803390622138977,-0.562082827091217
1823,6,1,0,1,0.01393344160169363,43.81024932861328,0.022605210542678833,66.02532649349811,23.55488395690918,0.1,0.5045477747917175,0.4027140438556671,0.42823854088783264,0.005239942576736212
1823,7,0,0,1,0.013949823565781116,43.81040573120117,0.02260461263358593,66.02593143237054,23.55488395690918,0.1,0.5045477747917175,0.4027140438556671,0.42823854088783264,0.005239942576736212
1823,8,0,0,1,0.013944988138973713,43.810340881347656,0.022604798898100853,66.02566753149932,23.55488395690918,0.1,0.5045477747917175,0.4027140438556671,0.42823854088783264,0.005239942576736212
1823,9,1,0,1,0.015832971781492233,36.95558547973633,0.026722457259893417,51.229998034279866,15.576725959777832,0.1,0.6532061100006104,0.41602540016174316,-0.2396094650030136,-0.15098682045936584
1823,10,0,0,1,0.015844810754060745,36.95489501953125,0.026722457259893417,51.23047222664619,15.576725959777832,0.1,0.6532061100006104,0.41602540016174316,-0.2396094650030136,-0.15098682045936584
1823,11,0,0,1,0.0158510971814394,36.95363998413086,0.026723098009824753,51.229694946850486,15.576725959777832,0.1,0.6532061100006104,0.41602540016174316,-0.2396094650030136,-0.15098682045936584
1823,12,1,0,1,0.0017928810557350516,39.824859619140625,0.025105908513069153,61.19900603508014,31.1760196685791,0.1,0.5785462856292725,0.35802122950553894,0.5597525835037231,-0.0893358662724495
1823,13,0,0,1,0.001802874612621963,39.826168060302734,0.025105038657784462,61.19941763359158,31.1760196685791,0.1,0.5785462856292725,0.35802122950553894,0.5597525835037231,-0.0893358662724495
1823,14,0,0,1,0.0018125259084627032,39.82566452026367,0.0251053124666214,61.19878279752524,31.1760196685791,0.1,0.5785462856292725,0.35802122950553894,0.5597525835037231,-0.0893358662724495
1824,0,0,1,1,0.0031522633507847786,54.12061309814453,0.018468070775270462,84.80547738166396,11.0291748046875,0.1,0.5712113976478577,0.5159446001052856,0.1840762495994568,-0.07955119013786316
1824,1,0,0,1,0.0031576750334352255,54.120849609375,0.018467959016561508,84.8056984176617,11.0291748046875,0.1,0.5712113976478577,0.5159446001052856,0.1840762495994568,-0.07955119013786316
1824,2,0,0,1,0.003168764989823103,54.121368408203125,0.018467716872692108,84.80626105994614,11.0291748046875,0.1,0.5712113976478577,0.5159446001052856,0.1840762495994568,-0.07955119013786316
1824,3,1,0,1,0.006321352440863848,44.42982482910156,0.022462479770183563,71.39225661221998,47.57300567626953,0.1,0.42578980326652527,0.3610072433948517,0.27827808260917664,-0.8189771771430969
1824,4,0,0,1,0.006350791547447443,44.431358337402344,0.022461285814642906,71.39244648534388,47.57300567626953,0.1,0.42578980326652527,0.3610072433948517,0.27827808260917664,-0.8189771771430969
1824,5,0,0,1,0.00641045393422246,44.435428619384766,0.02245837263762951,71.39416013597675,47.57300567626953,0.1,0.42578980326652527,0.3610072433948517,0.27827808260917664,-0.8189771771430969
1824,6,1,0,1,0.015774883329868317,60.272544860839844,0.01638614572584629,93.64606289330555,30.443387985229492,0.1,0.5602644681930542,0.444015234708786,0.02450515888631344,-0.5529734492301941
1824,7,0,0,1,0.01578747294843197,60.27328109741211,0.016385620459914207,93.64922374995541,30.443387985229492,0.1,0.5602644681930542,0.444015234708786,0.02450515888631344,-0.5529734492301941
1824,8,0,0,1,0.01580055058002472,60.27504348754883,0.016384802758693695,93.65283408498937,30.443387985229492,0.1,0.5602644681930542,0.444015234708786,0.02450515888631344,-0.5529734492301941
1824,9,1,0,1,0.015919502824544907,57.41657638549805,0.017197269946336746,89.23664658470157,3.699923038482666,0.1,0.5623278021812439,0.41685575246810913,-0.062111493200063705,-0.025837842375040054
1824,10,0,0,1,0.01593705080449581,57.42029571533203,0.017195675522089005,89.24178636862163,3.699923038482666,0.1,0.5623278021812439,0.41685575246810913,-0.062111493200063705,-0.025837842375040054
1824,11,0,0,1,0.015943648293614388,57.42268371582031,0.017194779589772224,89.24528739736402,3.699923038482666,0.1,0.5623278021812439,0.41685575246810913,-0.062111493200063705,-0.025837842375040054
1824,12,1,0,1,0.0034080548211932182,51.99087905883789,0.01922297663986683,81.07041578888476,20.525182723999023,0.1,0.4440637230873108,0.38072705268859863,0.2889809012413025,-0.23612962663173676
1824,13,0,0,1,0.0034008400980383158,51.99234390258789,0.019222481176257133,81.07288264143692,20.525182723999023,0.1,0.4440637230873108,0.38072705268859863,0.2889809012413025,-0.23612962663173676
1824,14,0,0,1,0.003382711671292782,51.99342727661133,0.0192221999168396,81.07438853589224,20.525182723999023,0.1,0.4440637230873108,0.38072705268859863,0.2889809012413025,-0.23612962663173676
1825,0,0,1,1,0.004892054945230484,53.55820846557617,0.018648944795131683,83.63324624245328,18.38058853149414,0.1,0.593929648399353,0.46956145763397217,-0.07931378483772278,0.3246443569660187
1825,1,0,0,1,0.004899264313280582,53.55809020996094,0.018648920580744743,83.63316807267523,18.38058853149414,0.1,0.593929648399353,0.46956145763397217,-0.07931378483772278,0.3246443569660187
1825,2,0,0,1,0.00491290120407939,53.55781555175781,0.018648890778422356,83.63282282457007,18.38058853149414,0.1,0.593929648399353,0.46956145763397217,-0.07931378483772278,0.3246443569660187
1825,3,1,0,1,0.01620895229279995,53.78301239013672,0.01835057884454727,83.82380153495333,22.678363800048828,0.1,0.4146721363067627,0.4901890456676483,-0.14676573872566223,0.3853297829627991
1825,4,0,0,1,0.016225438565015793,53.784751892089844,0.01834949478507042,83.82594143592141,22.678363800048828,0.1,0.4146721363067627,0.4901890456676483,-0.14676573872566223,0.3853297829627991
1825,5,0,0,1,0.01625114120543003,53.78691101074219,0.01834799349308014,83.82827123826405,22.678363800048828,0.1,0.4146721363067627,0.4901890456676483,-0.14676573872566223,0.3853297829627991
1825,6,1,0,1,0.020472116768360138,55.93495559692383,0.017507167533040047,86.72877132080019,10.464521408081055,0.1,0.4476092755794525,0.398454874753952,0.19025428593158722,0.0019246645970270038
1825,7,0,0,1,0.02048247493803501,55.933135986328125,0.017507366836071014,86.72650166415188,10.464521408081055,0.1,0.4476092755794525,0.398454874753952,0.19025428593158722,0.0019246645970270038
1825,8,0,0,1,0.020481949672102928,55.932735443115234,0.017507510259747505,86.72524779984751,10.464521408081055,0.1,0.4476092755794525,0.398454874753952,0.19025428593158722,0.0019246645970270038
1825,9,1,0,1,0.011897389777004719,47.70014572143555,0.020816447213292122,76.16699536064097,15.448619842529297,0.1,0.4453713893890381,0.3630410432815552,0.22463148832321167,-0.16863130033016205
1825,10,0,0,1,0.011904626153409481,47.69977569580078,0.02081643044948578,76.16601203002996,15.448619842529297,0.1,0.4453713893890381,0.3630410432815552,0.22463148832321167,-0.16863130033016205
1825,11,0,0,1,0.011919750832021236,47.699764251708984,0.020816059783101082,76.16533127755716,15.448619842529297,0.1,0.4453713893890381,0.3630410432815552,0.22463148832321167,-0.16863130033016205
1825,12,1,0,1,0.011782164685428143,62.3780403137207,0.015920395031571388,96.47462408303485,23.568803787231445,0.1,0.4769977033138275,0.5065112113952637,-0.36349961161613464,0.2269374579191208
1825,13,0,0,1,0.011785214766860008,62.37714385986328,0.015920566394925117,96.47323719928535,23.568803787231445,0.1,0.4769977033138275,0.5065112113952637,-0.36349961161613464,0.2269374579191208
1825,14,0,0,1,0.011797170154750347,62.37763595581055,0.015920216217637062,96.47406065670248,23.568803787231445,0.1,0.4769977033138275,0.5065112113952637,-0.36349961161613464,0.2269374579191208
1826,0,0,1,1,0.015237068757414818,49.762420654296875,0.019863557070493698,80.00249632041596,25.0990047454834,0.1,0.5884239673614502,0.5206795930862427,-0.20306798815727234,-0.4086742699146271
1826,1,0,0,1,0.01522734109312296,49.761070251464844,0.019864391535520554,80.00164989059341,25.0990047454834,0.1,0.5884239673614502,0.5206795930862427,-0.20306798815727234,-0.4086742699146271
1826,2,0,0,1,0.015210316516458988,49.758018493652344,0.01986612379550934,79.99870540806542,25.0990047454834,0.1,0.5884239673614502,0.5206795930862427,-0.20306798815727234,-0.4086742699146271
1826,3,1,0,1,0.02204621396958828,41.5766716003418,0.02347448840737343,68.34234508669375,6.57318639755249,0.1,0.4045395255088806,0.36761030554771423,-0.016500204801559448,-0.11836796253919601
1826,4,0,0,1,0.022028591483831406,41.58053970336914,0.023473218083381653,68.34599920320211,6.57318639755249,0.1,0.4045395255088806,0.36761030554771423,-0.016500204801559448,-0.11836796253919601
1826,5,0,0,1,0.022012798115611076,41.58354949951172,0.023472335189580917,68.34841809524701,6.57318639755249,0.1,0.4045395255088806,0.36761030554771423,-0.016500204801559448,-0.11836796253919601
1826,6,1,0,1,0.009358709678053856,57.77096176147461,0.01723409630358219,89.29718971391665,16.18867301940918,0.1,0.49838337302207947,0.5358021259307861,0.07250940054655075,0.28526851534843445
1826,7,0,0,1,0.009357163682579994,57.77105712890625,0.017234092578291893,89.29693721855658,16.18867301940918,0.1,0.49838337302207947,0.5358021259307861,0.07250940054655075,0.28526851534843445
1826,8,0,0,1,0.009350852109491825,57.77198028564453,0.017233919352293015,89.29845963870171,16.18867301940918,0.1,0.49838337302207947,0.5358021259307861,0.07250940054655075,0.28526851534843445
1826,9,1,0,1,0.010822494514286518,52.25647735595703,0.019024642184376717,81.82785376574842,16.58197021484375,0.1,0.435178279876709,0.3897799551486969,0.3009868860244751,-0.017416561022400856
1826,10,0,0,1,0.010816609486937523,52.254600524902344,0.019025446847081184,81.82547170314567,16.58197021484375,0.1,0.435178279876709,0.3897799551486969,0.3009868860244751,-0.017416561022400856
1826,11,0,0,1,0.010815893299877644,52.2527961730957,0.019026119261980057,81.82306483834763,16.58197021484375,0.1,0.435178279876709,0.3897799551486969,0.3009868860244751,-0.017416561022400856
1826,12,1,0,1,0.01557907648384571,66.22980499267578,0.014916818588972092,102.43370249496533,28.60785675048828,0.1,0.5093635320663452,0.4733879268169403,-0.15238627791404724,0.4973198175430298
1826,13,0,0,1,0.015590997412800789,66.22933959960938,0.014916646294295788,102.43381975975116,28.60785675048828,0.1,0.5093635320663452,0.4733879268169403,-0.15238627791404724,0.4973198175430298
1826,14,0,0,1,0.015606947243213654,66.2293701171875,0.01491626724600792,102.43433768243348,28.60785675048828,0.1,0.5093635320663452,0.4733879268169403,-0.15238627791404724,0.4973198175430298
1827,0,0,1,1,0.0036743406672030687,42.88307189941406,0.02330349013209343,62.28229014029182,38.48405075073242,0.1,0.5802198648452759,0.39303460717201233,-0.686237096786499,0.13664819300174713
1827,1,0,0,1,0.003691774560138583,42.882938385009766,0.023303411900997162,62.28208783097055,38.48405075073242,0.1,0.5802198648452759,0.39303460717201233,-0.686237096786499,0.13664819300174713
1827,2,0,0,1,0.0037276949733495712,42.8826789855957,0.023303242400288582,62.281661540631795,38.48405075073242,0.1,0.5802198648452759,0.39303460717201233,-0.686237096786499,0.13664819300174713
1827,3,1,0,1,0.006157277151942253,37.792564392089844,0.026410121470689774,56.970077363168635,25.667194366455078,0.1,0.39550650119781494,0.3549658954143524,-0.04903359338641167,-0.4640931189060211
1827,4,0,0,1,0.006173050496727228,37.797698974609375,0.02640627510845661,56.975887567716256,25.667194366455078,0.1,0.39550650119781494,0.3549658954143524,-0.04903359338641167,-0.4640931189060211
1827,5,0,0,1,0.006191907916218042,37.801727294921875,0.02640315517783165,56.978143044432095,25.667194366455078,0.1,0.39550650119781494,0.3549658954143524,-0.04903359338641167,-0.4640931189060211
1827,6,1,0,1,0.017491383478045464,42.95906066894531,0.022924592718482018,63.8299968493452,26.545394897460938,0.1,0.4432317316532135,0.4071604907512665,-0.41675254702568054,-0.24343806505203247
1827,7,0,0,1,0.017456384375691414,42.9566535949707,0.02292727865278721,63.8289951280941,26.545394897460938,0.1,0.4432317316532135,0.4071604907512665,-0.41675254702568054,-0.24343806505203247
1827,8,0,0,1,0.01741335727274418,42.95484924316406,0.02292996272444725,63.8278264930386,26.545394897460938,0.1,0.4432317316532135,0.4071604907512665,-0.41675254702568054,-0.24343806505203247
1827,9,1,0,1,0.013945505954325199,40.52106475830078,0.02443971484899521,58.57026396012075,8.879497528076172,0.1,0.39779770374298096,0.4139472246170044,0.16127628087997437,0.007388003636151552
1827,10,0,0,1,0.01395511906594038,40.52048873901367,0.02443973533809185,58.57067929741051,8.879497528076172,0.1,0.39779770374298096,0.4139472246170044,0.16127628087997437,0.007388003636151552
1827,11,0,0,1,0.013961260206997395,40.51898956298828,0.024440428242087364,58.57017450362933,8.879497528076172,0.1,0.39779770374298096,0.4139472246170044,0.16127628087997437,0.007388003636151552
1827,12,1,0,1,0.00958592351526022,40.66082000732422,0.02448096312582493,58.00947586263381,5.00087833404541,0.1,0.3928469121456146,0.39656174182891846,0.0897323489189148,-0.01467893272638321
1827,13,0,0,1,0.009597083553671837,40.6591911315918,0.02448168210685253,58.008429127881534,5.00087833404541,0.1,0.3928469121456146,0.39656174182891846,0.0897323489189148,-0.01467893272638321
1827,14,0,0,1,0.009605642408132553,40.65795135498047,0.024482227861881256,58.00737616337076,5.00087833404541,0.1,0.3928469121456146,0.39656174182891846,0.0897323489189148,-0.01467893272638321
1828,0,0,1,1,0.01530333049595356,36.86099624633789,0.02681312896311283,50.446266647159845,16.14307403564453,0.1,0.66048264503479,0.4008311927318573,-0.06813741475343704,0.2854919731616974
1828,1,0,0,1,0.015299445949494839,36.86099624633789,0.026813289150595665,50.4461244443367,16.14307403564453,0.1,0.66048264503479,0.4008311927318573,-0.06813741475343704,0.2854919731616974
1828,2,0,0,1,0.015291781164705753,36.86101150512695,0.02681359276175499,50.445835301068676,16.14307403564453,0.1,0.66048264503479,0.4008311927318573,-0.06813741475343704,0.2854919731616974
1828,3,1,0,1,0.009676122106611729,42.97026062011719,0.023163219913840294,63.94772796980274,60.312416076660156,0.1,0.44185391068458557,0.41257986426353455,-0.9525192379951477,0.5433371663093567
1828,4,0,0,1,0.009715497493743896,42.971641540527344,0.023161591961979866,63.94890861683488,60.312416076660156,0.1,0.44185391068458557,0.41257986426353455,-0.9525192379951477,0.5433371663093567
1828,5,0,0,1,0.009786243550479412,42.973243713378906,0.023159129545092583,63.949944575300044,60.312416076660156,0.1,0.44185391068458557,0.41257986426353455,-0.9525192379951477,0.5433371663093567
1828,6,1,0,1,0.01788228005170822,33.22966766357422,0.029616257175803185,47.028252730856714,11.060091018676758,0.1,0.335341215133667,0.3578431010246277,0.18980084359645844,0.06643683463335037
1828,7,0,0,1,0.017847273498773575,33.22972869873047,0.029618052765727043,47.03238910411892,11.060091018676758,0.1,0.335341215133667,0.3578431010246277,0.18980084359645844,0.06643683463335037
1828,8,0,0,1,0.017828289419412613,33.22697448730469,0.029621513560414314,47.03217485178018,11.060091018676758,0.1,0.335341215133667,0.3578431010246277,0.18980084359645844,0.06643683463335037
1828,9,1,0,1,0.005010329186916351,42.836265563964844,0.023315422236919403,62.86873704045165,53.71657180786133,0.1,0.42861706018447876,0.40603771805763245,-0.8892700672149658,0.4038231670856476
1828,10,0,0,1,0.00499712722375989,42.83727264404297,0.023315029218792915,62.87051134798682,53.71657180786133,0.1,0.42861706018447876,0.40603771805763245,-0.8892700672149658,0.4038231670856476
1828,11,0,0,1,0.004983286373317242,42.838653564453125,0.02331443689763546,62.87252873215929,53.71657180786133,0.1,0.42861706018447876,0.40603771805763245,-0.8892700672149658,0.4038231670856476
1828,12,1,0,1,0.015534174628555775,40.672969818115234,0.02429148741066456,60.8855329655356,23.910903930664062,0.1,0.5888093113899231,0.42995065450668335,0.4282194674015045,0.07503452152013779
1828,13,0,0,1,0.015521288849413395,40.67194747924805,0.024292584508657455,60.881859772260704,23.910903930664062,0.1,0.5888093113899231,0.42995065450668335,0.4282194674015045,0.07503452152013779
1828,14,0,0,1,0.015508863143622875,40.67456817626953,0.024291489273309708,60.88250185866692,23.910903930664062,0.1,0.5888093113899231,0.42995065450668335,0.4282194674015045,0.07503452152013779
1829,0,0,1,1,0.007621041964739561,42.76127243041992,0.023317832499742508,62.36364540310076,20.53274154663086,0.1,0.578391432762146,0.4189301133155823,0.33852842450141907,0.15737934410572052
1829,1,0,0,1,0.007609115913510323,42.76158905029297,0.023317871615290642,62.36370335711236,20.53274154663086,0.1,0.578391432762146,0.4189301133155823,0.33852842450141907,0.15737934410572052
1829,2,0,0,1,0.007589058950543404,42.76209259033203,0.02331795170903206,62.36392068561514,20.53274154663086,0.1,0.578391432762146,0.4189301133155823,0.33852842450141907,0.15737934410572052
1829,3,1,0,1,0.0040124948136508465,43.36284637451172,0.02304266020655632,63.01162004739566,15.674041748046875,0.1,0.42822474241256714,0.39224815368652344,0.18487510085105896,0.21687845885753632
1829,4,0,0,1,0.003993529360741377,43.36277389526367,0.023042872548103333,63.01069561520855,15.674041748046875,0.1,0.42822474241256714,0.39224815368652344,0.18487510085105896,0.21687845885753632
1829,5,0,0,1,0.003969915211200714,43.36360168457031,0.023042650893330574,63.01108017570352,15.674041748046875,0.1,0.42822474241256714,0.39224815368652344,0.18487510085105896,0.21687845885753632
1829,6,1,0,1,0.009826654568314552,42.97858810424805,0.0231553316116333,62.018473010683486,15.212668418884277,0.1,0.4192252457141876,0.3959547281265259,-0.2624245285987854,-0.08739335834980011
1829,7,0,0,1,0.00982092134654522,42.978858947753906,0.023155316710472107,62.01835121824318,15.212668418884277,0.1,0.4192252457141876,0.3959547281265259,-0.2624245285987854,-0.08739335834980011
1829,8,0,0,1,0.009814373217523098,42.97866439819336,0.023155570030212402,62.01821509784657,15.212668418884277,0.1,0.4192252457141876,0.3959547281265259,-0.2624245285987854,-0.08739335834980011
1829,9,1,0,1,0.010343415662646294,44.43917465209961,0.022382615134119987,65.87310109179323,27.905609130859375,0.1,0.46904030442237854,0.405778706073761,-0.44056305289268494,0.2516610324382782
1829,10,0,0,1,0.010324918664991856,44.43864440917969,0.02238330990076065,65.87250703253798,27.905609130859375,0.1,0.46904030442237854,0.405778706073761,-0.44056305289268494,0.2516610324382782
1829,11,0,0,1,0.01029893383383751,44.43938064575195,0.022383539006114006,65.8733395267525,27.905609130859375,0.1,0.46904030442237854,0.405778706073761,-0.44056305289268494,0.2516610324382782
1829,12,1,0,1,0.0064594680443406105,38.38665771484375,0.02599642612040043,56.11161810677567,24.307636260986328,0.1,0.38252708315849304,0.4312809109687805,-0.4399827718734741,-0.041727155447006226
1829,13,0,0,1,0.006449602544307709,38.3885612487793,0.025995302945375443,56.11467957607656,24.307636260986328,0.1,0.38252708315849304,0.4312809109687805,-0.4399827718734741,-0.041727155447006226
1829,14,0,0,1,0.006446466315537691,38.38943099975586,0.025994766503572464,56.117301444631046,24.307636260986328,0.1,0.38252708315849304,0.4312809109687805,-0.4399827718734741,-0.041727155447006226
1830,0,0,1,1,0.008152163587510586,59.4979362487793,0.016751550137996674,91.94533263527134,26.164283752441406,0.1,0.5412286520004272,0.5161589980125427,0.46720585227012634,-0.08956978470087051
1830,1,0,0,1,0.008144821971654892,59.49827194213867,0.01675155572593212,91.94578141835893,26.164283752441406,0.1,0.5412286520004272,0.5161589980125427,0.46720585227012634,-0.08956978470087051
1830,2,0,0,1,0.008129874244332314,59.49897003173828,0.016751563176512718,91.9468128487262,26.164283752441406,0.1,0.5412286520004272,0.5161589980125427,0.46720585227012634,-0.08956978470087051
1830,3,1,0,1,0.017046933993697166,65.52509307861328,0.015041186474263668,101.57512638690717,41.511871337890625,0.1,0.5182952284812927,0.44339844584465027,0.7512912750244141,-0.07229123264551163
1830,4,0,0,1,0.017058240249753,65.52559661865234,0.01504078134894371,101.57668305686133,41.511871337890625,0.1,0.5182952284812927,0.44339844584465027,0.7512912750244141,-0.07229123264551163
1830,5,0,0,1,0.01707307994365692,65.52649688720703,0.015040193684399128,101.57882595836273,41.511871337890625,0.1,0.5182952284812927,0.44339844584465027,0.7512912750244141,-0.07229123264551163
1830,6,1,0,1,0.0072299218736588955,64.38927459716797,0.015490000136196613,99.63743519457634,19.349702835083008,0.1,0.5373175144195557,0.47145435214042664,0.003042737953364849,0.3517996072769165
1830,7,0,0,1,0.007252068724483252,64.3913345336914,0.015489255078136921,99.64164221812568,19.349702835083008,0.1,0.5373175144195557,0.47145435214042664,0.003042737953364849,0.3517996072769165
1830,8,0,0,1,0.007261800114065409,64.39257049560547,0.015488849021494389,99.64491562064616,19.349702835083008,0.1,0.5373175144195557,0.47145435214042664,0.003042737953364849,0.3517996072769165
1830,9,1,0,1,0.0011333219008520246,60.42049789428711,0.0165496114641428,93.34184194347931,28.475557327270508,0.1,0.49938520789146423,0.40038567781448364,0.4665898382663727,-0.22437900304794312
1830,10,0,0,1,0.0011291749542579055,60.41986083984375,0.016549794003367424,93.34007305225711,28.475557327270508,0.1,0.49938520789146423,0.40038567781448364,0.4665898382663727,-0.22437900304794312
1830,11,0,0,1,0.0011370150605216622,60.42079162597656,0.016549523919820786,93.33997568404489,28.475557327270508,0.1,0.49938520789146423,0.40038567781448364,0.4665898382663727,-0.22437900304794312
1830,12,1,0,1,0.013800053857266903,65.48026275634766,0.015127047896385193,101.5004527025558,31.61002540588379,0.1,0.5213697552680969,0.44561395049095154,0.5399059057235718,0.19701169431209564
1830,13,0,0,1,0.013805943541228771,65.48167419433594,0.015126598998904228,101.50241008023265,31.61002540588379,0.1,0.5213697552680969,0.44561395049095154,0.5399059057235718,0.19701169431209564
1830,14,0,0,1,0.013822347857058048,65.48284149169922,0.015125987119972706,101.50443470225532,31.61002540588379,0.1,0.5213697552680969,0.44561395049095154,0.5399059057235718,0.19701169431209564
1831,0,0,1,1,0.009635345079004765,53.7787971496582,0.01850857213139534,83.03137577560982,20.74076271057129,0.1,0.46361100673675537,0.37651634216308594,-0.13354304432868958,0.35266736149787903
1831,1,0,0,1,0.009637954644858837,53.77800369262695,0.018508799374103546,83.03074654856248,20.74076271057129,0.1,0.46361100673675537,0.37651634216308594,-0.13354304432868958,0.35266736149787903
1831,2,0,0,1,0.009642972610890865,53.77629852294922,0.01850929670035839,83.02915426149461,20.74076271057129,0.1,0.46361100673675537,0.37651634216308594,-0.13354304432868958,0.35266736149787903
1831,3,1,0,1,0.00519097875803709,67.01655578613281,0.014901595190167427,103.0864459996682,7.0569939613342285,0.1,0.4936484694480896,0.45669227838516235,0.05655675753951073,-0.11517173051834106
1831,4,0,0,1,0.0051848855800926685,67.01629638671875,0.014901700429618359,103.0861292968642,7.0569939613342285,0.1,0.4936484694480896,0.45669227838516235,0.05655675753951073,-0.11517173051834106
1831,5,0,0,1,0.005186694674193859,67.01506805419922,0.014901959337294102,103.0854068258756,7.0569939613342285,0.1,0.4936484694480896,0.45669227838516235,0.05655675753951073,-0.11517173051834106
1831,6,1,0,1,0.007236747536808252,66.51326751708984,0.014995277859270573,102.12885463864467,44.65153121948242,0.1,0.4862973093986511,0.4486377537250519,0.2718397378921509,-0.764981746673584
1831,7,0,0,1,0.007234920281916857,66.51289367675781,0.014995381236076355,102.12899063449812,44.65153121948242,0.1,0.4862973093986511,0.4486377537250519,0.2718397378921509,-0.764981746673584
1831,8,0,0,1,0.007232583127915859,66.51306915283203,0.014995367266237736,102.12982604554392,44.65153121948242,0.1,0.4862973093986511,0.4486377537250519,0.2718397378921509,-0.764981746673584
1831,9,1,0,1,0.0025099075865000486,59.6600227355957,0.016756363213062286,92.14872501237956,19.99787139892578,0.1,0.4334769546985626,0.46188071370124817,-0.33864283561706543,0.13237930834293365
1831,10,0,0,1,0.0025222597178071737,59.6593017578125,0.016756514087319374,92.14738854243305,19.99787139892578,0.1,0.4334769546985626,0.46188071370124817,-0.33864283561706543,0.13237930834293365
1831,11,0,0,1,0.002516919979825616,59.660377502441406,0.01675623469054699,92.148400776464,19.99787139892578,0.1,0.4334769546985626,0.46188071370124817,-0.33864283561706543,0.13237930834293365
1831,12,1,0,1,0.012872358784079552,51.01911544799805,0.01943877898156643,80.42620136687009,31.816434860229492,0.1,0.600993812084198,0.4387446343898773,0.3298580050468445,0.4752194583415985
1831,13,0,0,1,0.012884195894002914,51.018306732177734,0.019438792020082474,80.42414116287564,31.816434860229492,0.1,0.600993812084198,0.4387446343898773,0.3298580050468445,0.4752194583415985
1831,14,0,0,1,0.012911290861666203,51.01900100708008,0.019437847658991814,80.42477969434681,31.816434860229492,0.1,0.600993812084198,0.4387446343898773,0.3298580050468445,0.4752194583415985
1832,0,0,1,1,0.0019524330273270607,47.483314514160156,0.02105601690709591,76.63039127008517,4.966409683227539,0.1,0.5768938660621643,0.37896788120269775,0.005501268897205591,-0.09013062715530396
1832,1,0,0,1,0.0019545413088053465,47.48354721069336,0.021055905148386955,76.63059908991772,4.966409683227539,0.1,0.5768938660621643,0.37896788120269775,0.005501268897205591,-0.09013062715530396
1832,2,0,0,1,0.0019582228269428015,47.48408889770508,0.02105564996600151,76.63117333478925,4.966409683227539,0.1,0.5768938660621643,0.37896788120269775,0.005501268897205591,-0.09013062715530396
1832,3,1,0,1,0.013250521384179592,55.62800598144531,0.01781943440437317,87.8661200636356,8.847285270690918,0.1,0.5816358923912048,0.4466547667980194,-0.1520175188779831,-0.05259775370359421
1832,4,0,0,1,0.013251920230686665,55.62803268432617,0.017819393426179886,87.86604097113192,8.847285270690918,0.1,0.5816358923912048,0.4466547667980194,-0.1520175188779831,-0.05259775370359421
1832,5,0,0,1,0.013255699537694454,55.627506256103516,0.017819471657276154,87.86507749206487,8.847285270690918,0.1,0.5816358923912048,0.4466547667980194,-0.1520175188779831,-0.05259775370359421
1832,6,1,0,1,0.00374601106159389,49.34101104736328,0.020252902060747147,76.61665031808907,38.736412048339844,0.1,0.41796204447746277,0.39153605699539185,-0.00952396634966135,-0.7042340040206909
1832,7,0,0,1,0.0037286023143678904,49.34336471557617,0.02025206759572029,76.61918707476028,38.736412048339844,0.1,0.41796204447746277,0.39153605699539185,-0.00952396634966135,-0.7042340040206909
1832,8,0,0,1,0.0036971638910472393,49.347103118896484,0.020250769332051277,76.62367054689273,38.736412048339844,0.1,0.41796204447746277,0.39153605699539185,-0.00952396634966135,-0.7042340040206909
1832,9,1,0,1,0.011122526600956917,52.319332122802734,0.018995532765984535,82.13228619321087,36.868289947509766,0.1,0.5740060210227966,0.5252499580383301,-0.575649082660675,0.3434732258319855
1832,10,0,0,1,0.011105830781161785,52.31600570678711,0.01899709366261959,82.12811486871716,36.868289947509766,0.1,0.5740060210227966,0.5252499580383301,-0.575649082660675,0.3434732258319855
1832,11,0,0,1,0.011097819544374943,52.3128776550293,0.018998397514224052,82.12477937043487,36.868289947509766,0.1,0.5740060210227966,0.5252499580383301,-0.575649082660675,0.3434732258319855
1832,12,1,0,1,0.009929601103067398,60.68103790283203,0.01639856956899166,93.81454677814584,19.253036499023438,0.1,0.44262245297431946,0.4629806876182556,0.18042264878749847,-0.29997721314430237
1832,13,0,0,1,0.009942767210304737,60.682647705078125,0.01639792136847973,93.81768622985285,19.253036499023438,0.1,0.44262245297431946,0.4629806876182556,0.18042264878749847,-0.29997721314430237
1832,14,0,0,1,0.009945444762706757,60.68328094482422,0.016397707164287567,93.81847317496451,19.253036499023438,0.1,0.44262245297431946,0.4629806876182556,0.18042264878749847,-0.29997721314430237
1833,0,0,1,1,0.00992052536457777,34.64439010620117,0.028723012655973434,49.80300928887116,34.999366760253906,0.1,0.3496168851852417,0.35752469301223755,0.4433559477329254,-0.4564860761165619
1833,1,0,0,1,0.009894133545458317,34.645172119140625,0.028723115101456642,49.80239945729234,34.999366760253906,0.1,0.3496168851852417,0.35752469301223755,0.4433559477329254,-0.4564860761165619
1833,2,0,0,1,0.009839729405939579,34.646915435791016,0.028723211959004402,49.80115212103273,34.999366760253906,0.1,0.3496168851852417,0.35752469301223755,0.4433559477329254,-0.4564860761165619
1833,3,1,0,1,0.012947960756719112,37.41827392578125,0.02650182507932186,52.52757646605766,30.964920043945312,0.1,0.6463556885719299,0.3761851191520691,-0.08012470602989197,-0.5572677850723267
1833,4,0,0,1,0.01294712908565998,37.42136001586914,0.026499668136239052,52.53110226967401,30.964920043945312,0.1,0.6463556885719299,0.3761851191520691,-0.08012470602989197,-0.5572677850723267
1833,5,0,0,1,0.012944482266902924,37.42460632324219,0.026497460901737213,52.53286534898478,30.964920043945312,0.1,0.6463556885719299,0.3761851191520691,-0.08012470602989197,-0.5572677850723267
1833,6,1,0,1,0.005438204854726791,43.94190216064453,0.022723695263266563,65.31845255620806,43.94025802612305,0.1,0.4668824076652527,0.40337151288986206,0.7987626791000366,0.015539740212261677
1833,7,0,0,1,0.00546783534809947,43.94166946411133,0.022723447531461716,65.31841679483571,43.94025802612305,0.1,0.4668824076652527,0.40337151288986206,0.7987626791000366,0.015539740212261677
1833,8,0,0,1,0.005518021527677774,43.94112777709961,0.02272310107946396,65.31759826746298,43.94025802612305,0.1,0.4668824076652527,0.40337151288986206,0.7987626791000366,0.015539740212261677
1833,9,1,0,1,0.0030298393685370684,42.48738479614258,0.023525597527623177,64.30851745323994,36.055442810058594,0.1,0.4548516273498535,0.3713848292827606,-0.4301445484161377,0.4946979284286499
1833,10,0,0,1,0.003048198763281107,42.48543167114258,0.023526547476649284,64.30680740427181,36.055442810058594,0.1,0.4548516273498535,0.3713848292827606,-0.4301445484161377,0.4946979284286499
1833,11,0,0,1,0.0030781396199017763,42.48282241821289,0.023527776822447777,64.30570978562784,36.055442810058594,0.1,0.4548516273498535,0.3713848292827606,-0.4301445484161377,0.4946979284286499
1833,12,1,0,1,0.01257780659943819,34.48418426513672,0.0287703238427639,47.86221638941361,18.347238540649414,0.1,0.6718720197677612,0.37441787123680115,-0.3308858573436737,-0.0423588789999485
1833,13,0,0,1,0.012587756849825382,34.479888916015625,0.02877354621887207,47.85667428635406,18.347238540649414,0.1,0.6718720197677612,0.37441787123680115,-0.3308858573436737,-0.0423588789999485
1833,14,0,0,1,0.012612883932888508,34.47660446166992,0.028775377199053764,47.85277126588891,18.347238540649414,0.1,0.6718720197677612,0.37441787123680115,-0.3308858573436737,-0.0423588789999485
1834,0,0,1,1,0.015834521502256393,37.03606033325195,0.026664327830076218,50.78518029148243,31.62130355834961,0.1,0.350356787443161,0.40144917368888855,-0.38528019189834595,-0.4267398416996002
1834,1,0,0,1,0.015813618898391724,37.03641128540039,0.026664957404136658,50.785905707721824,31.62130355834961,0.1,0.350356787443161,0.40144917368888855,-0.38528019189834595,-0.4267398416996002
1834,2,0,0,1,0.015772102400660515,37.03711700439453,0.026666197925806046,50.78763045602839,31.62130355834961,0.1,0.350356787443161,0.40144917368888855,-0.38528019189834595,-0.4267398416996002
1834,3,1,0,1,0.013608036562800407,41.20136642456055,0.024047352373600006,59.76755540237133,10.92190933227539,0.1,0.6027450561523438,0.3704514503479004,-0.18191291391849518,-0.07963526248931885
1834,4,0,0,1,0.01359532494097948,41.200225830078125,0.02404843457043171,59.765259975155274,10.92190933227539,0.1,0.6027450561523438,0.3704514503479004,-0.18191291391849518,-0.07963526248931885
1834,5,0,0,1,0.01357575599104166,41.20043182373047,0.024048954248428345,59.764614625924935,10.92190933227539,0.1,0.6027450561523438,0.3704514503479004,-0.18191291391849518,-0.07963526248931885
1834,6,1,0,1,0.0026505968999117613,42.263343811035156,0.023652855306863785,61.90025897132545,16.487892150878906,0.1,0.5832191705703735,0.42495471239089966,-0.02528991363942623,-0.29871121048927307
1834,7,0,0,1,0.0026605052407830954,42.26337432861328,0.023652775213122368,61.9009940899738,16.487892150878906,0.1,0.5832191705703735,0.42495471239089966,-0.02528991363942623,-0.29871121048927307
1834,8,0,0,1,0.0026791971176862717,42.26272964477539,0.023653019219636917,61.90160075443565,16.487892150878906,0.1,0.5832191705703735,0.42495471239089966,-0.02528991363942623,-0.29871121048927307
1834,9,1,0,1,0.004633552394807339,37.293800354003906,0.026785338297486305,51.20101076214102,22.046302795410156,0.1,0.3529208302497864,0.389868825674057,-0.3005864918231964,0.2651829123497009
1834,10,0,0,1,0.004623471759259701,37.29438018798828,0.026785047724843025,51.201919017236115,22.046302795410156,0.1,0.3529208302497864,0.389868825674057,-0.3005864918231964,0.2651829123497009
1834,11,0,0,1,0.004601063206791878,37.29502868652344,0.026784859597682953,51.20322285910483,22.046302795410156,0.1,0.3529208302497864,0.389868825674057,-0.3005864918231964,0.2651829123497009
1834,12,1,0,1,0.005055613815784454,36.4791259765625,0.02737792767584324,52.659896722550585,13.086618423461914,0.1,0.3660762310028076,0.35952508449554443,0.17871549725532532,-0.1570843905210495
1834,13,0,0,1,0.005044232588261366,36.47831344604492,0.027378693222999573,52.66081615053197,13.086618423461914,0.1,0.3660762310028076,0.35952508449554443,0.17871549725532532,-0.1570843905210495
1834,14,0,0,1,0.005051772575825453,36.478675842285156,0.027378318831324577,52.661265545552304,13.086618423461914,0.1,0.3660762310028076,0.35952508449554443,0.17871549725532532,-0.1570843905210495
1835,0,0,1,1,0.003938579931855202,42.24509048461914,0.02365303598344326,65.04449798410498,15.799854278564453,0.1,0.4968326985836029,0.3621376156806946,0.2705231010913849,-0.09665065258741379
1835,1,0,0,1,0.00394540885463357,42.245330810546875,0.02365283854305744,65.04451374501751,15.799854278564453,0.1,0.4968326985836029,0.3621376156806946,0.2705231010913849,-0.09665065258741379
1835,2,0,0,1,0.003957025706768036,42.245880126953125,0.023652421310544014,65.04463589234862,15.799854278564453,0.1,0.4968326985836029,0.3621376156806946,0.2705231010913849,-0.09665065258741379
1835,3,1,0,1,0.010444811545312405,43.099769592285156,0.023075764998793602,62.917836151390226,26.653470993041992,0.1,0.4313732385635376,0.3899277448654175,0.48405709862709045,-0.023111825808882713
1835,4,0,0,1,0.010444366373121738,43.10014724731445,0.02307557314634323,62.91732737932145,26.653470993041992,0.1,0.4313732385635376,0.3899277448654175,0.48405709862709045,-0.023111825808882713
1835,5,0,0,1,0.01044700387865305,43.100608825683594,0.02307526208460331,62.91696608241386,26.653470993041992,0.1,0.4313732385635376,0.3899277448654175,0.48405709862709045,-0.023111825808882713
1835,6,1,0,1,0.017878245562314987,39.15573501586914,0.02513413317501545,56.60129370852392,25.047466278076172,0.1,0.38584697246551514,0.42562806606292725,0.09076137095689774,0.446272611618042
1835,7,0,0,1,0.017893312498927116,39.156028747558594,0.025133267045021057,56.598930729339244,25.047466278076172,0.1,0.38584697246551514,0.42562806606292725,0.09076137095689774,0.446272611618042
1835,8,0,0,1,0.017897194251418114,39.1577262878418,0.02513200230896473,56.59763594816139,25.047466278076172,0.1,0.38584697246551514,0.42562806606292725,0.09076137095689774,0.446272611618042
1835,9,1,0,1,0.00710157910361886,36.30227279663086,0.027477111667394638,49.361675647993295,33.416690826416016,0.1,0.34228217601776123,0.3987930119037628,-0.3349900245666504,-0.5068831443786621
1835,10,0,0,1,0.007090416736900806,36.302001953125,0.027477532625198364,49.36110834518239,33.416690826416016,0.1,0.34228217601776123,0.3987930119037628,-0.3349900245666504,-0.5068831443786621
1835,11,0,0,1,0.007061741780489683,36.30259704589844,0.02747764065861702,49.362370044382565,33.416690826416016,0.1,0.34228217601776123,0.3987930119037628,-0.3349900245666504,-0.5068831443786621
1835,12,1,0,1,0.014507725834846497,42.03477096557617,0.023540783673524857,61.20138501142586,38.951942443847656,0.1,0.5911483764648438,0.378427654504776,0.521774172782898,-0.47887706756591797
1835,13,0,0,1,0.014489921741187572,42.03508758544922,0.02354121394455433,61.200694321820464,38.951942443847656,0.1,0.5911483764648438,0.378427654504776,0.521774172782898,-0.47887706756591797
1835,14,0,0,1,0.014453024603426456,42.03776931762695,0.02354096993803978,61.202480379432615,38.951942443847656,0.1,0.5911483764648438,0.378427654504776,0.521774172782898,-0.47887706756591797
1836,0,0,1,1,0.018336251378059387,59.60002136230469,0.016498813405632973,93.10876504623086,39.121334075927734,0.1,0.5501573085784912,0.4214877188205719,-0.31483128666877747,-0.6378280520439148
1836,1,0,0,1,0.018319696187973022,59.600257873535156,0.016499249264597893,93.10914451923968,39.121334075927734,0.1,0.5501573085784912,0.4214877188205719,-0.31483128666877747,-0.6378280520439148
1836,2,0,0,1,0.01828579790890217,59.600746154785156,0.016500137746334076,93.10998421519024,39.121334075927734,0.1,0.5501573085784912,0.4214877188205719,-0.31483128666877747,-0.6378280520439148
1836,3,1,0,1,0.020923856645822525,55.68413162231445,0.017569592222571373,87.35935130906188,43.655765533447266,0.1,0.5558476448059082,0.5200437903404236,0.006234196480363607,-0.7937167286872864
1836,4,0,0,1,0.020958473905920982,55.67840576171875,0.017570124939084053,87.35181086665615,43.655765533447266,0.1,0.5558476448059082,0.5200437903404236,0.006234196480363607,-0.7937167286872864
1836,5,0,0,1,0.020996255800127983,55.67436981201172,0.017570005729794502,87.34533039563364,43.655765533447266,0.1,0.5558476448059082,0.5200437903404236,0.006234196480363607,-0.7937167286872864
1836,6,1,0,1,0.01676875539124012,48.16590118408203,0.020471720024943352,76.04841184918,26.82710075378418,0.1,0.41325175762176514,0.39196479320526123,0.007179266773164272,-0.48771265149116516
1836,7,0,0,1,0.016767023131251335,48.171024322509766,0.020469602197408676,76.0559047562449,26.82710075378418,0.1,0.41325175762176514,0.39196479320526123,0.007179266773164272,-0.48771265149116516
1836,8,0,0,1,0.01676131971180439,48.17470169067383,0.02046823501586914,76.06072663818166,26.82710075378418,0.1,0.41325175762176514,0.39196479320526123,0.007179266773164272,-0.48771265149116516
1836,9,1,0,1,0.01211282704025507,64.88526153564453,0.015299172140657902,101.17849690624661,39.53068542480469,0.1,0.48063361644744873,0.44719719886779785,0.5187981128692627,0.4974287152290344
1836,10,0,0,1,0.012103703804314137,64.88288879394531,0.015299901366233826,101.17725749735077,39.53068542480469,0.1,0.48063361644744873,0.44719719886779785,0.5187981128692627,0.4974287152290344
1836,11,0,0,1,0.012079913169145584,64.88135528564453,0.015300702303647995,101.17552237590863,39.53068542480469,0.1,0.48063361644744873,0.44719719886779785,0.5187981128692627,0.4974287152290344
1836,12,1,0,1,0.008741931989789009,51.630245208740234,0.019294625148177147,81.6596426037285,8.867108345031738,0.1,0.5318809151649475,0.36788108944892883,0.16111625730991364,0.005787336267530918
1836,13,0,0,1,0.008761968463659286,51.629486083984375,0.01929456926882267,81.65816457057403,8.867108345031738,0.1,0.5318809151649475,0.36788108944892883,0.16111625730991364,0.005787336267530918
1836,14,0,0,1,0.008777276612818241,51.6296501159668,0.01929425075650215,81.6574690440737,8.867108345031738,0.1,0.5318809151649475,0.36788108944892883,0.16111625730991364,0.005787336267530918
1837,0,0,1,1,0.009121439419686794,54.77407455444336,0.01818102039396763,85.26565159732866,48.70096969604492,0.1,0.4642998278141022,0.38437122106552124,-0.38658589124679565,-0.7966256141662598
1837,1,0,0,1,0.009139077737927437,54.77605438232422,0.01818007044494152,85.26789283425805,48.70096969604492,0.1,0.4642998278141022,0.38437122106552124,-0.38658589124679565,-0.7966256141662598
1837,2,0,0,1,0.009173289872705936,54.78030014038086,0.018178092315793037,85.27361495534686,48.70096969604492,0.1,0.4642998278141022,0.38437122106552124,-0.38658589124679565,-0.7966256141662598
1837,3,1,0,1,0.006302607711404562,41.00627899169922,0.024338122457265854,68.13933084160948,6.867952823638916,0.1,0.6097102165222168,0.37889349460601807,-0.0731789767742157,0.10118212550878525
1837,4,0,0,1,0.006307677831500769,41.00704574584961,0.024337589740753174,68.14073187923448,6.867952823638916,0.1,0.6097102165222168,0.37889349460601807,-0.0731789767742157,0.10118212550878525
1837,5,0,0,1,0.006316766608506441,41.00824737548828,0.024336736649274826,68.14283354370247,6.867952823638916,0.1,0.6097102165222168,0.37889349460601807,-0.0731789767742157,0.10118212550878525
1837,6,1,0,1,0.02018432319164276,58.366966247558594,0.01678750477731228,91.11221852368146,41.867122650146484,0.1,0.4350462257862091,0.4708927273750305,-0.31867748498916626,-0.6913039684295654
1837,7,0,0,1,0.02020220272243023,58.36948776245117,0.01678617298603058,91.11461529440577,41.867122650146484,0.1,0.4350462257862091,0.4708927273750305,-0.31867748498916626,-0.6913039684295654
1837,8,0,0,1,0.020235713571310043,58.37028503417969,0.016784807667136192,91.11606888130254,41.867122650146484,0.1,0.4350462257862091,0.4708927273750305,-0.31867748498916626,-0.6913039684295654
1837,9,1,0,1,0.005241826642304659,42.87543487548828,0.02329135872423649,70.7069879449841,31.733823776245117,0.1,0.5814124941825867,0.3601553440093994,-0.5741721391677856,0.05683911591768265
1837,10,0,0,1,0.005239490885287523,42.876060485839844,0.023291045799851418,70.70851518758033,31.733823776245117,0.1,0.5814124941825867,0.3601553440093994,-0.5741721391677856,0.05683911591768265
1837,11,0,0,1,0.005220743827521801,42.87458801269531,0.023292073979973793,70.70816596470512,31.733823776245117,0.1,0.5814124941825867,0.3601553440093994,-0.5741721391677856,0.05683911591768265
1837,12,1,0,1,0.01116735115647316,53.3857536315918,0.018615150824189186,83.97772725562764,24.265323638916016,0.1,0.44918015599250793,0.5329484939575195,0.09506864845752716,0.43082311749458313
1837,13,0,0,1,0.011182848364114761,53.388824462890625,0.01861375942826271,83.98178643114618,24.265323638916016,0.1,0.44918015599250793,0.5329484939575195,0.09506864845752716,0.43082311749458313
1837,14,0,0,1,0.01120001170784235,53.39080047607422,0.018612712621688843,83.98411176671144,24.265323638916016,0.1,0.44918015599250793,0.5329484939575195,0.09506864845752716,0.43082311749458313
1838,0,0,1,1,0.015185178257524967,45.344482421875,0.02180059626698494,73.50060525941821,4.522913932800293,0.1,0.41568171977996826,0.5447894334793091,0.07116415351629257,0.041209522634744644
1838,1,0,0,1,0.015182672999799252,45.344390869140625,0.021800722926855087,73.50053985231327,4.522913932800293,0.1,0.41568171977996826,0.5447894334793091,0.07116415351629257,0.041209522634744644
1838,2,0,0,1,0.01517820917069912,45.34418487548828,0.021800970658659935,73.50035369426715,4.522913932800293,0.1,0.41568171977996826,0.5447894334793091,0.07116415351629257,0.041209522634744644
1838,3,1,0,1,0.019449226558208466,40.543975830078125,0.024202464148402214,68.3974941642718,2.228736162185669,0.1,0.6036009192466736,0.36995136737823486,0.04045012593269348,0.0024204168003052473
1838,4,0,0,1,0.019446488469839096,40.54431915283203,0.024202387779951096,68.39772508230404,2.228736162185669,0.1,0.6036009192466736,0.36995136737823486,0.04045012593269348,0.0024204168003052473
1838,5,0,0,1,0.019443394616246223,40.54472351074219,0.024202292785048485,68.39797342985244,2.228736162185669,0.1,0.6036009192466736,0.36995136737823486,0.04045012593269348,0.0024204168003052473
1838,6,1,0,1,0.012881762348115444,50.544227600097656,0.01962118037045002,80.74962574754606,14.294706344604492,0.1,0.5488958954811096,0.5525243282318115,-0.2536543011665344,0.056652069091796875
1838,7,0,0,1,0.012879962101578712,50.54433822631836,0.01962118223309517,80.74978971052964,14.294706344604492,0.1,0.5488958954811096,0.5525243282318115,-0.2536543011665344,0.056652069091796875
1838,8,0,0,1,0.012876222841441631,50.54408645629883,0.01962137408554554,80.74942534924816,14.294706344604492,0.1,0.5488958954811096,0.5525243282318115,-0.2536543011665344,0.056652069091796875
1838,9,1,0,1,0.015863120555877686,62.386131286621094,0.01582878828048706,97.20945617334314,39.581111907958984,0.1,0.4643981456756592,0.49297553300857544,-0.23182380199432373,-0.6812953948974609
1838,10,0,0,1,0.01587262749671936,62.38640213012695,0.015828480944037437,97.21041545897744,39.581111907958984,0.1,0.4643981456756592,0.49297553300857544,-0.23182380199432373,-0.6812953948974609
1838,11,0,0,1,0.015891123563051224,62.38581085205078,0.015828166157007217,97.20966739057299,39.581111907958984,0.1,0.4643981456756592,0.49297553300857544,-0.23182380199432373,-0.6812953948974609
1838,12,1,0,1,0.006244210060685873,59.25917434692383,0.016842158511281013,91.13375532579536,28.3194580078125,0.1,0.5014154314994812,0.3926438093185425,0.03994963690638542,-0.5133470892906189
1838,13,0,0,1,0.00621910160407424,59.263572692871094,0.01684117130935192,91.14009844309034,28.3194580078125,0.1,0.5014154314994812,0.3926438093185425,0.03994963690638542,-0.5133470892906189
1838,14,0,0,1,0.006191540975123644,59.267967224121094,0.016840212047100067,91.1461793819703,28.3194580078125,0.1,0.5014154314994812,0.3926438093185425,0.03994963690638542,-0.5133470892906189
1839,0,0,1,1,0.011691348627209663,43.99489974975586,0.02257509157061577,65.74376055581898,24.25234603881836,0.1,0.4821920394897461,0.3920101225376129,0.4311620891094208,0.0923997163772583
1839,1,0,0,1,0.011701151728630066,43.99485778808594,0.022574855014681816,65.74381691148963,24.25234603881836,0.1,0.4821920394897461,0.3920101225376129,0.4311620891094208,0.0923997163772583
1839,2,0,0,1,0.011721096932888031,43.99474334716797,0.02257438749074936,65.74388131808868,24.25234603881836,0.1,0.4821920394897461,0.3920101225376129,0.4311620891094208,0.0923997163772583
1839,3,1,0,1,0.011584377847611904,38.73310089111328,0.0256450567394495,56.30196266334772,35.72357940673828,0.1,0.3875250220298767,0.363749235868454,-0.039209481328725815,-0.6483350396156311
1839,4,0,0,1,0.011593331582844257,38.73236846923828,0.02564527653157711,56.29912868471755,35.72357940673828,0.1,0.3875250220298767,0.363749235868454,-0.039209481328725815,-0.6483350396156311
1839,5,0,0,1,0.011582176201045513,38.73570251464844,0.025643398985266685,56.29855601952153,35.72357940673828,0.1,0.3875250220298767,0.363749235868454,-0.039209481328725815,-0.6483350396156311
1839,6,1,0,1,0.011113963089883327,41.71343994140625,0.02382548712193966,64.77536781076171,42.758880615234375,0.1,0.5114946365356445,0.35898420214653015,-0.7125335931777954,-0.31096595525741577
1839,7,0,0,1,0.011106873862445354,41.71661376953125,0.02382386103272438,64.77605947896184,42.758880615234375,0.1,0.5114946365356445,0.35898420214653015,-0.7125335931777954,-0.31096595525741577
1839,8,0,0,1,0.011116662994027138,41.719825744628906,0.023821769282221794,64.77630566951278,42.758880615234375,0.1,0.5114946365356445,0.35898420214653015,-0.7125335931777954,-0.31096595525741577
1839,9,1,0,1,0.006681555416435003,38.15473556518555,0.026150628924369812,58.13138686763668,34.601009368896484,0.1,0.40322279930114746,0.439957857131958,-0.5020277500152588,0.37913933396339417
1839,10,0,0,1,0.0066991872154176235,38.158382415771484,0.02614782191812992,58.13615838321395,34.601009368896484,0.1,0.40322279930114746,0.439957857131958,-0.5020277500152588,0.37913933396339417
1839,11,0,0,1,0.006702303886413574,38.16128158569336,0.026145780459046364,58.138538138846556,34.601009368896484,0.1,0.40322279930114746,0.439957857131958,-0.5020277500152588,0.37913933396339417
1839,12,1,0,1,0.023689476773142815,41.96934509277344,0.02316763438284397,65.22270886444562,10.470113754272461,0.1,0.49640393257141113,0.429261177778244,-0.010947535745799541,0.1900506615638733
1839,13,0,0,1,0.023667925968766212,41.96857452392578,0.023169243708252907,65.219626692466,10.470113754272461,0.1,0.49640393257141113,0.429261177778244,-0.010947535745799541,0.1900506615638733
1839,14,0,0,1,0.02365591749548912,41.96989059448242,0.023169174790382385,65.2181530576477,10.470113754272461,0.1,0.49640393257141113,0.429261177778244,-0.010947535745799541,0.1900506615638733
1840,0,0,1,1,0.012719804421067238,44.212127685546875,0.02243599109351635,65.86422768935427,12.625532150268555,0.1,0.5087435245513916,0.3861583173274994,0.15452474355697632,-0.1697576493024826
1840,1,0,0,1,0.012712830677628517,44.21227264404297,0.022436117753386497,65.8641953680326,12.625532150268555,0.1,0.5087435245513916,0.3861583173274994,0.15452474355697632,-0.1697576493024826
1840,2,0,0,1,0.01269908994436264,44.212615966796875,0.022436335682868958,65.8642317295217,12.625532150268555,0.1,0.5087435245513916,0.3861583173274994,0.15452474355697632,-0.1697576493024826
1840,3,1,0,1,0.0140585508197546,40.93724822998047,0.024187423288822174,59.43223936958782,19.36387062072754,0.1,0.4017615020275116,0.4183823764324188,-0.34570369124412537,0.06665213406085968
1840,4,0,0,1,0.01405776385217905,40.93679428100586,0.024187717586755753,59.4316143503963,19.36387062072754,0.1,0.4017615020275116,0.4183823764324188,-0.34570369124412537,0.06665213406085968
1840,5,0,0,1,0.014069363474845886,40.937461853027344,0.02418692782521248,59.43204199368607,19.36387062072754,0.1,0.4017615020275116,0.4183823764324188,-0.34570369124412537,0.06665213406085968
1840,6,1,0,1,0.008438176475465298,41.872642517089844,0.02379707060754299,60.448858159523596,17.774850845336914,0.1,0.5954691171646118,0.3860487639904022,0.31856945157051086,-0.05438968539237976
1840,7,0,0,1,0.008437571115791798,41.87114334106445,0.023797934874892235,60.44676191478786,17.774850845336914,0.1,0.5954691171646118,0.3860487639904022,0.31856945157051086,-0.05438968539237976
1840,8,0,0,1,0.008439782075583935,41.87165069580078,0.023797601461410522,60.44704095196469,17.774850845336914,0.1,0.5954691171646118,0.3860487639904022,0.31856945157051086,-0.05438968539237976
1840,9,1,0,1,0.00544179230928421,43.575374603271484,0.022914787754416466,64.0129115398318,26.00695037841797,0.1,0.5568687319755554,0.40584301948547363,0.46712836623191833,0.07335984706878662
1840,10,0,0,1,0.005464026238769293,43.57597351074219,0.02291419543325901,64.01364426564538,26.00695037841797,0.1,0.5568687319755554,0.40584301948547363,0.46712836623191833,0.07335984706878662
1840,11,0,0,1,0.005487798247486353,43.576988220214844,0.022913362830877304,64.01503343771365,26.00695037841797,0.1,0.5568687319755554,0.40584301948547363,0.46712836623191833,0.07335984706878662
1840,12,1,0,1,0.016088061034679413,41.786643981933594,0.02362338826060295,62.64340703385074,39.640506744384766,0.1,0.5705015659332275,0.3693363666534424,0.21200688183307648,0.6888498663902283
1840,13,0,0,1,0.0161091648042202,41.78544616699219,0.023623263463377953,62.64508092785087,39.640506744384766,0.1,0.5705015659332275,0.3693363666534424,0.21200688183307648,0.6888498663902283
1840,14,0,0,1,0.016124799847602844,41.7822265625,0.023624487221240997,62.64624320381541,39.640506744384766,0.1,0.5705015659332275,0.3693363666534424,0.21200688183307648,0.6888498663902283
1841,0,0,1,1,0.01237326581031084,43.97715377807617,0.022565679624676704,64.9864197169966,43.79253005981445,0.1,0.5465332269668579,0.3880893290042877,-0.7900691628456116,-0.09884065389633179
1841,1,0,0,1,0.012357057072222233,43.977149963378906,0.022566132247447968,64.98649444776584,43.79253005981445,0.1,0.5465332269668579,0.3880893290042877,-0.7900691628456116,-0.09884065389633179
1841,2,0,0,1,0.012329877354204655,43.97740173339844,0.022566761821508408,64.98684057146488,43.79253005981445,0.1,0.5465332269668579,0.3880893290042877,-0.7900691628456116,-0.09884065389633179
1841,3,1,0,1,0.002924341941252351,34.86685562133789,0.028668273240327835,48.20423108649101,48.39656066894531,0.1,0.3358185291290283,0.37976568937301636,0.7460952997207642,-0.46651020646095276
1841,4,0,0,1,0.0029152005445212126,34.868404388427734,0.02866707555949688,48.206351964225696,48.39656066894531,0.1,0.3358185291290283,0.37976568937301636,0.7460952997207642,-0.46651020646095276
1841,5,0,0,1,0.002870419528335333,34.86759567260742,0.028668111190199852,48.20357321948449,48.39656066894531,0.1,0.3358185291290283,0.37976568937301636,0.7460952997207642,-0.46651020646095276
1841,6,1,0,1,0.005763678811490536,43.49241256713867,0.022954357787966728,65.39830591060229,39.111968994140625,0.1,0.5224442481994629,0.3744266629219055,0.5721521973609924,-0.42230677604675293
1841,7,0,0,1,0.005811578594148159,43.49358367919922,0.022953102365136147,65.39815454899932,39.111968994140625,0.1,0.5224442481994629,0.3744266629219055,0.5721521973609924,-0.42230677604675293
1841,8,0,0,1,0.005866733379662037,43.491695404052734,0.02295335941016674,65.39274184064415,39.111968994140625,0.1,0.5224442481994629,0.3744266629219055,0.5721521973609924,-0.42230677604675293
1841,9,1,0,1,0.008678901940584183,42.19021987915039,0.02361307665705681,62.447370729032585,27.393217086791992,0.1,0.579782247543335,0.3743313252925873,-0.23902739584445953,-0.43695327639579773
1841,10,0,0,1,0.008717604912817478,42.189517974853516,0.023612674325704575,62.44629571859702,27.393217086791992,0.1,0.579782247543335,0.3743313252925873,-0.23902739584445953,-0.43695327639579773
1841,11,0,0,1,0.008745978586375713,42.19038772583008,0.023611603304743767,62.446056025370595,27.393217086791992,0.1,0.579782247543335,0.3743313252925873,-0.23902739584445953,-0.43695327639579773
1841,12,1,0,1,0.017355579882860184,39.55927276611328,0.024900661781430244,59.25843275304606,17.91224479675293,0.1,0.6027358174324036,0.3600332736968994,0.01250463631004095,0.3254370391368866
1841,13,0,0,1,0.017357995733618736,39.56218719482422,0.024898722767829895,59.2597474817382,17.91224479675293,0.1,0.6027358174324036,0.3600332736968994,0.01250463631004095,0.3254370391368866
1841,14,0,0,1,0.017344966530799866,39.56163787841797,0.02489962987601757,59.259884844818224,17.91224479675293,0.1,0.6027358174324036,0.3600332736968994,0.01250463631004095,0.3254370391368866
1842,0,0,1,1,0.007522743660956621,66.24822998046875,0.015052092261612415,102.87420738352611,12.221712112426758,0.1,0.4917546212673187,0.47088295221328735,-0.06789062172174454,0.21158793568611145
1842,1,0,0,1,0.00752713019028306,66.24827575683594,0.01505203079432249,102.87428623384503,12.221712112426758,0.1,0.4917546212673187,0.47088295221328735,-0.06789062172174454,0.21158793568611145
1842,2,0,0,1,0.007536095567047596,66.24838256835938,0.015051905065774918,102.874522785527,12.221712112426758,0.1,0.4917546212673187,0.47088295221328735,-0.06789062172174454,0.21158793568611145
1842,3,1,0,1,0.009118249639868736,62.77413558959961,0.015864042565226555,97.37769055814188,38.01982498168945,0.1,0.5430262088775635,0.48577138781547546,0.6748114228248596,0.14994366466999054
1842,4,0,0,1,0.009133541956543922,62.77497482299805,0.015863608568906784,97.37903291703914,38.01982498168945,0.1,0.5430262088775635,0.48577138781547546,0.6748114228248596,0.14994366466999054
1842,5,0,0,1,0.009157605469226837,62.776668548583984,0.015862831845879555,97.38167358629755,38.01982498168945,0.1,0.5430262088775635,0.48577138781547546,0.6748114228248596,0.14994366466999054
1842,6,1,0,1,0.006545740179717541,58.444881439208984,0.01707352139055729,90.25556316832179,24.73462677001953,0.1,0.49020707607269287,0.5326923727989197,-0.3893265128135681,0.22510749101638794
1842,7,0,0,1,0.0065401578322052956,58.44465637207031,0.017073649913072586,90.25611699467328,24.73462677001953,0.1,0.49020707607269287,0.5326923727989197,-0.3893265128135681,0.22510749101638794
1842,8,0,0,1,0.006556433625519276,58.44617462158203,0.017073024064302444,90.25796818961354,24.73462677001953,0.1,0.49020707607269287,0.5326923727989197,-0.3893265128135681,0.22510749101638794
1842,9,1,0,1,0.0035371307749301195,59.56681442260742,0.016777371987700462,92.39648172170699,25.890424728393555,0.1,0.4468478560447693,0.4990883469581604,-0.3017812967300415,0.3612748086452484
1842,10,0,0,1,0.003519773716107011,59.570396423339844,0.016776466742157936,92.40037777950843,25.890424728393555,0.1,0.4468478560447693,0.4990883469581604,-0.3017812967300415,0.3612748086452484
1842,11,0,0,1,0.003497977275401354,59.573707580566406,0.01677566207945347,92.40513300545433,25.890424728393555,0.1,0.4468478560447693,0.4990883469581604,-0.3017812967300415,0.3612748086452484
1842,12,1,0,1,0.0106045575812459,62.77009201049805,0.015841826796531677,97.0842955790165,25.566911697387695,0.1,0.5104665756225586,0.5092803239822388,-0.42577293515205383,-0.18656282126903534
1842,13,0,0,1,0.010586254298686981,62.77120590209961,0.015841852873563766,97.08614778310513,25.566911697387695,0.1,0.5104665756225586,0.5092803239822388,-0.42577293515205383,-0.18656282126903534
1842,14,0,0,1,0.010567964985966682,62.772220611572266,0.015841903164982796,97.08726265091703,25.566911697387695,0.1,0.5104665756225586,0.5092803239822388,-0.42577293515205383,-0.18656282126903534
1843,0,0,1,1,0.013784187845885754,60.47137451171875,0.016380392014980316,93.89920513662952,45.5092887878418,0.1,0.5279118418693542,0.5179091691970825,-0.5741228461265564,0.5958544611930847
1843,1,0,0,1,0.013775046914815903,60.471824645996094,0.01638047583401203,93.90001808490952,45.5092887878418,0.1,0.5279118418693542,0.5179091691970825,-0.5741228461265564,0.5958544611930847
1843,2,0,0,1,0.013758217915892601,60.4727783203125,0.01638059690594673,93.9020546232083,45.5092887878418,0.1,0.5279118418693542,0.5179091691970825,-0.5741228461265564,0.5958544611930847
1843,3,1,0,1,0.012547943741083145,52.803489685058594,0.018789635971188545,82.85700889592032,26.62021827697754,0.1,0.5271245241165161,0.5537312030792236,0.18741334974765778,0.4462466537952423
1843,4,0,0,1,0.012581078335642815,52.807559967041016,0.018787406384944916,82.86300670873271,26.62021827697754,0.1,0.5271245241165161,0.5537312030792236,0.18741334974765778,0.4462466537952423
1843,5,0,0,1,0.012607455253601074,52.81204605102539,0.018785186111927032,82.86903736818127,26.62021827697754,0.1,0.5271245241165161,0.5537312030792236,0.18741334974765778,0.4462466537952423
1843,6,1,0,1,0.001670642290264368,61.21915054321289,0.016332479193806648,94.49685916010463,39.751243591308594,0.1,0.5191748142242432,0.4079189598560333,0.37575414776802063,-0.6173946857452393
1843,7,0,0,1,0.001680199638940394,61.21833038330078,0.01633267104625702,94.49545371100004,39.751243591308594,0.1,0.5191748142242432,0.4079189598560333,0.37575414776802063,-0.6173946857452393
1843,8,0,0,1,0.0017031271709129214,61.220951080322266,0.016331909224390984,94.49858068431662,39.751243591308594,0.1,0.5191748142242432,0.4079189598560333,0.37575414776802063,-0.6173946857452393
1843,9,1,0,1,0.018273714929819107,59.26515579223633,0.0165939349681139,91.39440140233063,34.5587043762207,0.1,0.5700714588165283,0.451486736536026,0.479373037815094,-0.4062175750732422
1843,10,0,0,1,0.018299322575330734,59.269264221191406,0.016592008993029594,91.40057856687568,34.5587043762207,0.1,0.5700714588165283,0.451486736536026,0.479373037815094,-0.4062175750732422
1843,11,0,0,1,0.01832902990281582,59.273834228515625,0.016589825972914696,91.4071845444874,34.5587043762207,0.1,0.5700714588165283,0.451486736536026,0.479373037815094,-0.4062175750732422
1843,12,1,0,1,0.013169827871024609,63.72423553466797,0.015557114966213703,98.75216086088444,29.681549072265625,0.1,0.5376455187797546,0.48439621925354004,0.10188531875610352,0.5299596190452576
1843,13,0,0,1,0.013182282447814941,63.72593688964844,0.015556445345282555,98.75415899582052,29.681549072265625,0.1,0.5376455187797546,0.48439621925354004,0.10188531875610352,0.5299596190452576
1843,14,0,0,1,0.01317843608558178,63.72873306274414,0.01555584091693163,98.75702010252965,29.681549072265625,0.1,0.5376455187797546,0.48439621925354004,0.10188531875610352,0.5299596190452576
1844,0,0,1,1,0.017774442210793495,53.42793655395508,0.01842346228659153,82.60780806869207,14.201083183288574,0.1,0.5848373174667358,0.5074656009674072,-0.16381040215492249,-0.19958502054214478
1844,1,0,0,1,0.01776915229856968,53.42730712890625,0.01842385344207287,82.60719795558803,14.201083183288574,0.1,0.5848373174667358,0.5074656009674072,-0.16381040215492249,-0.19958502054214478
1844,2,0,0,1,0.017759982496500015,53.42580795288086,0.01842466928064823,82.60532318525782,14.201083183288574,0.1,0.5848373174667358,0.5074656009674072,-0.16381040215492249,-0.19958502054214478
1844,3,1,0,1,0.01193299051374197,51.049983978271484,0.01944967359304428,79.47474134706844,3.3655636310577393,0.1,0.6011884808540344,0.49086233973503113,-0.03599102422595024,0.04948853701353073
1844,4,0,0,1,0.011937051080167294,51.04820251464844,0.01945025660097599,79.4722825582935,3.3655636310577393,0.1,0.6011884808540344,0.49086233973503113,-0.03599102422595024,0.04948853701353073
1844,5,0,0,1,0.011936541646718979,51.04719543457031,0.019450653344392776,79.47084147291176,3.3655636310577393,0.1,0.6011884808540344,0.49086233973503113,-0.03599102422595024,0.04948853701353073
1844,6,1,0,1,0.015488664619624615,59.274234771728516,0.016669582575559616,92.71148949103487,30.98779296875,0.1,0.4702373743057251,0.4052652418613434,-0.026079948991537094,-0.562810480594635
1844,7,0,0,1,0.015496233478188515,59.27522659301758,0.016669107601046562,92.71293043304068,30.98779296875,0.1,0.4702373743057251,0.4052652418613434,-0.026079948991537094,-0.562810480594635
1844,8,0,0,1,0.015508276410400867,59.277164459228516,0.016668252646923065,92.7165009601142,30.98779296875,0.1,0.4702373743057251,0.4052652418613434,-0.026079948991537094,-0.562810480594635
1844,9,1,0,1,0.006692147813737392,58.70624542236328,0.016995862126350403,90.49018826063428,19.851377487182617,0.1,0.5116617679595947,0.5317452549934387,0.06669903546571732,0.35471779108047485
1844,10,0,0,1,0.006689558736979961,58.704498291015625,0.01699639856815338,90.48707691439036,19.851377487182617,0.1,0.5116617679595947,0.5317452549934387,0.06669903546571732,0.35471779108047485
1844,11,0,0,1,0.006691455375403166,58.7047233581543,0.016996311023831367,90.4878242280329,19.851377487182617,0.1,0.5116617679595947,0.5317452549934387,0.06669903546571732,0.35471779108047485
1844,12,1,0,1,0.020156385377049446,66.13190460205078,0.014817219227552414,103.21106104181726,28.423593521118164,0.1,0.5038468837738037,0.46842798590660095,0.2546141445636749,0.4497179388999939
1844,13,0,0,1,0.020142067223787308,66.13252258300781,0.01481750886887312,103.2118844860134,28.423593521118164,0.1,0.5038468837738037,0.46842798590660095,0.2546141445636749,0.4497179388999939
1844,14,0,0,1,0.020126674324274063,66.13327026367188,0.014817800372838974,103.21302542438539,28.423593521118164,0.1,0.5038468837738037,0.46842798590660095,0.2546141445636749,0.4497179388999939
1845,0,0,1,1,0.005303924437612295,43.887908935546875,0.022753292694687843,65.67338339492662,11.155428886413574,0.1,0.5228133201599121,0.3820283114910126,0.09391860663890839,-0.17977115511894226
1845,1,0,0,1,0.005303533282130957,43.88813781738281,0.02275317907333374,65.67335126063824,11.155428886413574,0.1,0.5228133201599121,0.3820283114910126,0.09391860663890839,-0.17977115511894226
1845,2,0,0,1,0.005302908830344677,43.88864517211914,0.022752922028303146,65.67331510960142,11.155428886413574,0.1,0.5228133201599121,0.3820283114910126,0.09391860663890839,-0.17977115511894226
1845,3,1,0,1,0.013761091977357864,44.22545623779297,0.0223983284085989,65.56301913483877,21.80035972595215,0.1,0.5356431603431702,0.3970218598842621,0.14460864663124084,0.36904966831207275
1845,4,0,0,1,0.013751678168773651,44.22557830810547,0.022398557513952255,65.56297910187408,21.80035972595215,0.1,0.5356431603431702,0.3970218598842621,0.14460864663124084,0.36904966831207275
1845,5,0,0,1,0.013734238222241402,44.2255973815918,0.022399084642529488,65.56289903609135,21.80035972595215,0.1,0.5356431603431702,0.3970218598842621,0.14460864663124084,0.36904966831207275
1845,6,1,0,1,0.012149342335760593,39.95707702636719,0.02484283037483692,62.833139541483995,41.169761657714844,0.1,0.5661327838897705,0.3534047305583954,-0.15005572140216827,0.7333465218544006
1845,7,0,0,1,0.012192847207188606,39.95243835449219,0.024844398722052574,62.8327350889689,41.169761657714844,0.1,0.5661327838897705,0.3534047305583954,-0.15005572140216827,0.7333465218544006
1845,8,0,0,1,0.01225657481700182,39.945960998535156,0.02484649047255516,62.83191884611455,41.169761657714844,0.1,0.5661327838897705,0.3534047305583954,-0.15005572140216827,0.7333465218544006
1845,9,1,0,1,0.01489932555705309,43.987754821777344,0.02248266339302063,65.34478752756141,12.560384750366211,0.1,0.4801119565963745,0.38536980748176575,0.12999990582466125,0.18775829672813416
1845,10,0,0,1,0.01486833393573761,43.98701095581055,0.022484080865979195,65.34539596720747,12.560384750366211,0.1,0.4801119565963745,0.38536980748176575,0.12999990582466125,0.18775829672813416
1845,11,0,0,1,0.014841916039586067,43.985755920410156,0.022485604509711266,65.34572604051424,12.560384750366211,0.1,0.4801119565963745,0.38536980748176575,0.12999990582466125,0.18775829672813416
1845,12,1,0,1,0.0093406205996871,39.85491943359375,0.02498178742825985,58.492476244111074,28.29117202758789,0.1,0.6110177040100098,0.3685009777545929,0.3782716691493988,-0.3485719859600067
1845,13,0,0,1,0.009325285442173481,39.85553741455078,0.024981757625937462,58.49333021148625,28.29117202758789,0.1,0.6110177040100098,0.3685009777545929,0.3782716691493988,-0.3485719859600067
1845,14,0,0,1,0.009288682602345943,39.857322692871094,0.024981489405035973,58.49460483604117,28.29117202758789,0.1,0.6110177040100098,0.3685009777545929,0.3782716691493988,-0.3485719859600067
1846,0,0,1,1,0.006762364413589239,42.61332702636719,0.023413240909576416,63.45496078852468,16.076505661010742,0.1,0.5663350224494934,0.37695443630218506,0.0023908286821097136,-0.2922903299331665
1846,1,0,0,1,0.006759359501302242,42.613800048828125,0.023413028568029404,63.454990788540414,16.076505661010742,0.1,0.5663350224494934,0.37695443630218506,0.0023908286821097136,-0.2922903299331665
1846,2,0,0,1,0.006753565743565559,42.61484909057617,0.023412546142935753,63.45511078888703,16.076505661010742,0.1,0.5663350224494934,0.37695443630218506,0.0023908286821097136,-0.2922903299331665
1846,3,1,0,1,0.005189727526158094,35.803314208984375,0.027892787009477615,50.61156792932511,38.690067291259766,0.1,0.3526264727115631,0.3658721148967743,0.6408935785293579,0.29000940918922424
1846,4,0,0,1,0.0052034929394721985,35.80242919921875,0.027893276885151863,50.61080931624948,38.690067291259766,0.1,0.3526264727115631,0.3658721148967743,0.6408935785293579,0.29000940918922424
1846,5,0,0,1,0.005234661046415567,35.79960632324219,0.027895024046301842,50.607984994565165,38.690067291259766,0.1,0.3526264727115631,0.3658721148967743,0.6408935785293579,0.29000940918922424
1846,6,1,0,1,0.010390016250312328,36.39445114135742,0.02732880599796772,50.00683796031092,37.87178039550781,0.1,0.34627604484558105,0.38710278272628784,-0.3538333475589752,-0.5907126069068909
1846,7,0,0,1,0.01037686038762331,36.392948150634766,0.02733030915260315,50.00348916409736,37.87178039550781,0.1,0.34627604484558105,0.38710278272628784,-0.3538333475589752,-0.5907126069068909
1846,8,0,0,1,0.010348398238420486,36.393558502197266,0.027330655604600906,50.0028324986658,37.87178039550781,0.1,0.34627604484558105,0.38710278272628784,-0.3538333475589752,-0.5907126069068909
1846,9,1,0,1,0.007589451968669891,43.140419006347656,0.02311345562338829,64.28505073663297,1.0076324939727783,0.1,0.5518180131912231,0.37836745381355286,-0.010448312386870384,-0.015049146488308907
1846,10,0,0,1,0.0075942096300423145,43.13764572143555,0.02311485819518566,64.28045950147558,1.0076324939727783,0.1,0.5518180131912231,0.37836745381355286,-0.010448312386870384,-0.015049146488308907
1846,11,0,0,1,0.007598798256367445,43.1360969543457,0.023115606978535652,64.27780819834891,1.0076324939727783,0.1,0.5518180131912231,0.37836745381355286,-0.010448312386870384,-0.015049146488308907
1846,12,1,0,1,0.004558434244245291,36.236141204833984,0.02756810002028942,50.5009508596021,60.685150146484375,0.1,0.35054200887680054,0.37387004494667053,0.39380547404289246,-1.030696153640747
1846,13,0,0,1,0.00459850812330842,36.238258361816406,0.027565984055399895,50.50108387086336,60.685150146484375,0.1,0.35054200887680054,0.37387004494667053,0.39380547404289246,-1.030696153640747
1846,14,0,0,1,0.004675658885389566,36.24181365966797,0.027562294155359268,50.50061358418765,60.685150146484375,0.1,0.35054200887680054,0.37387004494667053,0.39380547404289246,-1.030696153640747
1847,0,0,1,1,0.008164355531334877,43.75778579711914,0.02277703583240509,65.46182804103066,13.120377540588379,0.1,0.5194242000579834,0.384989857673645,-0.0728592500090599,0.22715355455875397
1847,1,0,0,1,0.008156780153512955,43.75756072998047,0.022777294740080833,65.46186395960873,13.120377540588379,0.1,0.5194242000579834,0.384989857673645,-0.0728592500090599,0.22715355455875397
1847,2,0,0,1,0.008142402395606041,43.757080078125,0.02277781255543232,65.46188391439136,13.120377540588379,0.1,0.5194242000579834,0.384989857673645,-0.0728592500090599,0.22715355455875397
1847,3,1,0,1,0.011712511070072651,35.80770492553711,0.027736051008105278,48.58525994115155,5.6447577476501465,0.1,0.33867138624191284,0.4027271568775177,-0.06278087198734283,0.08119039982557297
1847,4,0,0,1,0.011703619733452797,35.808109283447266,0.027736026793718338,48.58578316896922,5.6447577476501465,0.1,0.33867138624191284,0.4027271568775177,-0.06278087198734283,0.08119039982557297
1847,5,0,0,1,0.011693272739648819,35.80851745605469,0.02773604728281498,48.586310805071456,5.6447577476501465,0.1,0.33867138624191284,0.4027271568775177,-0.06278087198734283,0.08119039982557297
1847,6,1,0,1,0.014537793584167957,43.85664367675781,0.022561877965927124,65.32548241296861,33.87216567993164,0.1,0.5230399370193481,0.4083196818828583,0.5347306728363037,0.30552181601524353
1847,7,0,0,1,0.014553953893482685,43.856849670410156,0.022561242803931236,65.32546651559917,33.87216567993164,0.1,0.5230399370193481,0.4083196818828583,0.5347306728363037,0.30552181601524353
1847,8,0,0,1,0.01458312664180994,43.857540130615234,0.02255992777645588,65.32587190093682,33.87216567993164,0.1,0.5230399370193481,0.4083196818828583,0.5347306728363037,0.30552181601524353
1847,9,1,0,1,0.009040922857820988,33.99007034301758,0.02930036373436451,48.656465203123425,17.510208129882812,0.1,0.6648536324501038,0.3586718738079071,-0.18938836455345154,0.25590988993644714
1847,10,0,0,1,0.00906404759734869,33.988651275634766,0.029300972819328308,48.6575235594839,17.510208129882812,0.1,0.6648536324501038,0.3586718738079071,-0.18938836455345154,0.25590988993644714
1847,11,0,0,1,0.009090782143175602,33.985679626464844,0.029302826151251793,48.656782705197244,17.510208129882812,0.1,0.6648536324501038,0.3586718738079071,-0.18938836455345154,0.25590988993644714
1847,12,1,0,1,0.015517785213887691,36.604095458984375,0.026992391794919968,51.60749494086493,29.849637985229492,0.1,0.6506301164627075,0.36870449781417847,-0.5424538850784302,0.017015572637319565
1847,13,0,0,1,0.015492943115532398,36.60207748413086,0.026994921267032623,51.60591744028471,29.849637985229492,0.1,0.6506301164627075,0.36870449781417847,-0.5424538850784302,0.017015572637319565
1847,14,0,0,1,0.015460078604519367,36.59971618652344,0.026998035609722137,51.60282720766866,29.849637985229492,0.1,0.6506301164627075,0.36870449781417847,-0.5424538850784302,0.017015572637319565
1848,0,0,1,1,0.009052284993231297,54.738670349121094,0.01819392293691635,84.41205945610155,25.614898681640625,0.1,0.47071611881256104,0.5457570552825928,0.29306748509407043,0.3619552552700043
1848,1,0,0,1,0.009063993580639362,54.73923110961914,0.018193544819951057,84.41265006796695,25.614898681640625,0.1,0.47071611881256104,0.5457570552825928,0.29306748509407043,0.3619552552700043
1848,2,0,0,1,0.009088147431612015,54.74043655395508,0.018192745745182037,84.414003861179,25.614898681640625,0.1,0.47071611881256104,0.5457570552825928,0.29306748509407043,0.3619552552700043
1848,3,1,0,1,0.006471028085798025,61.2839241027832,0.016283364966511726,95.04772773343413,57.83702850341797,0.1,0.5525010824203491,0.49204879999160767,-0.26748478412628174,1.0169942378997803
1848,4,0,0,1,0.00643839780241251,61.28573226928711,0.016283227130770683,95.05105123500915,57.83702850341797,0.1,0.5525010824203491,0.49204879999160767,-0.26748478412628174,1.0169942378997803
1848,5,0,0,1,0.006385232787579298,61.28743362426758,0.01628332957625389,95.05450960617787,57.83702850341797,0.1,0.5525010824203491,0.49204879999160767,-0.26748478412628174,1.0169942378997803
1848,6,1,0,1,0.0062433634884655476,60.597007751464844,0.01647033356130123,94.01762492552959,19.510496139526367,0.1,0.5572513341903687,0.4908454716205597,0.2557050287723541,-0.245871439576149
1848,7,0,0,1,0.006222242955118418,60.59856033325195,0.016470128670334816,94.02033341462122,19.510496139526367,0.1,0.5572513341903687,0.4908454716205597,0.2557050287723541,-0.245871439576149
1848,8,0,0,1,0.006219771690666676,60.60020446777344,0.01646970771253109,94.0227209660224,19.510496139526367,0.1,0.5572513341903687,0.4908454716205597,0.2557050287723541,-0.245871439576149
1848,9,1,0,1,0.004859453067183495,45.606605529785156,0.021900774911046028,72.8440687482285,40.3165397644043,0.1,0.4198368191719055,0.3711225390434265,-0.658282995223999,0.3224802315235138
1848,10,0,0,1,0.004864633549004793,45.606658935546875,0.021900692954659462,72.84415770142454,40.3165397644043,0.1,0.4198368191719055,0.3711225390434265,-0.658282995223999,0.3224802315235138
1848,11,0,0,1,0.004866505041718483,45.607784271240234,0.021900132298469543,72.84516585282987,40.3165397644043,0.1,0.4198368191719055,0.3711225390434265,-0.658282995223999,0.3224802315235138
1848,12,1,0,1,0.014508871361613274,52.98016357421875,0.01867736503481865,82.9157967552514,30.078962326049805,0.1,0.5927613973617554,0.4352554380893707,0.262421190738678,0.4798166751861572
1848,13,0,0,1,0.01449224166572094,52.975975036621094,0.018679291009902954,82.9099193372036,30.078962326049805,0.1,0.5927613973617554,0.4352554380893707,0.262421190738678,0.4798166751861572
1848,14,0,0,1,0.014464600943028927,52.97513198852539,0.018680337816476822,82.90782594837431,30.078962326049805,0.1,0.5927613973617554,0.4352554380893707,0.262421190738678,0.4798166751861572
1849,0,0,1,1,0.019181573763489723,51.15221405029297,0.019193138927221298,80.46278454536251,39.247806549072266,0.1,0.592263400554657,0.4191775918006897,0.2286764234304428,-0.675963819026947
1849,1,0,0,1,0.01919923722743988,51.15357208251953,0.019191978499293327,80.46400857769724,39.247806549072266,0.1,0.592263400554657,0.4191775918006897,0.2286764234304428,-0.675963819026947
1849,2,0,0,1,0.01923428848385811,51.156497955322266,0.019189588725566864,80.46715023014717,39.247806549072266,0.1,0.592263400554657,0.4191775918006897,0.2286764234304428,-0.675963819026947
1849,3,1,0,1,0.02057521976530552,50.36104965209961,0.019440727308392525,80.33752747676591,17.62298011779785,0.1,0.5331920981407166,0.36478185653686523,0.1642141044139862,-0.2751387357711792
1849,4,0,0,1,0.020600775256752968,50.366981506347656,0.019437415525317192,80.3452281342959,17.62298011779785,0.1,0.5331920981407166,0.36478185653686523,0.1642141044139862,-0.2751387357711792
1849,5,0,0,1,0.020619474351406097,50.3721809387207,0.01943466067314148,80.35202228965233,17.62298011779785,0.1,0.5331920981407166,0.36478185653686523,0.1642141044139862,-0.2751387357711792
1849,6,1,0,1,0.018459385260939598,48.75465393066406,0.02016436867415905,77.36339117000853,18.393373489379883,0.1,0.5895479917526245,0.3973120450973511,0.06975211203098297,0.32706984877586365
1849,7,0,0,1,0.018463723361492157,48.75700378417969,0.020163236185908318,77.36734895040439,18.393373489379883,0.1,0.5895479917526245,0.3973120450973511,0.06975211203098297,0.32706984877586365
1849,8,0,0,1,0.018474770709872246,48.757545471191406,0.02016260102391243,77.36915517066954,18.393373489379883,0.1,0.5895479917526245,0.3973120450973511,0.06975211203098297,0.32706984877586365
1849,9,1,0,1,0.013337388634681702,58.67870330810547,0.016891052946448326,90.60551984421555,20.867029190063477,0.1,0.4426104426383972,0.49694234132766724,-0.23514516651630402,-0.2977440059185028
1849,10,0,0,1,0.01333062443882227,58.678958892822266,0.016891133040189743,90.60626146984853,20.867029190063477,0.1,0.4426104426383972,0.49694234132766724,-0.23514516651630402,-0.2977440059185028
1849,11,0,0,1,0.013315930031239986,58.67861557006836,0.016891563311219215,90.60633792678969,20.867029190063477,0.1,0.4426104426383972,0.49694234132766724,-0.23514516651630402,-0.2977440059185028
1849,12,1,0,1,0.017709551379084587,60.99671936035156,0.01613924466073513,95.14724732376115,26.99333381652832,0.1,0.5223985314369202,0.5129984617233276,-0.4856448173522949,-0.07086516171693802
1849,13,0,0,1,0.01768939197063446,60.994747161865234,0.016140341758728027,95.14394238384553,26.99333381652832,0.1,0.5223985314369202,0.5129984617233276,-0.4856448173522949,-0.07086516171693802
1849,14,0,0,1,0.017662718892097473,60.993438720703125,0.01614144816994667,95.14152284127225,26.99333381652832,0.1,0.5223985314369202,0.5129984617233276,-0.4856448173522949,-0.07086516171693802
1850,0,0,1,1,0.0015906558837741613,49.13222885131836,0.020350664854049683,77.83266852794777,22.209470748901367,0.1,0.440498948097229,0.37383076548576355,-0.16416878998279572,0.3689308166503906
1850,1,0,0,1,0.0015798761742189527,49.13157272338867,0.020350970327854156,77.83213255288221,22.209470748901367,0.1,0.440498948097229,0.37383076548576355,-0.16416878998279572,0.3689308166503906
1850,2,0,0,1,0.0015607521636411548,49.130062103271484,0.020351657643914223,77.83050774726605,22.209470748901367,0.1,0.440498948097229,0.37383076548576355,-0.16416878998279572,0.3689308166503906
1850,3,1,0,1,0.015458742156624794,51.625247955322266,0.019140295684337616,82.05300936049518,35.20563888549805,0.1,0.4056660532951355,0.45676153898239136,-0.556860089302063,0.31565502285957336
1850,4,0,0,1,0.015485442243516445,51.62714385986328,0.019138801842927933,82.05541723099698,35.20563888549805,0.1,0.4056660532951355,0.45676153898239136,-0.556860089302063,0.31565502285957336
1850,5,0,0,1,0.015517939813435078,51.630619049072266,0.019136548042297363,82.05996999734731,35.20563888549805,0.1,0.4056660532951355,0.45676153898239136,-0.556860089302063,0.31565502285957336
1850,6,1,0,1,0.01761781796813011,51.22428512573242,0.019221359863877296,80.97077775371363,22.92971420288086,0.1,0.41919365525245667,0.5145096182823181,0.004153282381594181,-0.4168832004070282
1850,7,0,0,1,0.017619172111153603,51.22909164428711,0.01921951211988926,80.977763619602,22.92971420288086,0.1,0.41919365525245667,0.5145096182823181,0.004153282381594181,-0.4168832004070282
1850,8,0,0,1,0.01763271540403366,51.23038101196289,0.0192185677587986,80.97971792371777,22.92971420288086,0.1,0.41919365525245667,0.5145096182823181,0.004153282381594181,-0.4168832004070282
1850,9,1,0,1,0.009222661145031452,48.17500305175781,0.020669560879468918,76.80373187078364,9.623504638671875,0.1,0.4061405062675476,0.40746766328811646,-0.10983235388994217,-0.1362069845199585
1850,10,0,0,1,0.009238696657121181,48.176353454589844,0.020668676123023033,76.80596237691638,9.623504638671875,0.1,0.4061405062675476,0.40746766328811646,-0.10983235388994217,-0.1362069845199585
1850,11,0,0,1,0.009250122122466564,48.17780303955078,0.02066783420741558,76.80824795600877,9.623504638671875,0.1,0.4061405062675476,0.40746766328811646,-0.10983235388994217,-0.1362069845199585
1850,12,1,0,1,0.014869162812829018,50.050743103027344,0.019760072231292725,79.58131526921925,36.1053466796875,0.1,0.48180440068244934,0.3598649799823761,-0.04672902822494507,0.6547955274581909
1850,13,0,0,1,0.01485451404005289,50.05060958862305,0.019760554656386375,79.58212923450562,36.1053466796875,0.1,0.48180440068244934,0.3598649799823761,-0.04672902822494507,0.6547955274581909
1850,14,0,0,1,0.014825334772467613,50.047080993652344,0.019762804731726646,79.57824830321948,36.1053466796875,0.1,0.48180440068244934,0.3598649799823761,-0.04672902822494507,0.6547955274581909
1851,0,0,1,1,0.020291795954108238,39.82719039916992,0.02459683082997799,56.875461310513835,54.59524917602539,0.1,0.6247214674949646,0.37652429938316345,-0.8744063377380371,0.4698399305343628
1851,1,0,0,1,0.0202985480427742,39.825809478759766,0.024597344920039177,56.87422012204308,54.59524917602539,0.1,0.6247214674949646,0.37652429938316345,-0.8744063377380371,0.4698399305343628
1851,2,0,0,1,0.02031278982758522,39.822906494140625,0.02459842711687088,56.871484878505164,54.59524917602539,0.1,0.6247214674949646,0.37652429938316345,-0.8744063377380371,0.4698399305343628
1851,3,1,0,1,0.0231346283107996,42.208736419677734,0.02306618168950081,63.779865925533535,27.644840240478516,0.1,0.5561281442642212,0.42931944131851196,-0.5003224611282349,-0.04814417287707329
1851,4,0,0,1,0.023169176653027534,42.214237213134766,0.023061329498887062,63.78463221515868,27.644840240478516,0.1,0.5561281442642212,0.42931944131851196,-0.5003224611282349,-0.04814417287707329
1851,5,0,0,1,0.02319302223622799,42.21530532836914,0.02305947244167328,63.786989101683446,27.644840240478516,0.1,0.5561281442642212,0.42931944131851196,-0.5003224611282349,-0.04814417287707329
1851,6,1,0,1,0.017551925033330917,38.360633850097656,0.025669923052191734,57.755224850400054,22.944978713989258,0.1,0.6112716794013977,0.35287341475486755,-0.35914623737335205,0.21226008236408234
1851,7,0,0,1,0.017524033784866333,38.357887268066406,0.025673018768429756,57.75131082355207,22.944978713989258,0.1,0.6112716794013977,0.35287341475486755,-0.35914623737335205,0.21226008236408234
1851,8,0,0,1,0.017488908022642136,38.35575866699219,0.025676021352410316,57.74852162658938,22.944978713989258,0.1,0.6112716794013977,0.35287341475486755,-0.35914623737335205,0.21226008236408234
1851,9,1,0,1,0.007738376036286354,38.820037841796875,0.025682879611849785,55.26136594064388,28.96198272705078,0.1,0.6353698372840881,0.4151885509490967,0.4682554602622986,-0.24088352918624878
1851,10,0,0,1,0.007739188615232706,38.82072448730469,0.02568241022527218,55.26046153477187,28.96198272705078,0.1,0.6353698372840881,0.4151885509490967,0.4682554602622986,-0.24088352918624878
1851,11,0,0,1,0.007709473371505737,38.82156753540039,0.025682441890239716,55.26120098390648,28.96198272705078,0.1,0.6353698372840881,0.4151885509490967,0.4682554602622986,-0.24088352918624878
1851,12,1,0,1,0.01664791628718376,38.56293869018555,0.025574760511517525,53.885816703420545,42.43018341064453,0.1,0.36651748418807983,0.39280954003334045,0.00596710154786706,-0.7714347839355469
1851,13,0,0,1,0.016622530296444893,38.55944061279297,0.02557815983891487,53.88113873303315,42.43018341064453,0.1,0.36651748418807983,0.39280954003334045,0.00596710154786706,-0.7714347839355469
1851,14,0,0,1,0.016575070098042488,38.55742263793945,0.025581514462828636,53.878748684821645,42.43018341064453,0.1,0.36651748418807983,0.39280954003334045,0.00596710154786706,-0.7714347839355469
1852,0,0,1,1,0.012039660476148129,43.34971237182617,0.022901616990566254,65.29816228439432,34.404380798339844,0.1,0.4916352331638336,0.4217989146709442,0.26588451862335205,-0.5662141442298889
1852,1,0,0,1,0.012041616253554821,43.34868240356445,0.02290210872888565,65.29807095106764,34.404380798339844,0.1,0.4916352331638336,0.4217989146709442,0.26588451862335205,-0.5662141442298889
1852,2,0,0,1,0.012044759467244148,43.34638977050781,0.022903233766555786,65.29769370742542,34.404380798339844,0.1,0.4916352331638336,0.4217989146709442,0.26588451862335205,-0.5662141442298889
1852,3,1,0,1,0.011774584650993347,38.7163200378418,0.025650473311543465,59.42714749069692,42.736114501953125,0.1,0.5960053205490112,0.3515148460865021,-0.7739946246147156,-0.06850350648164749
1852,4,0,0,1,0.011773699894547462,38.719566345214844,0.02564834989607334,59.428917049938825,42.736114501953125,0.1,0.5960053205490112,0.3515148460865021,-0.7739946246147156,-0.06850350648164749
1852,5,0,0,1,0.011805997230112553,38.72051239013672,0.025646746158599854,59.428351305784346,42.736114501953125,0.1,0.5960053205490112,0.3515148460865021,-0.7739946246147156,-0.06850350648164749
1852,6,1,0,1,0.006802194751799107,38.73933029174805,0.025753909721970558,55.57454732083872,13.35080623626709,0.1,0.6300037503242493,0.42077988386154175,-0.18150851130485535,-0.161177858710289
1852,7,0,0,1,0.006839528679847717,38.7373161315918,0.025754593312740326,55.57037682772943,13.35080623626709,0.1,0.6300037503242493,0.42077988386154175,-0.18150851130485535,-0.161177858710289
1852,8,0,0,1,0.006864399649202824,38.73661422729492,0.025754619389772415,55.56794384984064,13.35080623626709,0.1,0.6300037503242493,0.42077988386154175,-0.18150851130485535,-0.161177858710289
1852,9,1,0,1,0.016802702099084854,39.56815719604492,0.024918589740991592,62.423453235335565,20.241008758544922,0.1,0.5622542500495911,0.3486301898956299,0.26331955194473267,0.25709980726242065
1852,10,0,0,1,0.01680460013449192,39.567893981933594,0.024918675422668457,62.422545980259734,20.241008758544922,0.1,0.5622542500495911,0.3486301898956299,0.26331955194473267,0.25709980726242065
1852,11,0,0,1,0.016819708049297333,39.56507873535156,0.024919815361499786,62.42062994420207,20.241008758544922,0.1,0.5622542500495911,0.3486301898956299,0.26331955194473267,0.25709980726242065
1852,12,1,0,1,0.01410925667732954,41.59687042236328,0.023802170529961586,60.73879894481407,15.448256492614746,0.1,0.5964416861534119,0.41317218542099,-0.09925460815429688,0.2627558410167694
1852,13,0,0,1,0.014104084111750126,41.59626770019531,0.02380269020795822,60.73789189743847,15.448256492614746,0.1,0.5964416861534119,0.41317218542099,-0.09925460815429688,0.2627558410167694
1852,14,0,0,1,0.014089033007621765,41.595577239990234,0.0238035898655653,60.736778739957494,15.448256492614746,0.1,0.5964416861534119,0.41317218542099,-0.09925460815429688,0.2627558410167694
1853,0,0,1,1,0.013951107859611511,42.489501953125,0.023307299241423607,64.11316820163269,27.016447067260742,0.1,0.5587882399559021,0.42371997237205505,0.4462530016899109,-0.20528925955295563
1853,1,0,0,1,0.01396067626774311,42.48912811279297,0.0233071930706501,64.11315288883677,27.016447067260742,0.1,0.5587882399559021,0.42371997237205505,0.4462530016899109,-0.20528925955295563
1853,2,0,0,1,0.013978078961372375,42.48814392089844,0.02330716699361801,64.11299976127988,27.016447067260742,0.1,0.5587882399559021,0.42371997237205505,0.4462530016899109,-0.20528925955295563
1853,3,1,0,1,0.004838440101593733,43.929229736328125,0.022737255319952965,64.23413359952042,35.35759353637695,0.1,0.44384726881980896,0.4055101275444031,-0.6331583261489868,0.1112942174077034
1853,4,0,0,1,0.004840486217290163,43.92932891845703,0.022737182676792145,64.2332421149543,35.35759353637695,0.1,0.44384726881980896,0.4055101275444031,-0.6331583261489868,0.1112942174077034
1853,5,0,0,1,0.004858364351093769,43.93044662475586,0.022736405953764915,64.23388767027195,35.35759353637695,0.1,0.44384726881980896,0.4055101275444031,-0.6331583261489868,0.1112942174077034
1853,6,1,0,1,0.009076124057173729,39.14439392089844,0.02544143795967102,54.436452518073295,16.126171112060547,0.1,0.36779582500457764,0.39167386293411255,-0.2522363066673279,-0.14948216080665588
1853,7,0,0,1,0.009062498807907104,39.145050048828125,0.025441326200962067,54.439477441933995,16.126171112060547,0.1,0.36779582500457764,0.39167386293411255,-0.2522363066673279,-0.14948216080665588
1853,8,0,0,1,0.00904486607760191,39.14594650268555,0.02544114924967289,54.44204447493842,16.126171112060547,0.1,0.36779582500457764,0.39167386293411255,-0.2522363066673279,-0.14948216080665588
1853,9,1,0,1,0.010397586971521378,42.728546142578125,0.023277392610907555,64.0882180516532,16.757064819335938,0.1,0.5609174966812134,0.4203966557979584,-0.06063638627529144,0.29857900738716125
1853,10,0,0,1,0.010389684699475765,42.72898483276367,0.023277344182133675,64.08824482821086,16.757064819335938,0.1,0.5609174966812134,0.4203966557979584,-0.06063638627529144,0.29857900738716125
1853,11,0,0,1,0.010372438468039036,42.731319427490234,0.02327648736536503,64.08976347817243,16.757064819335938,0.1,0.5609174966812134,0.4203966557979584,-0.06063638627529144,0.29857900738716125
1853,12,1,0,1,0.016893692314624786,39.20248794555664,0.02514716610312462,55.909452812687356,17.398550033569336,0.1,0.6285837888717651,0.37726712226867676,-0.31486058235168457,0.030530402436852455
1853,13,0,0,1,0.01691429503262043,39.20170974731445,0.025146789848804474,55.90873084678564,17.398550033569336,0.1,0.6285837888717651,0.37726712226867676,-0.31486058235168457,0.030530402436852455
1853,14,0,0,1,0.016936738044023514,39.20087814331055,0.025146368891000748,55.907351012218435,17.398550033569336,0.1,0.6285837888717651,0.37726712226867676,-0.31486058235168457,0.030530402436852455
1854,0,0,1,1,0.010621998459100723,56.10970687866211,0.01772196963429451,87.78816805158411,19.232267379760742,0.1,0.5061193704605103,0.38285699486732483,0.3035389482975006,-0.17360444366931915
1854,1,0,0,1,0.010623777285218239,56.1100959777832,0.017721813172101974,87.78862023526958,19.232267379760742,0.1,0.5061193704605103,0.38285699486732483,0.3035389482975006,-0.17360444366931915
1854,2,0,0,1,0.010627519339323044,56.110897064208984,0.017721490934491158,87.78957486056989,19.232267379760742,0.1,0.5061193704605103,0.38285699486732483,0.3035389482975006,-0.17360444366931915
1854,3,1,0,1,0.018812479451298714,56.48363494873047,0.01739371381700039,88.29967002192892,4.1873016357421875,0.1,0.48909640312194824,0.3856049180030823,0.01747250184416771,-0.07410066574811935
1854,4,0,0,1,0.01882782392203808,56.48406219482422,0.01739308051764965,88.3004034259255,4.1873016357421875,0.1,0.48909640312194824,0.3856049180030823,0.01747250184416771,-0.07410066574811935
1854,5,0,0,1,0.01883556880056858,56.484718322753906,0.01739262416958809,88.30135469084216,4.1873016357421875,0.1,0.48909640312194824,0.3856049180030823,0.01747250184416771,-0.07410066574811935
1854,6,1,0,1,0.01060597412288189,62.93622970581055,0.015799984335899353,98.46997575992347,15.191072463989258,0.1,0.4997648298740387,0.5020503401756287,0.10327159613370895,0.2561682164669037
1854,7,0,0,1,0.010604246519505978,62.9363899230957,0.015799973160028458,98.46990351664266,15.191072463989258,0.1,0.4997648298740387,0.5020503401756287,0.10327159613370895,0.2561682164669037
1854,8,0,0,1,0.010602389462292194,62.93708419799805,0.015799829736351967,98.47076141244693,15.191072463989258,0.1,0.4997648298740387,0.5020503401756287,0.10327159613370895,0.2561682164669037
1854,9,1,0,1,0.016838811337947845,57.313453674316406,0.017202291637659073,90.33176672950749,38.369728088378906,0.1,0.44285622239112854,0.501893937587738,0.4653101861476898,0.5197846293449402
1854,10,0,0,1,0.01686299964785576,57.313175201416016,0.017201675102114677,90.33219989921416,38.369728088378906,0.1,0.44285622239112854,0.501893937587738,0.4653101861476898,0.5197846293449402
1854,11,0,0,1,0.01689804717898369,57.31272888183594,0.017200790345668793,90.33246588267164,38.369728088378906,0.1,0.44285622239112854,0.501893937587738,0.4653101861476898,0.5197846293449402
1854,12,1,0,1,0.011174445040524006,50.926815032958984,0.019513806328177452,80.66046788911432,39.9647102355957,0.1,0.5087206363677979,0.36185118556022644,0.086917445063591,-0.7214139699935913
1854,13,0,0,1,0.011185804381966591,50.92641067504883,0.01951371505856514,80.65778371380185,39.9647102355957,0.1,0.5087206363677979,0.36185118556022644,0.086917445063591,-0.7214139699935913
1854,14,0,0,1,0.011214671656489372,50.92985916137695,0.019511763006448746,80.65905004061716,39.9647102355957,0.1,0.5087206363677979,0.36185118556022644,0.086917445063591,-0.7214139699935913
1855,0,0,1,1,0.009374563582241535,56.37012481689453,0.017662113532423973,88.26950935425522,64.55366516113281,0.1,0.47357216477394104,0.3866647183895111,1.0420912504196167,-0.5400226712226868
1855,1,0,0,1,0.009354742243885994,56.370635986328125,0.017662281170487404,88.26959643120941,64.55366516113281,0.1,0.47357216477394104,0.3866647183895111,1.0420912504196167,-0.5400226712226868
1855,2,0,0,1,0.009317588992416859,56.37177658081055,0.01766253635287285,88.27000279260054,64.55366516113281,0.1,0.47357216477394104,0.3866647183895111,1.0420912504196167,-0.5400226712226868
1855,3,1,0,1,0.009874599985778332,47.10456466674805,0.021126115694642067,75.19268900907362,18.62303924560547,0.1,0.3990538716316223,0.4086706042289734,-0.04504804313182831,0.3355907201766968
1855,4,0,0,1,0.009864981286227703,47.099388122558594,0.021128637716174126,75.18622862095258,18.62303924560547,0.1,0.3990538716316223,0.4086706042289734,-0.04504804313182831,0.3355907201766968
1855,5,0,0,1,0.00985588040202856,47.097286224365234,0.021129770204424858,75.18231186021465,18.62303924560547,0.1,0.3990538716316223,0.4086706042289734,-0.04504804313182831,0.3355907201766968
1855,6,1,0,1,0.01145396288484335,45.610923767089844,0.021781224757432938,73.91607228169208,38.17472839355469,0.1,0.5624326467514038,0.5665284395217896,0.6886042356491089,-0.08706022053956985
1855,7,0,0,1,0.011425512842833996,45.614219665527344,0.021780360490083694,73.91854021904838,38.17472839355469,0.1,0.5624326467514038,0.5665284395217896,0.6886042356491089,-0.08706022053956985
1855,8,0,0,1,0.011380867101252079,45.618133544921875,0.021779600530862808,73.9201126609612,38.17472839355469,0.1,0.5624326467514038,0.5665284395217896,0.6886042356491089,-0.08706022053956985
1855,9,1,0,1,0.014226630330085754,54.16130065917969,0.01827746257185936,84.7466156738747,12.784239768981934,0.1,0.5876930356025696,0.49090030789375305,-0.12385047972202301,0.19669711589813232
1855,10,0,0,1,0.014225240796804428,54.16554641723633,0.018276067450642586,84.75270287208673,12.784239768981934,0.1,0.5876930356025696,0.49090030789375305,-0.12385047972202301,0.19669711589813232
1855,11,0,0,1,0.014229144901037216,54.1675910949707,0.018275275826454163,84.75636230106178,12.784239768981934,0.1,0.5876930356025696,0.49090030789375305,-0.12385047972202301,0.19669711589813232
1855,12,1,0,1,0.005092696286737919,45.80522537231445,0.021803278475999832,73.32735856214317,11.017613410949707,0.1,0.4206397831439972,0.37300989031791687,-0.19807207584381104,0.029927488416433334
1855,13,0,0,1,0.005100083537399769,45.80433654785156,0.02180361934006214,73.32682775723093,11.017613410949707,0.1,0.4206397831439972,0.37300989031791687,-0.19807207584381104,0.029927488416433334
1855,14,0,0,1,0.005105052143335342,45.8042106628418,0.02180362306535244,73.32683276478853,11.017613410949707,0.1,0.4206397831439972,0.37300989031791687,-0.19807207584381104,0.029927488416433334
1856,0,0,1,1,0.014495943672955036,53.90665054321289,0.018356703221797943,84.10705156539787,16.172367095947266,0.1,0.4321959316730499,0.40412378311157227,-0.05887852609157562,0.2880878746509552
1856,1,0,0,1,0.014493869617581367,53.90632247924805,0.018356870859861374,84.10666286502962,16.172367095947266,0.1,0.4321959316730499,0.40412378311157227,-0.05887852609157562,0.2880878746509552
1856,2,0,0,1,0.014490203000605106,53.9055290222168,0.018357237800955772,84.10549678548107,16.172367095947266,0.1,0.4321959316730499,0.40412378311157227,-0.05887852609157562,0.2880878746509552
1856,3,1,0,1,0.009872358292341232,58.272125244140625,0.01707744039595127,90.39172041735323,13.354305267333984,0.1,0.4713147282600403,0.3969898223876953,0.10846836864948273,0.2172306478023529
1856,4,0,0,1,0.009883602149784565,58.27014923095703,0.01707782782614231,90.38886693630464,13.354305267333984,0.1,0.4713147282600403,0.3969898223876953,0.10846836864948273,0.2172306478023529
1856,5,0,0,1,0.00989354494959116,58.26825714111328,0.01707821525633335,90.38594515839947,13.354305267333984,0.1,0.4713147282600403,0.3969898223876953,0.10846836864948273,0.2172306478023529
1856,6,1,0,1,0.014143576845526695,51.4217643737793,0.019253477454185486,81.80499916727781,35.38357162475586,0.1,0.4088231921195984,0.49337953329086304,-0.5614327192306519,-0.31412842869758606
1856,7,0,0,1,0.014154434204101562,51.422637939453125,0.019252855330705643,81.80579069793842,35.38357162475586,0.1,0.4088231921195984,0.49337953329086304,-0.5614327192306519,-0.31412842869758606
1856,8,0,0,1,0.014172318391501904,51.42506408691406,0.01925145834684372,81.80880114736622,35.38357162475586,0.1,0.4088231921195984,0.49337953329086304,-0.5614327192306519,-0.31412842869758606
1856,9,1,0,1,0.006105998996645212,42.369102478027344,0.023558147251605988,70.19071913104699,27.068349838256836,0.1,0.5940329432487488,0.5555832982063293,-0.36836469173431396,-0.3263753354549408
1856,10,0,0,1,0.006138835102319717,42.36255645751953,0.02356131374835968,70.18619527853625,27.068349838256836,0.1,0.5940329432487488,0.5555832982063293,-0.36836469173431396,-0.3263753354549408
1856,11,0,0,1,0.006171531043946743,42.35557174682617,0.02356472611427307,70.18157109089431,27.068349838256836,0.1,0.5940329432487488,0.5555832982063293,-0.36836469173431396,-0.3263753354549408
1856,12,1,0,1,0.014231279492378235,52.6209831237793,0.018812354654073715,83.31719927616105,34.73100280761719,0.1,0.4807899594306946,0.5537465214729309,-0.6191574335098267,-0.12410463392734528
1856,13,0,0,1,0.014259641058743,52.61792755126953,0.018812688067555428,83.3136048835684,34.73100280761719,0.1,0.4807899594306946,0.5537465214729309,-0.6191574335098267,-0.12410463392734528
1856,14,0,0,1,0.01429428905248642,52.615806579589844,0.01881251484155655,83.311684984385,34.73100280761719,0.1,0.4807899594306946,0.5537465214729309,-0.6191574335098267,-0.12410463392734528
1857,0,0,1,1,0.015430636703968048,37.80071258544922,0.026141447946429253,53.513717458178995,22.804040908813477,0.1,0.3680630624294281,0.3688943684101105,-0.39634373784065247,0.1217394545674324
1857,1,0,0,1,0.015421495772898197,37.80081558227539,0.02614174596965313,53.51417619388233,22.804040908813477,0.1,0.3680630624294281,0.3688943684101105,-0.39634373784065247,0.1217394545674324
1857,2,0,0,1,0.015402879565954208,37.80101776123047,0.026142355054616928,53.51523238272611,22.804040908813477,0.1,0.3680630624294281,0.3688943684101105,-0.39634373784065247,0.1217394545674324
1857,3,1,0,1,0.004153188318014145,35.221893310546875,0.02836695685982704,49.41815343377664,28.39504623413086,0.1,0.6638029217720032,0.3658340573310852,0.1129322275519371,0.5037704706192017
1857,4,0,0,1,0.004141530953347683,35.219085693359375,0.02836935594677925,49.415401523041446,28.39504623413086,0.1,0.6638029217720032,0.3658340573310852,0.1129322275519371,0.5037704706192017
1857,5,0,0,1,0.004116677679121494,35.21574020385742,0.02837234176695347,49.41411891895673,28.39504623413086,0.1,0.6638029217720032,0.3658340573310852,0.1129322275519371,0.5037704706192017
1857,6,1,0,1,0.010181333869695663,43.552310943603516,0.022842196747660637,63.65446357093263,25.63764190673828,0.1,0.44215822219848633,0.40781357884407043,-0.45565998554229736,0.09828277677297592
1857,7,0,0,1,0.010171868838369846,43.55253601074219,0.022842299193143845,63.65427489062645,25.63764190673828,0.1,0.44215822219848633,0.40781357884407043,-0.45565998554229736,0.09828277677297592
1857,8,0,0,1,0.010159464552998543,43.55311965942383,0.022842280566692352,63.65498433438166,25.63764190673828,0.1,0.44215822219848633,0.40781357884407043,-0.45565998554229736,0.09828277677297592
1857,9,1,0,1,0.006941694300621748,43.82269287109375,0.022764313966035843,64.29442766805344,23.836627960205078,0.1,0.5631910562515259,0.389294296503067,0.3826512396335602,-0.20348888635635376
1857,10,0,0,1,0.006944687571376562,43.820621490478516,0.022765344008803368,64.29180215949052,23.836627960205078,0.1,0.5631910562515259,0.389294296503067,0.3826512396335602,-0.20348888635635376
1857,11,0,0,1,0.006925079971551895,43.82121276855469,0.022765345871448517,64.29166357555383,23.836627960205078,0.1,0.5631910562515259,0.389294296503067,0.3826512396335602,-0.20348888635635376
1857,12,1,0,1,0.005085749551653862,42.87158966064453,0.0232953242957592,64.99420050592657,18.292648315429688,0.1,0.5427268743515015,0.36839759349823,0.22289036214351654,0.24685703217983246
1857,13,0,0,1,0.005111177451908588,42.87299346923828,0.02329426072537899,64.99514471222413,18.292648315429688,0.1,0.5427268743515015,0.36839759349823,0.22289036214351654,0.24685703217983246
1857,14,0,0,1,0.005132577382028103,42.8736457824707,0.023293649777770042,64.99640763103285,18.292648315429688,0.1,0.5427268743515015,0.36839759349823,0.22289036214351654,0.24685703217983246
1858,0,0,1,1,0.013230952434241772,35.933555603027344,0.027586618438363075,50.49164656076734,50.50502395629883,0.1,0.34976693987846375,0.3753238320350647,-0.8312398791313171,-0.39021268486976624
1858,1,0,0,1,0.013229463249444962,35.93547058105469,0.02758520282804966,50.493227907216465,50.50502395629883,0.1,0.34976693987846375,0.3753238320350647,-0.8312398791313171,-0.39021268486976624
1858,2,0,0,1,0.013227780349552631,35.93951416015625,0.027582159265875816,50.49708433846223,50.50502395629883,0.1,0.34976693987846375,0.3753238320350647,-0.8312398791313171,-0.39021268486976624
1858,3,1,0,1,0.013057987205684185,38.65330123901367,0.02565138414502144,56.51360800147202,21.61600112915039,0.1,0.3858147859573364,0.3664320111274719,-0.38626939058303833,-0.07252085953950882
1858,4,0,0,1,0.013076744973659515,38.65620803833008,0.025648826733231544,56.51716566374581,21.61600112915039,0.1,0.3858147859573364,0.3664320111274719,-0.38626939058303833,-0.07252085953950882
1858,5,0,0,1,0.013090037740767002,38.6596565246582,0.025646092370152473,56.52161039624438,21.61600112915039,0.1,0.3858147859573364,0.3664320111274719,-0.38626939058303833,-0.07252085953950882
1858,6,1,0,1,0.012906324118375778,40.341522216796875,0.0245827604085207,60.916517269957055,20.2768611907959,0.1,0.5800789594650269,0.35598769783973694,0.27423447370529175,0.2464004009962082
1858,7,0,0,1,0.012899937108159065,40.34135055541992,0.02458306774497032,60.91645506251792,20.2768611907959,0.1,0.5800789594650269,0.35598769783973694,0.27423447370529175,0.2464004009962082
1858,8,0,0,1,0.012884157709777355,40.34209442138672,0.024583112448453903,60.9186116612188,20.2768611907959,0.1,0.5800789594650269,0.35598769783973694,0.27423447370529175,0.2464004009962082
1858,9,1,0,1,0.018322227522730827,32.57087326049805,0.03019123524427414,46.88431739843873,23.781715393066406,0.1,0.3340330719947815,0.43758127093315125,-0.18246164917945862,0.3920115530490875
1858,10,0,0,1,0.018337732180953026,32.571678161621094,0.03018963150680065,46.88388749527883,23.781715393066406,0.1,0.3340330719947815,0.43758127093315125,-0.18246164917945862,0.3920115530490875
1858,11,0,0,1,0.018360091373324394,32.57497024536133,0.030185341835021973,46.885304158364065,23.781715393066406,0.1,0.3340330719947815,0.43758127093315125,-0.18246164917945862,0.3920115530490875
1858,12,1,0,1,0.015285888686776161,42.44999313354492,0.023283515125513077,63.288098222226,39.150543212890625,0.1,0.4371311068534851,0.37452155351638794,-0.18772603571414948,0.6866280436515808
1858,13,0,0,1,0.015262828208506107,42.44895553588867,0.023284904658794403,63.289448621072296,39.150543212890625,0.1,0.4371311068534851,0.37452155351638794,-0.18772603571414948,0.6866280436515808
1858,14,0,0,1,0.015232735313475132,42.44734191894531,0.023286858573555946,63.291060222189714,39.150543212890625,0.1,0.4371311068534851,0.37452155351638794,-0.18772603571414948,0.6866280436515808
1859,0,0,1,1,0.011879687197506428,40.336978912353516,0.024616828188300133,59.96164569849888,16.765697479248047,0.1,0.41489750146865845,0.3622688055038452,0.2990419864654541,-0.05912475287914276
1859,1,0,0,1,0.011885675601661205,40.33705139160156,0.024616608396172523,59.961478275155784,16.765697479248047,0.1,0.41489750146865845,0.3622688055038452,0.2990419864654541,-0.05912475287914276
1859,2,0,0,1,0.011895009316504002,40.33736038208008,0.024616146460175514,59.96117021864732,16.765697479248047,0.1,0.41489750146865845,0.3622688055038452,0.2990419864654541,-0.05912475287914276
1859,3,1,0,1,0.0038166537415236235,44.46529769897461,0.02247307449579239,65.98152429511993,12.248205184936523,0.1,0.4862305223941803,0.3948562741279602,0.1173296570777893,-0.18927931785583496
1859,4,0,0,1,0.0038043446838855743,44.46528244018555,0.022473188117146492,65.98149591314109,12.248205184936523,0.1,0.4862305223941803,0.3948562741279602,0.1173296570777893,-0.18927931785583496
1859,5,0,0,1,0.0037890588864684105,44.464332580566406,0.02247379720211029,65.9801660420804,12.248205184936523,0.1,0.4862305223941803,0.3948562741279602,0.1173296570777893,-0.18927931785583496
1859,6,1,0,1,0.015785329043865204,41.84162139892578,0.023603731766343117,63.812956693270905,35.9879264831543,0.1,0.5577661395072937,0.3630884885787964,0.4069771468639374,0.5123593211174011
1859,7,0,0,1,0.015794862061738968,41.84056854248047,0.023603972047567368,63.81248643510041,35.9879264831543,0.1,0.5577661395072937,0.3630884885787964,0.4069771468639374,0.5123593211174011
1859,8,0,0,1,0.0158248133957386,41.837646484375,0.0236045029014349,63.81161420039264,35.9879264831543,0.1,0.5577661395072937,0.3630884885787964,0.4069771468639374,0.5123593211174011
1859,9,1,0,1,0.006261124741286039,40.47005844116211,0.024661239236593246,58.33201089560623,32.28813934326172,0.1,0.39835125207901,0.37362951040267944,-0.5857604742050171,0.03899605944752693
1859,10,0,0,1,0.00624960009008646,40.468963623046875,0.024662084877490997,58.33056589472898,32.28813934326172,0.1,0.39835125207901,0.37362951040267944,-0.5857604742050171,0.03899605944752693
1859,11,0,0,1,0.0062233866192400455,40.469181060791016,0.024662356823682785,58.33156090958705,32.28813934326172,0.1,0.39835125207901,0.37362951040267944,-0.5857604742050171,0.03899605944752693
1859,12,1,0,1,0.00491920905187726,41.0595703125,0.024325408041477203,60.962696393638005,20.29718017578125,0.1,0.5906825065612793,0.42601361870765686,-0.3188972771167755,0.18572770059108734
1859,13,0,0,1,0.004893092438578606,41.06060791015625,0.024325106292963028,60.961955702817924,20.29718017578125,0.1,0.5906825065612793,0.42601361870765686,-0.3188972771167755,0.18572770059108734
1859,14,0,0,1,0.0048644584603607655,41.06342697143555,0.024323774501681328,60.96312558720925,20.29718017578125,0.1,0.5906825065612793,0.42601361870765686,-0.3188972771167755,0.18572770059108734
1860,0,0,1,1,0.017510132864117622,60.45563507080078,0.01628941111266613,94.24740397443999,10.34298038482666,0.1,0.44229355454444885,0.4625260531902313,0.12081166356801987,0.14411424100399017
1860,1,0,0,1,0.017506051808595657,60.455467224121094,0.016289573162794113,94.24714752636987,10.34298038482666,0.1,0.44229355454444885,0.4625260531902313,0.12081166356801987,0.14411424100399017
1860,2,0,0,1,0.017497671768069267,60.45512008666992,0.016289904713630676,94.24665945164045,10.34298038482666,0.1,0.44229355454444885,0.4625260531902313,0.12081166356801987,0.14411424100399017
1860,3,1,0,1,0.007077664136886597,57.12171173095703,0.017462685704231262,88.9635347397481,35.47865295410156,0.1,0.5350381135940552,0.5305625796318054,-0.3001521825790405,0.5709810256958008
1860,4,0,0,1,0.007091931998729706,57.12370300292969,0.017461899667978287,88.96618099392822,35.47865295410156,0.1,0.5350381135940552,0.5305625796318054,-0.3001521825790405,0.5709810256958008
1860,5,0,0,1,0.0071217892691493034,57.125675201416016,0.017460927367210388,88.96924760236928,35.47865295410156,0.1,0.5350381135940552,0.5305625796318054,-0.3001521825790405,0.5709810256958008
1860,6,1,0,1,0.011637351475656033,64.10707092285156,0.015493634156882763,99.35744728023631,6.6894097328186035,0.1,0.5356113314628601,0.47613605856895447,0.1213914081454277,-0.0075445775873959064
1860,7,0,0,1,0.011648192070424557,64.105712890625,0.015493766404688358,99.35655547746798,6.6894097328186035,0.1,0.5356113314628601,0.47613605856895447,0.1213914081454277,-0.0075445775873959064
1860,8,0,0,1,0.011645469814538956,64.10597229003906,0.015493752434849739,99.35649112118651,6.6894097328186035,0.1,0.5356113314628601,0.47613605856895447,0.1213914081454277,-0.0075445775873959064
1860,9,1,0,1,0.005864678882062435,41.79819869995117,0.02388336881995201,69.7816086448617,25.656780242919922,0.1,0.4059460163116455,0.551764965057373,-0.30346983671188354,-0.35428252816200256
1860,10,0,0,1,0.005847779102623463,41.79790115356445,0.023883773013949394,69.78174016156082,25.656780242919922,0.1,0.4059460163116455,0.551764965057373,-0.30346983671188354,-0.35428252816200256
1860,11,0,0,1,0.005812842398881912,41.79806137084961,0.02388416975736618,69.78211657416364,25.656780242919922,0.1,0.4059460163116455,0.551764965057373,-0.30346983671188354,-0.35428252816200256
1860,12,1,0,1,0.013313191942870617,57.626407623291016,0.0172000490128994,89.32256535196437,6.447170734405518,0.1,0.4386027157306671,0.42182186245918274,0.11618703603744507,-0.01553713995963335
1860,13,0,0,1,0.013319749385118484,57.62959671020508,0.017198948189616203,89.32659290597945,6.447170734405518,0.1,0.4386027157306671,0.42182186245918274,0.11618703603744507,-0.01553713995963335
1860,14,0,0,1,0.013325409963726997,57.6304817199707,0.017198555171489716,89.32868113506981,6.447170734405518,0.1,0.4386027157306671,0.42182186245918274,0.11618703603744507,-0.01553713995963335
1861,0,0,1,1,0.005186982918530703,47.64990997314453,0.02095818519592285,75.96531865845535,34.21706771850586,0.1,0.6067110896110535,0.5059690475463867,0.4239673316478729,0.45529723167419434
1861,1,0,0,1,0.005201805382966995,47.651885986328125,0.020957155153155327,75.96656554222322,34.21706771850586,0.1,0.6067110896110535,0.5059690475463867,0.4239673316478729,0.45529723167419434
1861,2,0,0,1,0.005230636335909367,47.656105041503906,0.020954985171556473,75.96984418192147,34.21706771850586,0.1,0.6067110896110535,0.5059690475463867,0.4239673316478729,0.45529723167419434
1861,3,1,0,1,0.008317368105053902,54.795814514160156,0.018186554312705994,85.77434867715975,25.195409774780273,0.1,0.4209958612918854,0.49346446990966797,0.07284950464963913,0.4522688090801239
1861,4,0,0,1,0.008297087624669075,54.79475784301758,0.018187211826443672,85.77300571350423,25.195409774780273,0.1,0.4209958612918854,0.49346446990966797,0.07284950464963913,0.4522688090801239
1861,5,0,0,1,0.008267251774668694,54.796268463134766,0.018187159672379494,85.77464331256645,25.195409774780273,0.1,0.4209958612918854,0.49346446990966797,0.07284950464963913,0.4522688090801239
1861,6,1,0,1,0.012692583724856377,66.251953125,0.014972800388932228,102.61035310271224,18.127458572387695,0.1,0.4927677810192108,0.4680127203464508,0.31757497787475586,-0.08818057924509048
1861,7,0,0,1,0.012703628279268742,66.25334930419922,0.014972275123000145,102.61150039272194,18.127458572387695,0.1,0.4927677810192108,0.4680127203464508,0.31757497787475586,-0.08818057924509048
1861,8,0,0,1,0.01270745974034071,66.25370025634766,0.014972123317420483,102.61175534954154,18.127458572387695,0.1,0.4927677810192108,0.4680127203464508,0.31757497787475586,-0.08818057924509048
1861,9,1,0,1,0.0035712788812816143,56.141876220703125,0.01780066080391407,88.05286541581853,40.03793716430664,0.1,0.5662010312080383,0.4160619080066681,0.37733715772628784,-0.6225319504737854
1861,10,0,0,1,0.0035878722555935383,56.14445495605469,0.01779973693192005,88.05667817911427,40.03793716430664,0.1,0.5662010312080383,0.4160619080066681,0.37733715772628784,-0.6225319504737854
1861,11,0,0,1,0.0036186862271279097,56.14810562133789,0.01779838278889656,88.0616251538886,40.03793716430664,0.1,0.5662010312080383,0.4160619080066681,0.37733715772628784,-0.6225319504737854
1861,12,1,0,1,0.006181013770401478,47.443058013916016,0.021037673577666283,75.60833212629008,24.589946746826172,0.1,0.44688060879707336,0.5626236200332642,0.18463580310344696,0.40718427300453186
1861,13,0,0,1,0.006197645328938961,47.438846588134766,0.02103932574391365,75.60239099002744,24.589946746826172,0.1,0.44688060879707336,0.5626236200332642,0.18463580310344696,0.40718427300453186
1861,14,0,0,1,0.006206384859979153,47.43859100341797,0.0210393238812685,75.60206095427813,24.589946746826172,0.1,0.44688060879707336,0.5626236200332642,0.18463580310344696,0.40718427300453186
1862,0,0,1,1,0.012165730819106102,64.39629364013672,0.015414351597428322,98.7682753975758,5.417109966278076,0.1,0.4790204167366028,0.4252709746360779,0.0679553896188736,-0.07129458338022232
1862,1,0,0,1,0.012166601605713367,64.39632415771484,0.015414327383041382,98.76834807932619,5.417109966278076,0.1,0.4790204167366028,0.4252709746360779,0.0679553896188736,-0.07129458338022232
1862,2,0,0,1,0.012167972512543201,64.39641571044922,0.015414278954267502,98.76851161365566,5.417109966278076,0.1,0.4790204167366028,0.4252709746360779,0.0679553896188736,-0.07129458338022232
1862,3,1,0,1,0.011095887050032616,58.14060974121094,0.01709412783384323,89.81393288817627,46.34516906738281,0.1,0.4881327152252197,0.38820070028305054,-0.8237470984458923,0.17743150889873505
1862,4,0,0,1,0.011078989133238792,58.14084243774414,0.017094379290938377,89.8143986688882,46.34516906738281,0.1,0.4881327152252197,0.38820070028305054,-0.8237470984458923,0.17743150889873505
1862,5,0,0,1,0.011047202162444592,58.14067459106445,0.01709502935409546,89.81438364362853,46.34516906738281,0.1,0.4881327152252197,0.38820070028305054,-0.8237470984458923,0.17743150889873505
1862,6,1,0,1,0.006629309616982937,61.69619369506836,0.016172878444194794,95.0336117525898,35.60698699951172,0.1,0.5483320951461792,0.42827779054641724,-0.024734223261475563,-0.6469271183013916
1862,7,0,0,1,0.006628274451941252,61.6932373046875,0.01617366448044777,95.02863262159775,35.60698699951172,0.1,0.5483320951461792,0.42827779054641724,-0.024734223261475563,-0.6469271183013916
1862,8,0,0,1,0.0066116685047745705,61.69287109375,0.016173938289284706,95.0281700599025,35.60698699951172,0.1,0.5483320951461792,0.42827779054641724,-0.024734223261475563,-0.6469271183013916
1862,9,1,0,1,0.004642732907086611,63.717308044433594,0.01567741669714451,97.69687687888789,20.375205993652344,0.1,0.45408710837364197,0.45047104358673096,-0.20577014982700348,0.3080551326274872
1862,10,0,0,1,0.004647149704396725,63.71929931640625,0.015676895156502724,97.69931257375842,20.375205993652344,0.1,0.45408710837364197,0.45047104358673096,-0.20577014982700348,0.3080551326274872
1862,11,0,0,1,0.004658340010792017,63.72085189819336,0.015676431357860565,97.70112608968863,20.375205993652344,0.1,0.45408710837364197,0.45047104358673096,-0.20577014982700348,0.3080551326274872
1862,12,1,0,1,0.015284690074622631,66.3155746459961,0.014904295094311237,101.75798615550141,27.791399002075195,0.1,0.5042235851287842,0.43567439913749695,0.31404370069503784,0.395857036113739
1862,13,0,0,1,0.015278755687177181,66.3146743774414,0.014904632233083248,101.75649142651794,27.791399002075195,0.1,0.5042235851287842,0.43567439913749695,0.31404370069503784,0.395857036113739
1862,14,0,0,1,0.01526529062539339,66.3139419555664,0.014905102550983429,101.75491959760184,27.791399002075195,0.1,0.5042235851287842,0.43567439913749695,0.31404370069503784,0.395857036113739
1863,0,0,1,1,0.014922377653419971,39.84324264526367,0.024820467457175255,58.20098499311069,34.88462448120117,0.1,0.3941561281681061,0.4209245443344116,0.12311394512653351,0.6222026944160461
1863,1,0,0,1,0.014929862692952156,39.84438705444336,0.024819476529955864,58.20101023088049,34.88462448120117,0.1,0.3941561281681061,0.4209245443344116,0.12311394512653351,0.6222026944160461
1863,2,0,0,1,0.014945385977625847,39.84687805175781,0.024817349389195442,58.20111749164635,34.88462448120117,0.1,0.3941561281681061,0.4209245443344116,0.12311394512653351,0.6222026944160461
1863,3,1,0,1,0.010427847504615784,41.455535888671875,0.023991433903574944,63.77935069364544,23.42397689819336,0.1,0.45920655131340027,0.36317431926727295,-0.4257863163948059,-0.009418491274118423
1863,4,0,0,1,0.010420803911983967,41.452972412109375,0.02399309352040291,63.77924461752536,23.42397689819336,0.1,0.45920655131340027,0.36317431926727295,-0.4257863163948059,-0.009418491274118423
1863,5,0,0,1,0.010440175421535969,41.45191955566406,0.023993218317627907,63.779161272249965,23.42397689819336,0.1,0.45920655131340027,0.36317431926727295,-0.4257863163948059,-0.009418491274118423
1863,6,1,0,1,0.00972459651529789,36.513736724853516,0.027257762849330902,54.45584435475609,44.87727355957031,0.1,0.37455785274505615,0.4383571147918701,0.7651744484901428,-0.2833429276943207
1863,7,0,0,1,0.009734898805618286,36.51471710205078,0.027256758883595467,54.45753461674384,44.87727355957031,0.1,0.37455785274505615,0.4383571147918701,0.7651744484901428,-0.2833429276943207
1863,8,0,0,1,0.009762237779796124,36.51200866699219,0.027258053421974182,54.45612053418374,44.87727355957031,0.1,0.37455785274505615,0.4383571147918701,0.7651744484901428,-0.2833429276943207
1863,9,1,0,1,0.014741983264684677,42.8115348815918,0.023105747997760773,62.310756598490975,26.583969116210938,0.1,0.5781595706939697,0.41101935505867004,0.07861095666885376,-0.47690942883491516
1863,10,0,0,1,0.01476006954908371,42.8167724609375,0.023102305829524994,62.317794092895575,26.583969116210938,0.1,0.5781595706939697,0.41101935505867004,0.07861095666885376,-0.47690942883491516
1863,11,0,0,1,0.01479480229318142,42.81809997558594,0.02310040220618248,62.320550214987946,26.583969116210938,0.1,0.5781595706939697,0.41101935505867004,0.07861095666885376,-0.47690942883491516
1863,12,1,0,1,0.010135279968380928,37.40816879272461,0.026595180854201317,55.83111778518674,22.467988967895508,0.1,0.38246089220046997,0.4360814690589905,-0.265356183052063,-0.31058913469314575
1863,13,0,0,1,0.010159392841160297,37.40489196777344,0.026596859097480774,55.828307785481236,22.467988967895508,0.1,0.38246089220046997,0.4360814690589905,-0.265356183052063,-0.31058913469314575
1863,14,0,0,1,0.010197405703365803,37.401790618896484,0.026598036289215088,55.82709446395859,22.467988967895508,0.1,0.38246089220046997,0.4360814690589905,-0.265356183052063,-0.31058913469314575
1864,0,0,1,1,0.016144681721925735,33.0322380065918,0.029881475493311882,47.5030492433962,30.825708389282227,0.1,0.33836880326271057,0.44106346368789673,-0.007189976051449776,0.5604212880134583
1864,1,0,0,1,0.01615150086581707,33.03410720825195,0.029879456385970116,47.503263604131355,30.825708389282227,0.1,0.33836880326271057,0.44106346368789673,-0.007189976051449776,0.5604212880134583
1864,2,0,0,1,0.016165008768439293,33.03826141357422,0.029875047504901886,47.50397395059107,30.825708389282227,0.1,0.33836880326271057,0.44106346368789673,-0.007189976051449776,0.5604212880134583
1864,3,1,0,1,0.015255226753652096,35.05559158325195,0.02819611132144928,48.06584796008555,53.30514144897461,0.1,0.3362354636192322,0.4128127992153168,-0.9165860414505005,-0.3149418532848358
1864,4,0,0,1,0.01521164271980524,35.05846405029297,0.02819567173719406,48.06822350848819,53.30514144897461,0.1,0.3362354636192322,0.4128127992153168,-0.9165860414505005,-0.3149418532848358
1864,5,0,0,1,0.015157630667090416,35.0620002746582,0.02819514088332653,48.07302696497616,53.30514144897461,0.1,0.3362354636192322,0.4128127992153168,-0.9165860414505005,-0.3149418532848358
1864,6,1,0,1,0.011311570182442665,36.493656158447266,0.02722727507352829,52.18418155285949,15.038528442382812,0.1,0.36176052689552307,0.43318572640419006,-0.23765510320663452,0.1352139264345169
1864,7,0,0,1,0.01127236895263195,36.49454116821289,0.027227820828557014,52.188813005196415,15.038528442382812,0.1,0.36176052689552307,0.43318572640419006,-0.23765510320663452,0.1352139264345169
1864,8,0,0,1,0.011246796697378159,36.497283935546875,0.027226557955145836,52.19337424190825,15.038528442382812,0.1,0.36176052689552307,0.43318572640419006,-0.23765510320663452,0.1352139264345169
1864,9,1,0,1,0.012751302681863308,44.151878356933594,0.02246570773422718,65.36586284052525,14.54492473602295,0.1,0.5396832227706909,0.3986623287200928,-0.16009746491909027,0.21048583090305328
1864,10,0,0,1,0.012746630236506462,44.15397644042969,0.022464774549007416,65.36828231910107,14.54492473602295,0.1,0.5396832227706909,0.3986623287200928,-0.16009746491909027,0.21048583090305328
1864,11,0,0,1,0.012735900469124317,44.15761947631836,0.022463226690888405,65.37244519646922,14.54492473602295,0.1,0.5396832227706909,0.3986623287200928,-0.16009746491909027,0.21048583090305328
1864,12,1,0,1,0.01710326224565506,41.94257354736328,0.02349594421684742,61.81814279440514,18.5726261138916,0.1,0.4251304864883423,0.3755764067173004,0.24831204116344452,-0.22884860634803772
1864,13,0,0,1,0.01711065135896206,41.944984436035156,0.0234942976385355,61.821545417403826,18.5726261138916,0.1,0.4251304864883423,0.3755764067173004,0.24831204116344452,-0.22884860634803772
1864,14,0,0,1,0.017133086919784546,41.94711685180664,0.023492200300097466,61.823766578395954,18.5726261138916,0.1,0.4251304864883423,0.3755764067173004,0.24831204116344452,-0.22884860634803772
1865,0,0,1,1,0.015234999358654022,36.78419494628906,0.02687191776931286,52.12589965497368,31.796310424804688,0.1,0.6487596035003662,0.4286476671695709,0.5744021534919739,0.06541246920824051
1865,1,0,0,1,0.015239764004945755,36.78499984741211,0.026871133595705032,52.12689163194265,31.796310424804688,0.1,0.6487596035003662,0.4286476671695709,0.5744021534919739,0.06541246920824051
1865,2,0,0,1,0.015247943811118603,36.78660583496094,0.026869624853134155,52.1295640842896,31.796310424804688,0.1,0.6487596035003662,0.4286476671695709,0.5744021534919739,0.06541246920824051
1865,3,1,0,1,0.011583197861909866,39.792457580566406,0.02496236562728882,58.29003365565954,12.5404634475708,0.1,0.6086897253990173,0.4309401214122772,0.1753188669681549,0.14577770233154297
1865,4,0,0,1,0.011590126901865005,39.794246673583984,0.024961045011878014,58.29269185675703,12.5404634475708,0.1,0.6086897253990173,0.4309401214122772,0.1753188669681549,0.14577770233154297
1865,5,0,0,1,0.0115998899564147,39.797359466552734,0.024958809837698936,58.29630613332302,12.5404634475708,0.1,0.6086897253990173,0.4309401214122772,0.1753188669681549,0.14577770233154297
1865,6,1,0,1,0.00744225736707449,41.1943473815918,0.02420804090797901,58.437816900013345,49.55180740356445,0.1,0.3967215120792389,0.40012305974960327,-0.5919312238693237,0.6792008876800537
1865,7,0,0,1,0.007415570318698883,41.195777893066406,0.02420768141746521,58.438656549957905,49.55180740356445,0.1,0.3967215120792389,0.40012305974960327,-0.5919312238693237,0.6792008876800537
1865,8,0,0,1,0.0073627871461212635,41.19743728637695,0.024207649752497673,58.44050768165843,49.55180740356445,0.1,0.3967215120792389,0.40012305974960327,-0.5919312238693237,0.6792008876800537
1865,9,1,0,1,0.006867324002087116,33.06393814086914,0.030173199251294136,48.55595080940616,32.469085693359375,0.1,0.3460681438446045,0.4419859051704407,0.38916414976119995,0.44391533732414246
1865,10,0,0,1,0.006905361078679562,33.07097625732422,0.030165987089276314,48.559749773039385,32.469085693359375,0.1,0.3460681438446045,0.4419859051704407,0.38916414976119995,0.44391533732414246
1865,11,0,0,1,0.006912982556968927,33.07658004760742,0.03016071766614914,48.56060187655423,32.469085693359375,0.1,0.3460681438446045,0.4419859051704407,0.38916414976119995,0.44391533732414246
1865,12,1,0,1,0.0087386230006814,39.70555877685547,0.025089411064982414,58.15133423870483,46.58810043334961,0.1,0.6129149794578552,0.3658372461795807,-0.7837559580802917,0.32129600644111633
1865,13,0,0,1,0.008715568110346794,39.70505905151367,0.025090232491493225,58.15254990921363,46.58810043334961,0.1,0.6129149794578552,0.3658372461795807,-0.7837559580802917,0.32129600644111633
1865,14,0,0,1,0.008684458211064339,39.702205657958984,0.025092713534832,58.15038945216744,46.58810043334961,0.1,0.6129149794578552,0.3658372461795807,-0.7837559580802917,0.32129600644111633
1866,0,0,1,1,0.02035040222108364,49.10872268676758,0.01994566060602665,77.81052480237969,30.940690994262695,0.1,0.4543118476867676,0.36345383524894714,0.08707000315189362,-0.5557790398597717
1866,1,0,0,1,0.020360179245471954,49.11029815673828,0.019944624975323677,77.81155105418696,30.940690994262695,0.1,0.4543118476867676,0.36345383524894714,0.08707000315189362,-0.5557790398597717
1866,2,0,0,1,0.02038078010082245,49.1136360168457,0.019942432641983032,77.81382356524168,30.940690994262695,0.1,0.4543118476867676,0.36345383524894714,0.08707000315189362,-0.5557790398597717
1866,3,1,0,1,0.008194983936846256,63.62226104736328,0.015665078535676003,98.865073168998,3.937737464904785,0.1,0.5179192423820496,0.496756911277771,0.061020493507385254,0.037448301911354065
1866,4,0,0,1,0.008185703307390213,63.61923599243164,0.015665942803025246,98.86139568218013,3.937737464904785,0.1,0.5179192423820496,0.496756911277771,0.061020493507385254,0.037448301911354065
1866,5,0,0,1,0.008181977085769176,63.618980407714844,0.0156660545617342,98.8602943099126,3.937737464904785,0.1,0.5179192423820496,0.496756911277771,0.061020493507385254,0.037448301911354065
1866,6,1,0,1,0.011472036130726337,54.74519729614258,0.018146637827157974,85.12775476106607,26.658931732177734,0.1,0.4922165870666504,0.5476528406143188,-0.3521544933319092,-0.3330599069595337
1866,7,0,0,1,0.011461771093308926,54.74507141113281,0.01814689300954342,85.12747805101583,26.658931732177734,0.1,0.4922165870666504,0.5476528406143188,-0.3521544933319092,-0.3330599069595337
1866,8,0,0,1,0.011446268297731876,54.74409103393555,0.018147539347410202,85.1265804429914,26.658931732177734,0.1,0.4922165870666504,0.5476528406143188,-0.3521544933319092,-0.3330599069595337
1866,9,1,0,1,0.018332382664084435,57.66008758544922,0.01705402508378029,89.40383313266756,36.7518196105957,0.1,0.42665576934814453,0.46782389283180237,-0.6682144403457642,0.0007736447150819004
1866,10,0,0,1,0.01830504648387432,57.665191650390625,0.01705336943268776,89.40935699881375,36.7518196105957,0.1,0.42665576934814453,0.46782389283180237,-0.6682144403457642,0.0007736447150819004
1866,11,0,0,1,0.018275722861289978,57.66926956176758,0.01705307886004448,89.41485176382808,36.7518196105957,0.1,0.42665576934814453,0.46782389283180237,-0.6682144403457642,0.0007736447150819004
1866,12,1,0,1,0.009140044450759888,64.36228942871094,0.015472284518182278,100.10995387215198,14.507874488830566,0.1,0.5132055282592773,0.42999571561813354,0.04092615097761154,0.2605852782726288
1866,13,0,0,1,0.009138246066868305,64.35903930664062,0.01547309197485447,100.10708850289187,14.507874488830566,0.1,0.5132055282592773,0.42999571561813354,0.04092615097761154,0.2605852782726288
1866,14,0,0,1,0.009127059020102024,64.358154296875,0.015473463572561741,100.10544588959947,14.507874488830566,0.1,0.5132055282592773,0.42999571561813354,0.04092615097761154,0.2605852782726288
1867,0,0,1,1,0.011024868115782738,42.34164047241211,0.0234743170440197,69.05092115755627,29.798830032348633,0.1,0.4098491370677948,0.3686395585536957,-0.24965213239192963,0.4808509945869446
1867,1,0,0,1,0.011030888184905052,42.34098434448242,0.023474523797631264,69.0505836756039,29.798830032348633,0.1,0.4098491370677948,0.3686395585536957,-0.24965213239192963,0.4808509945869446
1867,2,0,0,1,0.011042828671634197,42.3395881652832,0.023474987596273422,69.04967337889263,29.798830032348633,0.1,0.4098491370677948,0.3686395585536957,-0.24965213239192963,0.4808509945869446
1867,3,1,0,1,0.0010262596188113093,62.03264236450195,0.01611969619989395,95.26550767919035,11.268269538879395,0.1,0.5514527559280396,0.4837990403175354,-0.20091411471366882,0.04010433331131935
1867,4,0,0,1,0.0010371404932811856,62.0322151184082,0.016119789332151413,95.26478924473412,11.268269538879395,0.1,0.5514527559280396,0.4837990403175354,-0.20091411471366882,0.04010433331131935
1867,5,0,0,1,0.0010509109124541283,62.03084945678711,0.016120120882987976,95.26296362475253,11.268269538879395,0.1,0.5514527559280396,0.4837990403175354,-0.20091411471366882,0.04010433331131935
1867,6,1,0,1,0.016156615689396858,55.09527587890625,0.017915021628141403,86.64451648804244,28.78641700744629,0.1,0.4990827441215515,0.37761616706848145,0.5183729529380798,-0.07229053229093552
1867,7,0,0,1,0.01615023799240589,55.09486770629883,0.017915338277816772,86.64354465373991,28.78641700744629,0.1,0.4990827441215515,0.37761616706848145,0.5183729529380798,-0.07229053229093552
1867,8,0,0,1,0.016129514202475548,55.09480667114258,0.017915956676006317,86.64316012100682,28.78641700744629,0.1,0.4990827441215515,0.37761616706848145,0.5183729529380798,-0.07229053229093552
1867,9,1,0,1,0.006642153020948172,66.1695785522461,0.015079384669661522,103.25250750443496,24.27172088623047,0.1,0.49463361501693726,0.4551868140697479,0.3370725214481354,0.2848356366157532
1867,10,0,0,1,0.0066587235778570175,66.16926574707031,0.015079289674758911,103.25191177358661,24.27172088623047,0.1,0.49463361501693726,0.4551868140697479,0.3370725214481354,0.2848356366157532
1867,11,0,0,1,0.006679205223917961,66.1691665649414,0.015079106204211712,103.25146497996161,24.27172088623047,0.1,0.49463361501693726,0.4551868140697479,0.3370725214481354,0.2848356366157532
1867,12,1,0,1,0.006594265811145306,57.4935188293457,0.01735548861324787,89.13746766640857,22.70790672302246,0.1,0.463604599237442,0.5270434617996216,-0.03431854397058487,0.41144222021102905
1867,13,0,0,1,0.006610125303268433,57.49395751953125,0.0173551756888628,89.13862205210417,22.70790672302246,0.1,0.463604599237442,0.5270434617996216,-0.03431854397058487,0.41144222021102905
1867,14,0,0,1,0.006623815279453993,57.49519348144531,0.01735464483499527,89.1407681049703,22.70790672302246,0.1,0.463604599237442,0.5270434617996216,-0.03431854397058487,0.41144222021102905
1868,0,0,1,1,0.012529395520687103,64.81060028076172,0.015308937057852745,101.50728466253192,37.13028335571289,0.1,0.5037218928337097,0.4336515963077545,0.6712081432342529,0.07234836369752884
1868,1,0,0,1,0.012542848475277424,64.81058502197266,0.01530868373811245,101.50728466253192,37.13028335571289,0.1,0.5037218928337097,0.4336515963077545,0.6712081432342529,0.07234836369752884
1868,2,0,0,1,0.012564473785459995,64.81061553955078,0.015308260917663574,101.50736143135214,37.13028335571289,0.1,0.5037218928337097,0.4336515963077545,0.6712081432342529,0.07234836369752884
1868,3,1,0,1,0.014058195054531097,51.81269454956055,0.019110510125756264,80.90277134506374,13.693902015686035,0.1,0.48061034083366394,0.36531874537467957,-0.23977315425872803,-0.06708122044801712
1868,4,0,0,1,0.014070205390453339,51.81173324584961,0.0191105417907238,80.90099752160403,13.693902015686035,0.1,0.48061034083366394,0.36531874537467957,-0.23977315425872803,-0.06708122044801712
1868,5,0,0,1,0.014069789089262486,51.8117561340332,0.01911054365336895,80.90086951673464,13.693902015686035,0.1,0.48061034083366394,0.36531874537467957,-0.23977315425872803,-0.06708122044801712
1868,6,1,0,1,0.01300988532602787,65.94229888916016,0.01503697782754898,103.59205711320818,14.590330123901367,0.1,0.49316760897636414,0.47011426091194153,0.2546848654747009,0.07421878725290298
1868,7,0,0,1,0.013009793125092983,65.94274139404297,0.015036878176033497,103.59231696605677,14.590330123901367,0.1,0.49316760897636414,0.47011426091194153,0.2546848654747009,0.07421878725290298
1868,8,0,0,1,0.0130109041929245,65.94300079345703,0.015036797150969505,103.59249686494638,14.590330123901367,0.1,0.49316760897636414,0.47011426091194153,0.2546848654747009,0.07421878725290298
1868,9,1,0,1,0.012230177409946918,54.555747985839844,0.01819329895079136,85.24128998065257,37.087947845458984,0.1,0.5873391628265381,0.4764864146709442,0.03531200811266899,-0.6734010577201843
1868,10,0,0,1,0.012242944911122322,54.55702209472656,0.018192589282989502,85.24315773069435,37.087947845458984,0.1,0.5873391628265381,0.4764864146709442,0.03531200811266899,-0.6734010577201843
1868,11,0,0,1,0.012257952243089676,54.557586669921875,0.018192067742347717,85.24363821586148,37.087947845458984,0.1,0.5873391628265381,0.4764864146709442,0.03531200811266899,-0.6734010577201843
1868,12,1,0,1,0.006171233486384153,53.656681060791016,0.0186015535145998,82.92067602932855,10.872846603393555,0.1,0.4673694372177124,0.5473597049713135,0.13554242253303528,-0.14390568435192108
1868,13,0,0,1,0.006152767222374678,53.651851654052734,0.01860344037413597,82.91386313359415,10.872846603393555,0.1,0.4673694372177124,0.5473597049713135,0.13554242253303528,-0.14390568435192108
1868,14,0,0,1,0.0061388337053358555,53.648136138916016,0.018604887649416924,82.9090038666969,10.872846603393555,0.1,0.4673694372177124,0.5473597049713135,0.13554242253303528,-0.14390568435192108
1869,0,0,1,1,0.009557113982737064,43.55302810668945,0.02285589650273323,65.68460420067788,5.911905765533447,0.1,0.48467689752578735,0.4218152165412903,-0.09702175855636597,0.04626775532960892
1869,1,0,0,1,0.009560185484588146,43.553104400634766,0.022855788469314575,65.68458410988039,5.911905765533447,0.1,0.48467689752578735,0.4218152165412903,-0.09702175855636597,0.04626775532960892
1869,2,0,0,1,0.009566543623805046,43.553287506103516,0.022855553776025772,65.68460821883886,5.911905765533447,0.1,0.48467689752578735,0.4218152165412903,-0.09702175855636597,0.04626775532960892
1869,3,1,0,1,0.009548231028020382,38.37117004394531,0.02594270370900631,54.52312148326362,7.952511310577393,0.1,0.6376022100448608,0.4179866313934326,0.10356815159320831,-0.10089711844921112
1869,4,0,0,1,0.009545997716486454,38.370567321777344,0.025943167507648468,54.52251793328455,7.952511310577393,0.1,0.6376022100448608,0.4179866313934326,0.10356815159320831,-0.10089711844921112
1869,5,0,0,1,0.009541318751871586,38.37031173706055,0.0259434562176466,54.52255669297344,7.952511310577393,0.1,0.6376022100448608,0.4179866313934326,0.10356815159320831,-0.10089711844921112
1869,6,1,0,1,0.019452648237347603,41.30142593383789,0.02375844493508339,63.35097147942622,8.682368278503418,0.1,0.5606822371482849,0.43432193994522095,0.14139580726623535,-0.07019539922475815
1869,7,0,0,1,0.019466126337647438,41.300445556640625,0.023758385330438614,63.35040335118073,8.682368278503418,0.1,0.5606822371482849,0.43432193994522095,0.14139580726623535,-0.07019539922475815
1869,8,0,0,1,0.0194806270301342,41.299888610839844,0.02375803329050541,63.350171617585424,8.682368278503418,0.1,0.5606822371482849,0.43432193994522095,0.14139580726623535,-0.07019539922475815
1869,9,1,0,1,0.008028091862797737,39.11149597167969,0.025485670194029808,54.57665797906395,29.61379623413086,0.1,0.3696395754814148,0.39068856835365295,-0.4487904906272888,0.2974841594696045
1869,10,0,0,1,0.00802269671112299,39.1107292175293,0.025486281141638756,54.575958927866374,29.61379623413086,0.1,0.3696395754814148,0.39068856835365295,-0.4487904906272888,0.2974841594696045
1869,11,0,0,1,0.00800924003124237,39.11091613769531,0.025486432015895844,54.576818874335075,29.61379623413086,0.1,0.3696395754814148,0.39068856835365295,-0.4487904906272888,0.2974841594696045
1869,12,1,0,1,0.00982743687927723,43.14424133300781,0.023066408932209015,65.80801234203045,57.98220443725586,0.1,0.4917308986186981,0.36907926201820374,-0.04883962497115135,-1.05308997631073
1869,13,0,0,1,0.009855043143033981,43.14286422729492,0.02306651882827282,65.80432210368537,57.98220443725586,0.1,0.4917308986186981,0.36907926201820374,-0.04883962497115135,-1.05308997631073
1869,14,0,0,1,0.00989160779863596,43.146968841552734,0.02306349202990532,65.80313647561049,57.98220443725586,0.1,0.4917308986186981,0.36907926201820374,-0.04883962497115135,-1.05308997631073
1870,0,0,1,1,0.015460270456969738,40.23403549194336,0.02455930970609188,62.31758431930804,30.941564559936523,0.1,0.5635624527931213,0.3511965572834015,0.19269892573356628,-0.5285418629646301
1870,1,0,0,1,0.015480028465390205,40.235836029052734,0.024557460099458694,62.31770005628513,30.941564559936523,0.1,0.5635624527931213,0.3511965572834015,0.19269892573356628,-0.5285418629646301
1870,2,0,0,1,0.01551846694201231,40.23973083496094,0.02455362118780613,62.31815577481137,30.941564559936523,0.1,0.5635624527931213,0.3511965572834015,0.19269892573356628,-0.5285418629646301
1870,3,1,0,1,0.008039276115596294,41.92866897583008,0.023773083463311195,63.55329544472553,30.369474411010742,0.1,0.4498696029186249,0.4240986406803131,-0.26427316665649414,-0.4848235547542572
1870,4,0,0,1,0.008059563115239143,41.925411224365234,0.023774541914463043,63.55182091928209,30.369474411010742,0.1,0.4498696029186249,0.4240986406803131,-0.26427316665649414,-0.4848235547542572
1870,5,0,0,1,0.008071599528193474,41.92257308959961,0.023775920271873474,63.551264228489174,30.369474411010742,0.1,0.4498696029186249,0.4240986406803131,-0.26427316665649414,-0.4848235547542572
1870,6,1,0,1,0.007277847733348608,43.09340286254883,0.023144032806158066,63.95472108262661,26.254472732543945,0.1,0.4486114978790283,0.40860748291015625,-0.4102979898452759,0.24397221207618713
1870,7,0,0,1,0.00730773713439703,43.09274673461914,0.023143881931900978,63.95480488736959,26.254472732543945,0.1,0.4486114978790283,0.40860748291015625,-0.4102979898452759,0.24397221207618713
1870,8,0,0,1,0.007321531884372234,43.092952728271484,0.02314353734254837,63.95501059085171,26.254472732543945,0.1,0.4486114978790283,0.40860748291015625,-0.4102979898452759,0.24397221207618713
1870,9,1,0,1,0.00915552768856287,39.889366149902344,0.024964487180113792,58.035543588686984,26.588998794555664,0.1,0.3938559591770172,0.41555553674697876,-0.45714640617370605,0.15725094079971313
1870,10,0,0,1,0.00916417594999075,39.89063262939453,0.0249634962528944,58.037933936518044,26.588998794555664,0.1,0.3938559591770172,0.41555553674697876,-0.45714640617370605,0.15725094079971313
1870,11,0,0,1,0.009173964150249958,39.89120101928711,0.02496291697025299,58.03977859149101,26.588998794555664,0.1,0.3938559591770172,0.41555553674697876,-0.45714640617370605,0.15725094079971313
1870,12,1,0,1,0.006268930621445179,36.735557556152344,0.027168145403265953,50.96949942942207,19.547874450683594,0.1,0.6592227220535278,0.4116717278957367,0.2563405930995941,-0.2461909055709839
1870,13,0,0,1,0.006259370129555464,36.73392105102539,0.027169518172740936,50.967321996310865,19.547874450683594,0.1,0.6592227220535278,0.4116717278957367,0.2563405930995941,-0.2461909055709839
1870,14,0,0,1,0.006248144432902336,36.7333984375,0.027170095592737198,50.96754940840168,19.547874450683594,0.1,0.6592227220535278,0.4116717278957367,0.2563405930995941,-0.2461909055709839
1871,0,0,1,1,0.01521255075931549,42.11777114868164,0.023469798266887665,64.91214766868853,23.744384765625,0.1,0.4713752865791321,0.43099090456962585,0.4242541193962097,-0.0799199789762497
1871,1,0,0,1,0.015214571729302406,42.11756134033203,0.023469842970371246,64.91214766868853,23.744384765625,0.1,0.4713752865791321,0.43099090456962585,0.4242541193962097,-0.0799199789762497
1871,2,0,0,1,0.015216848812997341,42.11723327636719,0.023469945415854454,64.912190835012,23.744384765625,0.1,0.4713752865791321,0.43099090456962585,0.4242541193962097,-0.0799199789762497
1871,3,1,0,1,0.010554645210504532,42.87471389770508,0.023194218054413795,63.990769764016335,24.121213912963867,0.1,0.44645360112190247,0.37197786569595337,-0.19323578476905823,0.3937021791934967
1871,4,0,0,1,0.010547816753387451,42.874603271484375,0.023194443434476852,63.990304508563234,24.121213912963867,0.1,0.44645360112190247,0.37197786569595337,-0.19323578476905823,0.3937021791934967
1871,5,0,0,1,0.010546017438173294,42.87295150756836,0.023195382207632065,63.98950367485802,24.121213912963867,0.1,0.44645360112190247,0.37197786569595337,-0.19323578476905823,0.3937021791934967
1871,6,1,0,1,0.010376404970884323,42.271690368652344,0.023529483005404472,60.34812401475141,20.969772338867188,0.1,0.40663033723831177,0.38935884833335876,-0.1699402928352356,0.34130048751831055
1871,7,0,0,1,0.010407310910522938,42.270381927490234,0.023529455065727234,60.34791372512256,20.969772338867188,0.1,0.40663033723831177,0.38935884833335876,-0.1699402928352356,0.34130048751831055
1871,8,0,0,1,0.010438988916575909,42.26982116699219,0.023528989404439926,60.348327522239266,20.969772338867188,0.1,0.40663033723831177,0.38935884833335876,-0.1699402928352356,0.34130048751831055
1871,9,1,0,1,0.010411876253783703,43.72452163696289,0.02274683117866516,64.00740899969801,32.20598602294922,0.1,0.5605081915855408,0.40250951051712036,0.07789798825979233,0.5803588032722473
1871,10,0,0,1,0.010400328785181046,43.72528076171875,0.02274671010673046,64.00740136853784,32.20598602294922,0.1,0.5605081915855408,0.40250951051712036,0.07789798825979233,0.5803588032722473
1871,11,0,0,1,0.010378802195191383,43.72681427001953,0.02274641953408718,64.008206465966,32.20598602294922,0.1,0.5605081915855408,0.40250951051712036,0.07789798825979233,0.5803588032722473
1871,12,1,0,1,0.013711790554225445,38.66914749145508,0.02561844326555729,53.11333440508903,4.718006610870361,0.1,0.36072131991386414,0.39822691679000854,-0.06483487039804459,0.05616920813918114
1871,13,0,0,1,0.013700148090720177,38.66940689086914,0.02561867982149124,53.11344475130797,4.718006610870361,0.1,0.36072131991386414,0.39822691679000854,-0.06483487039804459,0.05616920813918114
1871,14,0,0,1,0.013691047206521034,38.66967010498047,0.02561882697045803,53.11374426478493,4.718006610870361,0.1,0.36072131991386414,0.39822691679000854,-0.06483487039804459,0.05616920813918114
1872,0,0,1,1,0.008286939933896065,42.93400955200195,0.02321171946823597,69.73640082742585,61.06989669799805,0.1,0.42651692032814026,0.35547876358032227,0.8509626388549805,0.7132782340049744
1872,1,0,0,1,0.008268032222986221,42.92954635620117,0.023214496672153473,69.73456655943103,61.06989669799805,0.1,0.42651692032814026,0.35547876358032227,0.8509626388549805,0.7132782340049744
1872,2,0,0,1,0.0082290293648839,42.920021057128906,0.023220395669341087,69.73017829501062,61.06989669799805,0.1,0.42651692032814026,0.35547876358032227,0.8509626388549805,0.7132782340049744
1872,3,1,0,1,0.00553808081895113,53.15324401855469,0.018784698098897934,82.6711945033381,36.68294143676758,0.1,0.4663180410861969,0.37496501207351685,0.394726037979126,0.5376154780387878
1872,4,0,0,1,0.005609471350908279,53.147029876708984,0.018786147236824036,82.663639762241,36.68294143676758,0.1,0.4663180410861969,0.37496501207351685,0.394726037979126,0.5376154780387878
1872,5,0,0,1,0.005662315990775824,53.13949966430664,0.018788250163197517,82.65490929637139,36.68294143676758,0.1,0.4663180410861969,0.37496501207351685,0.394726037979126,0.5376154780387878
1872,6,1,0,1,0.007560948841273785,65.95093536376953,0.015119507908821106,102.66764106450063,25.79615020751953,0.1,0.4884170591831207,0.46887993812561035,-0.3969731032848358,0.24978584051132202
1872,7,0,0,1,0.0075707328505814075,65.94886016845703,0.01511987205594778,102.66617839105025,25.79615020751953,0.1,0.4884170591831207,0.46887993812561035,-0.3969731032848358,0.24978584051132202
1872,8,0,0,1,0.007561316713690758,65.9443588256836,0.01512101199477911,102.66379304657497,25.79615020751953,0.1,0.4884170591831207,0.46887993812561035,-0.3969731032848358,0.24978584051132202
1872,9,1,0,1,0.009538944810628891,62.60739517211914,0.015900051221251488,97.79690240810369,32.154136657714844,0.1,0.5450105667114258,0.4812246859073639,-0.31916916370391846,0.48980847001075745
1872,10,0,0,1,0.00952167622745037,62.60201644897461,0.015901679173111916,97.79286752820373,32.154136657714844,0.1,0.5450105667114258,0.4812246859073639,-0.31916916370391846,0.48980847001075745
1872,11,0,0,1,0.009501997381448746,62.59821701049805,0.015902942046523094,97.78940296325777,32.154136657714844,0.1,0.5450105667114258,0.4812246859073639,-0.31916916370391846,0.48980847001075745
1872,12,1,0,1,0.00947653129696846,49.66392517089844,0.02004512958228588,79.10880437044936,28.9624080657959,0.1,0.578159749507904,0.5355321168899536,-0.050844479352235794,0.5241288542747498
1872,13,0,0,1,0.009515943937003613,49.66600799560547,0.020043538883328438,79.10943384326981,28.9624080657959,0.1,0.578159749507904,0.5355321168899536,-0.050844479352235794,0.5241288542747498
1872,14,0,0,1,0.009561714716255665,49.668617248535156,0.020041611045598984,79.11090848085712,28.9624080657959,0.1,0.578159749507904,0.5355321168899536,-0.050844479352235794,0.5241288542747498
1873,0,0,1,1,0.008362330496311188,63.22315216064453,0.015761783346533775,97.75735179576729,39.00544738769531,0.1,0.49348023533821106,0.5075292587280273,-0.6347570419311523,-0.316281259059906
1873,1,0,0,1,0.008348308503627777,63.22297668457031,0.01576201245188713,97.75694238901669,39.00544738769531,0.1,0.49348023533821106,0.5075292587280273,-0.6347570419311523,-0.316281259059906
1873,2,0,0,1,0.008322123438119888,63.22262954711914,0.015762442722916603,97.75590998722039,39.00544738769531,0.1,0.49348023533821106,0.5075292587280273,-0.6347570419311523,-0.316281259059906
1873,3,1,0,1,0.007898718118667603,59.856361389160156,0.01665462739765644,92.63165929648059,20.2010440826416,0.1,0.537122368812561,0.40836066007614136,0.15100301802158356,0.3348153233528137
1873,4,0,0,1,0.007893076166510582,59.855587005615234,0.01665491610765457,92.63050855938297,20.2010440826416,0.1,0.537122368812561,0.40836066007614136,0.15100301802158356,0.3348153233528137
1873,5,0,0,1,0.00788344256579876,59.85426330566406,0.016655411571264267,92.62865465419509,20.2010440826416,0.1,0.537122368812561,0.40836066007614136,0.15100301802158356,0.3348153233528137
1873,6,1,0,1,0.015997905284166336,59.449241638183594,0.016607191413640976,92.46490130486085,31.016281127929688,0.1,0.4653331935405731,0.5182932019233704,-0.5090048313140869,-0.24276281893253326
1873,7,0,0,1,0.01599307358264923,59.45008850097656,0.01660708338022232,92.46640625746788,31.016281127929688,0.1,0.4653331935405731,0.5182932019233704,-0.5090048313140869,-0.24276281893253326
1873,8,0,0,1,0.015977375209331512,59.45050811767578,0.016607381403446198,92.46704328920114,31.016281127929688,0.1,0.4653331935405731,0.5182932019233704,-0.5090048313140869,-0.24276281893253326
1873,9,1,0,1,0.012245113961398602,55.7033576965332,0.01781815104186535,85.78046106340301,36.72463607788086,0.1,0.4308673143386841,0.41503122448921204,-0.22688794136047363,0.6279910802841187
1873,10,0,0,1,0.012261638417840004,55.70573425292969,0.01781703159213066,85.78487458335597,36.72463607788086,0.1,0.4308673143386841,0.41503122448921204,-0.22688794136047363,0.6279910802841187
1873,11,0,0,1,0.012277032248675823,55.706851959228516,0.017816336825489998,85.7862521880155,36.72463607788086,0.1,0.4308673143386841,0.41503122448921204,-0.22688794136047363,0.6279910802841187
1873,12,1,0,1,0.004975047893822193,51.59736633300781,0.01935686357319355,80.16888073833432,16.609039306640625,0.1,0.45511677861213684,0.37284019589424133,-0.2946435511112213,0.06617122143507004
1873,13,0,0,1,0.004997430369257927,51.595176696777344,0.01935746893286705,80.16552292583428,16.609039306640625,0.1,0.45511677861213684,0.37284019589424133,-0.2946435511112213,0.06617122143507004
1873,14,0,0,1,0.005007100757211447,51.594329833984375,0.019357694312930107,80.16381120810229,16.609039306640625,0.1,0.45511677861213684,0.37284019589424133,-0.2946435511112213,0.06617122143507004
1874,0,0,1,1,0.009902037680149078,42.450870513916016,0.023441439494490623,70.67672211274423,22.399484634399414,0.1,0.5827937126159668,0.5664922595024109,0.30894967913627625,-0.26535549759864807
1874,1,0,0,1,0.009898771531879902,42.45082473754883,0.023441540077328682,70.6765639402825,22.399484634399414,0.1,0.5827937126159668,0.5664922595024109,0.30894967913627625,-0.26535549759864807
1874,2,0,0,1,0.009893332608044147,42.45074462890625,0.02344171144068241,70.67621968501895,22.399484634399414,0.1,0.5827937126159668,0.5664922595024109,0.30894967913627625,-0.26535549759864807
1874,3,1,0,1,0.003126003546640277,51.56348419189453,0.019384095445275307,80.59681081151679,33.88679122924805,0.1,0.46768245100975037,0.5569729804992676,0.5941740274429321,-0.16298887133598328
1874,4,0,0,1,0.0031429084483534098,51.56005859375,0.019385281950235367,80.59260646992989,33.88679122924805,0.1,0.46768245100975037,0.5569729804992676,0.5941740274429321,-0.16298887133598328
1874,5,0,0,1,0.0031655491329729557,51.556396484375,0.019386518746614456,80.58817877434936,33.88679122924805,0.1,0.46768245100975037,0.5569729804992676,0.5941740274429321,-0.16298887133598328
1874,6,1,0,1,0.016039492562413216,48.24032211303711,0.02046460472047329,77.4315493761764,5.856435775756836,0.1,0.5619856715202332,0.3693184554576874,-0.10527900606393814,0.015951791778206825
1874,7,0,0,1,0.016037117689847946,48.2437858581543,0.020463213324546814,77.43567608296466,5.856435775756836,0.1,0.5619856715202332,0.3693184554576874,-0.10527900606393814,0.015951791778206825
1874,8,0,0,1,0.016033921390771866,48.24557113647461,0.020462561398744583,77.43730678388427,5.856435775756836,0.1,0.5619856715202332,0.3693184554576874,-0.10527900606393814,0.015951791778206825
1874,9,1,0,1,0.011559003964066505,53.86722946166992,0.01844055764377117,83.51788358043407,29.425785064697266,0.1,0.47901585698127747,0.5516160726547241,0.4625386893749237,-0.26888328790664673
1874,10,0,0,1,0.011543774046003819,53.86626052856445,0.0184412132948637,83.51697412295815,29.425785064697266,0.1,0.47901585698127747,0.5516160726547241,0.4625386893749237,-0.26888328790664673
1874,11,0,0,1,0.011519278399646282,53.863616943359375,0.018442640081048012,83.51378468220692,29.425785064697266,0.1,0.47901585698127747,0.5516160726547241,0.4625386893749237,-0.26888328790664673
1874,12,1,0,1,0.003832727437838912,55.949710845947266,0.01786006987094879,87.08518841404154,59.43157958984375,0.1,0.4198913276195526,0.45117655396461487,1.004530668258667,-0.39819425344467163
1874,13,0,0,1,0.003801811719313264,55.94402313232422,0.017862098291516304,87.07857089332305,59.43157958984375,0.1,0.4198913276195526,0.45117655396461487,1.004530668258667,-0.39819425344467163
1874,14,0,0,1,0.003760153893381357,55.93644714355469,0.01786479726433754,87.06911601084101,59.43157958984375,0.1,0.4198913276195526,0.45117655396461487,1.004530668258667,-0.39819425344467163
1875,0,0,1,1,0.015020954422652721,38.05682373046875,0.02598172426223755,52.570818217220996,23.445466995239258,0.1,0.3611334562301636,0.37976163625717163,-0.3550465404987335,0.23591868579387665
1875,1,0,0,1,0.015019130893051624,38.05685043334961,0.025981778278946877,52.57131755618747,23.445466995239258,0.1,0.3611334562301636,0.37976163625717163,-0.3550465404987335,0.23591868579387665
1875,2,0,0,1,0.015015525743365288,38.056884765625,0.025981895625591278,52.572429520337984,23.445466995239258,0.1,0.3611334562301636,0.37976163625717163,-0.3550465404987335,0.23591868579387665
1875,3,1,0,1,0.01808365248143673,43.25578308105469,0.022743364796042442,64.30048409425963,50.38669204711914,0.1,0.4515073895454407,0.38450437784194946,-0.46709564328193665,-0.7880994081497192
1875,4,0,0,1,0.01806957833468914,43.25391387939453,0.022744925692677498,64.29843563933582,50.38669204711914,0.1,0.4515073895454407,0.38450437784194946,-0.46709564328193665,-0.7880994081497192
1875,5,0,0,1,0.01802213117480278,43.254608154296875,0.022746508941054344,64.2978003367883,50.38669204711914,0.1,0.4515073895454407,0.38450437784194946,-0.46709564328193665,-0.7880994081497192
1875,6,1,0,1,0.008428260684013367,42.72861099243164,0.023320546373724937,63.78789097893638,20.91636085510254,0.1,0.5572238564491272,0.4171749949455261,-0.2635560929775238,0.274161159992218
1875,7,0,0,1,0.008395519107580185,42.72496795654297,0.02332317642867565,63.78404112624317,20.91636085510254,0.1,0.5572238564491272,0.4171749949455261,-0.2635560929775238,0.274161159992218
1875,8,0,0,1,0.00838152039796114,42.72531509399414,0.023323262110352516,63.78286655898987,20.91636085510254,0.1,0.5572238564491272,0.4171749949455261,-0.2635560929775238,0.274161159992218
1875,9,1,0,1,0.0076475441455841064,41.290382385253906,0.024147996678948402,58.29800265585733,3.7557270526885986,0.1,0.6120717525482178,0.3904545307159424,0.052203722298145294,0.04401979222893715
1875,10,0,0,1,0.007638247217983007,41.29066467285156,0.024148004129529,58.29785705490068,3.7557270526885986,0.1,0.6120717525482178,0.3904545307159424,0.052203722298145294,0.04401979222893715
1875,11,0,0,1,0.00763727817684412,41.29203414916992,0.024147219955921173,58.29854075265985,3.7557270526885986,0.1,0.6120717525482178,0.3904545307159424,0.052203722298145294,0.04401979222893715
1875,12,1,0,1,0.009808415547013283,39.535682678222656,0.02517222985625267,60.820950820385285,8.827564239501953,0.1,0.42679595947265625,0.3535022735595703,-0.053423091769218445,0.1513492614030838
1875,13,0,0,1,0.009798354469239712,39.53409957885742,0.0251734871417284,60.82040649355608,8.827564239501953,0.1,0.42679595947265625,0.3535022735595703,-0.053423091769218445,0.1513492614030838
1875,14,0,0,1,0.009782643988728523,39.532405853271484,0.025174953043460846,60.82014466893141,8.827564239501953,0.1,0.42679595947265625,0.3535022735595703,-0.053423091769218445,0.1513492614030838
1876,0,0,1,1,0.013058345764875412,38.11615753173828,0.026012858375906944,52.61033133173282,45.38460159301758,0.1,0.35933977365493774,0.4091908931732178,-0.6810576319694519,0.4659115672111511
1876,1,0,0,1,0.013085431419312954,38.11748123168945,0.026011034846305847,52.61132120956737,45.38460159301758,0.1,0.35933977365493774,0.4091908931732178,-0.6810576319694519,0.4659115672111511
1876,2,0,0,1,0.013138792477548122,38.1202392578125,0.026007331907749176,52.6137032557681,45.38460159301758,0.1,0.35933977365493774,0.4091908931732178,-0.6810576319694519,0.4659115672111511
1876,3,1,0,1,0.011857258155941963,43.02128601074219,0.023081479594111443,62.41457778476349,15.36599063873291,0.1,0.43456903100013733,0.40838736295700073,-0.026099860668182373,0.27815985679626465
1876,4,0,0,1,0.01189794484525919,43.020259857177734,0.023080913349986076,62.41315562503902,15.36599063873291,0.1,0.43456903100013733,0.40838736295700073,-0.026099860668182373,0.27815985679626465
1876,5,0,0,1,0.011919887736439705,43.02138137817383,0.023079710081219673,62.4140045595267,15.36599063873291,0.1,0.43456903100013733,0.40838736295700073,-0.026099860668182373,0.27815985679626465
1876,6,1,0,1,0.009631524793803692,43.675086975097656,0.022790392860770226,64.17477330966544,15.7794771194458,0.1,0.4541814923286438,0.3940621614456177,-0.24730998277664185,-0.14542748034000397
1876,7,0,0,1,0.009644796140491962,43.6765022277832,0.02278936468064785,64.17711308676184,15.7794771194458,0.1,0.4541814923286438,0.3940621614456177,-0.24730998277664185,-0.14542748034000397
1876,8,0,0,1,0.009656485170125961,43.67818832397461,0.02278822660446167,64.17942234553531,15.7794771194458,0.1,0.4541814923286438,0.3940621614456177,-0.24730998277664185,-0.14542748034000397
1876,9,1,0,1,0.00491595733910799,36.13227844238281,0.027642663568258286,49.253321935374196,15.942668914794922,0.1,0.3397938013076782,0.39527440071105957,0.2785789668560028,-0.08010286092758179
1876,10,0,0,1,0.004924756474792957,36.1326789855957,0.02764223702251911,49.25443352910486,15.942668914794922,0.1,0.3397938013076782,0.39527440071105957,0.2785789668560028,-0.08010286092758179
1876,11,0,0,1,0.004946053493767977,36.13145446777344,0.027642883360385895,49.253561420839944,15.942668914794922,0.1,0.3397938013076782,0.39527440071105957,0.2785789668560028,-0.08010286092758179
1876,12,1,0,1,0.004886597394943237,38.19456481933594,0.026150494813919067,56.98175338820464,10.846205711364746,0.1,0.3946110010147095,0.35503900051116943,-0.16965913772583008,0.10052408277988434
1876,13,0,0,1,0.004879822488874197,38.19546127319336,0.026149967685341835,56.982255365023015,10.846205711364746,0.1,0.3946110010147095,0.35503900051116943,-0.16965913772583008,0.10052408277988434
1876,14,0,0,1,0.0048822881653904915,38.19519805908203,0.026150116696953773,56.98237027662306,10.846205711364746,0.1,0.3946110010147095,0.35503900051116943,-0.16965913772583008,0.10052408277988434
1877,0,0,1,1,0.00951287429779768,42.1774787902832,0.023602299392223358,61.85138067157718,58.63689041137695,0.1,0.4216601848602295,0.4156118631362915,0.7675772309303284,0.7398974895477295
1877,1,0,0,1,0.009546865709125996,42.17841339111328,0.02360101230442524,61.85141630021164,58.63689041137695,0.1,0.4216601848602295,0.4156118631362915,0.7675772309303284,0.7398974895477295
1877,2,0,0,1,0.009608864784240723,42.180908203125,0.023598214611411095,61.85150893485332,58.63689041137695,0.1,0.4216601848602295,0.4156118631362915,0.7675772309303284,0.7398974895477295
1877,3,1,0,1,0.011300924234092236,42.00840759277344,0.023653237149119377,59.9213370693653,21.100549697875977,0.1,0.6001750230789185,0.39093315601348877,0.19812245666980743,-0.32853010296821594
1877,4,0,0,1,0.011316311545670033,42.00846862792969,0.02365279197692871,59.92351742089673,21.100549697875977,0.1,0.6001750230789185,0.39093315601348877,0.19812245666980743,-0.32853010296821594
1877,5,0,0,1,0.011317870579659939,42.0067253112793,0.023653730750083923,59.92290209089688,21.100549697875977,0.1,0.6001750230789185,0.39093315601348877,0.19812245666980743,-0.32853010296821594
1877,6,1,0,1,0.007929184474050999,41.5903205871582,0.023968590423464775,59.536458991196575,36.43796920776367,0.1,0.6029253602027893,0.4095821678638458,0.5681931972503662,-0.34069639444351196
1877,7,0,0,1,0.007954071275889874,41.589393615722656,0.02396865002810955,59.53696737365979,36.43796920776367,0.1,0.6029253602027893,0.4095821678638458,0.5681931972503662,-0.34069639444351196
1877,8,0,0,1,0.007983050309121609,41.58855056762695,0.023968582972884178,59.538340709951946,36.43796920776367,0.1,0.6029253602027893,0.4095821678638458,0.5681931972503662,-0.34069639444351196
1877,9,1,0,1,0.009884192608296871,40.45225143432617,0.024600040167570114,62.44134243249945,29.312803268432617,0.1,0.562573254108429,0.35454341769218445,-0.5301882028579712,-0.05428558588027954
1877,10,0,0,1,0.009899511002004147,40.45551681518555,0.024597682058811188,62.44392792075228,29.312803268432617,0.1,0.562573254108429,0.35454341769218445,-0.5301882028579712,-0.05428558588027954
1877,11,0,0,1,0.009923945181071758,40.45936965942383,0.02459474466741085,62.4476975976515,29.312803268432617,0.1,0.562573254108429,0.35454341769218445,-0.5301882028579712,-0.05428558588027954
1877,12,1,0,1,0.012865740805864334,42.02079391479492,0.02360159531235695,64.81415137755342,17.677770614624023,0.1,0.47192466259002686,0.43154415488243103,0.15379048883914948,-0.28223299980163574
1877,13,0,0,1,0.012877902947366238,42.02123260498047,0.023600978776812553,64.81669842985748,17.677770614624023,0.1,0.47192466259002686,0.43154415488243103,0.15379048883914948,-0.28223299980163574
1877,14,0,0,1,0.01289760135114193,42.01887893676758,0.023601703345775604,64.81577505135954,17.677770614624023,0.1,0.47192466259002686,0.43154415488243103,0.15379048883914948,-0.28223299980163574
1878,0,0,1,1,0.007111806888133287,44.32975387573242,0.02250123769044876,72.38497301460917,44.1788330078125,0.1,0.5927124619483948,0.37757885456085205,0.7236117720603943,-0.34871041774749756
1878,1,0,0,1,0.007136047352105379,44.33279037475586,0.022499307990074158,72.38647112676341,44.1788330078125,0.1,0.5927124619483948,0.37757885456085205,0.7236117720603943,-0.34871041774749756
1878,2,0,0,1,0.007186399307101965,44.33924102783203,0.022495223209261894,72.3899409340777,44.1788330078125,0.1,0.5927124619483948,0.37757885456085205,0.7236117720603943,-0.34871041774749756
1878,3,1,0,1,0.010813682340085506,53.533966064453125,0.018570831045508385,83.65410325040055,30.60382652282715,0.1,0.4778748154640198,0.5490742921829224,0.2415502965450287,-0.5012697577476501
1878,4,0,0,1,0.010814695619046688,53.52750015258789,0.018573055043816566,83.64565103181542,30.60382652282715,0.1,0.4778748154640198,0.5490742921829224,0.2415502965450287,-0.5012697577476501
1878,5,0,0,1,0.01082105003297329,53.5232048034668,0.018574418500065804,83.64019742274839,30.60382652282715,0.1,0.4778748154640198,0.5490742921829224,0.2415502965450287,-0.5012697577476501
1878,6,1,0,1,0.019079137593507767,60.91196060180664,0.016121037304401398,94.73756493267295,15.197375297546387,0.1,0.5577802062034607,0.45476266741752625,0.08547956496477127,0.2627617418766022
1878,7,0,0,1,0.01907281018793583,60.9178352355957,0.01611967571079731,94.74414377466013,15.197375297546387,0.1,0.5577802062034607,0.45476266741752625,0.08547956496477127,0.2627617418766022
1878,8,0,0,1,0.019068406894803047,60.920860290527344,0.016119012609124184,94.74803968232538,15.197375297546387,0.1,0.5577802062034607,0.45476266741752625,0.08547956496477127,0.2627617418766022
1878,9,1,0,1,0.01133002620190382,52.445411682128906,0.01894545368850231,83.23345815927816,30.34564208984375,0.1,0.551086962223053,0.5416392087936401,0.308522492647171,0.4574163854122162
1878,10,0,0,1,0.011305375955998898,52.44905471801758,0.018944665789604187,83.23692304066736,30.34564208984375,0.1,0.551086962223053,0.5416392087936401,0.308522492647171,0.4574163854122162
1878,11,0,0,1,0.011268974281847477,52.45289611816406,0.01894405670464039,83.24106579144852,30.34564208984375,0.1,0.551086962223053,0.5416392087936401,0.308522492647171,0.4574163854122162
1878,12,1,0,1,0.01269119419157505,56.339664459228516,0.01760711520910263,88.31378110961447,22.340272903442383,0.1,0.43196529150009155,0.498258501291275,0.36289089918136597,-0.1824771612882614
1878,13,0,0,1,0.012708638794720173,56.336036682128906,0.017607860267162323,88.31082488819087,22.340272903442383,0.1,0.43196529150009155,0.498258501291275,0.36289089918136597,-0.1824771612882614
1878,14,0,0,1,0.01273293700069189,56.3336181640625,0.017608070746064186,88.30833368081231,22.340272903442383,0.1,0.43196529150009155,0.498258501291275,0.36289089918136597,-0.1824771612882614
1879,0,0,1,1,0.013905970379710197,54.420955657958984,0.018198464065790176,84.62519513201434,27.802967071533203,0.1,0.5908136367797852,0.45324742794036865,0.45762917399406433,0.214742511510849
1879,1,0,0,1,0.013911588117480278,54.4219970703125,0.01819797232747078,84.62635565754844,27.802967071533203,0.1,0.5908136367797852,0.45324742794036865,0.45762917399406433,0.214742511510849
1879,2,0,0,1,0.013922867365181446,54.424251556396484,0.018196934834122658,84.62932381305632,27.802967071533203,0.1,0.5908136367797852,0.45324742794036865,0.45762917399406433,0.214742511510849
1879,3,1,0,1,0.01002070214599371,53.897579193115234,0.018460789695382118,84.5946394125546,18.54387664794922,0.1,0.4339925944805145,0.521889865398407,-0.3157220780849457,0.11831053346395493
1879,4,0,0,1,0.010026057250797749,53.89726257324219,0.018460799008607864,84.59375967074558,18.54387664794922,0.1,0.4339925944805145,0.521889865398407,-0.3157220780849457,0.11831053346395493
1879,5,0,0,1,0.010026523843407631,53.89945602416992,0.018460039049386978,84.59601237951426,18.54387664794922,0.1,0.4339925944805145,0.521889865398407,-0.3157220780849457,0.11831053346395493
1879,6,1,0,1,0.005378130357712507,55.750118255615234,0.017911259084939957,86.66807090862247,43.56139373779297,0.1,0.47564682364463806,0.54184490442276,0.7412793636322021,-0.27894267439842224
1879,7,0,0,1,0.005367197096347809,55.75111389160156,0.017911044880747795,86.66968689787315,43.56139373779297,0.1,0.47564682364463806,0.54184490442276,0.7412793636322021,-0.27894267439842224
1879,8,0,0,1,0.005331471096724272,55.75016403198242,0.017911693081259727,86.66888239352743,43.56139373779297,0.1,0.47564682364463806,0.54184490442276,0.7412793636322021,-0.27894267439842224
1879,9,1,0,1,0.008428513072431087,66.11397552490234,0.015071764588356018,103.17392050911373,16.65227699279785,0.1,0.5093808770179749,0.4762635827064514,0.19287632405757904,0.2333829253911972
1879,10,0,0,1,0.00841202586889267,66.11414337158203,0.015071935951709747,103.17441620131729,16.65227699279785,0.1,0.5093808770179749,0.4762635827064514,0.19287632405757904,0.2333829253911972
1879,11,0,0,1,0.008408238179981709,66.11228942871094,0.015072407200932503,103.17392050911373,16.65227699279785,0.1,0.5093808770179749,0.4762635827064514,0.19287632405757904,0.2333829253911972
1879,12,1,0,1,0.008931227959692478,46.81210708618164,0.021276965737342834,75.5798327608814,11.58356761932373,0.1,0.4021684527397156,0.5208393931388855,0.10148682445287704,0.18454574048519135
1879,13,0,0,1,0.008929405361413956,46.81093215942383,0.02127753384411335,75.5778910091997,11.58356761932373,0.1,0.4021684527397156,0.5208393931388855,0.10148682445287704,0.18454574048519135
1879,14,0,0,1,0.008925286121666431,46.81083679199219,0.0212776567786932,75.57729520403069,11.58356761932373,0.1,0.4021684527397156,0.5208393931388855,0.10148682445287704,0.18454574048519135
1880,0,0,1,1,0.010610909201204777,59.08101272583008,0.016830893233418465,91.23689399122624,38.30792999267578,0.1,0.48866257071495056,0.5281383991241455,0.4821375012397766,0.5026594996452332
1880,1,0,0,1,0.01061841007322073,59.08167266845703,0.016830570995807648,91.23788632050926,38.30792999267578,0.1,0.48866257071495056,0.5281383991241455,0.4821375012397766,0.5026594996452332
1880,2,0,0,1,0.010630971752107143,59.083316802978516,0.016829878091812134,91.24084017839579,38.30792999267578,0.1,0.48866257071495056,0.5281383991241455,0.4821375012397766,0.5026594996452332
1880,3,1,0,1,0.014554277062416077,48.79064178466797,0.02027980051934719,76.84947215551546,45.807987213134766,0.1,0.43662264943122864,0.3718045949935913,-0.6385685801506042,0.5347024202346802
1880,4,0,0,1,0.014572018757462502,48.78560256958008,0.020281372591853142,76.84321338830448,45.807987213134766,0.1,0.43662264943122864,0.3718045949935913,-0.6385685801506042,0.5347024202346802
1880,5,0,0,1,0.014610854908823967,48.7823371887207,0.020281581208109856,76.83969396708453,45.807987213134766,0.1,0.43662264943122864,0.3718045949935913,-0.6385685801506042,0.5347024202346802
1880,6,1,0,1,0.014663535170257092,65.48513793945312,0.015107345767319202,101.5240038138332,31.243257522583008,0.1,0.4783458411693573,0.46691709756851196,0.48917412757873535,0.2887904942035675
1880,7,0,0,1,0.014656886458396912,65.48574829101562,0.015107352286577225,101.52578930697189,31.243257522583008,0.1,0.4783458411693573,0.46691709756851196,0.48917412757873535,0.2887904942035675
1880,8,0,0,1,0.01463702879846096,65.48567199707031,0.015107809565961361,101.52560691500784,31.243257522583008,0.1,0.4783458411693573,0.46691709756851196,0.48917412757873535,0.2887904942035675
1880,9,1,0,1,0.005659605376422405,53.57956314086914,0.018633965402841568,83.77241784525636,15.571249961853027,0.1,0.547079861164093,0.541059672832489,-0.2491258978843689,0.13449767231941223
1880,10,0,0,1,0.0056468416005373,53.58270263671875,0.018633008003234863,83.77696050893711,15.571249961853027,0.1,0.547079861164093,0.541059672832489,-0.2491258978843689,0.13449767231941223
1880,11,0,0,1,0.005643341690301895,53.58430099487305,0.018632490187883377,83.77909148208077,15.571249961853027,0.1,0.547079861164093,0.541059672832489,-0.2491258978843689,0.13449767231941223
1880,12,1,0,1,0.014752332121133804,47.43292236328125,0.02085423655807972,75.23116894327201,15.38295841217041,0.1,0.45125341415405273,0.3575941324234009,-0.2757337689399719,-0.046877142041921616
1880,13,0,0,1,0.014747744426131248,47.43296813964844,0.02085435949265957,75.23098972857083,15.38295841217041,0.1,0.45125341415405273,0.3575941324234009,-0.2757337689399719,-0.046877142041921616
1880,14,0,0,1,0.014737403020262718,47.433902740478516,0.020854266360402107,75.23199123343569,15.38295841217041,0.1,0.45125341415405273,0.3575941324234009,-0.2757337689399719,-0.046877142041921616
1881,0,0,1,1,0.004554425831884146,44.295589447021484,0.022552208974957466,65.40842881209166,9.486400604248047,0.1,0.5319358110427856,0.385985791683197,-0.05645545572042465,-0.16297893226146698
1881,1,0,0,1,0.004549745935946703,44.29573440551758,0.022552182897925377,65.40844474986554,9.486400604248047,0.1,0.5319358110427856,0.385985791683197,-0.05645545572042465,-0.16297893226146698
1881,2,0,0,1,0.004540050867944956,44.29602813720703,0.022552132606506348,65.40844076542135,9.486400604248047,0.1,0.5319358110427856,0.385985791683197,-0.05645545572042465,-0.16297893226146698
1881,3,1,0,1,0.0024510992225259542,42.6205940246582,0.0234557893127203,65.26268462490613,2.9892241954803467,0.1,0.5076045989990234,0.3648713231086731,0.042195022106170654,-0.03425568714737892
1881,4,0,0,1,0.002440696582198143,42.621585845947266,0.02345530316233635,65.2628948609949,2.9892241954803467,0.1,0.5076045989990234,0.3648713231086731,0.042195022106170654,-0.03425568714737892
1881,5,0,0,1,0.002434100490063429,42.62216567993164,0.023455021902918816,65.26309319816937,2.9892241954803467,0.1,0.5076045989990234,0.3648713231086731,0.042195022106170654,-0.03425568714737892
1881,6,1,0,1,0.017614519223570824,35.25328826904297,0.027929482981562614,50.783153079159135,40.44306182861328,0.1,0.6569035649299622,0.3594602048397064,0.7326084971427917,0.06318756192922592
1881,7,0,0,1,0.01761162094771862,35.25481033325195,0.027928421273827553,50.78477675764436,40.44306182861328,0.1,0.6569035649299622,0.3594602048397064,0.7326084971427917,0.06318756192922592
1881,8,0,0,1,0.017608672380447388,35.25702667236328,0.027926810085773468,50.787563193453586,40.44306182861328,0.1,0.6569035649299622,0.3594602048397064,0.7326084971427917,0.06318756192922592
1881,9,1,0,1,0.0093992305919528,41.45232009887695,0.02401777356863022,61.397478667251434,27.319181442260742,0.1,0.584370493888855,0.4280536472797394,0.4799824357032776,0.12782827019691467
1881,10,0,0,1,0.009448030963540077,41.4500846862793,0.02401796542108059,61.39516165276176,27.319181442260742,0.1,0.584370493888855,0.4280536472797394,0.4799824357032776,0.12782827019691467
1881,11,0,0,1,0.009492826648056507,41.45048522949219,0.024016713723540306,61.394845709789855,27.319181442260742,0.1,0.584370493888855,0.4280536472797394,0.4799824357032776,0.12782827019691467
1881,12,1,0,1,0.003131882520392537,38.9782829284668,0.02564273215830326,58.14189405126056,42.08354949951172,0.1,0.6070584058761597,0.35496556758880615,0.2681441307067871,-0.7166321277618408
1881,13,0,0,1,0.0031007782090455294,38.981300354003906,0.025640996173024178,58.144198710794534,42.08354949951172,0.1,0.6070584058761597,0.35496556758880615,0.2681441307067871,-0.7166321277618408
1881,14,0,0,1,0.0030668831896036863,38.98684310913086,0.025637619197368622,58.14661691065417,42.08354949951172,0.1,0.6070584058761597,0.35496556758880615,0.2681441307067871,-0.7166321277618408
1882,0,0,1,1,0.00979341845959425,41.20903396606445,0.024150431156158447,59.34216841554458,4.608693599700928,0.1,0.6052505970001221,0.4085787534713745,-0.06882138550281525,-0.047802966088056564
1882,1,0,0,1,0.009795730002224445,41.2089729309082,0.024150412529706955,59.34212250053775,4.608693599700928,0.1,0.6052505970001221,0.4085787534713745,-0.06882138550281525,-0.047802966088056564
1882,2,0,0,1,0.009800249710679054,41.20884323120117,0.024150380864739418,59.341997874448786,4.608693599700928,0.1,0.6052505970001221,0.4085787534713745,-0.06882138550281525,-0.047802966088056564
1882,3,1,0,1,0.009916059672832489,39.02634811401367,0.025498047471046448,59.98368006911066,51.9320182800293,0.1,0.592263400554657,0.4386746287345886,0.14100612699985504,0.9336304664611816
1882,4,0,0,1,0.009938322938978672,39.029136657714844,0.025495661422610283,59.98381410691507,51.9320182800293,0.1,0.592263400554657,0.4386746287345886,0.14100612699985504,0.9336304664611816
1882,5,0,0,1,0.009982151910662651,39.035579681396484,0.02549033984541893,59.984671963048605,51.9320182800293,0.1,0.592263400554657,0.4386746287345886,0.14100612699985504,0.9336304664611816
1882,6,1,0,1,0.009349971078336239,42.94755554199219,0.02318265661597252,65.33779327384663,37.61811828613281,0.1,0.5174490213394165,0.3729111850261688,-0.4038441777229309,-0.552013635635376
1882,7,0,0,1,0.009362570941448212,42.94525909423828,0.02318362332880497,65.33613936567816,37.61811828613281,0.1,0.5174490213394165,0.3729111850261688,-0.4038441777229309,-0.552013635635376
1882,8,0,0,1,0.009375768713653088,42.94586944580078,0.023183006793260574,65.33545556272891,37.61811828613281,0.1,0.5174490213394165,0.3729111850261688,-0.4038441777229309,-0.552013635635376
1882,9,1,0,1,0.01585034467279911,41.646690368652344,0.02371177263557911,59.89071522022771,22.57697105407715,0.1,0.4079059064388275,0.4189389944076538,0.40035247802734375,0.09066557884216309
1882,10,0,0,1,0.0158481877297163,41.646541595458984,0.02371194027364254,59.891663953974295,22.57697105407715,0.1,0.4079059064388275,0.4189389944076538,0.40035247802734375,0.09066557884216309
1882,11,0,0,1,0.015868864953517914,41.64529800415039,0.02371187135577202,59.89080207488418,22.57697105407715,0.1,0.4079059064388275,0.4189389944076538,0.40035247802734375,0.09066557884216309
1882,12,1,0,1,0.009694932959973812,42.60538864135742,0.023361163213849068,65.54728994459373,27.947160720825195,0.1,0.5145366787910461,0.4248892068862915,0.36396297812461853,0.3545804023742676
1882,13,0,0,1,0.009708454832434654,42.60771560668945,0.02335958182811737,65.54937472898675,27.947160720825195,0.1,0.5145366787910461,0.4248892068862915,0.36396297812461853,0.3545804023742676
1882,14,0,0,1,0.009713997133076191,42.60921096801758,0.02335863560438156,65.54955080130395,27.947160720825195,0.1,0.5145366787910461,0.4248892068862915,0.36396297812461853,0.3545804023742676
1883,0,0,1,1,0.014606514014303684,43.619651794433594,0.0226821880787611,64.97256996048488,14.981706619262695,0.1,0.4718349575996399,0.4142057001590729,0.11603404581546783,-0.24644461274147034
1883,1,0,0,1,0.014604151248931885,43.619346618652344,0.022682424634695053,64.97253850835953,14.981706619262695,0.1,0.4718349575996399,0.4142057001590729,0.11603404581546783,-0.24644461274147034
1883,2,0,0,1,0.014598778448998928,43.618690490722656,0.022682946175336838,64.9724087686644,14.981706619262695,0.1,0.4718349575996399,0.4142057001590729,0.11603404581546783,-0.24644461274147034
1883,3,1,0,1,0.010609505698084831,44.21795654296875,0.022488323971629143,65.7578846983437,31.414676666259766,0.1,0.5090701580047607,0.38966745138168335,-0.42460036277770996,-0.3820425271987915
1883,4,0,0,1,0.010587492026388645,44.21841812133789,0.022488614544272423,65.75800148536132,31.414676666259766,0.1,0.5090701580047607,0.38966745138168335,-0.42460036277770996,-0.3820425271987915
1883,5,0,0,1,0.01056207250803709,44.21892166137695,0.02248896099627018,65.75795718678856,31.414676666259766,0.1,0.5090701580047607,0.38966745138168335,-0.42460036277770996,-0.3820425271987915
1883,6,1,0,1,0.01832214929163456,40.60579299926758,0.024217111989855766,64.08312326243144,26.908143997192383,0.1,0.47471538186073303,0.3540925979614258,0.2829297184944153,0.39913100004196167
1883,7,0,0,1,0.018325751647353172,40.60639190673828,0.02421659417450428,64.08388054470788,26.908143997192383,0.1,0.47471538186073303,0.3540925979614258,0.2829297184944153,0.39913100004196167
1883,8,0,0,1,0.018310826271772385,40.60421371459961,0.02421855553984642,64.08394174001685,26.908143997192383,0.1,0.47471538186073303,0.3540925979614258,0.2829297184944153,0.39913100004196167
1883,9,1,0,1,0.015599568374454975,41.514198303222656,0.02379683218896389,64.42510343945371,24.645597457885742,0.1,0.5274347066879272,0.359200119972229,-0.4450298249721527,0.05238000303506851
1883,10,0,0,1,0.015624702908098698,41.5115966796875,0.02379738911986351,64.42460478841508,24.645597457885742,0.1,0.5274347066879272,0.359200119972229,-0.4450298249721527,0.05238000303506851
1883,11,0,0,1,0.015648409724235535,41.50993728637695,0.02379745803773403,64.4240790871517,24.645597457885742,0.1,0.5274347066879272,0.359200119972229,-0.4450298249721527,0.05238000303506851
1883,12,1,0,1,0.008619665168225765,41.593257904052734,0.023953206837177277,63.511726527750355,30.462244033813477,0.1,0.5537136197090149,0.3625810742378235,0.5468690991401672,0.08771522343158722
1883,13,0,0,1,0.008626211434602737,41.59307861328125,0.02395317517220974,63.51139593876503,30.462244033813477,0.1,0.5537136197090149,0.3625810742378235,0.5468690991401672,0.08771522343158722
1883,14,0,0,1,0.008631381206214428,41.59212875366211,0.023953616619110107,63.510659639302844,30.462244033813477,0.1,0.5537136197090149,0.3625810742378235,0.5468690991401672,0.08771522343158722
1884,0,0,1,1,0.01377144642174244,65.24952697753906,0.015181140042841434,101.45187827949532,12.65223503112793,0.1,0.5168290734291077,0.44316449761390686,-0.09252205491065979,-0.21061426401138306
1884,1,0,0,1,0.01376634743064642,65.24955749511719,0.015181238763034344,101.45196455016966,12.65223503112793,0.1,0.5168290734291077,0.44316449761390686,-0.09252205491065979,-0.21061426401138306
1884,2,0,0,1,0.013755913823843002,65.24967193603516,0.015181430615484715,101.45232880574558,12.65223503112793,0.1,0.5168290734291077,0.44316449761390686,-0.09252205491065979,-0.21061426401138306
1884,3,1,0,1,0.01528273243457079,65.8697280883789,0.015005221590399742,102.52841278506338,10.525516510009766,0.1,0.5068283081054688,0.4482554495334625,-0.1640125960111618,0.09860781580209732
1884,4,0,0,1,0.015281026251614094,65.86975860595703,0.015005253255367279,102.52871628008948,10.525516510009766,0.1,0.5068283081054688,0.4482554495334625,-0.1640125960111618,0.09860781580209732
1884,5,0,0,1,0.015286851674318314,65.8697280883789,0.015005126595497131,102.52875544086889,10.525516510009766,0.1,0.5068283081054688,0.4482554495334625,-0.1640125960111618,0.09860781580209732
1884,6,1,0,1,0.01637408137321472,60.07878875732422,0.016423165798187256,93.73301926676695,1.3296979665756226,0.1,0.5057122111320496,0.5247918367385864,0.022238880395889282,0.009482980705797672
1884,7,0,0,1,0.01637294515967369,60.07938003540039,0.01642303541302681,93.73354294888364,1.3296979665756226,0.1,0.5057122111320496,0.5247918367385864,0.022238880395889282,0.009482980705797672
1884,8,0,0,1,0.016371717676520348,60.07955551147461,0.016423020511865616,93.73398481022117,1.3296979665756226,0.1,0.5057122111320496,0.5247918367385864,0.022238880395889282,0.009482980705797672
1884,9,1,0,1,0.019993208348751068,56.43919372558594,0.01736757531762123,88.3321402610719,19.805625915527344,0.1,0.5619843006134033,0.5150558352470398,0.2927391827106476,0.20970796048641205
1884,10,0,0,1,0.020001670345664024,56.439964294433594,0.0173670444637537,88.33306314247625,19.805625915527344,0.1,0.5619843006134033,0.5150558352470398,0.2927391827106476,0.20970796048641205
1884,11,0,0,1,0.02001813054084778,56.44149398803711,0.01736600138247013,88.3350688409997,19.805625915527344,0.1,0.5619843006134033,0.5150558352470398,0.2927391827106476,0.20970796048641205
1884,12,1,0,1,0.01099063828587532,58.778900146484375,0.016910463571548462,91.78611837973422,57.980525970458984,0.1,0.5528230667114258,0.509221076965332,0.07485061883926392,1.0515307188034058
1884,13,0,0,1,0.010978900827467442,58.7813720703125,0.016909971833229065,91.7901906891083,57.980525970458984,0.1,0.5528230667114258,0.509221076965332,0.07485061883926392,1.0515307188034058
1884,14,0,0,1,0.010973986238241196,58.7850456237793,0.016909005120396614,91.7959976896727,57.980525970458984,0.1,0.5528230667114258,0.509221076965332,0.07485061883926392,1.0515307188034058
1885,0,0,1,1,0.0139091731980443,45.763309478759766,0.021641209721565247,74.4231476985831,38.093894958496094,0.1,0.395185649394989,0.5170366764068604,-0.5880254507064819,0.36598271131515503
1885,1,0,0,1,0.013918265700340271,45.765968322753906,0.02163967862725258,74.42463335148649,38.093894958496094,0.1,0.395185649394989,0.5170366764068604,-0.5880254507064819,0.36598271131515503
1885,2,0,0,1,0.013936569914221764,45.77164840698242,0.021636441349983215,74.42865213346201,38.093894958496094,0.1,0.395185649394989,0.5170366764068604,-0.5880254507064819,0.36598271131515503
1885,3,1,0,1,0.004758642055094242,55.834632873535156,0.01788976415991783,87.41189335073526,10.721827507019043,0.1,0.49329930543899536,0.3801940381526947,-0.19487139582633972,-0.005257849115878344
1885,4,0,0,1,0.004775989335030317,55.8329963684082,0.017890140414237976,87.40967318831235,10.721827507019043,0.1,0.49329930543899536,0.3801940381526947,-0.19487139582633972,-0.005257849115878344
1885,5,0,0,1,0.004794318228960037,55.83464813232422,0.01788945309817791,87.4107761395216,10.721827507019043,0.1,0.49329930543899536,0.3801940381526947,-0.19487139582633972,-0.005257849115878344
1885,6,1,0,1,0.007582401856780052,57.929683685302734,0.017212755978107452,90.21539474944505,21.666746139526367,0.1,0.437442421913147,0.49914970993995667,-0.2867904305458069,0.2700752317905426
1885,7,0,0,1,0.007577983662486076,57.93259811401367,0.017211947590112686,90.21922274339946,21.666746139526367,0.1,0.437442421913147,0.49914970993995667,-0.2867904305458069,0.2700752317905426
1885,8,0,0,1,0.007569905370473862,57.93484115600586,0.017211386933922768,90.22259619545535,21.666746139526367,0.1,0.437442421913147,0.49914970993995667,-0.2867904305458069,0.2700752317905426
1885,9,1,0,1,0.017751533538103104,60.681114196777344,0.016221975907683372,93.8270566523125,42.91106414794922,0.1,0.4981507956981659,0.522858202457428,0.6140216588973999,0.48134317994117737
1885,10,0,0,1,0.017762137576937675,60.682777404785156,0.01622122712433338,93.83027893605833,42.91106414794922,0.1,0.4981507956981659,0.522858202457428,0.6140216588973999,0.48134317994117737
1885,11,0,0,1,0.017791038379073143,60.68569564819336,0.016219614073634148,93.83490366894426,42.91106414794922,0.1,0.4981507956981659,0.522858202457428,0.6140216588973999,0.48134317994117737
1885,12,1,0,1,0.0039792414754629135,43.00202941894531,0.023236311972141266,69.4486183354933,22.88482666015625,0.1,0.4012516736984253,0.37863749265670776,-0.17384298145771027,0.37803125381469727
1885,13,0,0,1,0.004011070821434259,42.99659729003906,0.023238953202962875,69.44213716942704,22.88482666015625,0.1,0.4012516736984253,0.37863749265670776,-0.17384298145771027,0.37803125381469727
1885,14,0,0,1,0.0040486701764166355,42.9930305480957,0.023240529000759125,69.43893970086738,22.88482666015625,0.1,0.4012516736984253,0.37863749265670776,-0.17384298145771027,0.37803125381469727
1886,0,0,1,1,0.005816740449517965,53.278038024902344,0.018737735226750374,83.23125807707858,13.1852445602417,0.1,0.4514283537864685,0.3820228576660156,0.19849878549575806,0.13442297279834747
1886,1,0,0,1,0.005820116959512234,53.277469635009766,0.018737897276878357,83.23069033281058,13.1852445602417,0.1,0.4514283537864685,0.3820228576660156,0.19849878549575806,0.13442297279834747
1886,2,0,0,1,0.0058258590288460255,53.276153564453125,0.01873829774558544,83.22896779248897,13.1852445602417,0.1,0.4514283537864685,0.3820228576660156,0.19849878549575806,0.13442297279834747
1886,3,1,0,1,0.006781761534512043,54.09659957885742,0.018442990258336067,84.82040324815443,10.945389747619629,0.1,0.46557891368865967,0.5425700545310974,0.17140556871891022,-0.10111357271671295
1886,4,0,0,1,0.006788547616451979,54.09605407714844,0.018443090841174126,84.81998782532614,10.945389747619629,0.1,0.46557891368865967,0.5425700545310974,0.17140556871891022,-0.10111357271671295
1886,5,0,0,1,0.006799091584980488,54.09480667114258,0.018443383276462555,84.81864777942101,10.945389747619629,0.1,0.46557891368865967,0.5425700545310974,0.17140556871891022,-0.10111357271671295
1886,6,1,0,1,0.012855496257543564,64.776123046875,0.015310747548937798,101.10947949432351,45.84306335449219,0.1,0.5301088094711304,0.464260995388031,-0.5695896148681641,0.6085285544395447
1886,7,0,0,1,0.012843641452491283,64.77606201171875,0.01531099434942007,101.10938428412504,45.84306335449219,0.1,0.5301088094711304,0.464260995388031,-0.5695896148681641,0.6085285544395447
1886,8,0,0,1,0.012819373048841953,64.77520751953125,0.01531167421489954,101.10739443201223,45.84306335449219,0.1,0.5301088094711304,0.464260995388031,-0.5695896148681641,0.6085285544395447
1886,9,1,0,1,0.007629617117345333,48.74625778198242,0.02045477367937565,77.01036590727473,30.70961570739746,0.1,0.6022571325302124,0.4204016923904419,-0.4125726819038391,-0.37622591853141785
1886,10,0,0,1,0.007643057964742184,48.740291595458984,0.020457066595554352,77.0026671990738,30.70961570739746,0.1,0.6022571325302124,0.4204016923904419,-0.4125726819038391,-0.37622591853141785
1886,11,0,0,1,0.007640265394002199,48.735618591308594,0.020459072664380074,76.99701840893512,30.70961570739746,0.1,0.6022571325302124,0.4204016923904419,-0.4125726819038391,-0.37622591853141785
1886,12,1,0,1,0.01037806086242199,52.680912017822266,0.01888025924563408,82.13412698770881,43.64875793457031,0.1,0.407737672328949,0.4417576789855957,0.7705873250961304,-0.18978407979011536
1886,13,0,0,1,0.01037366222590208,52.682498931884766,0.018879776820540428,82.13692917459387,43.64875793457031,0.1,0.407737672328949,0.4417576789855957,0.7705873250961304,-0.18978407979011536
1886,14,0,0,1,0.010349537245929241,52.680015563964844,0.018881138414144516,82.13379400511677,43.64875793457031,0.1,0.407737672328949,0.4417576789855957,0.7705873250961304,-0.18978407979011536
1887,0,0,1,1,0.01128657441586256,43.22588348388672,0.022987404838204384,64.78358672179462,30.97183609008789,0.1,0.4682393968105316,0.38443776965141296,-0.5003057718276978,0.25846296548843384
1887,1,0,0,1,0.011283277533948421,43.225650787353516,0.022987615317106247,64.7836453520465,30.97183609008789,0.1,0.4682393968105316,0.38443776965141296,-0.5003057718276978,0.25846296548843384
1887,2,0,0,1,0.011276809498667717,43.22511672973633,0.02298806793987751,64.78369225632443,30.97183609008789,0.1,0.4682393968105316,0.38443776965141296,-0.5003057718276978,0.25846296548843384
1887,3,1,0,1,0.012936804443597794,42.73151397705078,0.02320692129433155,62.89197293753173,27.357492446899414,0.1,0.43659868836402893,0.4018523097038269,0.38713163137435913,0.31232157349586487
1887,4,0,0,1,0.012914941646158695,42.732627868652344,0.02320697158575058,62.89299703769532,27.357492446899414,0.1,0.43659868836402893,0.4018523097038269,0.38713163137435913,0.31232157349586487
1887,5,0,0,1,0.012920561246573925,42.732669830322266,0.02320678159594536,62.893328588060236,27.357492446899414,0.1,0.43659868836402893,0.4018523097038269,0.38713163137435913,0.31232157349586487
1887,6,1,0,1,0.007251105736941099,42.978153228759766,0.023206546902656555,64.89545445507136,15.205239295959473,0.1,0.5396223068237305,0.37714138627052307,0.25170275568962097,-0.11434701830148697
1887,7,0,0,1,0.007238396909087896,42.98048400878906,0.023205501958727837,64.89806673911129,15.205239295959473,0.1,0.5396223068237305,0.37714138627052307,0.25170275568962097,-0.11434701830148697
1887,8,0,0,1,0.007235939614474773,42.98163986206055,0.023204918950796127,64.89949848549558,15.205239295959473,0.1,0.5396223068237305,0.37714138627052307,0.25170275568962097,-0.11434701830148697
1887,9,1,0,1,0.013314866460859776,35.54092025756836,0.02788827195763588,52.104995945120734,35.33156967163086,0.1,0.3633877635002136,0.4389755129814148,0.5056334733963013,0.3962353765964508
1887,10,0,0,1,0.01332837250083685,35.54019546508789,0.0278883408755064,52.10190633046743,35.33156967163086,0.1,0.3633877635002136,0.4389755129814148,0.5056334733963013,0.3962353765964508
1887,11,0,0,1,0.01335993129760027,35.541744232177734,0.027885951101779938,52.1000406031627,35.33156967163086,0.1,0.3633877635002136,0.4389755129814148,0.5056334733963013,0.3962353765964508
1887,12,1,0,1,0.01228324230760336,40.935611724853516,0.024245014414191246,64.11644147964975,24.645273208618164,0.1,0.5385257601737976,0.35780924558639526,-0.4478062093257904,-0.01610979437828064
1887,13,0,0,1,0.012289290316402912,40.93748474121094,0.024243725463747978,64.11993334461972,24.645273208618164,0.1,0.5385257601737976,0.35780924558639526,-0.4478062093257904,-0.01610979437828064
1887,14,0,0,1,0.012292927131056786,40.93783950805664,0.02424340508878231,64.12108206754816,24.645273208618164,0.1,0.5385257601737976,0.35780924558639526,-0.4478062093257904,-0.01610979437828064
1888,0,0,1,1,0.0050859227776527405,39.810699462890625,0.025086410343647003,55.71289565537284,14.56531810760498,0.1,0.6335356831550598,0.40403732657432556,0.24993568658828735,0.08754362910985947
1888,1,0,0,1,0.00507692014798522,39.81092834472656,0.025086380541324615,55.71324832996483,14.56531810760498,0.1,0.6335356831550598,0.40403732657432556,0.24993568658828735,0.08754362910985947
1888,2,0,0,1,0.005059696268290281,39.81135177612305,0.025086332112550735,55.71404041868428,14.56531810760498,0.1,0.6335356831550598,0.40403732657432556,0.24993568658828735,0.08754362910985947
1888,3,1,0,1,0.010132026858627796,39.48581314086914,0.02519589103758335,54.859454193961206,9.033212661743164,0.1,0.6385235786437988,0.39656272530555725,-0.15363943576812744,0.05804979428648949
1888,4,0,0,1,0.010130698792636395,39.485984802246094,0.025195814669132233,54.86038476288535,9.033212661743164,0.1,0.6385235786437988,0.39656272530555725,-0.15363943576812744,0.05804979428648949
1888,5,0,0,1,0.010140439495444298,39.485923767089844,0.02519560605287552,54.8605529413604,9.033212661743164,0.1,0.6385235786437988,0.39656272530555725,-0.15363943576812744,0.05804979428648949
1888,6,1,0,1,0.00788016989827156,43.23648452758789,0.023056915029883385,64.91828571131454,33.125484466552734,0.1,0.4720088839530945,0.4173513650894165,-0.5447025895118713,-0.2569865882396698
1888,7,0,0,1,0.007888976484537125,43.23757553100586,0.02305617369711399,64.92024824603652,33.125484466552734,0.1,0.4720088839530945,0.4173513650894165,-0.5447025895118713,-0.2569865882396698
1888,8,0,0,1,0.007898958399891853,43.2374267578125,0.023056071251630783,64.92101759202167,33.125484466552734,0.1,0.4720088839530945,0.4173513650894165,-0.5447025895118713,-0.2569865882396698
1888,9,1,0,1,0.004053911659866571,42.747459411621094,0.023373989388346672,65.14418856023543,41.94002914428711,0.1,0.48435118794441223,0.3700861632823944,0.6986319422721863,0.30559754371643066
1888,10,0,0,1,0.004052723292261362,42.747459411621094,0.023374000564217567,65.14380914026019,41.94002914428711,0.1,0.48435118794441223,0.3700861632823944,0.6986319422721863,0.30559754371643066
1888,11,0,0,1,0.004079478792846203,42.74610900878906,0.023374482989311218,65.14359967070911,41.94002914428711,0.1,0.48435118794441223,0.3700861632823944,0.6986319422721863,0.30559754371643066
1888,12,1,0,1,0.015288801863789558,39.75453567504883,0.02486208640038967,56.499471018852525,31.216859817504883,0.1,0.38481786847114563,0.4133557081222534,-0.19452199339866638,0.5332048535346985
1888,13,0,0,1,0.015298275277018547,39.7537841796875,0.024862196296453476,56.49651010704611,31.216859817504883,0.1,0.38481786847114563,0.4133557081222534,-0.19452199339866638,0.5332048535346985
1888,14,0,0,1,0.015330749563872814,39.757266998291016,0.024858780205249786,56.497485152163684,31.216859817504883,0.1,0.38481786847114563,0.4133557081222534,-0.19452199339866638,0.5332048535346985
1889,0,0,1,1,0.013448242098093033,44.712974548339844,0.022163545712828636,66.11126973147815,11.57752799987793,0.1,0.48453718423843384,0.40184175968170166,0.19580239057540894,0.07727799564599991
1889,1,0,0,1,0.013452941551804543,44.7130126953125,0.022163385525345802,66.11123716724168,11.57752799987793,0.1,0.48453718423843384,0.40184175968170166,0.19580239057540894,0.07727799564599991
1889,2,0,0,1,0.013461251743137836,44.713138580322266,0.02216307632625103,66.11124123776948,11.57752799987793,0.1,0.48453718423843384,0.40184175968170166,0.19580239057540894,0.07727799564599991
1889,3,1,0,1,0.011561311781406403,44.04726028442383,0.02255166508257389,64.92365941372415,43.132957458496094,0.1,0.5590416193008423,0.39596858620643616,-0.4793270528316498,0.6207020282745361
1889,4,0,0,1,0.011576982215046883,44.046897888183594,0.022551441565155983,64.92390280187396,43.132957458496094,0.1,0.5590416193008423,0.39596858620643616,-0.4793270528316498,0.6207020282745361
1889,5,0,0,1,0.011607459746301174,44.0465087890625,0.02255084551870823,64.92384391747683,43.132957458496094,0.1,0.5590416193008423,0.39596858620643616,-0.4793270528316498,0.6207020282745361
1889,6,1,0,1,0.005212561693042517,35.059715270996094,0.02848404087126255,50.16683427227985,22.598180770874023,0.1,0.3484008312225342,0.36480605602264404,-0.233363077044487,0.33817267417907715
1889,7,0,0,1,0.005243302788585424,35.05849838256836,0.02848457358777523,50.16802029854439,22.598180770874023,0.1,0.3484008312225342,0.36480605602264404,-0.233363077044487,0.33817267417907715
1889,8,0,0,1,0.005283986683934927,35.056678771972656,0.028485441580414772,50.16930483293296,22.598180770874023,0.1,0.3484008312225342,0.36480605602264404,-0.233363077044487,0.33817267417907715
1889,9,1,0,1,0.0034144369419664145,43.420989990234375,0.02301691472530365,65.1041683113363,46.485599517822266,0.1,0.5489662885665894,0.41897252202033997,-0.8430833220481873,0.05967671424150467
1889,10,0,0,1,0.0033864243887364864,43.420562744140625,0.023017361760139465,65.10306304134481,46.485599517822266,0.1,0.5489662885665894,0.41897252202033997,-0.8430833220481873,0.05967671424150467
1889,11,0,0,1,0.0033474124502390623,43.42228698730469,0.02301674894988537,65.10445647718028,46.485599517822266,0.1,0.5489662885665894,0.41897252202033997,-0.8430833220481873,0.05967671424150467
1889,12,1,0,1,0.012806280516088009,36.19097900390625,0.027405545115470886,51.352641212588686,9.000771522521973,0.1,0.6527353525161743,0.3647392988204956,-0.09546340256929398,0.1329217404127121
1889,13,0,0,1,0.012844325974583626,36.18885803222656,0.027405813336372375,51.34838779898499,9.000771522521973,0.1,0.6527353525161743,0.3647392988204956,-0.09546340256929398,0.1329217404127121
1889,14,0,0,1,0.012861714698374271,36.18679428100586,0.027406763285398483,51.34568189449722,9.000771522521973,0.1,0.6527353525161743,0.3647392988204956,-0.09546340256929398,0.1329217404127121
1890,0,0,1,1,0.015396025963127613,54.75107192993164,0.018049292266368866,86.33688050957119,15.025733947753906,0.1,0.41949743032455444,0.48451587557792664,0.20767289400100708,0.17750369012355804
1890,1,0,0,1,0.015389748848974705,54.750694274902344,0.018049590289592743,86.33654034646806,15.025733947753906,0.1,0.41949743032455444,0.48451587557792664,0.20767289400100708,0.17750369012355804
1890,2,0,0,1,0.015376778319478035,54.74988555908203,0.018050218001008034,86.33576284086905,15.025733947753906,0.1,0.41949743032455444,0.48451587557792664,0.20767289400100708,0.17750369012355804
1890,3,1,0,1,0.009853887371718884,58.874515533447266,0.016903014853596687,92.45298285514723,52.42531204223633,0.1,0.4349040687084198,0.45424607396125793,0.1589483767747879,0.9398413896560669
1890,4,0,0,1,0.009853719733655453,58.8731689453125,0.016903404146432877,92.450801721376,52.42531204223633,0.1,0.4349040687084198,0.45424607396125793,0.1589483767747879,0.9398413896560669
1890,5,0,0,1,0.009862481616437435,58.87181091308594,0.016903648152947426,92.44830230045845,52.42531204223633,0.1,0.4349040687084198,0.45424607396125793,0.1589483767747879,0.9398413896560669
1890,6,1,0,1,0.009747042320668697,58.478050231933594,0.017019394785165787,91.82388152315835,24.820802688598633,0.1,0.4337216913700104,0.47344034910202026,-0.06597236543893814,-0.44643911719322205
1890,7,0,0,1,0.009760990738868713,58.4783821105957,0.017019066959619522,91.82408569024787,24.820802688598633,0.1,0.4337216913700104,0.47344034910202026,-0.06597236543893814,-0.44643911719322205
1890,8,0,0,1,0.009749150834977627,58.477962493896484,0.01701938547194004,91.82385796547568,24.820802688598633,0.1,0.4337216913700104,0.47344034910202026,-0.06597236543893814,-0.44643911719322205
1890,9,1,0,1,0.008466078899800777,64.99967956542969,0.015329655259847641,102.02679483958558,28.993188858032227,0.1,0.47627368569374084,0.4588693082332611,-0.48535534739494324,-0.2057088315486908
1890,10,0,0,1,0.008492067456245422,64.99942016601562,0.01532937865704298,102.02685300704762,28.993188858032227,0.1,0.47627368569374084,0.4588693082332611,-0.48535534739494324,-0.2057088315486908
1890,11,0,0,1,0.008516678586602211,64.9993667602539,0.015329070389270782,102.02758010591945,28.993188858032227,0.1,0.47627368569374084,0.4588693082332611,-0.48535534739494324,-0.2057088315486908
1890,12,1,0,1,0.010310315527021885,44.36833953857422,0.022419117391109467,72.24169513577404,45.396278381347656,0.1,0.4003601372241974,0.5319412350654602,-0.8205624222755432,-0.08911146223545074
1890,13,0,0,1,0.010271398350596428,44.37255859375,0.022417882457375526,72.24491289333407,45.396278381347656,0.1,0.4003601372241974,0.5319412350654602,-0.8205624222755432,-0.08911146223545074
1890,14,0,0,1,0.010212027467787266,44.378456115722656,0.022416267544031143,72.24904973692735,45.396278381347656,0.1,0.4003601372241974,0.5319412350654602,-0.8205624222755432,-0.08911146223545074
1891,0,0,1,1,0.0030915779061615467,54.27531814575195,0.018415778875350952,85.81661869957361,29.146583557128906,0.1,0.5840855836868286,0.43824532628059387,-0.356244295835495,0.39233168959617615
1891,1,0,0,1,0.0030833350028842688,54.274234771728516,0.01841619238257408,85.81557618714915,29.146583557128906,0.1,0.5840855836868286,0.43824532628059387,-0.356244295835495,0.39233168959617615
1891,2,0,0,1,0.0030679982155561447,54.27193069458008,0.018417062237858772,85.8127985638804,29.146583557128906,0.1,0.5840855836868286,0.43824532628059387,-0.356244295835495,0.39233168959617615
1891,3,1,0,1,0.0036201816983520985,61.98825454711914,0.016121521592140198,96.57798100608083,58.899776458740234,0.1,0.5178412795066833,0.41560274362564087,0.0071909064427018166,-1.0708808898925781
1891,4,0,0,1,0.0036240839399397373,61.98727798461914,0.016121752560138702,96.57624369112851,58.899776458740234,0.1,0.5178412795066833,0.41560274362564087,0.0071909064427018166,-1.0708808898925781
1891,5,0,0,1,0.0036514869425445795,61.987274169921875,0.01612159237265587,96.57823292193765,58.899776458740234,0.1,0.5178412795066833,0.41560274362564087,0.0071909064427018166,-1.0708808898925781
1891,6,1,0,1,0.005563197657465935,62.47140884399414,0.015982571989297867,97.8109781053867,20.461448669433594,0.1,0.54637610912323,0.4607861042022705,0.14928333461284637,0.3407610356807709
1891,7,0,0,1,0.00557543383911252,62.47114944458008,0.015982529148459435,97.81082663644794,20.461448669433594,0.1,0.54637610912323,0.4607861042022705,0.14928333461284637,0.3407610356807709
1891,8,0,0,1,0.005566413979977369,62.473846435546875,0.015981918200850487,97.81276903840411,20.461448669433594,0.1,0.54637610912323,0.4607861042022705,0.14928333461284637,0.3407610356807709
1891,9,1,0,1,0.008896095678210258,55.23456573486328,0.01803310588002205,85.70530910019716,31.448814392089844,0.1,0.4626888334751129,0.386037141084671,-0.5452896952629089,-0.17207714915275574
1891,10,0,0,1,0.008882779628038406,55.235267639160156,0.018033090978860855,85.70454976293482,31.448814392089844,0.1,0.4626888334751129,0.386037141084671,-0.5452896952629089,-0.17207714915275574
1891,11,0,0,1,0.008863840252161026,55.23674392700195,0.01803291216492653,85.70593847100878,31.448814392089844,0.1,0.4626888334751129,0.386037141084671,-0.5452896952629089,-0.17207714915275574
1891,12,1,0,1,0.002397730015218258,63.096153259277344,0.015844272449612617,98.77001978910934,22.54380226135254,0.1,0.5417518615722656,0.45798808336257935,0.3420707583427429,0.22582115232944489
1891,13,0,0,1,0.002394176786765456,63.094818115234375,0.015844620764255524,98.76725786430218,22.54380226135254,0.1,0.5417518615722656,0.45798808336257935,0.3420707583427429,0.22582115232944489
1891,14,0,0,1,0.0023945195134729147,63.0960807800293,0.015844302251935005,98.76765760701643,22.54380226135254,0.1,0.5417518615722656,0.45798808336257935,0.3420707583427429,0.22582115232944489
1892,0,0,1,1,0.012134610675275326,64.5914306640625,0.01536836288869381,100.03407230699473,51.44231033325195,0.1,0.5385667085647583,0.4669731855392456,0.8326311707496643,-0.4260738790035248
1892,1,0,0,1,0.012152163311839104,64.59213256835938,0.015367868356406689,100.03511611009452,51.44231033325195,0.1,0.5385667085647583,0.4669731855392456,0.8326311707496643,-0.4260738790035248
1892,2,0,0,1,0.012180769816040993,64.59391784667969,0.01536691002547741,100.03851794101413,51.44231033325195,0.1,0.5385667085647583,0.4669731855392456,0.8326311707496643,-0.4260738790035248
1892,3,1,0,1,0.01363218855112791,59.34427261352539,0.01669497601687908,91.79701791429774,22.241796493530273,0.1,0.5629478693008423,0.49330052733421326,-0.28512129187583923,-0.2867790460586548
1892,4,0,0,1,0.013653524219989777,59.347042083740234,0.016693711280822754,91.80098915838093,22.241796493530273,0.1,0.5629478693008423,0.49330052733421326,-0.28512129187583923,-0.2867790460586548
1892,5,0,0,1,0.013665100559592247,59.34733581542969,0.016693364828824997,91.8005888790787,22.241796493530273,0.1,0.5629478693008423,0.49330052733421326,-0.28512129187583923,-0.2867790460586548
1892,6,1,0,1,0.012739875353872776,60.38316345214844,0.016427056863904,93.27744236734956,21.22597312927246,0.1,0.5519557595252991,0.5008640289306641,0.17876553535461426,-0.34202682971954346
1892,7,0,0,1,0.012730258516967297,60.380496978759766,0.016427982598543167,93.27378799399325,21.22597312927246,0.1,0.5519557595252991,0.5008640289306641,0.17876553535461426,-0.34202682971954346
1892,8,0,0,1,0.012715034186840057,60.37895584106445,0.016428720206022263,93.27160036869383,21.22597312927246,0.1,0.5519557595252991,0.5008640289306641,0.17876553535461426,-0.34202682971954346
1892,9,1,0,1,0.0012920284643769264,66.37958526611328,0.015063615515828133,102.86130712785669,25.107025146484375,0.1,0.4932501018047333,0.47571128606796265,-0.27103757858276367,0.36731866002082825
1892,10,0,0,1,0.0012898455606773496,66.37932586669922,0.015063677914440632,102.86071590262247,25.107025146484375,0.1,0.4932501018047333,0.47571128606796265,-0.27103757858276367,0.36731866002082825
1892,11,0,0,1,0.0012892847880721092,66.37918090820312,0.015063712373375893,102.86109034448167,25.107025146484375,0.1,0.4932501018047333,0.47571128606796265,-0.27103757858276367,0.36731866002082825
1892,12,1,0,1,0.0037286393344402313,63.760650634765625,0.015672756358981133,98.76732145951756,24.489091873168945,0.1,0.5452969670295715,0.4606335759162903,-0.16428400576114655,0.4138403832912445
1892,13,0,0,1,0.0037118662148714066,63.75980758666992,0.015673059970140457,98.76574977319348,24.489091873168945,0.1,0.5452969670295715,0.4606335759162903,-0.16428400576114655,0.4138403832912445
1892,14,0,0,1,0.0036936842370778322,63.75901794433594,0.015673359856009483,98.76435074189953,24.489091873168945,0.1,0.5452969670295715,0.4606335759162903,-0.16428400576114655,0.4138403832912445
1893,0,0,1,1,0.0036535304971039295,38.78178787231445,0.0257680956274271,54.73988702518936,52.49058532714844,0.1,0.37162554264068604,0.41758081316947937,0.9456809163093567,0.12852178514003754
1893,1,0,0,1,0.0036748775746673346,38.78114700317383,0.02576831914484501,54.73862009196668,52.49058532714844,0.1,0.37162554264068604,0.41758081316947937,0.9456809163093567,0.12852178514003754
1893,2,0,0,1,0.003719224827364087,38.77983474731445,0.025768768042325974,54.73581295548317,52.49058532714844,0.1,0.37162554264068604,0.41758081316947937,0.9456809163093567,0.12852178514003754
1893,3,1,0,1,0.004887118935585022,39.64076614379883,0.02519644796848297,58.76529408867265,52.53239440917969,0.1,0.6055591106414795,0.4321710467338562,0.9020059704780579,-0.3141128718852997
1893,4,0,0,1,0.004891798831522465,39.64613723754883,0.025192975997924805,58.774538878415065,52.53239440917969,0.1,0.6055591106414795,0.4321710467338562,0.9020059704780579,-0.3141128718852997
1893,5,0,0,1,0.004905693233013153,39.647335052490234,0.02519204467535019,58.77904974450694,52.53239440917969,0.1,0.6055591106414795,0.4321710467338562,0.9020059704780579,-0.3141128718852997
1893,6,1,0,1,0.011051318608224392,43.0714111328125,0.023075910285115242,64.81854917868311,13.813372611999512,0.1,0.5445915460586548,0.4211846590042114,-0.17600314319133759,-0.17916566133499146
1893,7,0,0,1,0.011081008240580559,43.065162658691406,0.023078501224517822,64.8133493518344,13.813372611999512,0.1,0.5445915460586548,0.4211846590042114,-0.17600314319133759,-0.17916566133499146
1893,8,0,0,1,0.011076036840677261,43.06156539916992,0.023080555722117424,64.80959378817873,13.813372611999512,0.1,0.5445915460586548,0.4211846590042114,-0.17600314319133759,-0.17916566133499146
1893,9,1,0,1,0.008500986732542515,43.063880920410156,0.023137561976909637,64.2945816634828,38.740848541259766,0.1,0.5587810277938843,0.37882915139198303,-0.5900207161903381,0.3847407400608063
1893,10,0,0,1,0.008521834388375282,43.06260681152344,0.023137835785746574,64.29332662222654,38.740848541259766,0.1,0.5587810277938843,0.37882915139198303,-0.5900207161903381,0.3847407400608063
1893,11,0,0,1,0.008540068753063679,43.06053924560547,0.023138586431741714,64.29256438182176,38.740848541259766,0.1,0.5587810277938843,0.37882915139198303,-0.5900207161903381,0.3847407400608063
1893,12,1,0,1,0.008369049057364464,36.19247817993164,0.027533458545804024,50.06081118946326,31.452138900756836,0.1,0.3464551568031311,0.3782270848751068,-0.24820153415203094,-0.5151858925819397
1893,13,0,0,1,0.008382327854633331,36.19703674316406,0.027529684826731682,50.06611920764978,31.452138900756836,0.1,0.3464551568031311,0.3782270848751068,-0.24820153415203094,-0.5151858925819397
1893,14,0,0,1,0.008416046388447285,36.200679779052734,0.027526134625077248,50.06898142945408,31.452138900756836,0.1,0.3464551568031311,0.3782270848751068,-0.24820153415203094,-0.5151858925819397
1894,0,0,1,1,0.0060849785804748535,41.99745178222656,0.023766925558447838,64.97246774118886,8.855535507202148,0.1,0.48207172751426697,0.3650048077106476,0.0895397961139679,0.13381613790988922
1894,1,0,0,1,0.006088764872401953,41.99713134765625,0.023767054080963135,64.97243628916249,8.855535507202148,0.1,0.48207172751426697,0.3650048077106476,0.0895397961139679,0.13381613790988922
1894,2,0,0,1,0.006096391938626766,41.99642562866211,0.023767342790961266,64.9723301387983,8.855535507202148,0.1,0.48207172751426697,0.3650048077106476,0.0895397961139679,0.13381613790988922
1894,3,1,0,1,0.01921028457581997,43.29484558105469,0.022675158455967903,63.984256803269155,36.0746955871582,0.1,0.5578567981719971,0.38447490334510803,0.5010292530059814,-0.42329561710357666
1894,4,0,0,1,0.01920621283352375,43.295005798339844,0.022675249725580215,63.9846838420445,36.0746955871582,0.1,0.5578567981719971,0.38447490334510803,0.5010292530059814,-0.42329561710357666
1894,5,0,0,1,0.01918804831802845,43.29539108276367,0.02267584018409252,63.98504225398778,36.0746955871582,0.1,0.5578567981719971,0.38447490334510803,0.5010292530059814,-0.42329561710357666
1894,6,1,0,1,0.004282544367015362,43.82657241821289,0.02279629372060299,65.57557588466477,24.419048309326172,0.1,0.47424548864364624,0.40104755759239197,-0.3244054317474365,0.30312004685401917
1894,7,0,0,1,0.004290913697332144,43.825706481933594,0.022796662524342537,65.57361357546279,24.419048309326172,0.1,0.47424548864364624,0.40104755759239197,-0.3244054317474365,0.30312004685401917
1894,8,0,0,1,0.0042709303088486195,43.826786041259766,0.02279629558324814,65.57384984729039,24.419048309326172,0.1,0.47424548864364624,0.40104755759239197,-0.3244054317474365,0.30312004685401917
1894,9,1,0,1,0.010540839284658432,41.0252799987793,0.024240173399448395,58.636613619263386,58.50468826293945,0.1,0.3985954523086548,0.38913509249687195,-0.11127957701683044,1.057884931564331
1894,10,0,0,1,0.010587784461677074,41.02539825439453,0.02423890307545662,58.63828517466505,58.50468826293945,0.1,0.3985954523086548,0.38913509249687195,-0.11127957701683044,1.057884931564331
1894,11,0,0,1,0.010661415755748749,41.0230598449707,0.02423838898539543,58.638336411585,58.50468826293945,0.1,0.3985954523086548,0.38913509249687195,-0.11127957701683044,1.057884931564331
1894,12,1,0,1,0.0037514029536396265,41.955467224121094,0.023818030953407288,65.16916490276141,4.040689468383789,0.1,0.5060713887214661,0.36351117491722107,-0.003990001976490021,0.07335865497589111
1894,13,0,0,1,0.0037575126625597477,41.951080322265625,0.023820465430617332,65.16779638190495,4.040689468383789,0.1,0.5060713887214661,0.36351117491722107,-0.003990001976490021,0.07335865497589111
1894,14,0,0,1,0.003758964827284217,41.94920349121094,0.023821519687771797,65.1676104889972,4.040689468383789,0.1,0.5060713887214661,0.36351117491722107,-0.003990001976490021,0.07335865497589111
1895,0,0,1,1,0.013258247636258602,42.060001373291016,0.023567508906126022,60.79521964468031,16.238950729370117,0.1,0.4160826504230499,0.38055065274238586,0.23876650631427765,-0.17368148267269135
1895,1,0,0,1,0.01325313188135624,42.06017303466797,0.023567572236061096,60.795192106909305,16.238950729370117,0.1,0.4160826504230499,0.38055065274238586,0.23876650631427765,-0.17368148267269135
1895,2,0,0,1,0.013245300389826298,42.06069564819336,0.023567525669932365,60.795109493746,16.238950729370117,0.1,0.4160826504230499,0.38055065274238586,0.23876650631427765,-0.17368148267269135
1895,3,1,0,1,0.014610744081437588,42.7025146484375,0.023169200867414474,65.45640079776034,15.782049179077148,0.1,0.49568936228752136,0.36565786600112915,0.06001702696084976,0.2805996537208557
1895,4,0,0,1,0.014609876088798046,42.70254898071289,0.02316921018064022,65.45654444848685,15.782049179077148,0.1,0.49568936228752136,0.36565786600112915,0.06001702696084976,0.2805996537208557
1895,5,0,0,1,0.014621585607528687,42.70063400268555,0.023169852793216705,65.45539925049569,15.782049179077148,0.1,0.49568936228752136,0.36565786600112915,0.06001702696084976,0.2805996537208557
1895,6,1,0,1,0.009237478487193584,42.84381103515625,0.023241223767399788,62.12413952710658,19.948383331298828,0.1,0.4277868866920471,0.38486483693122864,0.09384170919656754,0.3503476679325104
1895,7,0,0,1,0.00926170777529478,42.84237289428711,0.023241480812430382,62.12296778965405,19.948383331298828,0.1,0.4277868866920471,0.38486483693122864,0.09384170919656754,0.3503476679325104
1895,8,0,0,1,0.009290279820561409,42.841278076171875,0.02324146032333374,62.12228489557533,19.948383331298828,0.1,0.4277868866920471,0.38486483693122864,0.09384170919656754,0.3503476679325104
1895,9,1,0,1,0.01650138944387436,44.18808364868164,0.022324513643980026,65.28575123601537,29.601408004760742,0.1,0.5473474264144897,0.4014066159725189,0.5293579697608948,0.0971975103020668
1895,10,0,0,1,0.016499660909175873,44.18846130371094,0.02232438698410988,65.28622758073635,29.601408004760742,0.1,0.5473474264144897,0.4014066159725189,0.5293579697608948,0.0971975103020668
1895,11,0,0,1,0.016505828127264977,44.188297271728516,0.02232424169778824,65.28618788507744,29.601408004760742,0.1,0.5473474264144897,0.4014066159725189,0.5293579697608948,0.0971975103020668
1895,12,1,0,1,0.011714826337993145,41.06460952758789,0.024185342714190483,58.3969703720205,25.562963485717773,0.1,0.6143365502357483,0.4121629595756531,-0.37727299332618713,0.27145275473594666
1895,13,0,0,1,0.011724591255187988,41.065006256103516,0.024184832349419594,58.39860923502923,25.562963485717773,0.1,0.6143365502357483,0.4121629595756531,-0.37727299332618713,0.27145275473594666
1895,14,0,0,1,0.011750863865017891,41.066017150878906,0.024183491244912148,58.39907296102605,25.562963485717773,0.1,0.6143365502357483,0.4121629595756531,-0.37727299332618713,0.27145275473594666
1896,0,0,1,1,0.010302155278623104,59.780948638916016,0.01663920283317566,93.00749184841054,54.92203903198242,0.1,0.5075705647468567,0.39850154519081116,-0.254954993724823,0.9654868841171265
1896,1,0,0,1,0.010314524173736572,59.77924346923828,0.0166394654661417,93.0056147668142,54.92203903198242,0.1,0.5075705647468567,0.39850154519081116,-0.254954993724823,0.9654868841171265
1896,2,0,0,1,0.010339951142668724,59.775634765625,0.016640033572912216,93.00132112684767,54.92203903198242,0.1,0.5075705647468567,0.39850154519081116,-0.254954993724823,0.9654868841171265
1896,3,1,0,1,0.0051255361177027225,45.78969192504883,0.02181030809879303,74.05951112418538,30.023473739624023,0.1,0.421012818813324,0.5494053959846497,0.01617071032524109,-0.5456417798995972
1896,4,0,0,1,0.005120968911796808,45.79536056518555,0.021807659417390823,74.06844631878226,30.023473739624023,0.1,0.421012818813324,0.5494053959846497,0.01617071032524109,-0.5456417798995972
1896,5,0,0,1,0.005104597192257643,45.794715881347656,0.02180814929306507,74.07026529601428,30.023473739624023,0.1,0.421012818813324,0.5494053959846497,0.01617071032524109,-0.5456417798995972
1896,6,1,0,1,0.004558084066957235,64.95929718017578,0.015378272160887718,100.89902765955887,11.829954147338867,0.1,0.473639577627182,0.4717636704444885,0.0792984813451767,0.19993872940540314
1896,7,0,0,1,0.004547589924186468,64.95858001708984,0.015378515236079693,100.89866736629874,11.829954147338867,0.1,0.473639577627182,0.4717636704444885,0.0792984813451767,0.19993872940540314
1896,8,0,0,1,0.004552330821752548,64.95613098144531,0.015379061922430992,100.89722621898872,11.829954147338867,0.1,0.473639577627182,0.4717636704444885,0.0792984813451767,0.19993872940540314
1896,9,1,0,1,0.012013048864901066,55.65016174316406,0.017840204760432243,86.87121942473865,21.58548355102539,0.1,0.5837518572807312,0.44873788952827454,-0.37799614667892456,0.1055765226483345
1896,10,0,0,1,0.012013556435704231,55.64755630493164,0.017841029912233353,86.86900555812153,21.58548355102539,0.1,0.5837518572807312,0.44873788952827454,-0.37799614667892456,0.1055765226483345
1896,11,0,0,1,0.01201882679015398,55.64403533935547,0.017842045053839684,86.86575875785428,21.58548355102539,0.1,0.5837518572807312,0.44873788952827454,-0.37799614667892456,0.1055765226483345
1896,12,1,0,1,0.015432069078087807,56.55889129638672,0.017471402883529663,88.65593556317816,32.671146392822266,0.1,0.5271486639976501,0.3880164623260498,0.029353685677051544,-0.593295156955719
1896,13,0,0,1,0.015450130216777325,56.55931854248047,0.01747078448534012,88.65504252254352,32.671146392822266,0.1,0.5271486639976501,0.3880164623260498,0.029353685677051544,-0.593295156955719
1896,14,0,0,1,0.015478071756660938,56.56108856201172,0.017469482496380806,88.65599412384834,32.671146392822266,0.1,0.5271486639976501,0.3880164623260498,0.029353685677051544,-0.593295156955719
1897,0,0,1,1,0.008710132911801338,37.5109977722168,0.026557914912700653,65.40322554413919,5.645549774169922,0.1,0.6019285321235657,0.5688160061836243,-0.09941793233156204,0.025541163980960846
1897,1,0,0,1,0.008711373433470726,37.5107421875,0.02655806578695774,65.4031657870648,5.645549774169922,0.1,0.6019285321235657,0.5688160061836243,-0.09941793233156204,0.025541163980960846
1897,2,0,0,1,0.008713805116713047,37.51021957397461,0.02655838057398796,65.40300643540029,5.645549774169922,0.1,0.6019285321235657,0.5688160061836243,-0.09941793233156204,0.025541163980960846
1897,3,1,0,1,0.009194228798151016,42.56846237182617,0.023392489179968834,70.75371043849053,15.465853691101074,0.1,0.5791500210762024,0.3592129945755005,0.21036475896835327,-0.18659746646881104
1897,4,0,0,1,0.00920146144926548,42.56904983520508,0.023392008617520332,70.75350529866246,15.465853691101074,0.1,0.5791500210762024,0.3592129945755005,0.21036475896835327,-0.18659746646881104
1897,5,0,0,1,0.009217229671776295,42.57106018066406,0.02339056506752968,70.75448438582433,15.465853691101074,0.1,0.5791500210762024,0.3592129945755005,0.21036475896835327,-0.18659746646881104
1897,6,1,0,1,0.01326817087829113,49.598636627197266,0.019985154271125793,79.31262293550164,51.734222412109375,0.1,0.5114157199859619,0.3573451638221741,0.8657912015914917,-0.36766254901885986
1897,7,0,0,1,0.01324188057333231,49.601810455322266,0.019984571263194084,79.31554056454776,51.734222412109375,0.1,0.5114157199859619,0.3573451638221741,0.8657912015914917,-0.36766254901885986
1897,8,0,0,1,0.013199501670897007,49.6067008972168,0.019983721897006035,79.3200814785036,51.734222412109375,0.1,0.5114157199859619,0.3573451638221741,0.8657912015914917,-0.36766254901885986
1897,9,1,0,1,0.012967013753950596,45.37499237060547,0.021854065358638763,72.82809034916511,36.10128402709961,0.1,0.4059305489063263,0.38616156578063965,-0.06660312414169312,0.6529991030693054
1897,10,0,0,1,0.012967015616595745,45.371116638183594,0.021855931729078293,72.82363503900528,36.10128402709961,0.1,0.4059305489063263,0.38616156578063965,-0.06660312414169312,0.6529991030693054
1897,11,0,0,1,0.012940884567797184,45.36867904663086,0.02185784839093685,72.8205531921993,36.10128402709961,0.1,0.4059305489063263,0.38616156578063965,-0.06660312414169312,0.6529991030693054
1897,12,1,0,1,0.007275458890944719,62.51083755493164,0.015954943373799324,96.29864421238723,23.1669921875,0.1,0.483828067779541,0.41551655530929565,0.04511282593011856,0.41879525780677795
1897,13,0,0,1,0.00726229976862669,62.507972717285156,0.01595582813024521,96.29417068541883,23.1669921875,0.1,0.483828067779541,0.41551655530929565,0.04511282593011856,0.41879525780677795
1897,14,0,0,1,0.007250246591866016,62.5037956237793,0.01595703326165676,96.2887131999447,23.1669921875,0.1,0.483828067779541,0.41551655530929565,0.04511282593011856,0.41879525780677795
1898,0,0,1,1,0.012047884985804558,58.33509063720703,0.017018379643559456,90.53289937917778,10.853161811828613,0.1,0.4805711805820465,0.3920140266418457,-0.1546761691570282,-0.1225336566567421
1898,1,0,0,1,0.012046541087329388,58.335418701171875,0.017018310725688934,90.53330394649797,10.853161811828613,0.1,0.4805711805820465,0.3920140266418457,-0.1546761691570282,-0.1225336566567421
1898,2,0,0,1,0.012044337578117847,58.336185455322266,0.017018131911754608,90.53444133437358,10.853161811828613,0.1,0.4805711805820465,0.3920140266418457,-0.1546761691570282,-0.1225336566567421
1898,3,1,0,1,0.01580963283777237,49.926612854003906,0.01978064328432083,79.43665308693369,33.450782775878906,0.1,0.5605954527854919,0.3742313086986542,0.587133526802063,0.15867166221141815
1898,4,0,0,1,0.015799621120095253,49.92756271362305,0.019780579954385757,79.43741120327935,33.450782775878906,0.1,0.5605954527854919,0.3742313086986542,0.587133526802063,0.15867166221141815
1898,5,0,0,1,0.015779370442032814,49.929115295410156,0.01978059858083725,79.43910379431422,33.450782775878906,0.1,0.5605954527854919,0.3742313086986542,0.587133526802063,0.15867166221141815
1898,6,1,0,1,0.019079595804214478,57.126182556152344,0.017189370468258858,87.9012440116182,31.820459365844727,0.1,0.5798618793487549,0.47112345695495605,0.3051649332046509,-0.49152708053588867
1898,7,0,0,1,0.019078949466347694,57.13022232055664,0.01718817465007305,87.90715231136373,31.820459365844727,0.1,0.5798618793487549,0.47112345695495605,0.3051649332046509,-0.49152708053588867
1898,8,0,0,1,0.01908981055021286,57.133338928222656,0.017186881974339485,87.91185217170742,31.820459365844727,0.1,0.5798618793487549,0.47112345695495605,0.3051649332046509,-0.49152708053588867
1898,9,1,0,1,0.0011136821703985333,57.59035873413086,0.017362941056489944,88.4106686449948,13.500004768371582,0.1,0.5779948830604553,0.4517267942428589,-0.18486493825912476,0.16147112846374512
1898,10,0,0,1,0.001106744515709579,57.592613220214844,0.01736227422952652,88.41423580904686,13.500004768371582,0.1,0.5779948830604553,0.4517267942428589,-0.18486493825912476,0.16147112846374512
1898,11,0,0,1,0.001111597171984613,57.59322738647461,0.01736207865178585,88.41496383707808,13.500004768371582,0.1,0.5779948830604553,0.4517267942428589,-0.18486493825912476,0.16147112846374512
1898,12,1,0,1,0.014626528136432171,63.687217712402344,0.015534675680100918,97.96648977669128,25.741174697875977,0.1,0.5373916625976562,0.4861697256565094,0.24013544619083405,-0.40171998739242554
1898,13,0,0,1,0.014633364975452423,63.6862907409668,0.015534746460616589,97.96571215023123,25.741174697875977,0.1,0.5373916625976562,0.4861697256565094,0.24013544619083405,-0.40171998739242554
1898,14,0,0,1,0.014648799784481525,63.68556594848633,0.015534571371972561,97.96523842981809,25.741174697875977,0.1,0.5373916625976562,0.4861697256565094,0.24013544619083405,-0.40171998739242554
1899,0,0,1,1,0.00636207265779376,33.27260971069336,0.029993988573551178,47.75409816671789,14.312485694885254,0.1,0.6700423955917358,0.4344595968723297,0.2136378288269043,-0.14858324825763702
1899,1,0,0,1,0.006371031980961561,33.272525787353516,0.029993891716003418,47.75444223098356,14.312485694885254,0.1,0.6700423955917358,0.4344595968723297,0.2136378288269043,-0.14858324825763702
1899,2,0,0,1,0.006389734800904989,33.27231216430664,0.029993725940585136,47.75516010942742,14.312485694885254,0.1,0.6700423955917358,0.4344595968723297,0.2136378288269043,-0.14858324825763702
1899,3,1,0,1,0.00322250765748322,39.359901428222656,0.025393379852175713,58.29880030878646,14.567333221435547,0.1,0.4000844955444336,0.3628350496292114,-0.08472340553998947,0.2509443759918213
1899,4,0,0,1,0.003229705384001136,39.358360290527344,0.025394314900040627,58.297280988681635,14.567333221435547,0.1,0.4000844955444336,0.3628350496292114,-0.08472340553998947,0.2509443759918213
1899,5,0,0,1,0.003244626335799694,39.35651779174805,0.025395380333065987,58.29659099028352,14.567333221435547,0.1,0.4000844955444336,0.3628350496292114,-0.08472340553998947,0.2509443759918213
1899,6,1,0,1,0.013567744754254818,38.411407470703125,0.025795411318540573,53.70762899732858,34.004417419433594,0.1,0.36600226163864136,0.38822364807128906,0.4307343661785126,0.4435267448425293
1899,7,0,0,1,0.013561797328293324,38.410221099853516,0.02579641528427601,53.707172311727355,34.004417419433594,0.1,0.36600226163864136,0.38822364807128906,0.4307343661785126,0.4435267448425293
1899,8,0,0,1,0.013538694009184837,38.408077239990234,0.02579866349697113,53.705861398558795,34.004417419433594,0.1,0.36600226163864136,0.38822364807128906,0.4307343661785126,0.4435267448425293
1899,9,1,0,1,0.011930524371564388,42.14958953857422,0.023556776344776154,64.63897250130317,35.74575424194336,0.1,0.5420809984207153,0.42704176902770996,-0.5831300616264343,-0.2869824469089508
1899,10,0,0,1,0.011937318369746208,42.15378952026367,0.023554237559437752,64.64413660121991,35.74575424194336,0.1,0.5420809984207153,0.42704176902770996,-0.5831300616264343,-0.2869824469089508
1899,11,0,0,1,0.011960160918533802,42.15432357788086,0.02355329506099224,64.64630833805553,35.74575424194336,0.1,0.5420809984207153,0.42704176902770996,-0.5831300616264343,-0.2869824469089508
1899,12,1,0,1,0.004862409085035324,42.048065185546875,0.023754209280014038,60.33008513868918,55.948097229003906,0.1,0.41222113370895386,0.40561774373054504,-0.7953402996063232,0.634198009967804
1899,13,0,0,1,0.0048731667920947075,42.05186462402344,0.023751938715577126,60.334349748934144,55.948097229003906,0.1,0.41222113370895386,0.40561774373054504,-0.7953402996063232,0.634198009967804
1899,14,0,0,1,0.004872739315032959,42.053409576416016,0.023751070722937584,60.33624833852796,55.948097229003906,0.1,0.41222113370895386,0.40561774373054504,-0.7953402996063232,0.634198009967804
1900,0,0,1,1,0.005160665139555931,38.97030258178711,0.025626417249441147,56.490743760033595,24.611268997192383,0.1,0.6211079359054565,0.42594262957572937,0.44722846150398254,-0.014931418001651764
1900,1,0,0,1,0.005157290492206812,38.97045135498047,0.02562636509537697,56.49124901142849,24.611268997192383,0.1,0.6211079359054565,0.42594262957572937,0.44722846150398254,-0.014931418001651764
1900,2,0,0,1,0.0051510632038116455,38.97066116333008,0.02562630921602249,56.4924259850197,24.611268997192383,0.1,0.6211079359054565,0.42594262957572937,0.44722846150398254,-0.014931418001651764
1900,3,1,0,1,0.015804825350642204,41.85145568847656,0.023597460240125656,64.94313623392506,18.37736701965332,0.1,0.5236048102378845,0.4321351945400238,0.12008961290121078,-0.3118076026439667
1900,4,0,0,1,0.015815675258636475,41.849403381347656,0.023598212748765945,64.9408345331225,18.37736701965332,0.1,0.5236048102378845,0.4321351945400238,0.12008961290121078,-0.3118076026439667
1900,5,0,0,1,0.015814613550901413,41.8481330871582,0.023598968982696533,64.94079132869477,18.37736701965332,0.1,0.5236048102378845,0.4321351945400238,0.12008961290121078,-0.3118076026439667
1900,6,1,0,1,0.009263815358281136,36.5966911315918,0.0272078774869442,52.40125352073222,40.08238983154297,0.1,0.3624624013900757,0.43153929710388184,-0.7240525484085083,0.08279271423816681
1900,7,0,0,1,0.00926370918750763,36.5966796875,0.027207888662815094,52.40120237456972,40.08238983154297,0.1,0.3624624013900757,0.43153929710388184,-0.7240525484085083,0.08279271423816681
1900,8,0,0,1,0.00925158429890871,36.59864044189453,0.02720673568546772,52.403969525377235,40.08238983154297,0.1,0.3624624013900757,0.43153929710388184,-0.7240525484085083,0.08279271423816681
1900,9,1,0,1,0.012767074629664421,42.18553161621094,0.023512402549386024,64.66084093396319,16.471576690673828,0.1,0.48090842366218567,0.360962837934494,0.2984895408153534,0.02437588945031166
1900,10,0,0,1,0.012772709131240845,42.18391036987305,0.02351313643157482,64.65852805057344,16.471576690673828,0.1,0.48090842366218567,0.360962837934494,0.2984895408153534,0.02437588945031166
1900,11,0,0,1,0.012777612544596195,42.18532180786133,0.023512203246355057,64.66015951173094,16.471576690673828,0.1,0.48090842366218567,0.360962837934494,0.2984895408153534,0.02437588945031166
1900,12,1,0,1,0.015196309424936771,42.13127899169922,0.023462854325771332,63.850850413578264,12.261638641357422,0.1,0.45882588624954224,0.3628372251987457,0.2228672057390213,-0.005653189495205879
1900,13,0,0,1,0.01519171241670847,42.133827209472656,0.02346159890294075,63.85436657175412,12.261638641357422,0.1,0.45882588624954224,0.3628372251987457,0.2228672057390213,-0.005653189495205879
1900,14,0,0,1,0.015188958495855331,42.13685989379883,0.023460008203983307,63.857761588658796,12.261638641357422,0.1,0.45882588624954224,0.3628372251987457,0.2228672057390213,-0.005653189495205879
1901,0,0,1,1,0.017990905791521072,40.61127471923828,0.024228410795331,62.77472439713005,13.550383567810059,0.1,0.4425904452800751,0.43816155195236206,-0.22436930239200592,-0.10176882147789001
1901,1,0,0,1,0.01799417845904827,40.61096954345703,0.024228449910879135,62.77472439713005,13.550383567810059,0.1,0.4425904452800751,0.43816155195236206,-0.22436930239200592,-0.10176882147789001
1901,2,0,0,1,0.01799868978559971,40.61018753051758,0.024228719994425774,62.77459961631639,13.550383567810059,0.1,0.4425904452800751,0.43816155195236206,-0.22436930239200592,-0.10176882147789001
1901,3,1,0,1,0.014465553686022758,40.96892547607422,0.024154696613550186,64.62996940533895,10.073996543884277,0.1,0.4901452958583832,0.44077539443969727,0.06662322580814362,0.1706172376871109
1901,4,0,0,1,0.014468497596681118,40.96881866455078,0.024154655635356903,64.62973988641451,10.073996543884277,0.1,0.4901452958583832,0.44077539443969727,0.06662322580814362,0.1706172376871109
1901,5,0,0,1,0.014470805414021015,40.97016525268555,0.024153782054781914,64.63040899698258,10.073996543884277,0.1,0.4901452958583832,0.44077539443969727,0.06662322580814362,0.1706172376871109
1901,6,1,0,1,0.012693311087787151,40.201881408691406,0.024674873799085617,56.06293758141262,41.411285400390625,0.1,0.6270879507064819,0.40267547965049744,0.40999919176101685,-0.631512463092804
1901,7,0,0,1,0.012715294025838375,40.201908111572266,0.02467416785657406,56.06368109910401,41.411285400390625,0.1,0.6270879507064819,0.40267547965049744,0.40999919176101685,-0.631512463092804
1901,8,0,0,1,0.01276188250631094,40.201637268066406,0.024672869592905045,56.065162338794785,41.411285400390625,0.1,0.6270879507064819,0.40267547965049744,0.40999919176101685,-0.631512463092804
1901,9,1,0,1,0.011647685430943966,44.28363800048828,0.02242904156446457,65.0524148639917,19.167064666748047,0.1,0.46031704545021057,0.39903518557548523,-0.21688209474086761,0.2727799117565155
1901,10,0,0,1,0.011646798811852932,44.28315734863281,0.02242930792272091,65.05135076106873,19.167064666748047,0.1,0.46031704545021057,0.39903518557548523,-0.21688209474086761,0.2727799117565155
1901,11,0,0,1,0.011646218597888947,44.284603118896484,0.022428590804338455,65.05288780979875,19.167064666748047,0.1,0.46031704545021057,0.39903518557548523,-0.21688209474086761,0.2727799117565155
1901,12,1,0,1,0.004542545881122351,38.964881896972656,0.02563766948878765,56.559952162163185,34.594120025634766,0.1,0.6201940774917603,0.4292376935482025,0.20386530458927155,0.5950292348861694
1901,13,0,0,1,0.004513729829341173,38.9679069519043,0.025636015459895134,56.56081022140506,34.594120025634766,0.1,0.6201940774917603,0.4292376935482025,0.20386530458927155,0.5950292348861694
1901,14,0,0,1,0.004469698294997215,38.97254943847656,0.025633467361330986,56.56237147930468,34.594120025634766,0.1,0.6201940774917603,0.4292376935482025,0.20386530458927155,0.5950292348861694
1902,0,0,1,1,0.010920668952167034,50.162689208984375,0.01981661468744278,79.60715794462132,14.892295837402344,0.1,0.5673543810844421,0.38080376386642456,-0.026624931022524834,0.26945680379867554
1902,1,0,0,1,0.010913950391113758,50.161949157714844,0.01981705240905285,79.60667397780917,14.892295837402344,0.1,0.5673543810844421,0.38080376386642456,-0.026624931022524834,0.26945680379867554
1902,2,0,0,1,0.010900014080107212,50.160369873046875,0.019817978143692017,79.60552900658513,14.892295837402344,0.1,0.5673543810844421,0.38080376386642456,-0.026624931022524834,0.26945680379867554
1902,3,1,0,1,0.019022991880774498,56.04383087158203,0.017523230984807014,86.89012270880433,17.240995407104492,0.1,0.5802989602088928,0.44027966260910034,-0.21721257269382477,0.2260172814130783
1902,4,0,0,1,0.019038738682866096,56.043270111083984,0.01752288080751896,86.88921566945545,17.240995407104492,0.1,0.5802989602088928,0.44027966260910034,-0.21721257269382477,0.2260172814130783
1902,5,0,0,1,0.019054370000958443,56.041568756103516,0.017522891983389854,86.88742274041013,17.240995407104492,0.1,0.5802989602088928,0.44027966260910034,-0.21721257269382477,0.2260172814130783
1902,6,1,0,1,0.01693146675825119,58.309818267822266,0.016905702650547028,90.92031483944302,24.457664489746094,0.1,0.5373720526695251,0.5228055119514465,-0.09382567554712296,-0.4346737861633301
1902,7,0,0,1,0.016939818859100342,58.30976486206055,0.01690547913312912,90.92048421295073,24.457664489746094,0.1,0.5373720526695251,0.5228055119514465,-0.09382567554712296,-0.4346737861633301
1902,8,0,0,1,0.016945084556937218,58.30759811401367,0.016905957832932472,90.91861344057874,24.457664489746094,0.1,0.5373720526695251,0.5228055119514465,-0.09382567554712296,-0.4346737861633301
1902,9,1,0,1,0.01619337871670723,55.81122970581055,0.017684152349829674,87.08896727879356,26.32539939880371,0.1,0.5108861923217773,0.5432004332542419,-0.24924823641777039,-0.4086257517337799
1902,10,0,0,1,0.01621805876493454,55.807411193847656,0.017684655264019966,87.08419960637237,26.32539939880371,0.1,0.5108861923217773,0.5432004332542419,-0.24924823641777039,-0.4086257517337799
1902,11,0,0,1,0.016242647543549538,55.80358123779297,0.017685163766145706,87.07880393726515,26.32539939880371,0.1,0.5108861923217773,0.5432004332542419,-0.24924823641777039,-0.4086257517337799
1902,12,1,0,1,0.008363034576177597,47.943336486816406,0.020785141736268997,76.20455381299618,26.092239379882812,0.1,0.6041350960731506,0.4159509837627411,0.24553701281547546,0.40592002868652344
1902,13,0,0,1,0.008364412002265453,47.943294525146484,0.02078513614833355,76.20418064108803,26.092239379882812,0.1,0.6041350960731506,0.4159509837627411,0.24553701281547546,0.40592002868652344
1902,14,0,0,1,0.008350590243935585,47.94287872314453,0.020785557106137276,76.20349920616462,26.092239379882812,0.1,0.6041350960731506,0.4159509837627411,0.24553701281547546,0.40592002868652344
1903,0,0,1,1,0.008939084596931934,62.981624603271484,0.015814336016774178,97.91338928261744,29.079498291015625,0.1,0.5291534066200256,0.498598575592041,-0.5057474970817566,-0.1541503667831421
1903,1,0,0,1,0.00892706960439682,62.9810905456543,0.015814639627933502,97.91272856925958,29.079498291015625,0.1,0.5291534066200256,0.498598575592041,-0.5057474970817566,-0.1541503667831421
1903,2,0,0,1,0.008904657326638699,62.97993469238281,0.01581524685025215,97.91094290209789,29.079498291015625,0.1,0.5291534066200256,0.498598575592041,-0.5057474970817566,-0.1541503667831421
1903,3,1,0,1,0.007815738208591938,51.234256744384766,0.019458668306469917,81.56588735549339,50.26237106323242,0.1,0.5717400908470154,0.5320175886154175,-0.06934192776679993,0.911226749420166
1903,4,0,0,1,0.007793969940394163,51.232826232910156,0.019459541887044907,81.56289475697187,50.26237106323242,0.1,0.5717400908470154,0.5320175886154175,-0.06934192776679993,0.911226749420166
1903,5,0,0,1,0.007773751392960548,51.2347297668457,0.01945912465453148,81.56387367807598,50.26237106323242,0.1,0.5717400908470154,0.5320175886154175,-0.06934192776679993,0.911226749420166
1903,6,1,0,1,0.0009731102618388832,56.45033645629883,0.017713848501443863,88.8592474526477,31.85795783996582,0.1,0.5705201029777527,0.4999048411846161,-0.5553241968154907,0.16470853984355927
1903,7,0,0,1,0.0009589421679265797,56.45130157470703,0.01771356910467148,88.86156392577861,31.85795783996582,0.1,0.5705201029777527,0.4999048411846161,-0.5553241968154907,0.16470853984355927
1903,8,0,0,1,0.0009305203566327691,56.45231628417969,0.01771329902112484,88.86254202847479,31.85795783996582,0.1,0.5705201029777527,0.4999048411846161,-0.5553241968154907,0.16470853984355927
1903,9,1,0,1,0.010931042954325676,57.833213806152344,0.01718810573220253,90.42495581038767,27.90253448486328,0.1,0.5555595755577087,0.41087499260902405,0.4969400465488434,0.10209279507398605
1903,10,0,0,1,0.010917659848928452,57.831573486328125,0.017188845202326775,90.42104942269036,27.90253448486328,0.1,0.5555595755577087,0.41087499260902405,0.4969400465488434,0.10209279507398605
1903,11,0,0,1,0.010897702537477016,57.83043670654297,0.01718955673277378,90.41910777660773,27.90253448486328,0.1,0.5555595755577087,0.41087499260902405,0.4969400465488434,0.10209279507398605
1903,12,1,0,1,0.011007853783667088,51.117774963378906,0.019444501027464867,79.57854319352404,32.318336486816406,0.1,0.4269905090332031,0.38930952548980713,-0.20169349014759064,-0.551906406879425
1903,13,0,0,1,0.011008473113179207,51.116485595703125,0.01944497972726822,79.57561208100017,32.318336486816406,0.1,0.4269905090332031,0.38930952548980713,-0.20169349014759064,-0.551906406879425
1903,14,0,0,1,0.011025888845324516,51.11915969848633,0.019443588331341743,79.57764083608038,32.318336486816406,0.1,0.4269905090332031,0.38930952548980713,-0.20169349014759064,-0.551906406879425
1904,0,0,1,1,0.006432743277400732,63.75691223144531,0.015652155503630638,99.49730880317193,30.09572982788086,0.1,0.46497878432273865,0.46218380331993103,0.028575705364346504,-0.5464484095573425
1904,1,0,0,1,0.006442958023399115,63.7568359375,0.015652071684598923,99.49732724283047,30.09572982788086,0.1,0.46497878432273865,0.46218380331993103,0.028575705364346504,-0.5464484095573425
1904,2,0,0,1,0.006459442898631096,63.75665283203125,0.015651950612664223,99.49718894555807,30.09572982788086,0.1,0.46497878432273865,0.46218380331993103,0.028575705364346504,-0.5464484095573425
1904,3,1,0,1,0.017480870708823204,57.98455810546875,0.016984472051262856,90.16681882826833,55.0279541015625,0.1,0.47251471877098083,0.3946417570114136,-0.7472934126853943,-0.6652587652206421
1904,4,0,0,1,0.017451278865337372,57.98883056640625,0.01698409952223301,90.1730583440716,55.0279541015625,0.1,0.47251471877098083,0.3946417570114136,-0.7472934126853943,-0.6652587652206421
1904,5,0,0,1,0.01741218753159046,57.994415283203125,0.016983620822429657,90.1817375530617,55.0279541015625,0.1,0.47251471877098083,0.3946417570114136,-0.7472934126853943,-0.6652587652206421
1904,6,1,0,1,0.007927743718028069,64.99407196044922,0.015337744727730751,101.11962992994322,50.23088073730469,0.1,0.48665714263916016,0.4385395646095276,-0.49281245470046997,0.7689162492752075
1904,7,0,0,1,0.007948365993797779,64.99823760986328,0.015336510725319386,101.1245535299307,50.23088073730469,0.1,0.48665714263916016,0.4385395646095276,-0.49281245470046997,0.7689162492752075
1904,8,0,0,1,0.00795620959252119,65.00067138671875,0.015335841104388237,101.12626785522055,50.23088073730469,0.1,0.48665714263916016,0.4385395646095276,-0.49281245470046997,0.7689162492752075
1904,9,1,0,1,0.009996098466217518,56.515411376953125,0.017606105655431747,88.62133973541242,21.321741104125977,0.1,0.42510128021240234,0.4517613351345062,0.1217891201376915,-0.36804062128067017
1904,10,0,0,1,0.009987243451178074,56.51742935180664,0.017605634406208992,88.62481419599163,21.321741104125977,0.1,0.42510128021240234,0.4517613351345062,0.1217891201376915,-0.36804062128067017
1904,11,0,0,1,0.00998502504080534,56.51827621459961,0.017605409026145935,88.62627720826794,21.321741104125977,0.1,0.42510128021240234,0.4517613351345062,0.1217891201376915,-0.36804062128067017
1904,12,1,0,1,0.015613872557878494,51.000244140625,0.01937018893659115,80.23161157785903,50.92815399169922,0.1,0.600715160369873,0.48733240365982056,-0.20081983506679535,-0.9039276242256165
1904,13,0,0,1,0.015636702999472618,50.998538970947266,0.019370146095752716,80.23005889584964,50.92815399169922,0.1,0.600715160369873,0.48733240365982056,-0.20081983506679535,-0.9039276242256165
1904,14,0,0,1,0.01567326858639717,50.99495315551758,0.019370397552847862,80.22636627195865,50.92815399169922,0.1,0.600715160369873,0.48733240365982056,-0.20081983506679535,-0.9039276242256165
1905,0,0,1,1,0.013189041055738926,39.5595588684082,0.02505943365395069,57.976931943769806,17.457412719726562,0.1,0.39388972520828247,0.42650020122528076,-0.013664325699210167,-0.3171132206916809
1905,1,0,0,1,0.01317740697413683,39.558807373046875,0.025060294196009636,57.976844290531886,17.457412719726562,0.1,0.39388972520828247,0.42650020122528076,-0.013664325699210167,-0.3171132206916809
1905,2,0,0,1,0.01315316092222929,39.55718231201172,0.02506212331354618,57.97660011505237,17.457412719726562,0.1,0.39388972520828247,0.42650020122528076,-0.013664325699210167,-0.3171132206916809
1905,3,1,0,1,0.008257579989731312,43.84198760986328,0.02273155190050602,64.09485932332267,15.452600479125977,0.1,0.5656905174255371,0.3927408754825592,-0.26649805903434753,-0.08896777033805847
1905,4,0,0,1,0.008270073682069778,43.84199142456055,0.022731315344572067,64.094687153166,15.452600479125977,0.1,0.5656905174255371,0.3927408754825592,-0.26649805903434753,-0.08896777033805847
1905,5,0,0,1,0.008290445432066917,43.84192657470703,0.022730965167284012,64.09448437616774,15.452600479125977,0.1,0.5656905174255371,0.3927408754825592,-0.26649805903434753,-0.08896777033805847
1905,6,1,0,1,0.005657026078552008,42.079681396484375,0.023726442828774452,60.09743857309376,31.912696838378906,0.1,0.6028712391853333,0.3900317847728729,-0.19618089497089386,0.5460594296455383
1905,7,0,0,1,0.005680464673787355,42.07881164550781,0.02372661978006363,60.09628149642811,31.912696838378906,0.1,0.6028712391853333,0.3900317847728729,-0.19618089497089386,0.5460594296455383
1905,8,0,0,1,0.005712529644370079,42.07823181152344,0.023726511746644974,60.095440625644336,31.912696838378906,0.1,0.6028712391853333,0.3900317847728729,-0.19618089497089386,0.5460594296455383
1905,9,1,0,1,0.014297809451818466,41.27206039428711,0.023983068764209747,61.88409791058099,28.304424285888672,0.1,0.4254254400730133,0.36428436636924744,0.17575587332248688,0.4836834669113159
1905,10,0,0,1,0.014296742156147957,41.27018356323242,0.02398419752717018,61.88430477590824,28.304424285888672,0.1,0.4254254400730133,0.36428436636924744,0.17575587332248688,0.4836834669113159
1905,11,0,0,1,0.014287827536463737,41.266632080078125,0.023986566811800003,61.883477322897214,28.304424285888672,0.1,0.4254254400730133,0.36428436636924744,0.17575587332248688,0.4836834669113159
1905,12,1,0,1,0.011910535395145416,35.29867935180664,0.028129439800977707,52.24929509750681,24.21148681640625,0.1,0.3637722432613373,0.4409056305885315,-0.18248270452022552,-0.4006044268608093
1905,13,0,0,1,0.011924004182219505,35.299644470214844,0.02812821790575981,52.24914763290946,24.21148681640625,0.1,0.3637722432613373,0.4409056305885315,-0.18248270452022552,-0.4006044268608093
1905,14,0,0,1,0.011923684738576412,35.29789733886719,0.02812962234020233,52.249101868203674,24.21148681640625,0.1,0.3637722432613373,0.4409056305885315,-0.18248270452022552,-0.4006044268608093
1906,0,0,1,1,0.009225348010659218,43.155487060546875,0.023073628544807434,65.62007572201884,12.391383171081543,0.1,0.5120437145233154,0.41658657789230347,0.04130816087126732,-0.22147858142852783
1906,1,0,0,1,0.009219651110470295,43.15513229370117,0.023073939606547356,65.62009176310168,12.391383171081543,0.1,0.5120437145233154,0.41658657789230347,0.04130816087126732,-0.22147858142852783
1906,2,0,0,1,0.009208223782479763,43.15435791015625,0.023074595257639885,65.62006770148035,12.391383171081543,0.1,0.5120437145233154,0.41658657789230347,0.04130816087126732,-0.22147858142852783
1906,3,1,0,1,0.006072097457945347,41.237857818603516,0.02420489862561226,63.537207257670055,32.791168212890625,0.1,0.5440886616706848,0.35970139503479004,0.5870400071144104,0.1041252613067627
1906,4,0,0,1,0.006088295020163059,41.2386474609375,0.024204196408391,63.53757571310562,32.791168212890625,0.1,0.5440886616706848,0.35970139503479004,0.5870400071144104,0.1041252613067627
1906,5,0,0,1,0.006101347506046295,41.2384033203125,0.02420414797961712,63.53779378058048,32.791168212890625,0.1,0.5440886616706848,0.35970139503479004,0.5870400071144104,0.1041252613067627
1906,6,1,0,1,0.009219048544764519,40.21957015991211,0.02475808374583721,59.85482573207957,34.303985595703125,0.1,0.41284191608428955,0.3652147948741913,-0.30817463994026184,-0.5422555804252625
1906,7,0,0,1,0.009210800752043724,40.21953582763672,0.024758292362093925,59.85249023372722,34.303985595703125,0.1,0.41284191608428955,0.3652147948741913,-0.30817463994026184,-0.5422555804252625
1906,8,0,0,1,0.009172610938549042,40.22373962402344,0.024756573140621185,59.85389151086699,34.303985595703125,0.1,0.41284191608428955,0.3652147948741913,-0.30817463994026184,-0.5422555804252625
1906,9,1,0,1,0.0074925231747329235,40.90060806274414,0.024380983784794807,59.57594058018281,39.05501174926758,0.1,0.5993654727935791,0.3737170994281769,0.41361087560653687,-0.5771961808204651
1906,10,0,0,1,0.007515451405197382,40.90140914916992,0.024380085989832878,59.57500843349963,39.05501174926758,0.1,0.5993654727935791,0.3737170994281769,0.41361087560653687,-0.5771961808204651
1906,11,0,0,1,0.007561452221125364,40.90531921386719,0.02437691017985344,59.57640997005149,39.05501174926758,0.1,0.5993654727935791,0.3737170994281769,0.41361087560653687,-0.5771961808204651
1906,12,1,0,1,0.01575954258441925,40.8521842956543,0.024176396429538727,63.3537973212955,23.136707305908203,0.1,0.4585645794868469,0.35781899094581604,0.40987977385520935,0.09465529769659042
1906,13,0,0,1,0.01577438972890377,40.85403823852539,0.024174733087420464,63.35413374783429,23.136707305908203,0.1,0.4585645794868469,0.35781899094581604,0.40987977385520935,0.09465529769659042
1906,14,0,0,1,0.015797266736626625,40.85636901855469,0.024172483012080193,63.355943036274745,23.136707305908203,0.1,0.4585645794868469,0.35781899094581604,0.40987977385520935,0.09465529769659042
1907,0,0,1,1,0.011858433485031128,39.717987060546875,0.025001104921102524,59.571154547975354,11.46735668182373,0.1,0.4089276194572449,0.3632195293903351,0.061765652149915695,-0.1991385519504547
1907,1,0,0,1,0.011856501922011375,39.71849060058594,0.02500084415078163,59.57118759804702,11.46735668182373,0.1,0.4089276194572449,0.3632195293903351,0.061765652149915695,-0.1991385519504547
1907,2,0,0,1,0.01185357291251421,39.719642639160156,0.025000205263495445,59.57135945901082,11.46735668182373,0.1,0.4089276194572449,0.3632195293903351,0.061765652149915695,-0.1991385519504547
1907,3,1,0,1,0.01629263535141945,43.803924560546875,0.022528009489178658,65.96294337955842,6.3651580810546875,0.1,0.4863224923610687,0.4106332063674927,-0.11171508580446243,0.030219342559576035
1907,4,0,0,1,0.016299862414598465,43.803619384765625,0.022527901455760002,65.96282991572113,6.3651580810546875,0.1,0.4863224923610687,0.4106332063674927,-0.11171508580446243,0.030219342559576035
1907,5,0,0,1,0.01630088873207569,43.80330276489258,0.022528026252985,65.96238822092909,6.3651580810546875,0.1,0.4863224923610687,0.4106332063674927,-0.11171508580446243,0.030219342559576035
1907,6,1,0,1,0.009787830524146557,38.12196350097656,0.026106245815753937,51.90615469800322,40.70111083984375,0.1,0.6535760760307312,0.4082309603691101,0.0670618787407875,0.7369753122329712
1907,7,0,0,1,0.009764914400875568,38.12275314331055,0.02610629051923752,51.905994108751706,40.70111083984375,0.1,0.6535760760307312,0.4082309603691101,0.0670618787407875,0.7369753122329712
1907,8,0,0,1,0.009720806032419205,38.124794006347656,0.026106014847755432,51.90648089797953,40.70111083984375,0.1,0.6535760760307312,0.4082309603691101,0.0670618787407875,0.7369753122329712
1907,9,1,0,1,0.010510898195207119,39.88070297241211,0.024936653673648834,60.958217911605225,31.50237274169922,0.1,0.584278404712677,0.35181641578674316,0.5599552989006042,-0.12048251926898956
1907,10,0,0,1,0.01047765277326107,39.87612533569336,0.024940386414527893,60.95747732960673,31.50237274169922,0.1,0.584278404712677,0.35181641578674316,0.5599552989006042,-0.12048251926898956
1907,11,0,0,1,0.010470653884112835,39.874542236328125,0.02494155801832676,60.957470408364514,31.50237274169922,0.1,0.584278404712677,0.35181641578674316,0.5599552989006042,-0.12048251926898956
1907,12,1,0,1,0.017711983993649483,42.83903121948242,0.022979900240898132,65.34124846275746,15.478495597839355,0.1,0.47125405073165894,0.42047742009162903,0.03319266811013222,-0.27946290373802185
1907,13,0,0,1,0.017716819420456886,42.83873748779297,0.02297986112535,65.34074745759422,15.478495597839355,0.1,0.47125405073165894,0.42047742009162903,0.03319266811013222,-0.27946290373802185
1907,14,0,0,1,0.017710629850625992,42.83943176269531,0.0229797400534153,65.34247317439042,15.478495597839355,0.1,0.47125405073165894,0.42047742009162903,0.03319266811013222,-0.27946290373802185
1908,0,0,1,1,0.007146088406443596,41.42457962036133,0.024078696966171265,70.56665663774578,11.344169616699219,0.1,0.601326048374176,0.5503212809562683,0.05841710790991783,-0.19781216979026794
1908,1,0,0,1,0.007142042275518179,41.42416000366211,0.024079009890556335,70.56661026114347,11.344169616699219,0.1,0.601326048374176,0.5503212809562683,0.05841710790991783,-0.19781216979026794
1908,2,0,0,1,0.007133936509490013,41.42327117919922,0.024079667404294014,70.56646649406366,11.344169616699219,0.1,0.601326048374176,0.5503212809562683,0.05841710790991783,-0.19781216979026794
1908,3,1,0,1,0.003926231060177088,44.0182991027832,0.022700320929288864,73.28950540896027,14.923276901245117,0.1,0.579840362071991,0.5590261816978455,-0.2518150806427002,0.10104645043611526
1908,4,0,0,1,0.003921783063560724,44.0168571472168,0.02270110510289669,73.28860997938075,14.923276901245117,0.1,0.579840362071991,0.5590261816978455,-0.2518150806427002,0.10104645043611526
1908,5,0,0,1,0.003931889776140451,44.01560592651367,0.022701658308506012,73.28769956503461,14.923276901245117,0.1,0.579840362071991,0.5590261816978455,-0.2518150806427002,0.10104645043611526
1908,6,1,0,1,0.014836039394140244,59.704017639160156,0.016565969213843346,92.29424428510548,32.95682144165039,0.1,0.46934548020362854,0.5177386999130249,0.5529807806015015,-0.2308047115802765
1908,7,0,0,1,0.01484146062284708,59.704288482666016,0.016565760597586632,92.29460921455765,32.95682144165039,0.1,0.46934548020362854,0.5177386999130249,0.5529807806015015,-0.2308047115802765
1908,8,0,0,1,0.014867904596030712,59.702457427978516,0.01656561903655529,92.29310984893384,32.95682144165039,0.1,0.46934548020362854,0.5177386999130249,0.5529807806015015,-0.2308047115802765
1908,9,1,0,1,0.003075530519708991,53.59247970581055,0.018650511279702187,83.6378780626399,3.464798927307129,0.1,0.4528084099292755,0.5382053852081299,-0.062266185879707336,-0.009563574567437172
1908,10,0,0,1,0.0030755670741200447,53.589168548583984,0.01865166425704956,83.63422989131557,3.464798927307129,0.1,0.4528084099292755,0.5382053852081299,-0.062266185879707336,-0.009563574567437172
1908,11,0,0,1,0.003077973145991564,53.587608337402344,0.018652193248271942,83.6314418606535,3.464798927307129,0.1,0.4528084099292755,0.5382053852081299,-0.062266185879707336,-0.009563574567437172
1908,12,1,0,1,0.011063712649047375,61.45185470581055,0.01617361046373844,94.83746602606838,9.423238754272461,0.1,0.5569564700126648,0.44300225377082825,-0.09906221181154251,-0.13978984951972961
1908,13,0,0,1,0.011063910089433193,61.450443267822266,0.01617397926747799,94.83702207628373,9.423238754272461,0.1,0.5569564700126648,0.44300225377082825,-0.09906221181154251,-0.13978984951972961
1908,14,0,0,1,0.011062880977988243,61.44939041137695,0.016174275428056717,94.83615094161644,9.423238754272461,0.1,0.5569564700126648,0.44300225377082825,-0.09906221181154251,-0.13978984951972961
1909,0,0,1,1,0.0080501614138484,58.62411117553711,0.017002645879983902,91.19975918833423,31.472644805908203,0.1,0.4457814395427704,0.501176655292511,0.12354017794132233,0.5587350726127625
1909,1,0,0,1,0.008051578886806965,58.624515533447266,0.01700250804424286,91.20022396142645,31.472644805908203,0.1,0.4457814395427704,0.501176655292511,0.12354017794132233,0.5587350726127625
1909,2,0,0,1,0.00805438868701458,58.62540054321289,0.01700221374630928,91.20155633721228,31.472644805908203,0.1,0.4457814395427704,0.501176655292511,0.12354017794132233,0.5587350726127625
1909,3,1,0,1,0.006605528295040131,64.16610717773438,0.015550588257610798,100.17884675006151,7.546508312225342,0.1,0.5314849019050598,0.47587576508522034,0.1366460919380188,0.012418667785823345
1909,4,0,0,1,0.006618561688810587,64.16718292236328,0.015550194308161736,100.18082826174233,7.546508312225342,0.1,0.5314849019050598,0.47587576508522034,0.1366460919380188,0.012418667785823345
1909,5,0,0,1,0.0066269985400140285,64.16854095458984,0.015549778006970882,100.1826042114615,7.546508312225342,0.1,0.5314849019050598,0.47587576508522034,0.1366460919380188,0.012418667785823345
1909,6,1,0,1,0.013644598424434662,63.18701171875,0.01567940041422844,98.26291118136575,44.413185119628906,0.1,0.4785984456539154,0.4962652325630188,0.32738396525382996,-0.7381707429885864
1909,7,0,0,1,0.013624363578855991,63.186614990234375,0.01567993126809597,98.26162527384201,44.413185119628906,0.1,0.4785984456539154,0.4962652325630188,0.32738396525382996,-0.7381707429885864
1909,8,0,0,1,0.013589654117822647,63.18514633178711,0.015681035816669464,98.25847808972534,44.413185119628906,0.1,0.4785984456539154,0.4962652325630188,0.32738396525382996,-0.7381707429885864
1909,9,1,0,1,0.007665625773370266,61.673431396484375,0.016166867688298225,95.42233460395231,14.220191955566406,0.1,0.4486388862133026,0.4578682482242584,-0.25766074657440186,0.021412570029497147
1909,10,0,0,1,0.00768152205273509,61.672176361083984,0.01616699993610382,95.42060469797316,14.220191955566406,0.1,0.4486388862133026,0.4578682482242584,-0.25766074657440186,0.021412570029497147
1909,11,0,0,1,0.007683352567255497,61.670711517333984,0.01616736128926277,95.41961257431679,14.220191955566406,0.1,0.4486388862133026,0.4578682482242584,-0.25766074657440186,0.021412570029497147
1909,12,1,0,1,0.005575390066951513,49.40589141845703,0.020209066569805145,78.97311907398303,17.049890518188477,0.1,0.5732640027999878,0.3839125633239746,-0.3081914186477661,0.03341905400156975
1909,13,0,0,1,0.0055665927939116955,49.40504837036133,0.020209509879350662,78.97151017182861,17.049890518188477,0.1,0.5732640027999878,0.3839125633239746,-0.3081914186477661,0.03341905400156975
1909,14,0,0,1,0.005551356356590986,49.4038200378418,0.020210184156894684,78.97027304616496,17.049890518188477,0.1,0.5732640027999878,0.3839125633239746,-0.3081914186477661,0.03341905400156975
1910,0,0,1,1,0.013148961588740349,64.9908218383789,0.01525434572249651,101.23266011569697,22.340240478515625,0.1,0.4930739104747772,0.4878559112548828,0.338655561208725,-0.22427578270435333
1910,1,0,0,1,0.013156276196241379,64.99061584472656,0.015254247933626175,101.23225925913356,22.340240478515625,0.1,0.4930739104747772,0.4878559112548828,0.338655561208725,-0.22427578270435333
1910,2,0,0,1,0.013167976401746273,64.99008178710938,0.01525413803756237,101.2310948842624,22.340240478515625,0.1,0.4930739104747772,0.4878559112548828,0.338655561208725,-0.22427578270435333
1910,3,1,0,1,0.0086588803678751,50.233543395996094,0.01983252912759781,79.30677660608433,5.761716365814209,0.1,0.41555866599082947,0.5182926058769226,0.04214777424931526,-0.09590569883584976
1910,4,0,0,1,0.008667017333209515,50.230342864990234,0.019833652302622795,79.3025417775249,5.761716365814209,0.1,0.41555866599082947,0.5182926058769226,0.04214777424931526,-0.09590569883584976
1910,5,0,0,1,0.008671039715409279,50.22809600830078,0.019834470003843307,79.2998066583985,5.761716365814209,0.1,0.41555866599082947,0.5182926058769226,0.04214777424931526,-0.09590569883584976
1910,6,1,0,1,0.003433219389989972,51.73372268676758,0.019318362697958946,80.99299747503586,19.89336585998535,0.1,0.5493255257606506,0.3732885718345642,-0.04552863538265228,0.3588206470012665
1910,7,0,0,1,0.0034364706370979548,51.73371505737305,0.019318344071507454,80.99342513186095,19.89336585998535,0.1,0.5493255257606506,0.3732885718345642,-0.04552863538265228,0.3588206470012665
1910,8,0,0,1,0.0034473903942853212,51.731903076171875,0.019318949431180954,80.99136631118195,19.89336585998535,0.1,0.5493255257606506,0.3732885718345642,-0.04552863538265228,0.3588206470012665
1910,9,1,0,1,0.01271157804876566,47.890106201171875,0.020713115110993385,77.2535712106718,46.365787506103516,0.1,0.5744656324386597,0.5448734164237976,0.3230167031288147,-0.7786741256713867
1910,10,0,0,1,0.012699873186647892,47.89008712768555,0.020713431760668755,77.2542437635115,46.365787506103516,0.1,0.5744656324386597,0.5448734164237976,0.3230167031288147,-0.7786741256713867
1910,11,0,0,1,0.012665867805480957,47.88764572143555,0.02071538195014,77.25197047085246,46.365787506103516,0.1,0.5744656324386597,0.5448734164237976,0.3230167031288147,-0.7786741256713867
1910,12,1,0,1,0.008121063001453876,59.25407409667969,0.016820916905999184,91.37474739317243,4.7205891609191895,0.1,0.5488309860229492,0.4114469885826111,0.07166200131177902,-0.04723512381315231
1910,13,0,0,1,0.008144816383719444,59.25740051269531,0.016819648444652557,91.38061859979742,4.7205891609191895,0.1,0.5488309860229492,0.4114469885826111,0.07166200131177902,-0.04723512381315231
1910,14,0,0,1,0.008160161785781384,59.25908660888672,0.016818959265947342,91.3836905913189,4.7205891609191895,0.1,0.5488309860229492,0.4114469885826111,0.07166200131177902,-0.04723512381315231
1911,0,0,1,1,0.012099998071789742,41.98188781738281,0.02364606037735939,64.70353047446504,26.732877731323242,0.1,0.5223230123519897,0.43367400765419006,0.2760125696659088,-0.4000799059867859
1911,1,0,0,1,0.012111370451748371,41.98081588745117,0.023646337911486626,64.70344859503112,26.732877731323242,0.1,0.5223230123519897,0.43367400765419006,0.2760125696659088,-0.4000799059867859
1911,2,0,0,1,0.012134958989918232,41.978519439697266,0.02364695444703102,64.7033082307694,26.732877731323242,0.1,0.5223230123519897,0.43367400765419006,0.2760125696659088,-0.4000799059867859
1911,3,1,0,1,0.007810480426996946,43.81121826171875,0.022755688056349754,65.48376965930738,14.603395462036133,0.1,0.521271824836731,0.3805966079235077,0.1323591023683548,-0.2301737666130066
1911,4,0,0,1,0.007846023887395859,43.8125,0.02275438979268074,65.48390943654258,14.603395462036133,0.1,0.521271824836731,0.3805966079235077,0.1323591023683548,-0.2301737666130066
1911,5,0,0,1,0.007877176627516747,43.81330871582031,0.022753411903977394,65.484085157342,14.603395462036133,0.1,0.521271824836731,0.3805966079235077,0.1323591023683548,-0.2301737666130066
1911,6,1,0,1,0.00733038829639554,41.634071350097656,0.023954344913363457,61.33471432457384,7.037215232849121,0.1,0.5852200388908386,0.42266222834587097,0.12685586512088776,-0.01669219508767128
1911,7,0,0,1,0.0073275393806397915,41.63283920288086,0.023955103009939194,61.334791403570065,7.037215232849121,0.1,0.5852200388908386,0.42266222834587097,0.12685586512088776,-0.01669219508767128
1911,8,0,0,1,0.007322509307414293,41.6318359375,0.02395576797425747,61.33465126008466,7.037215232849121,0.1,0.5852200388908386,0.42266222834587097,0.12685586512088776,-0.01669219508767128
1911,9,1,0,1,0.015833891928195953,43.99234390258789,0.022448057308793068,65.07192958906045,19.504777908325195,0.1,0.5386495590209961,0.38798239827156067,0.036379411816596985,-0.3527614176273346
1911,10,0,0,1,0.01583191007375717,43.99210739135742,0.02244824729859829,65.07148791430703,19.504777908325195,0.1,0.5386495590209961,0.38798239827156067,0.036379411816596985,-0.3527614176273346
1911,11,0,0,1,0.015822172164916992,43.99243927001953,0.022448426112532616,65.07133411825565,19.504777908325195,0.1,0.5386495590209961,0.38798239827156067,0.036379411816596985,-0.3527614176273346
1911,12,1,0,1,0.013795887120068073,40.186588287353516,0.024648243561387062,61.168876719520775,32.06081771850586,0.1,0.4196491241455078,0.3603609502315521,-0.29273533821105957,-0.5040896534919739
1911,13,0,0,1,0.013826020061969757,40.19002914428711,0.024645106866955757,61.16977577652737,32.06081771850586,0.1,0.4196491241455078,0.3603609502315521,-0.29273533821105957,-0.5040896534919739
1911,14,0,0,1,0.013868968933820724,40.19453430175781,0.024640880525112152,61.170793345797556,32.06081771850586,0.1,0.4196491241455078,0.3603609502315521,-0.29273533821105957,-0.5040896534919739
1912,0,0,1,1,0.0033059772104024887,41.77169418334961,0.02392657659947872,64.11499813341085,34.63935470581055,0.1,0.5493247509002686,0.3662298917770386,0.6274492740631104,0.054439693689346313
1912,1,0,0,1,0.0033274826128035784,41.77156448364258,0.02392648160457611,64.11516275582592,34.63935470581055,0.1,0.5493247509002686,0.3662298917770386,0.6274492740631104,0.054439693689346313
1912,2,0,0,1,0.0033679429907351732,41.77117156982422,0.023926381021738052,64.1153197221718,34.63935470581055,0.1,0.5493247509002686,0.3662298917770386,0.6274492740631104,0.054439693689346313
1912,3,1,0,1,0.00923320185393095,44.06134796142578,0.02259909361600876,65.89388374297293,50.33860778808594,0.1,0.4832471013069153,0.39025256037712097,0.2632284164428711,0.8765777945518494
1912,4,0,0,1,0.009235085919499397,44.06001663208008,0.022599736228585243,65.89186190187914,50.33860778808594,0.1,0.4832471013069153,0.39025256037712097,0.2632284164428711,0.8765777945518494
1912,5,0,0,1,0.009263124316930771,44.05998611450195,0.02259916439652443,65.89206812398837,50.33860778808594,0.1,0.4832471013069153,0.39025256037712097,0.2632284164428711,0.8765777945518494
1912,6,1,0,1,0.009305509738624096,43.49597930908203,0.02289130538702011,65.75747796058955,18.920347213745117,0.1,0.4962292015552521,0.41741955280303955,-0.3332602381706238,-0.0853109285235405
1912,7,0,0,1,0.009334556758403778,43.499229431152344,0.022888975217938423,65.759745285687,18.920347213745117,0.1,0.4962292015552521,0.41741955280303955,-0.3332602381706238,-0.0853109285235405
1912,8,0,0,1,0.009330757893621922,43.500709533691406,0.02288827672600746,65.7615012612218,18.920347213745117,0.1,0.4962292015552521,0.41741955280303955,-0.3332602381706238,-0.0853109285235405
1912,9,1,0,1,0.01192894671112299,43.225135803222656,0.022970668971538544,64.28581664773152,23.585193634033203,0.1,0.5565887093544006,0.4096458852291107,-0.28921690583229065,0.31660956144332886
1912,10,0,0,1,0.011946131475269794,43.22573471069336,0.02296987920999527,64.28549334634839,23.585193634033203,0.1,0.5565887093544006,0.4096458852291107,-0.28921690583229065,0.31660956144332886
1912,11,0,0,1,0.011958708986639977,43.227664947509766,0.022968508303165436,64.28615919679258,23.585193634033203,0.1,0.5565887093544006,0.4096458852291107,-0.28921690583229065,0.31660956144332886
1912,12,1,0,1,0.004319341387599707,39.090824127197266,0.02555759809911251,54.74964493405773,19.1193904876709,0.1,0.37392479181289673,0.41707828640937805,-0.27273035049438477,0.2155492603778839
1912,13,0,0,1,0.004342596512287855,39.09239196777344,0.02555631659924984,54.75152657851829,19.1193904876709,0.1,0.37392479181289673,0.41707828640937805,-0.27273035049438477,0.2155492603778839
1912,14,0,0,1,0.004374343901872635,39.09362030029297,0.025555159896612167,54.75256516764942,19.1193904876709,0.1,0.37392479181289673,0.41707828640937805,-0.27273035049438477,0.2155492603778839
1913,0,0,1,1,0.007075632456690073,39.42558670043945,0.025300825014710426,56.263916694290124,25.652570724487305,0.1,0.3830629587173462,0.3718353509902954,0.4168224632740021,0.20927895605564117
1913,1,0,0,1,0.007075252011418343,39.42496871948242,0.02530122920870781,56.263356537854435,25.652570724487305,0.1,0.3830629587173462,0.3718353509902954,0.4168224632740021,0.20927895605564117
1913,2,0,0,1,0.007073483429849148,39.42374801635742,0.025302045047283173,56.26182943117351,25.652570724487305,0.1,0.3830629587173462,0.3718353509902954,0.4168224632740021,0.20927895605564117
1913,3,1,0,1,0.015946509316563606,40.11299133300781,0.024614617228507996,63.350702364776566,23.32805824279785,0.1,0.4574736952781677,0.3508785367012024,-0.06696613132953644,-0.418826699256897
1913,4,0,0,1,0.01595505326986313,40.112911224365234,0.024614332243800163,63.349954836079455,23.32805824279785,0.1,0.4574736952781677,0.3508785367012024,-0.06696613132953644,-0.418826699256897
1913,5,0,0,1,0.015958769246935844,40.11373519897461,0.024613680317997932,63.34819073829715,23.32805824279785,0.1,0.4574736952781677,0.3508785367012024,-0.06696613132953644,-0.418826699256897
1913,6,1,0,1,0.008231095969676971,42.78001403808594,0.023296350613236427,62.16598441331306,44.06343078613281,0.1,0.42250725626945496,0.39462393522262573,-0.7961962223052979,0.08898451179265976
1913,7,0,0,1,0.008199460804462433,42.77911376953125,0.023297445848584175,62.16534376263942,44.06343078613281,0.1,0.42250725626945496,0.39462393522262573,-0.7961962223052979,0.08898451179265976
1913,8,0,0,1,0.008167155086994171,42.778446197509766,0.02329842559993267,62.165883635927415,44.06343078613281,0.1,0.42250725626945496,0.39462393522262573,-0.7961962223052979,0.08898451179265976
1913,9,1,0,1,0.009259266778826714,38.152591705322266,0.026098422706127167,56.343613705138075,4.792047023773193,0.1,0.38608238101005554,0.434341698884964,0.07632618397474289,0.042019329965114594
1913,10,0,0,1,0.009266155771911144,38.1536750793457,0.02609751559793949,56.34706128749253,4.792047023773193,0.1,0.38608238101005554,0.434341698884964,0.07632618397474289,0.042019329965114594
1913,11,0,0,1,0.00926113035529852,38.155120849609375,0.02609664760529995,56.34933822413453,4.792047023773193,0.1,0.38608238101005554,0.434341698884964,0.07632618397474289,0.042019329965114594
1913,12,1,0,1,0.01103796437382698,34.11516189575195,0.02913445606827736,48.91613430625437,31.239973068237305,0.1,0.6648682355880737,0.4308750629425049,-0.4123499393463135,0.3906289041042328
1913,13,0,0,1,0.011009860783815384,34.11532974243164,0.029135214164853096,48.915064669966235,31.239973068237305,0.1,0.6648682355880737,0.4308750629425049,-0.4123499393463135,0.3906289041042328
1913,14,0,0,1,0.010966268368065357,34.11636734008789,0.029135724529623985,48.91306368435999,31.239973068237305,0.1,0.6648682355880737,0.4308750629425049,-0.4123499393463135,0.3906289041042328
1914,0,0,1,1,0.014207937754690647,58.73802947998047,0.016853773966431618,90.99806197017325,25.54652214050293,0.1,0.4755805730819702,0.5275927782058716,0.09925874322652817,-0.4537526071071625
1914,1,0,0,1,0.014199463650584221,58.73714828491211,0.01685423031449318,90.99706713901601,25.54652214050293,0.1,0.4755805730819702,0.5275927782058716,0.09925874322652817,-0.4537526071071625
1914,2,0,0,1,0.014181956648826599,58.73529815673828,0.016855180263519287,90.99485391051614,25.54652214050293,0.1,0.4755805730819702,0.5275927782058716,0.09925874322652817,-0.4537526071071625
1914,3,1,0,1,0.010274745523929596,62.75666427612305,0.015850674360990524,96.74664125540659,10.474950790405273,0.1,0.489245742559433,0.414193332195282,0.120048888027668,-0.14785417914390564
1914,4,0,0,1,0.0102892080321908,62.759464263916016,0.015849729999899864,96.75032872835806,10.474950790405273,0.1,0.489245742559433,0.414193332195282,0.120048888027668,-0.14785417914390564
1914,5,0,0,1,0.010303275659680367,62.7601203918457,0.015849335119128227,96.75233385526678,10.474950790405273,0.1,0.489245742559433,0.414193332195282,0.120048888027668,-0.14785417914390564
1914,6,1,0,1,0.005186393391340971,39.48989486694336,0.0252888984978199,67.62687742773679,27.859432220458984,0.1,0.4069666564464569,0.5635577440261841,0.04864939674735069,0.5041934847831726
1914,7,0,0,1,0.005192093551158905,39.48963165283203,0.025288991630077362,67.62417713581922,27.859432220458984,0.1,0.4069666564464569,0.5635577440261841,0.04864939674735069,0.5041934847831726
1914,8,0,0,1,0.005201627034693956,39.492088317871094,0.025287294760346413,67.62321888217133,27.859432220458984,0.1,0.4069666564464569,0.5635577440261841,0.04864939674735069,0.5041934847831726
1914,9,1,0,1,0.0024577085860073566,42.98930740356445,0.023254575207829475,71.11191361944415,30.576509475708008,0.1,0.574388325214386,0.357034295797348,-0.3667421340942383,-0.4178105592727661
1914,10,0,0,1,0.0024736509658396244,42.98749923706055,0.02325546182692051,71.10787300444458,30.576509475708008,0.1,0.574388325214386,0.357034295797348,-0.3667421340942383,-0.4178105592727661
1914,11,0,0,1,0.0025081997737288475,42.98775863647461,0.02325511910021305,71.10663453957814,30.576509475708008,0.1,0.574388325214386,0.357034295797348,-0.3667421340942383,-0.4178105592727661
1914,12,1,0,1,0.019702065736055374,51.962162017822266,0.018874861299991608,81.57401122998743,42.69109344482422,0.1,0.5862189531326294,0.4124785363674164,0.5316258668899536,-0.5655643343925476
1914,13,0,0,1,0.01972709596157074,51.96346664428711,0.01887345500290394,81.5754614281311,42.69109344482422,0.1,0.5862189531326294,0.4124785363674164,0.5316258668899536,-0.5655643343925476
1914,14,0,0,1,0.019769523292779922,51.96879196166992,0.01886994019150734,81.57958299922488,42.69109344482422,0.1,0.5862189531326294,0.4124785363674164,0.5316258668899536,-0.5655643343925476
1915,0,0,1,1,0.01712985709309578,51.74370193481445,0.019044550135731697,81.5059904607471,17.228212356567383,0.1,0.44730350375175476,0.5452767610549927,0.22185391187667847,-0.22113406658172607
1915,1,0,0,1,0.017125414684414864,51.7428092956543,0.019045023247599602,81.50522946847711,17.228212356567383,0.1,0.44730350375175476,0.5452767610549927,0.22185391187667847,-0.22113406658172607
1915,2,0,0,1,0.01711679808795452,51.74085998535156,0.01904602162539959,81.50316310586535,17.228212356567383,0.1,0.44730350375175476,0.5452767610549927,0.22185391187667847,-0.22113406658172607
1915,3,1,0,1,0.0035615426022559404,52.932212829589844,0.01888011023402214,82.69065097579562,38.43671417236328,0.1,0.4683816730976105,0.3724549412727356,-0.07935798168182373,0.694329023361206
1915,4,0,0,1,0.00354886706918478,52.93119812011719,0.018880555406212807,82.69014152732453,38.43671417236328,0.1,0.4683816730976105,0.3724549412727356,-0.07935798168182373,0.694329023361206
1915,5,0,0,1,0.0035169327165931463,52.92692947387695,0.01888229139149189,82.68602796091199,38.43671417236328,0.1,0.4683816730976105,0.3724549412727356,-0.07935798168182373,0.694329023361206
1915,6,1,0,1,0.018893560394644737,47.47614288330078,0.02069060318171978,76.16965372213694,48.01542282104492,0.1,0.5955994129180908,0.3979145288467407,0.47368374466896057,-0.7333254218101501
1915,7,0,0,1,0.018896760419011116,47.47617721557617,0.020690463483333588,76.16711962950329,48.01542282104492,0.1,0.5955994129180908,0.3979145288467407,0.47368374466896057,-0.7333254218101501
1915,8,0,0,1,0.018895462155342102,47.47989273071289,0.020688895136117935,76.16887024265476,48.01542282104492,0.1,0.5955994129180908,0.3979145288467407,0.47368374466896057,-0.7333254218101501
1915,9,1,0,1,0.007527850102633238,60.11338424682617,0.016588162630796432,93.17952157559505,4.387587547302246,0.1,0.44320473074913025,0.48906102776527405,-0.021205192431807518,-0.07690436393022537
1915,10,0,0,1,0.007534501608461142,60.109867095947266,0.016589049249887466,93.17403949741606,4.387587547302246,0.1,0.44320473074913025,0.48906102776527405,-0.021205192431807518,-0.07690436393022537
1915,11,0,0,1,0.007537726778537035,60.11088180541992,0.0165887288749218,93.17374034651958,4.387587547302246,0.1,0.44320473074913025,0.48906102776527405,-0.021205192431807518,-0.07690436393022537
1915,12,1,0,1,0.017789876088500023,57.707916259765625,0.017056595534086227,89.26282634488409,24.217308044433594,0.1,0.4262658357620239,0.45058417320251465,0.38019976019859314,0.22209273278713226
1915,13,0,0,1,0.017779052257537842,57.708213806152344,0.017056835815310478,89.26312317149491,24.217308044433594,0.1,0.4262658357620239,0.45058417320251465,0.38019976019859314,0.22209273278713226
1915,14,0,0,1,0.017771976068615913,57.70623016357422,0.017057636752724648,89.2606595704283,24.217308044433594,0.1,0.4262658357620239,0.45058417320251465,0.38019976019859314,0.22209273278713226
1916,0,0,1,1,0.002668167697265744,46.06403732299805,0.021701183170080185,73.6004514149696,37.3135986328125,0.1,0.41132473945617676,0.38435906171798706,0.593019962310791,-0.3295350670814514
1916,1,0,0,1,0.0026783726643770933,46.06314468383789,0.021701544523239136,73.59989646926185,37.3135986328125,0.1,0.41132473945617676,0.38435906171798706,0.593019962310791,-0.3295350670814514
1916,2,0,0,1,0.002697666874155402,46.061126708984375,0.02170238271355629,73.59815601200583,37.3135986328125,0.1,0.41132473945617676,0.38435906171798706,0.593019962310791,-0.3295350670814514
1916,3,1,0,1,0.0111074885353446,50.222843170166016,0.01978880725800991,79.69045830582029,30.10520362854004,0.1,0.39853835105895996,0.47040992975234985,0.1667412668466568,-0.5213524103164673
1916,4,0,0,1,0.011129176244139671,50.2177734375,0.019790327176451683,79.68358041924829,30.10520362854004,0.1,0.39853835105895996,0.47040992975234985,0.1667412668466568,-0.5213524103164673
1916,5,0,0,1,0.011157129891216755,50.21426010131836,0.019791096448898315,79.6785484272281,30.10520362854004,0.1,0.39853835105895996,0.47040992975234985,0.1667412668466568,-0.5213524103164673
1916,6,1,0,1,0.009877590462565422,66.77610778808594,0.014902538619935513,103.33111486917916,17.699220657348633,0.1,0.5060004591941833,0.4688837230205536,-0.16631093621253967,-0.27549681067466736
1916,7,0,0,1,0.00987314060330391,66.77536010742188,0.014902771450579166,103.33035912854048,17.699220657348633,0.1,0.5060004591941833,0.4688837230205536,-0.16631093621253967,-0.27549681067466736
1916,8,0,0,1,0.009874102659523487,66.7746810913086,0.014902908354997635,103.32963323017773,17.699220657348633,0.1,0.5060004591941833,0.4688837230205536,-0.16631093621253967,-0.27549681067466736
1916,9,1,0,1,0.005006200168281794,53.185577392578125,0.018778543919324875,83.403998373464,12.519115447998047,0.1,0.4091189503669739,0.45498397946357727,-0.21318843960762024,0.07976013422012329
1916,10,0,0,1,0.005007206927984953,53.18736267089844,0.01877790316939354,83.4062140763108,12.519115447998047,0.1,0.4091189503669739,0.45498397946357727,-0.21318843960762024,0.07976013422012329
1916,11,0,0,1,0.005002280231565237,53.18931579589844,0.018777260556817055,83.40851412630558,12.519115447998047,0.1,0.4091189503669739,0.45498397946357727,-0.21318843960762024,0.07976013422012329
1916,12,1,0,1,0.017481302842497826,57.21725845336914,0.01721222512423992,88.58636892289788,9.36855411529541,0.1,0.5069465041160583,0.5407994985580444,0.1423271894454956,-0.09358301013708115
1916,13,0,0,1,0.017482096329331398,57.217655181884766,0.01721208170056343,88.58669050227118,9.36855411529541,0.1,0.5069465041160583,0.5407994985580444,0.1423271894454956,-0.09358301013708115
1916,14,0,0,1,0.017477797344326973,57.21778106689453,0.017212174832820892,88.58638354009148,9.36855411529541,0.1,0.5069465041160583,0.5407994985580444,0.1423271894454956,-0.09358301013708115
1917,0,0,1,1,0.0032565398141741753,40.89255142211914,0.024441367015242577,64.29015843850156,35.5693359375,0.1,0.48016631603240967,0.3557284474372864,0.08132831752300262,-0.6415809988975525
1917,1,0,0,1,0.0032419520430266857,40.89434051513672,0.02444041520357132,64.29035860611813,35.5693359375,0.1,0.48016631603240967,0.3557284474372864,0.08132831752300262,-0.6415809988975525
1917,2,0,0,1,0.003211983945220709,40.898189544677734,0.02443835139274597,64.29089752512738,35.5693359375,0.1,0.48016631603240967,0.3557284474372864,0.08132831752300262,-0.6415809988975525
1917,3,1,0,1,0.0069533116184175014,40.745643615722656,0.024483243003487587,64.346824805349,35.61032485961914,0.1,0.4636886715888977,0.4343380928039551,-0.6130265593528748,0.20833490788936615
1917,4,0,0,1,0.006986400578171015,40.74247741699219,0.024484580382704735,64.34643148004211,35.61032485961914,0.1,0.4636886715888977,0.4343380928039551,-0.6130265593528748,0.20833490788936615
1917,5,0,0,1,0.00699974037706852,40.74248123168945,0.02448434941470623,64.34647775335806,35.61032485961914,0.1,0.4636886715888977,0.4343380928039551,-0.6130265593528748,0.20833490788936615
1917,6,1,0,1,0.011404378339648247,34.16987991333008,0.02907584421336651,48.9193434958168,32.40732192993164,0.1,0.34739017486572266,0.435575008392334,0.46785682439804077,0.358182817697525
1917,7,0,0,1,0.01138732023537159,34.174617767333984,0.02907237783074379,48.92385490197294,32.40732192993164,0.1,0.34739017486572266,0.435575008392334,0.46785682439804077,0.358182817697525
1917,8,0,0,1,0.011369147337973118,34.1767463684082,0.02907116897404194,48.9244300323152,32.40732192993164,0.1,0.34739017486572266,0.435575008392334,0.46785682439804077,0.358182817697525
1917,9,1,0,1,0.005725942552089691,42.74200439453125,0.02335786633193493,61.72613656575523,19.409311294555664,0.1,0.5859184265136719,0.38737478852272034,0.27739253640174866,0.21814985573291779
1917,10,0,0,1,0.00572905782610178,42.74591064453125,0.023355688899755478,61.731431302785445,19.409311294555664,0.1,0.5859184265136719,0.38737478852272034,0.27739253640174866,0.21814985573291779
1917,11,0,0,1,0.005733087658882141,42.74803161621094,0.023354478180408478,61.734448147613236,19.409311294555664,0.1,0.5859184265136719,0.38737478852272034,0.27739253640174866,0.21814985573291779
1917,12,1,0,1,0.0074209668673574924,38.64662551879883,0.02580432966351509,53.68162641043142,29.212797164916992,0.1,0.36921432614326477,0.3816682696342468,-0.06750158220529556,-0.526835024356842
1917,13,0,0,1,0.007433377671986818,38.644386291503906,0.025805586948990822,53.67800888089735,29.212797164916992,0.1,0.36921432614326477,0.3816682696342468,-0.06750158220529556,-0.526835024356842
1917,14,0,0,1,0.007462795823812485,38.64415740966797,0.025805173441767693,53.676538392552025,29.212797164916992,0.1,0.36921432614326477,0.3816682696342468,-0.06750158220529556,-0.526835024356842
1918,0,0,1,1,0.012999597005546093,39.68540573120117,0.02498616650700569,59.87788354286152,41.92068099975586,0.1,0.4126446545124054,0.3579023480415344,0.7291297912597656,0.2220580130815506
1918,1,0,0,1,0.013018539175391197,39.68458938598633,0.024986064061522484,59.87747617206835,41.92068099975586,0.1,0.4126446545124054,0.3579023480415344,0.7291297912597656,0.2220580130815506
1918,2,0,0,1,0.013053103350102901,39.682960510253906,0.024985963478684425,59.876474464183026,41.92068099975586,0.1,0.4126446545124054,0.3579023480415344,0.7291297912597656,0.2220580130815506
1918,3,1,0,1,0.008808466605842113,42.649085998535156,0.023356376215815544,63.07982915237923,11.481263160705566,0.1,0.438051700592041,0.3760187327861786,-0.2032872885465622,0.04744412377476692
1918,4,0,0,1,0.008791008964180946,42.64936447143555,0.02335658110678196,63.08024420391685,11.481263160705566,0.1,0.438051700592041,0.3760187327861786,-0.2032872885465622,0.04744412377476692
1918,5,0,0,1,0.008789978921413422,42.649112701416016,0.023356741294264793,63.07942892928353,11.481263160705566,0.1,0.438051700592041,0.3760187327861786,-0.2032872885465622,0.04744412377476692
1918,6,1,0,1,0.01965419389307499,43.11709976196289,0.022749001160264015,63.088094153359265,21.576019287109375,0.1,0.4353729486465454,0.41224977374076843,-0.316488116979599,-0.2317923605442047
1918,7,0,0,1,0.019643696025013924,43.115699768066406,0.022750210016965866,63.08646321932776,21.576019287109375,0.1,0.4353729486465454,0.41224977374076843,-0.316488116979599,-0.2317923605442047
1918,8,0,0,1,0.01963888481259346,43.11323928833008,0.02275172248482704,63.08470635292359,21.576019287109375,0.1,0.4353729486465454,0.41224977374076843,-0.316488116979599,-0.2317923605442047
1918,9,1,0,1,0.002466590376570821,40.70640563964844,0.02455868571996689,60.757378760450635,41.30555725097656,0.1,0.590368390083313,0.4249271750450134,0.750910222530365,-0.012246121652424335
1918,10,0,0,1,0.0024499990977346897,40.704856872558594,0.02455971948802471,60.755288565346085,41.30555725097656,0.1,0.590368390083313,0.4249271750450134,0.750910222530365,-0.012246121652424335
1918,11,0,0,1,0.0024085775949060917,40.7049674987793,0.024559900164604187,60.75541919832678,41.30555725097656,0.1,0.590368390083313,0.4249271750450134,0.750910222530365,-0.012246121652424335
1918,12,1,0,1,0.0068520549684762955,42.9992790222168,0.023201672360301018,64.0472913888529,23.770498275756836,0.1,0.45298030972480774,0.3763588070869446,0.31001490354537964,-0.3011307418346405
1918,13,0,0,1,0.006849287543445826,42.998291015625,0.02320224978029728,64.04427728487416,23.770498275756836,0.1,0.45298030972480774,0.3763588070869446,0.31001490354537964,-0.3011307418346405
1918,14,0,0,1,0.006858937907963991,43.00170135498047,0.023200256749987602,64.0456563263931,23.770498275756836,0.1,0.45298030972480774,0.3763588070869446,0.31001490354537964,-0.3011307418346405
1919,0,0,1,1,0.016053136438131332,42.97922134399414,0.022969180718064308,62.93033683210111,21.037399291992188,0.1,0.4318363070487976,0.4006103575229645,-0.006207281723618507,0.3824478089809418
1919,1,0,0,1,0.016041601076722145,42.97932434082031,0.022969549521803856,62.93042535020352,21.037399291992188,0.1,0.4318363070487976,0.4006103575229645,-0.006207281723618507,0.3824478089809418
1919,2,0,0,1,0.016019068658351898,42.97956466674805,0.022970253601670265,62.93060238715541,21.037399291992188,0.1,0.4318363070487976,0.4006103575229645,-0.006207281723618507,0.3824478089809418
1919,3,1,0,1,0.012254903092980385,43.70795822143555,0.022707970812916756,63.98501175068735,21.996620178222656,0.1,0.5569643974304199,0.3858564496040344,-0.3819207549095154,0.11869022995233536
1919,4,0,0,1,0.012235024943947792,43.707366943359375,0.02270882949233055,63.984920240960555,21.996620178222656,0.1,0.5569643974304199,0.3858564496040344,-0.3819207549095154,0.11869022995233536
1919,5,0,0,1,0.012215898372232914,43.7070198059082,0.022709541022777557,63.984973621602705,21.996620178222656,0.1,0.5569643974304199,0.3858564496040344,-0.3819207549095154,0.11869022995233536
1919,6,1,0,1,0.004483217839151621,38.61872482299805,0.025868164375424385,54.42356172193355,7.651331901550293,0.1,0.6404620409011841,0.38376420736312866,-0.0521409772336483,0.12897416949272156
1919,7,0,0,1,0.004475859459489584,38.61777877807617,0.025868883356451988,54.42166393546816,7.651331901550293,0.1,0.6404620409011841,0.38376420736312866,-0.0521409772336483,0.12897416949272156
1919,8,0,0,1,0.004466411657631397,38.61705780029297,0.025869475677609444,54.42049443530686,7.651331901550293,0.1,0.6404620409011841,0.38376420736312866,-0.0521409772336483,0.12897416949272156
1919,9,1,0,1,0.015247412957251072,40.724918365478516,0.02427121251821518,61.954669204841615,14.521733283996582,0.1,0.42741459608078003,0.36289721727371216,0.26307880878448486,0.022409355267882347
1919,10,0,0,1,0.015250815078616142,40.72433853149414,0.02427143231034279,61.954290281442816,14.521733283996582,0.1,0.42741459608078003,0.36289721727371216,0.26307880878448486,0.022409355267882347
1919,11,0,0,1,0.015254709869623184,40.72373580932617,0.02427164651453495,61.95374692767659,14.521733283996582,0.1,0.42741459608078003,0.36289721727371216,0.26307880878448486,0.022409355267882347
1919,12,1,0,1,0.021090049296617508,41.8735237121582,0.02335618995130062,61.40682573447984,11.83027172088623,0.1,0.4192221164703369,0.4144996404647827,-0.21503213047981262,0.005235276650637388
1919,13,0,0,1,0.021091759204864502,41.87355422973633,0.023356087505817413,61.40621468222192,11.83027172088623,0.1,0.4192221164703369,0.4144996404647827,-0.21503213047981262,0.005235276650637388
1919,14,0,0,1,0.021086720749735832,41.87329864501953,0.0233564805239439,61.405687922794606,11.83027172088623,0.1,0.4192221164703369,0.4144996404647827,-0.21503213047981262,0.005235276650637388
1920,0,0,1,1,0.00973473209887743,40.274009704589844,0.024712536484003067,69.31643654187656,10.946367263793945,0.1,0.6088501811027527,0.5490231513977051,-0.16390454769134521,0.1128990426659584
1920,1,0,0,1,0.009741828776896,40.273799896240234,0.024712495505809784,69.31628887414577,10.946367263793945,0.1,0.6088501811027527,0.5490231513977051,-0.16390454769134521,0.1128990426659584
1920,2,0,0,1,0.00975671224296093,40.27333450317383,0.024712422862648964,69.31587272301677,10.946367263793945,0.1,0.6088501811027527,0.5490231513977051,-0.16390454769134521,0.1128990426659584
1920,3,1,0,1,0.012412896379828453,63.71986389160156,0.015573253855109215,98.87446838741627,36.59316635131836,0.1,0.4708044230937958,0.4385949671268463,0.5889875292778015,0.3094480335712433
1920,4,0,0,1,0.012406693771481514,63.719642639160156,0.015573427081108093,98.87424987368402,36.59316635131836,0.1,0.4708044230937958,0.4385949671268463,0.5889875292778015,0.3094480335712433
1920,5,0,0,1,0.012397045269608498,63.718345642089844,0.01557393092662096,98.87257463382338,36.59316635131836,0.1,0.4708044230937958,0.4385949671268463,0.5889875292778015,0.3094480335712433
1920,6,1,0,1,0.007750240620225668,64.45533752441406,0.015468093566596508,99.30970778630109,27.576398849487305,0.1,0.47418487071990967,0.48460349440574646,-0.48440513014793396,-0.12939345836639404
1920,7,0,0,1,0.007747811730951071,64.45555114746094,0.015468071214854717,99.30959756531246,27.576398849487305,0.1,0.47418487071990967,0.48460349440574646,-0.48440513014793396,-0.12939345836639404
1920,8,0,0,1,0.007762426510453224,64.45551300048828,0.015467905439436436,99.30956082503728,27.576398849487305,0.1,0.47418487071990967,0.48460349440574646,-0.48440513014793396,-0.12939345836639404
1920,9,1,0,1,0.013243725523352623,49.97719192504883,0.01983441784977913,79.45654520828799,10.840839385986328,0.1,0.45373159646987915,0.3708485960960388,0.03852440416812897,0.19330471754074097
1920,10,0,0,1,0.013252879492938519,49.97803497314453,0.019833844155073166,79.45759181908025,10.840839385986328,0.1,0.45373159646987915,0.3708485960960388,0.03852440416812897,0.19330471754074097
1920,11,0,0,1,0.013257894665002823,49.97700881958008,0.019834117963910103,79.45745070141021,10.840839385986328,0.1,0.45373159646987915,0.3708485960960388,0.03852440416812897,0.19330471754074097
1920,12,1,0,1,0.020063355565071106,52.533485412597656,0.018656183034181595,82.98744911062668,49.43748092651367,0.1,0.533577561378479,0.5535771250724792,-0.6912015080451965,-0.5746265649795532
1920,13,0,0,1,0.02004128135740757,52.53272247314453,0.018657280132174492,82.98756456172532,49.43748092651367,0.1,0.533577561378479,0.5535771250724792,-0.6912015080451965,-0.5746265649795532
1920,14,0,0,1,0.019996169954538345,52.528377532958984,0.01866050809621811,82.98455011056834,49.43748092651367,0.1,0.533577561378479,0.5535771250724792,-0.6912015080451965,-0.5746265649795532
1921,0,0,1,1,0.012350683100521564,41.09451675415039,0.024149255827069283,67.0807697351253,54.131568908691406,0.1,0.4086988866329193,0.3633790612220764,0.11110891401767731,-0.9779186248779297
1921,1,0,0,1,0.012340267188847065,41.097190856933594,0.024147996678948402,67.0819180320505,54.131568908691406,0.1,0.4086988866329193,0.3633790612220764,0.11110891401767731,-0.9779186248779297
1921,2,0,0,1,0.0123201385140419,41.10285568237305,0.02414526790380478,67.08513682566897,54.131568908691406,0.1,0.4086988866329193,0.3633790612220764,0.11110891401767731,-0.9779186248779297
1921,3,1,0,1,0.011665896512567997,62.38737487792969,0.015920182690024376,97.60427729515877,14.766037940979004,0.1,0.46055781841278076,0.4456862211227417,0.022169137373566628,-0.2675565481185913
1921,4,0,0,1,0.01163539569824934,62.38888931274414,0.01592036336660385,97.60608728464115,14.766037940979004,0.1,0.46055781841278076,0.4456862211227417,0.022169137373566628,-0.2675565481185913
1921,5,0,0,1,0.011617841199040413,62.39333724975586,0.015919553115963936,97.60952112563385,14.766037940979004,0.1,0.46055781841278076,0.4456862211227417,0.022169137373566628,-0.2675565481185913
1921,6,1,0,1,0.013690546154975891,51.48329162597656,0.019242597743868828,80.96268200813411,21.340513229370117,0.1,0.524334728717804,0.5578504800796509,-0.3023827075958252,-0.24313771724700928
1921,7,0,0,1,0.013661791570484638,51.47990036010742,0.019244622439146042,80.9590925575879,21.340513229370117,0.1,0.524334728717804,0.5578504800796509,-0.3023827075958252,-0.24313771724700928
1921,8,0,0,1,0.01362819503992796,51.47621536254883,0.01924688182771206,80.95505785795545,21.340513229370117,0.1,0.524334728717804,0.5578504800796509,-0.3023827075958252,-0.24313771724700928
1921,9,1,0,1,0.020208435133099556,57.1680793762207,0.017138725146651268,88.97867727330961,23.88897132873535,0.1,0.5672372579574585,0.4254665970802307,-0.2933412790298462,0.3203223943710327
1921,10,0,0,1,0.02020110748708248,57.16640853881836,0.017139481380581856,88.97615561743584,23.88897132873535,0.1,0.5672372579574585,0.4254665970802307,-0.2933412790298462,0.3203223943710327
1921,11,0,0,1,0.02019866369664669,57.16318130493164,0.017140531912446022,88.97190894112555,23.88897132873535,0.1,0.5672372579574585,0.4254665970802307,-0.2933412790298462,0.3203223943710327
1921,12,1,0,1,0.006736976094543934,54.105018615722656,0.01844067871570587,84.89366835864956,19.495466232299805,0.1,0.43923521041870117,0.522372841835022,-0.34726545214653015,-0.07106861472129822
1921,13,0,0,1,0.006739937234669924,54.107177734375,0.01843990571796894,84.89767560056619,19.495466232299805,0.1,0.43923521041870117,0.522372841835022,-0.34726545214653015,-0.07106861472129822
1921,14,0,0,1,0.00673954002559185,54.10862731933594,0.018439415842294693,84.90025332293622,19.495466232299805,0.1,0.43923521041870117,0.522372841835022,-0.34726545214653015,-0.07106861472129822
1922,0,0,1,1,0.003099018707871437,64.86051177978516,0.015410300344228745,100.68522964799612,15.587653160095215,0.1,0.47691142559051514,0.48065632581710815,-0.2759564220905304,-0.06457829475402832
1922,1,0,0,1,0.0031049044337123632,64.86062622070312,0.015410244464874268,100.68543735695877,15.587653160095215,0.1,0.47691142559051514,0.48065632581710815,-0.2759564220905304,-0.06457829475402832
1922,2,0,0,1,0.0031144835520535707,64.8609619140625,0.015410118736326694,100.6862493183993,15.587653160095215,0.1,0.47691142559051514,0.48065632581710815,-0.2759564220905304,-0.06457829475402832
1922,3,1,0,1,0.01925814338028431,63.45954132080078,0.01546854991465807,97.99795377801759,24.628772735595703,0.1,0.49670639634132385,0.4179452359676361,-0.31054359674453735,-0.3226202428340912
1922,4,0,0,1,0.019268104806542397,63.4603271484375,0.015468061901628971,97.99927751507535,24.628772735595703,0.1,0.49670639634132385,0.4179452359676361,-0.31054359674453735,-0.3226202428340912
1922,5,0,0,1,0.019283030182123184,63.461524963378906,0.01546732522547245,98.00157625155697,24.628772735595703,0.1,0.49670639634132385,0.4179452359676361,-0.31054359674453735,-0.3226202428340912
1922,6,1,0,1,0.010439645498991013,39.873077392578125,0.024943284690380096,68.12240186794159,44.92009735107422,0.1,0.6048924922943115,0.5533693432807922,0.63196861743927,0.5173606276512146
1922,7,0,0,1,0.010431615635752678,39.87307357788086,0.02494349516928196,68.11968346802153,44.92009735107422,0.1,0.6048924922943115,0.5533693432807922,0.63196861743927,0.5173606276512146
1922,8,0,0,1,0.010416661389172077,39.87873840332031,0.02494034171104431,68.12295940443425,44.92009735107422,0.1,0.6048924922943115,0.5533693432807922,0.63196861743927,0.5173606276512146
1922,9,1,0,1,0.013214893639087677,40.897735595703125,0.02423866093158722,68.80986978478096,25.267898559570312,0.1,0.3964332342147827,0.5458096861839294,0.2727780044078827,0.36966946721076965
1922,10,0,0,1,0.013248395174741745,40.89777755737305,0.024237560108304024,68.81054005422344,25.267898559570312,0.1,0.3964332342147827,0.5458096861839294,0.2727780044078827,0.36966946721076965
1922,11,0,0,1,0.013288935646414757,40.89912414550781,0.02423546090722084,68.81155871239152,25.267898559570312,0.1,0.3964332342147827,0.5458096861839294,0.2727780044078827,0.36966946721076965
1922,12,1,0,1,0.0070564281195402145,51.20001983642578,0.019482675939798355,80.3656140481136,38.93175506591797,0.1,0.5215807557106018,0.5605116486549377,-0.2821253538131714,-0.6491972804069519
1922,13,0,0,1,0.007052222266793251,51.20058822631836,0.01948251761496067,80.36762914699189,38.93175506591797,0.1,0.5215807557106018,0.5605116486549377,-0.2821253538131714,-0.6491972804069519
1922,14,0,0,1,0.0070228613913059235,51.197425842285156,0.019484125077724457,80.36416444246156,38.93175506591797,0.1,0.5215807557106018,0.5605116486549377,-0.2821253538131714,-0.6491972804069519
1923,0,0,1,1,0.011363406665623188,43.9976692199707,0.02258220501244068,66.05859428086636,63.671119689941406,0.1,0.5005289912223816,0.39356234669685364,0.24800361692905426,-1.1307799816131592
1923,1,0,0,1,0.011329705826938152,43.998104095458984,0.022582847625017166,66.05847642369636,63.671119689941406,0.1,0.5005289912223816,0.39356234669685364,0.24800361692905426,-1.1307799816131592
1923,2,0,0,1,0.011260326020419598,43.9990119934082,0.02258414961397648,66.05822445460561,63.671119689941406,0.1,0.5005289912223816,0.39356234669685364,0.24800361692905426,-1.1307799816131592
1923,3,1,0,1,0.01753583364188671,41.12009048461914,0.023947961628437042,58.38407230142821,12.773384094238281,0.1,0.6101536154747009,0.39160624146461487,0.07370047271251678,0.22023899853229523
1923,4,0,0,1,0.017512524500489235,41.1221809387207,0.02394772320985794,58.386091416322785,12.773384094238281,0.1,0.6101536154747009,0.39160624146461487,0.07370047271251678,0.22023899853229523
1923,5,0,0,1,0.017512544989585876,41.122493743896484,0.023947538807988167,58.386929580503775,12.773384094238281,0.1,0.6101536154747009,0.39160624146461487,0.07370047271251678,0.22023899853229523
1923,6,1,0,1,0.014557014219462872,42.41872787475586,0.023326031863689423,62.61898858963993,36.326725006103516,0.1,0.5742201209068298,0.3822687566280365,0.2598281800746918,0.6072321534156799
1923,7,0,0,1,0.014529086649417877,42.41684341430664,0.023328015580773354,62.61884981987212,36.326725006103516,0.1,0.5742201209068298,0.3822687566280365,0.2598281800746918,0.6072321534156799
1923,8,0,0,1,0.014485402964055538,42.41438674926758,0.023330846801400185,62.618776783399255,36.326725006103516,0.1,0.5742201209068298,0.3822687566280365,0.2598281800746918,0.6072321534156799
1923,9,1,0,1,0.015904625877738,40.295440673828125,0.024504803121089935,62.78042814385437,20.872114181518555,0.1,0.562953531742096,0.35764366388320923,0.33943241834640503,-0.1697072982788086
1923,10,0,0,1,0.015937110409140587,40.29143142700195,0.024505972862243652,62.77970135402888,20.872114181518555,0.1,0.562953531742096,0.35764366388320923,0.33943241834640503,-0.1697072982788086
1923,11,0,0,1,0.01594223827123642,40.290225982666016,0.024506505578756332,62.77915810797758,20.872114181518555,0.1,0.562953531742096,0.35764366388320923,0.33943241834640503,-0.1697072982788086
1923,12,1,0,1,0.0065235537476837635,40.507991790771484,0.024634014815092087,57.56001076856159,16.262706756591797,0.1,0.38951998949050903,0.4138489365577698,0.10585194081068039,-0.2760893404483795
1923,13,0,0,1,0.00651009613648057,40.50594711303711,0.024635473266243935,57.5574189679178,16.262706756591797,0.1,0.38951998949050903,0.4138489365577698,0.10585194081068039,-0.2760893404483795
1923,14,0,0,1,0.006492131855338812,40.50516891479492,0.02463623322546482,57.55670934892105,16.262706756591797,0.1,0.38951998949050903,0.4138489365577698,0.10585194081068039,-0.2760893404483795
1924,0,0,1,1,0.0048545547761023045,44.299415588378906,0.022547077387571335,64.65728212136513,31.76445198059082,0.1,0.45605048537254333,0.4033457934856415,-0.4259470999240875,-0.3900209665298462
1924,1,0,0,1,0.004853605292737484,44.2993049621582,0.022547144442796707,64.65722761305858,31.76445198059082,0.1,0.45605048537254333,0.4033457934856415,-0.4259470999240875,-0.3900209665298462
1924,2,0,0,1,0.004852978512644768,44.29902267456055,0.022547295317053795,64.65709912955677,31.76445198059082,0.1,0.45605048537254333,0.4033457934856415,-0.4259470999240875,-0.3900209665298462
1924,3,1,0,1,0.01654260978102684,44.851417541503906,0.021992845460772514,65.76825619722382,13.016352653503418,0.1,0.5086023807525635,0.40592941641807556,0.2113160490989685,0.10655485838651657
1924,4,0,0,1,0.016559520736336708,44.850467681884766,0.021992694586515427,65.76709603796397,13.016352653503418,0.1,0.5086023807525635,0.40592941641807556,0.2113160490989685,0.10655485838651657
1924,5,0,0,1,0.016557348892092705,44.85089111328125,0.02199256792664528,65.76697519039493,13.016352653503418,0.1,0.5086023807525635,0.40592941641807556,0.2113160490989685,0.10655485838651657
1924,6,1,0,1,0.01355247013270855,44.7432975769043,0.022145407274365425,65.65998210855055,16.66025733947754,0.1,0.5202478766441345,0.40730926394462585,-0.08563300967216492,-0.2905576229095459
1924,7,0,0,1,0.013558579608798027,44.74384689331055,0.022144952788949013,65.6608774989543,16.66025733947754,0.1,0.5202478766441345,0.40730926394462585,-0.08563300967216492,-0.2905576229095459
1924,8,0,0,1,0.01357435155659914,44.743770599365234,0.022144516929984093,65.66164442225843,16.66025733947754,0.1,0.5202478766441345,0.40730926394462585,-0.08563300967216492,-0.2905576229095459
1924,9,1,0,1,0.0032866280525922775,43.77033615112305,0.022834187373518944,64.65320593228013,11.866571426391602,0.1,0.46431025862693787,0.37698617577552795,-0.18505944311618805,-0.11092153936624527
1924,10,0,0,1,0.0033073232043534517,43.77223205566406,0.022833041846752167,64.654307659542,11.866571426391602,0.1,0.46431025862693787,0.37698617577552795,-0.18505944311618805,-0.11092153936624527
1924,11,0,0,1,0.0033257410395890474,43.77329635620117,0.022832347080111504,64.65479430014649,11.866571426391602,0.1,0.46431025862693787,0.37698617577552795,-0.18505944311618805,-0.11092153936624527
1924,12,1,0,1,0.005953493993729353,42.41383743286133,0.023535465821623802,64.45967219118029,18.19986343383789,0.1,0.5418686866760254,0.36362534761428833,-0.02376464009284973,0.3300521671772003
1924,13,0,0,1,0.005947575904428959,42.41366958618164,0.02353564091026783,64.45955610065192,18.19986343383789,0.1,0.5418686866760254,0.36362534761428833,-0.02376464009284973,0.3300521671772003
1924,14,0,0,1,0.0059274109080433846,42.41258239746094,0.023536525666713715,64.45979215183223,18.19986343383789,0.1,0.5418686866760254,0.36362534761428833,-0.02376464009284973,0.3300521671772003
1925,0,0,1,1,0.004461247939616442,33.690250396728516,0.029652655124664307,47.86472974442826,27.079883575439453,0.1,0.3404034972190857,0.3539963662624359,-0.25888946652412415,0.41880321502685547
1925,1,0,0,1,0.0044471160508692265,33.68922805786133,0.02965374104678631,47.865066869846416,27.079883575439453,0.1,0.3404034972190857,0.3539963662624359,-0.25888946652412415,0.41880321502685547
1925,2,0,0,1,0.004420713521540165,33.68695068359375,0.029656091704964638,47.86587769725996,27.079883575439453,0.1,0.3404034972190857,0.3539963662624359,-0.25888946652412415,0.41880321502685547
1925,3,1,0,1,0.01874898001551628,36.78409957885742,0.02671201154589653,50.61639209549546,36.1827278137207,0.1,0.6596797704696655,0.4014790654182434,0.053247321397066116,-0.6557093858718872
1925,4,0,0,1,0.018772101029753685,36.78293991088867,0.02671169675886631,50.61477916609589,36.1827278137207,0.1,0.6596797704696655,0.4014790654182434,0.053247321397066116,-0.6557093858718872
1925,5,0,0,1,0.018815910443663597,36.782318115234375,0.026709947735071182,50.61414929258439,36.1827278137207,0.1,0.6596797704696655,0.4014790654182434,0.053247321397066116,-0.6557093858718872
1925,6,1,0,1,0.004756488837301731,42.523162841796875,0.02349000796675682,61.51888161345188,44.85959243774414,0.1,0.41511836647987366,0.3892334997653961,0.8137021064758301,-0.056031204760074615
1925,7,0,0,1,0.004768491256982088,42.52408981323242,0.023489361628890038,61.51916358739065,44.85959243774414,0.1,0.41511836647987366,0.3892334997653961,0.8137021064758301,-0.056031204760074615
1925,8,0,0,1,0.004789300262928009,42.52519607543945,0.023488517850637436,61.51845865739031,44.85959243774414,0.1,0.41511836647987366,0.3892334997653961,0.8137021064758301,-0.056031204760074615
1925,9,1,0,1,0.011369744315743446,35.19214630126953,0.028232358396053314,50.34675989464963,26.365007400512695,0.1,0.6561775803565979,0.43461185693740845,0.3955489993095398,0.2707962691783905
1925,10,0,0,1,0.0113903246819973,35.19510269165039,0.028229326009750366,50.35152426420329,26.365007400512695,0.1,0.6561775803565979,0.43461185693740845,0.3955489993095398,0.2707962691783905
1925,11,0,0,1,0.011408680118620396,35.19827651977539,0.02822618931531906,50.35544409454993,26.365007400512695,0.1,0.6561775803565979,0.43461185693740845,0.3955489993095398,0.2707962691783905
1925,12,1,0,1,0.013476010411977768,41.07158660888672,0.024127652868628502,57.79155119032933,30.782203674316406,0.1,0.38974806666374207,0.3922560214996338,-0.29609572887420654,-0.474936842918396
1925,13,0,0,1,0.013489848002791405,41.06886672973633,0.024128800258040428,57.78770066006839,30.782203674316406,0.1,0.38974806666374207,0.3922560214996338,-0.29609572887420654,-0.474936842918396
1925,14,0,0,1,0.013517159037292004,41.068992614746094,0.024127837270498276,57.78766333918417,30.782203674316406,0.1,0.38974806666374207,0.3922560214996338,-0.29609572887420654,-0.474936842918396
1926,0,0,1,1,0.014215704053640366,62.77018737792969,0.015770966187119484,96.70365891605518,13.591330528259277,0.1,0.4603041112422943,0.43167829513549805,0.2422429472208023,-0.04882851243019104
1926,1,0,0,1,0.014221051707863808,62.77000045776367,0.015770893543958664,96.70335408962612,13.591330528259277,0.1,0.4603041112422943,0.43167829513549805,0.2422429472208023,-0.04882851243019104
1926,2,0,0,1,0.01423204317688942,62.76961898803711,0.015770742669701576,96.70266605989316,13.591330528259277,0.1,0.4603041112422943,0.43167829513549805,0.2422429472208023,-0.04882851243019104
1926,3,1,0,1,0.00329223251901567,58.13438034057617,0.017192205414175987,89.85252642542129,28.7808780670166,0.1,0.5692005157470703,0.49361181259155273,0.4573509991168976,0.2542855739593506
1926,4,0,0,1,0.0033031487837433815,58.136714935302734,0.017191452905535698,89.85567700146623,28.7808780670166,0.1,0.5692005157470703,0.49361181259155273,0.4573509991168976,0.2542855739593506
1926,5,0,0,1,0.003323992481455207,58.139251708984375,0.017190584912896156,89.85939932708082,28.7808780670166,0.1,0.5692005157470703,0.49361181259155273,0.4573509991168976,0.2542855739593506
1926,6,1,0,1,0.0053609502501785755,53.640926361083984,0.018615713343024254,82.94759919816582,17.578588485717773,0.1,0.4281902611255646,0.40296176075935364,-0.1790112555027008,-0.2647753357887268
1926,7,0,0,1,0.005357168149203062,53.637672424316406,0.018616879358887672,82.94221060305762,17.578588485717773,0.1,0.4281902611255646,0.40296176075935364,-0.1790112555027008,-0.2647753357887268
1926,8,0,0,1,0.0053482744842767715,53.637969970703125,0.01861686445772648,82.94121753768032,17.578588485717773,0.1,0.4281902611255646,0.40296176075935364,-0.1790112555027008,-0.2647753357887268
1926,9,1,0,1,0.0030700890347361565,66.87625122070312,0.01494594570249319,103.63792133418902,46.46138381958008,0.1,0.4949474334716797,0.4609317481517792,0.6887221932411194,-0.489150732755661
1926,10,0,0,1,0.0030696596950292587,66.87641143798828,0.014945912174880505,103.63784130891513,46.46138381958008,0.1,0.4949474334716797,0.4609317481517792,0.6887221932411194,-0.489150732755661
1926,11,0,0,1,0.0030529212672263384,66.8777847290039,0.014945681206882,103.63809138830639,46.46138381958008,0.1,0.4949474334716797,0.4609317481517792,0.6887221932411194,-0.489150732755661
1926,12,1,0,1,0.006239400710910559,64.35904693603516,0.015507616102695465,99.09351231795956,12.164710998535156,0.1,0.49986186623573303,0.5018755197525024,0.21359673142433167,0.057406533509492874
1926,13,0,0,1,0.006228580605238676,64.35923767089844,0.015507674776017666,99.09135411085285,12.164710998535156,0.1,0.49986186623573303,0.5018755197525024,0.21359673142433167,0.057406533509492874
1926,14,0,0,1,0.006218515802174807,64.36019897460938,0.015507540665566921,99.09021103076476,12.164710998535156,0.1,0.49986186623573303,0.5018755197525024,0.21359673142433167,0.057406533509492874
1927,0,0,1,1,0.02032626047730446,54.22687911987305,0.018063994124531746,84.95151132559624,38.584922790527344,0.1,0.5215803980827332,0.5483368039131165,0.5382860898971558,0.44990238547325134
1927,1,0,0,1,0.02034388668835163,54.22835922241211,0.018062854185700417,84.95282196632844,38.584922790527344,0.1,0.5215803980827332,0.5483368039131165,0.5382860898971558,0.44990238547325134
1927,2,0,0,1,0.020378679037094116,54.23155212402344,0.018060510978102684,84.95621637775267,38.584922790527344,0.1,0.5215803980827332,0.5483368039131165,0.5382860898971558,0.44990238547325134
1927,3,1,0,1,0.009443520568311214,49.77140808105469,0.020002467557787895,79.62786188793518,37.16599655151367,0.1,0.5553680062294006,0.5522624850273132,-0.37481051683425903,0.5622711777687073
1927,4,0,0,1,0.009443184360861778,49.77723693847656,0.02000012993812561,79.63507271748013,37.16599655151367,0.1,0.5553680062294006,0.5522624850273132,-0.37481051683425903,0.5622711777687073
1927,5,0,0,1,0.009466004557907581,49.782005310058594,0.01999778300523758,79.64166459355702,37.16599655151367,0.1,0.5553680062294006,0.5522624850273132,-0.37481051683425903,0.5622711777687073
1927,6,1,0,1,0.011452014558017254,63.857418060302734,0.01555753592401743,99.12170567252801,19.032854080200195,0.1,0.5119024515151978,0.4234790802001953,-0.07515788078308105,0.33779165148735046
1927,7,0,0,1,0.011431933380663395,63.85613250732422,0.015558205544948578,99.11816461393192,19.032854080200195,0.1,0.5119024515151978,0.4234790802001953,-0.07515788078308105,0.33779165148735046
1927,8,0,0,1,0.011412308551371098,63.85554122924805,0.01555869821459055,99.11570340700305,19.032854080200195,0.1,0.5119024515151978,0.4234790802001953,-0.07515788078308105,0.33779165148735046
1927,9,1,0,1,0.017279144376516342,61.191566467285156,0.016099970787763596,94.8980832341407,17.304208755493164,0.1,0.5469866991043091,0.49621549248695374,-0.3013029396533966,-0.09057339280843735
1927,10,0,0,1,0.01726888120174408,61.191810607910156,0.016100192442536354,94.89872066270435,17.304208755493164,0.1,0.5469866991043091,0.49621549248695374,-0.3013029396533966,-0.09057339280843735
1927,11,0,0,1,0.017263365909457207,61.19047546386719,0.016100697219371796,94.89725291240671,17.304208755493164,0.1,0.5469866991043091,0.49621549248695374,-0.3013029396533966,-0.09057339280843735
1927,12,1,0,1,0.01429020892828703,60.861228942871094,0.01626390777528286,94.31081427193693,51.87550354003906,0.1,0.44338393211364746,0.44846946001052856,-0.9421098232269287,0.04514729976654053
1927,13,0,0,1,0.014298233203589916,60.86343765258789,0.01626313105225563,94.31488173241002,51.87550354003906,0.1,0.44338393211364746,0.44846946001052856,-0.9421098232269287,0.04514729976654053
1927,14,0,0,1,0.01431012898683548,60.86643600463867,0.016262054443359375,94.32061487934293,51.87550354003906,0.1,0.44338393211364746,0.44846946001052856,-0.9421098232269287,0.04514729976654053
1928,0,0,1,1,0.017538996413350105,63.476722717285156,0.015513353981077671,97.86686650648127,51.84304428100586,0.1,0.5381407141685486,0.4364343285560608,-0.3160063624382019,-0.8880519866943359
1928,1,0,0,1,0.017551986500620842,63.47701644897461,0.015512929297983646,97.86733927599583,51.84304428100586,0.1,0.5381407141685486,0.4364343285560608,-0.3160063624382019,-0.8880519866943359
1928,2,0,0,1,0.01757429912686348,63.47776794433594,0.015512136742472649,97.86865056628896,51.84304428100586,0.1,0.5381407141685486,0.4364343285560608,-0.3160063624382019,-0.8880519866943359
1928,3,1,0,1,0.015220072120428085,50.268836975097656,0.019663957878947258,80.19883816673658,6.027013778686523,0.1,0.5111042857170105,0.3583917021751404,0.035597532987594604,0.10363902151584625
1928,4,0,0,1,0.015223128721117973,50.27447509765625,0.019661661237478256,80.20651824942814,6.027013778686523,0.1,0.5111042857170105,0.3583917021751404,0.035597532987594604,0.10363902151584625
1928,5,0,0,1,0.01521815825253725,50.27677917480469,0.019660908728837967,80.20968776063678,6.027013778686523,0.1,0.5111042857170105,0.3583917021751404,0.035597532987594604,0.10363902151584625
1928,6,1,0,1,0.0019344219472259283,53.27277374267578,0.01876780204474926,83.77813710647187,39.1041259765625,0.1,0.41868993639945984,0.5027064085006714,-0.43287020921707153,-0.5640228986740112
1928,7,0,0,1,0.0019518606131896377,53.272891998291016,0.018767697736620903,83.77828745187149,39.1041259765625,0.1,0.41868993639945984,0.5027064085006714,-0.43287020921707153,-0.5640228986740112
1928,8,0,0,1,0.0019813317339867353,53.27362823486328,0.018767328932881355,83.77932027398523,39.1041259765625,0.1,0.41868993639945984,0.5027064085006714,-0.43287020921707153,-0.5640228986740112
1928,9,1,0,1,0.013699086382985115,53.37770462036133,0.018559446558356285,83.92913958278439,27.71012306213379,0.1,0.4248118996620178,0.5126643180847168,0.5023298859596252,-0.03872618451714516
1928,10,0,0,1,0.013713081367313862,53.377140045166016,0.01855928637087345,83.92867380195449,27.71012306213379,0.1,0.4248118996620178,0.5126643180847168,0.5023298859596252,-0.03872618451714516
1928,11,0,0,1,0.013711766339838505,53.374595642089844,0.018560204654932022,83.9255643553553,27.71012306213379,0.1,0.4248118996620178,0.5126643180847168,0.5023298859596252,-0.03872618451714516
1928,12,1,0,1,0.011430981568992138,59.663883209228516,0.016651412472128868,92.4611908902623,9.747718811035156,0.1,0.5031797289848328,0.39575332403182983,0.000709372921846807,0.17722982168197632
1928,13,0,0,1,0.011431289836764336,59.66301345825195,0.01665164902806282,92.46088833739633,9.747718811035156,0.1,0.5031797289848328,0.39575332403182983,0.000709372921846807,0.17722982168197632
1928,14,0,0,1,0.011437966488301754,59.66175842285156,0.016651872545480728,92.45951095069078,9.747718811035156,0.1,0.5031797289848328,0.39575332403182983,0.000709372921846807,0.17722982168197632
1929,0,0,1,1,0.01682356558740139,35.20046615600586,0.02800951525568962,51.16966641936657,29.655065536499023,0.1,0.35554376244544983,0.35509905219078064,-0.22567600011825562,-0.4896821975708008
1929,1,0,0,1,0.01684613712131977,35.202396392822266,0.028006916865706444,51.17028093234272,29.655065536499023,0.1,0.35554376244544983,0.35509905219078064,-0.22567600011825562,-0.4896821975708008
1929,2,0,0,1,0.016893228515982628,35.20654296875,0.028001394122838974,51.171685588857024,29.655065536499023,0.1,0.35554376244544983,0.35509905219078064,-0.22567600011825562,-0.4896821975708008
1929,3,1,0,1,0.0050102598033845425,41.2685661315918,0.024201123043894768,64.68272027201708,20.299095153808594,0.1,0.5289996266365051,0.4409406781196594,-0.3576667606830597,0.09105198830366135
1929,4,0,0,1,0.004998726304620504,41.265174865722656,0.02420325204730034,64.67941619357217,20.299095153808594,0.1,0.5289996266365051,0.4409406781196594,-0.3576667606830597,0.09105198830366135
1929,5,0,0,1,0.004990649875253439,41.264244079589844,0.024203894659876823,64.67827075460947,20.299095153808594,0.1,0.5289996266365051,0.4409406781196594,-0.3576667606830597,0.09105198830366135
1929,6,1,0,1,0.003588904859498143,33.32911682128906,0.029984479770064354,49.008280465604805,56.69950866699219,0.1,0.34333938360214233,0.44328317046165466,-0.038781363517045975,-1.0301704406738281
1929,7,0,0,1,0.003549922490492463,33.32769775390625,0.029986172914505005,49.011394374403075,56.69950866699219,0.1,0.34333938360214233,0.44328317046165466,-0.038781363517045975,-1.0301704406738281
1929,8,0,0,1,0.003483452368527651,33.320343017578125,0.029993493109941483,49.01185075635162,56.69950866699219,0.1,0.34333938360214233,0.44328317046165466,-0.038781363517045975,-1.0301704406738281
1929,9,1,0,1,0.004851500038057566,42.14641571044922,0.023698903620243073,62.28269476287732,30.302207946777344,0.1,0.4287927746772766,0.4267106056213379,-0.09008345752954483,-0.5435347557067871
1929,10,0,0,1,0.004923307802528143,42.13912582397461,0.023702170699834824,62.28091735283987,30.302207946777344,0.1,0.4287927746772766,0.4267106056213379,-0.09008345752954483,-0.5435347557067871
1929,11,0,0,1,0.004983344580978155,42.132568359375,0.02370515652000904,62.27932788507594,30.302207946777344,0.1,0.4287927746772766,0.4267106056213379,-0.09008345752954483,-0.5435347557067871
1929,12,1,0,1,0.013273324817419052,41.63469696044922,0.02380777895450592,58.55692518148559,23.905881881713867,0.1,0.39277809858322144,0.39643052220344543,-0.051653631031513214,-0.43157222867012024
1929,13,0,0,1,0.013245112262666225,41.634281158447266,0.023808907717466354,58.5571231744763,23.905881881713867,0.1,0.39277809858322144,0.39643052220344543,-0.051653631031513214,-0.43157222867012024
1929,14,0,0,1,0.013220923952758312,41.633949279785156,0.023809857666492462,58.55732116880594,23.905881881713867,0.1,0.39277809858322144,0.39643052220344543,-0.051653631031513214,-0.43157222867012024
1930,0,0,1,1,0.014131413772702217,43.583499908447266,0.02271650731563568,63.49293350052823,14.169304847717285,0.1,0.5674115419387817,0.40305936336517334,-0.04137728735804558,0.2542791962623596
1930,1,0,0,1,0.014129399321973324,43.583621978759766,0.02271650731563568,63.4929109735981,14.169304847717285,0.1,0.5674115419387817,0.40305936336517334,-0.04137728735804558,0.2542791962623596
1930,2,0,0,1,0.014125439338386059,43.583900451660156,0.02271648868918419,63.4929109735981,14.169304847717285,0.1,0.5674115419387817,0.40305936336517334,-0.04137728735804558,0.2542791962623596
1930,3,1,0,1,0.007905778475105762,44.6377067565918,0.022332685068249702,65.72426729202571,34.40483093261719,0.1,0.5011947154998779,0.40227290987968445,-0.4321320950984955,-0.4522887170314789
1930,4,0,0,1,0.0078962417319417,44.637794494628906,0.02233280800282955,65.72444832819296,34.40483093261719,0.1,0.5011947154998779,0.40227290987968445,-0.4321320950984955,-0.4522887170314789
1930,5,0,0,1,0.007892701774835587,44.637386322021484,0.02233307622373104,65.7245609734226,34.40483093261719,0.1,0.5011947154998779,0.40227290987968445,-0.4321320950984955,-0.4522887170314789
1930,6,1,0,1,0.004477739334106445,42.37582015991211,0.023574717342853546,64.8433586307394,5.965322017669678,0.1,0.5233651995658875,0.43083277344703674,0.10246933251619339,0.035548482090234756
1930,7,0,0,1,0.004499088041484356,42.3736457824707,0.02357570268213749,64.84264594552681,5.965322017669678,0.1,0.5233651995658875,0.43083277344703674,0.10246933251619339,0.035548482090234756
1930,8,0,0,1,0.004507585894316435,42.37320327758789,0.023575857281684875,64.84244623984321,5.965322017669678,0.1,0.5233651995658875,0.43083277344703674,0.10246933251619339,0.035548482090234756
1930,9,1,0,1,0.007935363799333572,37.54682159423828,0.02654968947172165,54.91750134232438,48.67021560668945,0.1,0.6307328343391418,0.433989942073822,0.49463021755218506,-0.7337656021118164
1930,10,0,0,1,0.007972080260515213,37.54570770263672,0.026549702510237694,54.91872039097619,48.67021560668945,0.1,0.6307328343391418,0.433989942073822,0.49463021755218506,-0.7337656021118164
1930,11,0,0,1,0.008039295673370361,37.541194915771484,0.026551464572548866,54.919501284678574,48.67021560668945,0.1,0.6307328343391418,0.433989942073822,0.49463021755218506,-0.7337656021118164
1930,12,1,0,1,0.007815653458237648,38.25940704345703,0.02605765499174595,55.52166010174593,33.2000617980957,0.1,0.37632036209106445,0.4259677827358246,-0.09713931381702423,0.5957701802253723
1930,13,0,0,1,0.007798959966748953,38.25803756713867,0.026058927178382874,55.518169250967716,33.2000617980957,0.1,0.37632036209106445,0.4259677827358246,-0.09713931381702423,0.5957701802253723
1930,14,0,0,1,0.0077729723416268826,38.26031494140625,0.026057902723550797,55.51793960512187,33.2000617980957,0.1,0.37632036209106445,0.4259677827358246,-0.09713931381702423,0.5957701802253723
1931,0,0,1,1,0.018639881163835526,43.931800842285156,0.022370532155036926,66.05972004123511,32.71908950805664,0.1,0.48720255494117737,0.3965398073196411,0.41774481534957886,0.42354029417037964
1931,1,0,0,1,0.018624600023031235,43.931739807128906,0.02237119898200035,66.05958592336562,32.71908950805664,0.1,0.48720255494117737,0.3965398073196411,0.41774481534957886,0.42354029417037964
1931,2,0,0,1,0.0185987688601017,43.93165588378906,0.02237231843173504,66.0594639985023,32.71908950805664,0.1,0.48720255494117737,0.3965398073196411,0.41774481534957886,0.42354029417037964
1931,3,1,0,1,0.007686097174882889,40.275123596191406,0.024755990132689476,56.91018833427394,26.848037719726562,0.1,0.6204754710197449,0.3805762827396393,0.3502222001552582,0.340045690536499
1931,4,0,0,1,0.007666532415896654,40.273921966552734,0.024757100269198418,56.91146125788034,26.848037719726562,0.1,0.6204754710197449,0.3805762827396393,0.3502222001552582,0.340045690536499
1931,5,0,0,1,0.007642865180969238,40.27219009399414,0.024758614599704742,56.91238431393168,26.848037719726562,0.1,0.6204754710197449,0.3805762827396393,0.3502222001552582,0.340045690536499
1931,6,1,0,1,0.012384752742946148,42.9777946472168,0.023090068250894547,63.31133162064682,14.583639144897461,0.1,0.5659311413764954,0.41555315256118774,-0.19918392598628998,0.1750258207321167
1931,7,0,0,1,0.012394792400300503,42.9793701171875,0.023088935762643814,63.31263074636888,14.583639144897461,0.1,0.5659311413764954,0.41555315256118774,-0.19918392598628998,0.1750258207321167
1931,8,0,0,1,0.0124116325750947,42.981773376464844,0.023087162524461746,63.314840875841824,14.583639144897461,0.1,0.5659311413764954,0.41555315256118774,-0.19918392598628998,0.1750258207321167
1931,9,1,0,1,0.01703253947198391,38.71309280395508,0.02545906975865364,59.54380827296742,24.73201560974121,0.1,0.4113156497478485,0.35432490706443787,-0.2654356062412262,-0.36297351121902466
1931,10,0,0,1,0.017025982961058617,38.71416091918945,0.025458652526140213,59.54493756870249,24.73201560974121,0.1,0.4113156497478485,0.35432490706443787,-0.2654356062412262,-0.36297351121902466
1931,11,0,0,1,0.017019841820001602,38.716148376464844,0.025457609444856644,59.54576310438231,24.73201560974121,0.1,0.4113156497478485,0.35432490706443787,-0.2654356062412262,-0.36297351121902466
1931,12,1,0,1,0.007010005880147219,42.16474914550781,0.02365829423069954,65.49107481751257,25.722328186035156,0.1,0.5050813555717468,0.4297472834587097,-0.46754077076911926,0.011357754468917847
1931,13,0,0,1,0.007039877586066723,42.16291427612305,0.02365882694721222,65.4898844728294,25.722328186035156,0.1,0.5050813555717468,0.4297472834587097,-0.46754077076911926,0.011357754468917847
1931,14,0,0,1,0.007066755089908838,42.16280746459961,0.02365843765437603,65.49025195717469,25.722328186035156,0.1,0.5050813555717468,0.4297472834587097,-0.46754077076911926,0.011357754468917847
1932,0,0,1,1,0.01577047072350979,58.58201599121094,0.016859127208590508,90.48916637332081,38.63246154785156,0.1,0.4752795994281769,0.39681026339530945,0.5828485488891602,-0.3920013904571533
1932,1,0,0,1,0.015753408893942833,58.58233642578125,0.01685948669910431,90.48945615991596,38.63246154785156,0.1,0.4752795994281769,0.39681026339530945,0.5828485488891602,-0.3920013904571533
1932,2,0,0,1,0.01571841910481453,58.58303451538086,0.01686021499335766,90.49011962568872,38.63246154785156,0.1,0.4752795994281769,0.39681026339530945,0.5828485488891602,-0.3920013904571533
1932,3,1,0,1,0.015823250636458397,62.49345779418945,0.015802603214979172,98.07450302907522,32.41218948364258,0.1,0.5348097681999207,0.4949655532836914,0.5861204862594604,-0.06125369668006897
1932,4,0,0,1,0.015799960121512413,62.49395751953125,0.015803057700395584,98.07560487876302,32.41218948364258,0.1,0.5348097681999207,0.4949655532836914,0.5861204862594604,-0.06125369668006897
1932,5,0,0,1,0.015775464475154877,62.4949836730957,0.01580340974032879,98.07745030849304,32.41218948364258,0.1,0.5348097681999207,0.4949655532836914,0.5861204862594604,-0.06125369668006897
1932,6,1,0,1,0.010543589480221272,55.84164047241211,0.017808521166443825,86.93795542071085,35.64698791503906,0.1,0.4693203866481781,0.5359259843826294,-0.647072970867157,-0.03694948926568031
1932,7,0,0,1,0.010539707727730274,55.83970260620117,0.01780921220779419,86.93461196263374,35.64698791503906,0.1,0.4693203866481781,0.5359259843826294,-0.647072970867157,-0.03694948926568031
1932,8,0,0,1,0.010562905110418797,55.84010314941406,0.01780864968895912,86.93387291713356,35.64698791503906,0.1,0.4693203866481781,0.5359259843826294,-0.647072970867157,-0.03694948926568031
1932,9,1,0,1,0.01433118712157011,59.10819625854492,0.01674528233706951,92.78220448394426,6.020298480987549,0.1,0.5400550365447998,0.5157241225242615,0.10921020805835724,0.00739030446857214
1932,10,0,0,1,0.014317954890429974,59.10594940185547,0.016746236011385918,92.77966306144545,6.020298480987549,0.1,0.5400550365447998,0.5157241225242615,0.10921020805835724,0.00739030446857214
1932,11,0,0,1,0.014317476190626621,59.10625457763672,0.01674616150557995,92.77847657747941,6.020298480987549,0.1,0.5400550365447998,0.5157241225242615,0.10921020805835724,0.00739030446857214
1932,12,1,0,1,0.0062652467750012875,53.30230712890625,0.01872412860393524,83.18241525458197,22.199581146240234,0.1,0.40985095500946045,0.45508885383605957,-0.18828047811985016,0.3570246994495392
1932,13,0,0,1,0.006255990359932184,53.30244064331055,0.018724190071225166,83.18327233051129,22.199581146240234,0.1,0.40985095500946045,0.45508885383605957,-0.18828047811985016,0.3570246994495392
1932,14,0,0,1,0.006235637702047825,53.30376052856445,0.01872396469116211,83.18454831085468,22.199581146240234,0.1,0.40985095500946045,0.45508885383605957,-0.18828047811985016,0.3570246994495392
1933,0,0,1,1,0.006979130674153566,62.17523193359375,0.016044452786445618,96.28099433222312,18.142480850219727,0.1,0.4699977934360504,0.5016562938690186,0.17880961298942566,0.27719470858573914
1933,1,0,0,1,0.006986160296946764,62.17534637451172,0.016044344753026962,96.28122743426576,18.142480850219727,0.1,0.4699977934360504,0.5016562938690186,0.17880961298942566,0.27719470858573914
1933,2,0,0,1,0.006999191362410784,62.17557907104492,0.016044137999415398,96.28177134342138,18.142480850219727,0.1,0.4699977934360504,0.5016562938690186,0.17880961298942566,0.27719470858573914
1933,3,1,0,1,0.01886139251291752,53.492820739746094,0.01836451329290867,84.13928666580992,15.388907432556152,0.1,0.4173393249511719,0.4244433045387268,0.10331343859434128,-0.26002582907676697
1933,4,0,0,1,0.018863849341869354,53.4912223815918,0.018364978954195976,84.1366494591706,15.388907432556152,0.1,0.4173393249511719,0.4244433045387268,0.10331343859434128,-0.26002582907676697
1933,5,0,0,1,0.018873900175094604,53.49065017700195,0.01836482621729374,84.13552869640849,15.388907432556152,0.1,0.4173393249511719,0.4244433045387268,0.10331343859434128,-0.26002582907676697
1933,6,1,0,1,0.01424415409564972,58.717247009277344,0.016858870163559914,90.64659512756172,16.94710350036621,0.1,0.5624158978462219,0.42504578828811646,-0.2557069659233093,0.17192302644252777
1933,7,0,0,1,0.014242301695048809,58.717891693115234,0.01685873046517372,90.64789607058323,16.94710350036621,0.1,0.5624158978462219,0.42504578828811646,-0.2557069659233093,0.17192302644252777
1933,8,0,0,1,0.014234826900064945,58.71739196777344,0.016859054565429688,90.64711550028936,16.94710350036621,0.1,0.5624158978462219,0.42504578828811646,-0.2557069659233093,0.17192302644252777
1933,9,1,0,1,0.009366177022457123,43.805850982666016,0.02272809110581875,71.45445606357649,23.487276077270508,0.1,0.5758054852485657,0.3591262102127075,0.42483270168304443,-0.0433763787150383
1933,10,0,0,1,0.009361901320517063,43.80516815185547,0.022728536278009415,71.45261113619135,23.487276077270508,0.1,0.5758054852485657,0.3591262102127075,0.42483270168304443,-0.0433763787150383
1933,11,0,0,1,0.009363390505313873,43.80656814575195,0.02272777631878853,71.45243996219163,23.487276077270508,0.1,0.5758054852485657,0.3591262102127075,0.42483270168304443,-0.0433763787150383
1933,12,1,0,1,0.009896434843540192,45.74605941772461,0.021753020584583282,74.42653177207058,31.345439910888672,0.1,0.3960471749305725,0.5156385898590088,0.5607697367668152,0.1016995832324028
1933,13,0,0,1,0.00991774071007967,45.742122650146484,0.02175443433225155,74.42225014536275,31.345439910888672,0.1,0.3960471749305725,0.5156385898590088,0.5607697367668152,0.1016995832324028
1933,14,0,0,1,0.009954791516065598,45.73728561401367,0.02175593376159668,74.41879425179658,31.345439910888672,0.1,0.3960471749305725,0.5156385898590088,0.5607697367668152,0.1016995832324028
1934,0,0,1,1,0.012497744522988796,63.650848388671875,0.015588492155075073,97.97220168731542,22.967363357543945,0.1,0.49877479672431946,0.41668498516082764,-0.4058178961277008,0.09844750165939331
1934,1,0,0,1,0.012498276308178902,63.65077209472656,0.015588500536978245,97.9720854759235,22.967363357543945,0.1,0.49877479672431946,0.41668498516082764,-0.4058178961277008,0.09844750165939331
1934,2,0,0,1,0.012499024160206318,63.65054702758789,0.015588540583848953,97.97161169387113,22.967363357543945,0.1,0.49877479672431946,0.41668498516082764,-0.4058178961277008,0.09844750165939331
1934,3,1,0,1,0.002899350831285119,51.080142974853516,0.019568853080272675,80.06495500222059,70.88713836669922,0.1,0.5284321904182434,0.5614853501319885,0.5118269324302673,-1.1828718185424805
1934,4,0,0,1,0.002886024070903659,51.076927185058594,0.019570158794522285,80.06210137344738,70.88713836669922,0.1,0.5284321904182434,0.5614853501319885,0.5118269324302673,-1.1828718185424805
1934,5,0,0,1,0.002852062229067087,51.06974792480469,0.01957310177385807,80.05376850905682,70.88713836669922,0.1,0.5284321904182434,0.5614853501319885,0.5118269324302673,-1.1828718185424805
1934,6,1,0,1,0.010279206559062004,64.79989624023438,0.015350809320807457,100.11033655603275,29.32121467590332,0.1,0.4765061140060425,0.4356648027896881,-0.3313663899898529,0.4176191985607147
1934,7,0,0,1,0.010260551236569881,64.79871368408203,0.015351383946835995,100.11136328333833,29.32121467590332,0.1,0.4765061140060425,0.4356648027896881,-0.3313663899898529,0.4176191985607147
1934,8,0,0,1,0.010262779891490936,64.79707336425781,0.015351736918091774,100.11078457990351,29.32121467590332,0.1,0.4765061140060425,0.4356648027896881,-0.3313663899898529,0.4176191985607147
1934,9,1,0,1,0.011081678792834282,55.105342864990234,0.018035976216197014,86.42233239292241,62.32756042480469,0.1,0.41663050651550293,0.44831860065460205,0.593955397605896,0.9651028513908386
1934,10,0,0,1,0.011115478351712227,55.10555648803711,0.018035229295492172,86.42293060276378,62.32756042480469,0.1,0.41663050651550293,0.44831860065460205,0.593955397605896,0.9651028513908386
1934,11,0,0,1,0.011162253096699715,55.10234451293945,0.018035341054201126,86.4179573657433,62.32756042480469,0.1,0.41663050651550293,0.44831860065460205,0.593955397605896,0.9651028513908386
1934,12,1,0,1,0.002337206155061722,45.9972038269043,0.021734515205025673,75.01587477245303,23.430830001831055,0.1,0.4096064567565918,0.5360069870948792,0.04477661848068237,0.4236554205417633
1934,13,0,0,1,0.0023340873885899782,45.99779510498047,0.02173425257205963,75.01748900666657,23.430830001831055,0.1,0.4096064567565918,0.5360069870948792,0.04477661848068237,0.4236554205417633
1934,14,0,0,1,0.002332237083464861,45.9985466003418,0.021733906120061874,75.01943351739406,23.430830001831055,0.1,0.4096064567565918,0.5360069870948792,0.04477661848068237,0.4236554205417633
1935,0,0,1,1,0.017880095168948174,43.2900390625,0.02273368649184704,63.1760520959429,27.339710235595703,0.1,0.43272536993026733,0.401172012090683,0.49572595953941345,-0.03674151748418808
1935,1,0,0,1,0.017870446667075157,43.29001998901367,0.022734088823199272,63.17582163613179,27.339710235595703,0.1,0.43272536993026733,0.401172012090683,0.49572595953941345,-0.03674151748418808
1935,2,0,0,1,0.01785070262849331,43.289981842041016,0.022734910249710083,63.175278947089105,27.339710235595703,0.1,0.43272536993026733,0.401172012090683,0.49572595953941345,-0.03674151748418808
1935,3,1,0,1,0.010898417793214321,39.960716247558594,0.02487640082836151,56.71056986383444,13.80248737335205,0.1,0.3858002722263336,0.4156045913696289,-0.24240420758724213,0.0649482011795044
1935,4,0,0,1,0.010885603725910187,39.95940399169922,0.02487756498157978,56.7084732901189,13.80248737335205,0.1,0.3858002722263336,0.4156045913696289,-0.24240420758724213,0.0649482011795044
1935,5,0,0,1,0.010895173996686935,39.95991897583008,0.02487698569893837,56.70794617597252,13.80248737335205,0.1,0.3858002722263336,0.4156045913696289,-0.24240420758724213,0.0649482011795044
1935,6,1,0,1,0.014927689917385578,35.69871520996094,0.027701837942004204,51.447449940711,31.308317184448242,0.1,0.3589928448200226,0.4343816637992859,0.11728181689977646,-0.5570292472839355
1935,7,0,0,1,0.014941945672035217,35.69878387451172,0.02770119532942772,51.44823877262709,31.308317184448242,0.1,0.3589928448200226,0.4343816637992859,0.11728181689977646,-0.5570292472839355
1935,8,0,0,1,0.014958782121539116,35.695831298828125,0.02770278975367546,51.44814509757134,31.308317184448242,0.1,0.3589928448200226,0.4343816637992859,0.11728181689977646,-0.5570292472839355
1935,9,1,0,1,0.01589100994169712,38.71200180053711,0.025507675483822823,58.07293334501561,13.905064582824707,0.1,0.4021897614002228,0.3526773452758789,0.24527470767498016,0.06130211800336838
1935,10,0,0,1,0.015926077961921692,38.71592330932617,0.025503668934106827,58.0738504886732,13.905064582824707,0.1,0.4021897614002228,0.3526773452758789,0.24527470767498016,0.06130211800336838
1935,11,0,0,1,0.015944868326187134,38.7169075012207,0.02550225704908371,58.07402638254825,13.905064582824707,0.1,0.4021897614002228,0.3526773452758789,0.24527470767498016,0.06130211800336838
1935,12,1,0,1,0.0022454136051237583,41.53766632080078,0.024068467319011688,60.73214789311151,11.323670387268066,0.1,0.5912748575210571,0.41981324553489685,-0.10371347516775131,0.17785419523715973
1935,13,0,0,1,0.0022431649267673492,41.5392951965332,0.024067535996437073,60.73419527243121,11.323670387268066,0.1,0.5912748575210571,0.41981324553489685,-0.10371347516775131,0.17785419523715973
1935,14,0,0,1,0.0022359155118465424,41.54020309448242,0.024067047983407974,60.73472431570464,11.323670387268066,0.1,0.5912748575210571,0.41981324553489685,-0.10371347516775131,0.17785419523715973
1936,0,0,1,1,0.01787126623094082,42.571983337402344,0.02311749756336212,62.302412031225536,37.731807708740234,0.1,0.5806387066841125,0.3828303813934326,-0.12328429520130157,-0.6748644709587097
1936,1,0,0,1,0.017893707379698753,42.57265853881836,0.023116203024983406,62.30239034115569,37.731807708740234,0.1,0.5806387066841125,0.3828303813934326,-0.12328429520130157,-0.6748644709587097
1936,2,0,0,1,0.017939003184437752,42.57417678833008,0.02311350218951702,62.302477101525696,37.731807708740234,0.1,0.5806387066841125,0.3828303813934326,-0.12328429520130157,-0.6748644709587097
1936,3,1,0,1,0.01614953950047493,37.16454315185547,0.026558762416243553,54.86340652665674,9.924942016601562,0.1,0.6304385662078857,0.35646578669548035,-0.06501350551843643,-0.16833509504795074
1936,4,0,0,1,0.01618751883506775,37.168643951416016,0.026554200798273087,54.863989614008005,9.924942016601562,0.1,0.6304385662078857,0.35646578669548035,-0.06501350551843643,-0.16833509504795074
1936,5,0,0,1,0.016213301569223404,37.17161560058594,0.02655097097158432,54.8644213308976,9.924942016601562,0.1,0.6304385662078857,0.35646578669548035,-0.06501350551843643,-0.16833509504795074
1936,6,1,0,1,0.00748584745451808,39.73879623413086,0.025093916803598404,58.24997482822433,19.76473617553711,0.1,0.6101987957954407,0.42478832602500916,-0.34216466546058655,0.10982757806777954
1936,7,0,0,1,0.007482757326215506,39.73778533935547,0.025094611570239067,58.24915955112842,19.76473617553711,0.1,0.6101987957954407,0.42478832602500916,-0.34216466546058655,0.10982757806777954
1936,8,0,0,1,0.007493271492421627,39.73745346069336,0.02509462460875511,58.24816102577868,19.76473617553711,0.1,0.6101987957954407,0.42478832602500916,-0.34216466546058655,0.10982757806777954
1936,9,1,0,1,0.016480183228850365,40.663570404052734,0.02426033839583397,61.82763975369869,2.687683582305908,0.1,0.43104809522628784,0.35819998383522034,-0.048866741359233856,-0.00015144962526392192
1936,10,0,0,1,0.01648097112774849,40.664390563964844,0.024259816855192184,61.82904959605673,2.687683582305908,0.1,0.43104809522628784,0.35819998383522034,-0.048866741359233856,-0.00015144962526392192
1936,11,0,0,1,0.016480639576911926,40.663761138916016,0.024260206148028374,61.82865084624274,2.687683582305908,0.1,0.43104809522628784,0.35819998383522034,-0.048866741359233856,-0.00015144962526392192
1936,12,1,0,1,0.012683672830462456,42.06864547729492,0.02358023263514042,64.91539707607339,47.44363021850586,0.1,0.4986736476421356,0.4323089122772217,-0.4388177990913391,-0.7426556944847107
1936,13,0,0,1,0.012709909118711948,42.0655403137207,0.023581188172101974,64.91371346569444,47.44363021850586,0.1,0.4986736476421356,0.4323089122772217,-0.4388177990913391,-0.7426556944847107
1936,14,0,0,1,0.012761659920215607,42.06019592285156,0.02358263172209263,64.91206133621385,47.44363021850586,0.1,0.4986736476421356,0.4323089122772217,-0.4388177990913391,-0.7426556944847107
1937,0,0,1,1,0.008756826631724834,38.52089309692383,0.02586059644818306,52.91967651107465,13.607150077819824,0.1,0.6446618437767029,0.40821728110313416,0.24643298983573914,-0.021883511915802956
1937,1,0,0,1,0.00874834880232811,38.5211296081543,0.025860629975795746,52.92006252180274,13.607150077819824,0.1,0.6446618437767029,0.40821728110313416,0.24643298983573914,-0.021883511915802956
1937,2,0,0,1,0.008733240887522697,38.52158737182617,0.025860661640763283,52.921053656220835,13.607150077819824,0.1,0.6446618437767029,0.40821728110313416,0.24643298983573914,-0.021883511915802956
1937,3,1,0,1,0.015062177553772926,40.68802261352539,0.024300042539834976,58.491099752175614,10.593318939208984,0.1,0.6090896129608154,0.37316370010375977,-0.1420627385377884,0.13005834817886353
1937,4,0,0,1,0.015058171935379505,40.68825149536133,0.024300051853060722,58.49203015166588,10.593318939208984,0.1,0.6090896129608154,0.37316370010375977,-0.1420627385377884,0.13005834817886353
1937,5,0,0,1,0.015051944181323051,40.688663482666016,0.02430003322660923,58.49292234336062,10.593318939208984,0.1,0.6090896129608154,0.37316370010375977,-0.1420627385377884,0.13005834817886353
1937,6,1,0,1,0.01324111595749855,37.86420822143555,0.026179656386375427,53.103047947756195,37.60386276245117,0.1,0.36205625534057617,0.41872742772102356,-0.5116687417030334,0.4534863233566284
1937,7,0,0,1,0.013263392262160778,37.86631393432617,0.026177428662776947,53.10486538735268,37.60386276245117,0.1,0.36205625534057617,0.41872742772102356,-0.5116687417030334,0.4534863233566284
1937,8,0,0,1,0.01330551877617836,37.869564056396484,0.02617371641099453,53.10762330064203,37.60386276245117,0.1,0.36205625534057617,0.41872742772102356,-0.5116687417030334,0.4534863233566284
1937,9,1,0,1,0.013237930834293365,41.247703552246094,0.02403227426111698,58.31947092716254,52.90574645996094,0.1,0.39593952894210815,0.383274108171463,-0.9198133945465088,0.2814933955669403
1937,10,0,0,1,0.013176861219108105,41.24730682373047,0.024034444242715836,58.32122581802965,52.90574645996094,0.1,0.39593952894210815,0.383274108171463,-0.9198133945465088,0.2814933955669403
1937,11,0,0,1,0.01311479602009058,41.24784851074219,0.024036088958382607,58.32457117330322,52.90574645996094,0.1,0.39593952894210815,0.383274108171463,-0.9198133945465088,0.2814933955669403
1937,12,1,0,1,0.013546011410653591,41.811981201171875,0.023698166012763977,60.479297307168004,22.53095245361328,0.1,0.5955212712287903,0.4152778685092926,0.19317425787448883,-0.36124762892723083
1937,13,0,0,1,0.01357314269989729,41.81219482421875,0.023697171360254288,60.477144449977935,22.53095245361328,0.1,0.5955212712287903,0.4152778685092926,0.19317425787448883,-0.36124762892723083
1937,14,0,0,1,0.013585946522653103,41.81406021118164,0.023695703595876694,60.478793143322676,22.53095245361328,0.1,0.5955212712287903,0.4152778685092926,0.19317425787448883,-0.36124762892723083
1938,0,0,1,1,0.004890901036560535,50.39393997192383,0.01981993578374386,79.42251011216209,84.83527374267578,0.1,0.5710214972496033,0.3837412893772125,1.3625407218933105,-0.7229551672935486
1938,1,0,0,1,0.0049346620216965675,50.398380279541016,0.019817763939499855,79.42591172209633,84.83527374267578,0.1,0.5710214972496033,0.3837412893772125,1.3625407218933105,-0.7229551672935486
1938,2,0,0,1,0.005025125574320555,50.4078369140625,0.01981315389275551,79.4337441701291,84.83527374267578,0.1,0.5710214972496033,0.3837412893772125,1.3625407218933105,-0.7229551672935486
1938,3,1,0,1,0.011735431849956512,58.42106246948242,0.01699965074658394,90.12716055019997,46.01774597167969,0.1,0.5616222620010376,0.42103123664855957,-0.722653329372406,-0.4216823875904083
1938,4,0,0,1,0.011686457321047783,58.42561340332031,0.016999300569295883,90.13610332047564,46.01774597167969,0.1,0.5616222620010376,0.42103123664855957,-0.722653329372406,-0.4216823875904083
1938,5,0,0,1,0.01169324479997158,58.42876052856445,0.016998250037431717,90.14216453154387,46.01774597167969,0.1,0.5616222620010376,0.42103123664855957,-0.722653329372406,-0.4216823875904083
1938,6,1,0,1,0.014326902106404305,57.95703125,0.017077988013625145,90.1082065347011,5.656951427459717,0.1,0.5701663494110107,0.4893419146537781,-0.035008516162633896,0.09671235829591751
1938,7,0,0,1,0.014345169067382812,57.95720291137695,0.0170774906873703,90.10653539390681,5.656951427459717,0.1,0.5701663494110107,0.4893419146537781,-0.035008516162633896,0.09671235829591751
1938,8,0,0,1,0.014346320182085037,57.959712982177734,0.017076723277568817,90.1058170492665,5.656951427459717,0.1,0.5701663494110107,0.4893419146537781,-0.035008516162633896,0.09671235829591751
1938,9,1,0,1,0.00884553138166666,46.71289825439453,0.021323777735233307,74.20883614018227,17.867612838745117,0.1,0.6080240607261658,0.41001513600349426,0.050817348062992096,0.32086649537086487
1938,10,0,0,1,0.008829064667224884,46.71228790283203,0.021324366331100464,74.20867714933118,17.867612838745117,0.1,0.6080240607261658,0.41001513600349426,0.050817348062992096,0.32086649537086487
1938,11,0,0,1,0.008803815580904484,46.71137619018555,0.021325258538126945,74.20832326891484,17.867612838745117,0.1,0.6080240607261658,0.41001513600349426,0.050817348062992096,0.32086649537086487
1938,12,1,0,1,0.01711399294435978,55.60663604736328,0.017722025513648987,86.53789171538952,27.264352798461914,0.1,0.5508112907409668,0.39321169257164,0.3224216401576996,-0.3765343725681305
1938,13,0,0,1,0.017105186358094215,55.60603332519531,0.017722485587000847,86.5371593996391,27.264352798461914,0.1,0.5508112907409668,0.39321169257164,0.3224216401576996,-0.3765343725681305
1938,14,0,0,1,0.017116060480475426,55.60751724243164,0.01772168278694153,86.53842875481718,27.264352798461914,0.1,0.5508112907409668,0.39321169257164,0.3224216401576996,-0.3765343725681305
1939,0,0,1,1,0.008119617588818073,64.4388427734375,0.01546751894056797,100.45386538658543,24.29147720336914,0.1,0.5040923953056335,0.4277305006980896,0.2012714296579361,0.3931363821029663
1939,1,0,0,1,0.008129262365400791,64.43855285644531,0.015467466786503792,100.4533672973549,24.29147720336914,0.1,0.5040923953056335,0.4277305006980896,0.2012714296579361,0.3931363821029663
1939,2,0,0,1,0.00814693234860897,64.43793487548828,0.015467393212020397,100.45200462564539,24.29147720336914,0.1,0.5040923953056335,0.4277305006980896,0.2012714296579361,0.3931363821029663
1939,3,1,0,1,0.012384085915982723,61.27605438232422,0.01619492471218109,94.97008289149244,17.13705062866211,0.1,0.5585203170776367,0.45538949966430664,-0.20135176181793213,-0.23778408765792847
1939,4,0,0,1,0.012384362518787384,61.27627182006836,0.016194861382246017,94.97093128828442,17.13705062866211,0.1,0.5585203170776367,0.45538949966430664,-0.20135176181793213,-0.23778408765792847
1939,5,0,0,1,0.01238975953310728,61.275516510009766,0.01619495265185833,94.97028448935714,17.13705062866211,0.1,0.5585203170776367,0.45538949966430664,-0.20135176181793213,-0.23778408765792847
1939,6,1,0,1,0.015105235390365124,51.459922790527344,0.019212162122130394,80.94025316268674,8.789593696594238,0.1,0.5951855182647705,0.49871206283569336,-0.08320845663547516,-0.13643987476825714
1939,7,0,0,1,0.015091744251549244,51.45802307128906,0.01921326294541359,80.93761744524033,8.789593696594238,0.1,0.5951855182647705,0.49871206283569336,-0.08320845663547516,-0.13643987476825714
1939,8,0,0,1,0.01508131343871355,51.45635986328125,0.019214186817407608,80.93551265528242,8.789593696594238,0.1,0.5951855182647705,0.49871206283569336,-0.08320845663547516,-0.13643987476825714
1939,9,1,0,1,0.013942020945250988,53.206581115722656,0.01861288771033287,83.54050946133137,16.66891860961914,0.1,0.4380471408367157,0.5274356007575989,-0.302922785282135,-0.009485787712037563
1939,10,0,0,1,0.013946347869932652,53.20675277709961,0.018612714484333992,83.54040546600768,16.66891860961914,0.1,0.4380471408367157,0.5274356007575989,-0.302922785282135,-0.009485787712037563
1939,11,0,0,1,0.013955972157418728,53.20745849609375,0.018612217158079147,83.54106844063213,16.66891860961914,0.1,0.4380471408367157,0.5274356007575989,-0.302922785282135,-0.009485787712037563
1939,12,1,0,1,0.011322319507598877,56.704689025878906,0.017522549256682396,88.72605877952999,22.85262680053711,0.1,0.5136728882789612,0.3840802311897278,0.11389380693435669,0.3995877206325531
1939,13,0,0,1,0.011323811486363411,56.70374298095703,0.017522811889648438,88.72505435303098,22.85262680053711,0.1,0.5136728882789612,0.3840802311897278,0.11389380693435669,0.3995877206325531
1939,14,0,0,1,0.011333685368299484,56.70258712768555,0.01752297393977642,88.72324351016034,22.85262680053711,0.1,0.5136728882789612,0.3840802311897278,0.11389380693435669,0.3995877206325531
1940,0,0,1,1,0.010587635450065136,57.70063781738281,0.017233964055776596,90.3553995451523,28.717126846313477,0.1,0.42982959747314453,0.4736347794532776,-0.29798486828804016,-0.42874735593795776
1940,1,0,0,1,0.010575329884886742,57.7010498046875,0.017234066501259804,90.35592418341815,28.717126846313477,0.1,0.42982959747314453,0.4736347794532776,-0.29798486828804016,-0.42874735593795776
1940,2,0,0,1,0.01055498793721199,57.702049255371094,0.017234137281775475,90.35759698378786,28.717126846313477,0.1,0.42982959747314453,0.4736347794532776,-0.29798486828804016,-0.42874735593795776
1940,3,1,0,1,0.019255148246884346,50.4261474609375,0.019466741010546684,79.5326432970637,12.764452934265137,0.1,0.5644769072532654,0.5458634495735168,-0.050115618854761124,0.2266053855419159
1940,4,0,0,1,0.019243435934185982,50.423057556152344,0.01946837268769741,79.52870239573754,12.764452934265137,0.1,0.5644769072532654,0.5458634495735168,-0.050115618854761124,0.2266053855419159
1940,5,0,0,1,0.019231444224715233,50.42197036743164,0.0194692425429821,79.52778349732044,12.764452934265137,0.1,0.5644769072532654,0.5458634495735168,-0.050115618854761124,0.2266053855419159
1940,6,1,0,1,0.02057448774576187,45.59431457519531,0.021473225206136703,74.05876534493784,16.67144775390625,0.1,0.42569833993911743,0.5547328591346741,-0.008729016408324242,-0.30299150943756104
1940,7,0,0,1,0.02057853527367115,45.59505844116211,0.021472694352269173,74.06011388825145,16.67144775390625,0.1,0.42569833993911743,0.5547328591346741,-0.008729016408324242,-0.30299150943756104
1940,8,0,0,1,0.020579533651471138,45.59422302246094,0.021473044529557228,74.05946515105762,16.67144775390625,0.1,0.42569833993911743,0.5547328591346741,-0.008729016408324242,-0.30299150943756104
1940,9,1,0,1,0.006870566867291927,59.26742935180664,0.016832897439599037,91.84841162840968,31.029956817626953,0.1,0.47949254512786865,0.39958956837654114,-0.10542077571153641,-0.5542442798614502
1940,10,0,0,1,0.006875255145132542,59.26909637451172,0.016832370311021805,91.85140515114301,31.029956817626953,0.1,0.47949254512786865,0.39958956837654114,-0.10542077571153641,-0.5542442798614502
1940,11,0,0,1,0.00688158068805933,59.27177810668945,0.01683153584599495,91.85615118812078,31.029956817626953,0.1,0.47949254512786865,0.39958956837654114,-0.10542077571153641,-0.5542442798614502
1940,12,1,0,1,0.0059887683019042015,62.6327018737793,0.01593749411404133,97.29454533856132,48.541099548339844,0.1,0.46660315990448,0.4307995140552521,-0.709111213684082,0.5254359841346741
1940,13,0,0,1,0.006001748144626617,62.63596725463867,0.015936540439724922,97.29896241136892,48.541099548339844,0.1,0.46660315990448,0.4307995140552521,-0.709111213684082,0.5254359841346741
1940,14,0,0,1,0.006013096310198307,62.63822937011719,0.015935854986310005,97.30204842874232,48.541099548339844,0.1,0.46660315990448,0.4307995140552521,-0.709111213684082,0.5254359841346741
1941,0,0,1,1,0.01444458868354559,43.34080123901367,0.02283349446952343,65.27483293922941,26.662487030029297,0.1,0.5287708640098572,0.38043612241744995,0.4322064220905304,0.21954947710037231
1941,1,0,0,1,0.014429101720452309,43.34052276611328,0.02283415198326111,65.27474167115311,26.662487030029297,0.1,0.5287708640098572,0.38043612241744995,0.4322064220905304,0.21954947710037231
1941,2,0,0,1,0.014397147111594677,43.339927673339844,0.022835517302155495,65.27454723131986,26.662487030029297,0.1,0.5287708640098572,0.38043612241744995,0.4322064220905304,0.21954947710037231
1941,3,1,0,1,0.012140187434852123,42.44484329223633,0.023387007415294647,62.443818977319765,70.70516967773438,0.1,0.4332341253757477,0.38306725025177,0.2259247750043869,1.2655407190322876
1941,4,0,0,1,0.012185841798782349,42.44092559814453,0.023387867957353592,62.44060168599922,70.70516967773438,0.1,0.4332341253757477,0.38306725025177,0.2259247750043869,1.2655407190322876
1941,5,0,0,1,0.012273167259991169,42.43755340576172,0.023387229070067406,62.43853930794021,70.70516967773438,0.1,0.4332341253757477,0.38306725025177,0.2259247750043869,1.2655407190322876
1941,6,1,0,1,0.013187434524297714,40.950477600097656,0.024208320304751396,59.75557454886771,13.633379936218262,0.1,0.5994832515716553,0.4231453537940979,-0.2354031205177307,-0.07765106111764908
1941,7,0,0,1,0.01319462526589632,40.953678131103516,0.024206198751926422,59.75892684115942,13.633379936218262,0.1,0.5994832515716553,0.4231453537940979,-0.2354031205177307,-0.07765106111764908
1941,8,0,0,1,0.013189386576414108,40.954097747802734,0.024206118658185005,59.75943903004808,13.633379936218262,0.1,0.5994832515716553,0.4231453537940979,-0.2354031205177307,-0.07765106111764908
1941,9,1,0,1,0.007046833168715239,42.70567321777344,0.023358026519417763,64.87903247782994,29.64221954345703,0.1,0.4734979569911957,0.42204198241233826,-0.3162286877632141,-0.43642401695251465
1941,10,0,0,1,0.007043262477964163,42.70664596557617,0.02335755154490471,64.8813572431289,29.64221954345703,0.1,0.4734979569911957,0.42204198241233826,-0.3162286877632141,-0.43642401695251465
1941,11,0,0,1,0.007022170815616846,42.70540237426758,0.023358577862381935,64.88225896759711,29.64221954345703,0.1,0.4734979569911957,0.42204198241233826,-0.3162286877632141,-0.43642401695251465
1941,12,1,0,1,0.021178163588047028,41.54395294189453,0.02353709191083908,61.159950308407986,21.725915908813477,0.1,0.42208731174468994,0.3759140074253082,-0.3948383629322052,0.011866491287946701
1941,13,0,0,1,0.02114088088274002,41.54644012451172,0.023537538945674896,61.16173398866174,21.725915908813477,0.1,0.42208731174468994,0.3759140074253082,-0.3948383629322052,0.011866491287946701
1941,14,0,0,1,0.021114226430654526,41.54692459106445,0.02353859134018421,61.16256315670153,21.725915908813477,0.1,0.42208731174468994,0.3759140074253082,-0.3948383629322052,0.011866491287946701
1942,0,0,1,1,0.0023787743411958218,42.05624771118164,0.023770954459905624,61.650137356690685,25.518205642700195,0.1,0.425022691488266,0.4163024425506592,0.14224998652935028,0.4416227638721466
1942,1,0,0,1,0.0023724078200757504,42.05693054199219,0.02377060241997242,61.650137356690685,25.518205642700195,0.1,0.425022691488266,0.4163024425506592,0.14224998652935028,0.4416227638721466
1942,2,0,0,1,0.002359594451263547,42.05845260620117,0.023769814521074295,61.6501798332932,25.518205642700195,0.1,0.425022691488266,0.4163024425506592,0.14224998652935028,0.4416227638721466
1942,3,1,0,1,0.00566127710044384,44.42666244506836,0.022472964599728584,66.09629763732637,23.947412490844727,0.1,0.4934081733226776,0.40286263823509216,-0.38708749413490295,0.19935639202594757
1942,4,0,0,1,0.0056334733963012695,44.427494049072266,0.022472895681858063,66.09692015246576,23.947412490844727,0.1,0.4934081733226776,0.40286263823509216,-0.38708749413490295,0.19935639202594757
1942,5,0,0,1,0.00560483243316412,44.427757263183594,0.022473124787211418,66.09715207286864,23.947412490844727,0.1,0.4934081733226776,0.40286263823509216,-0.38708749413490295,0.19935639202594757
1942,6,1,0,1,0.009821422398090363,39.41520690917969,0.025248847901821136,56.53640145315586,39.64717102050781,0.1,0.3856104612350464,0.4198383092880249,-0.11883065104484558,0.7109958529472351
1942,7,0,0,1,0.009855786338448524,39.41816329956055,0.02524610236287117,56.538556772251745,39.64717102050781,0.1,0.3856104612350464,0.4198383092880249,-0.11883065104484558,0.7109958529472351
1942,8,0,0,1,0.009910188615322113,39.420684814453125,0.025243129581212997,56.53928914183579,39.64717102050781,0.1,0.3856104612350464,0.4198383092880249,-0.11883065104484558,0.7109958529472351
1942,9,1,0,1,0.007269717287272215,39.56687927246094,0.025206968188285828,57.243791047242816,11.454310417175293,0.1,0.3917994499206543,0.3694498538970947,0.18561016023159027,-0.09445194154977798
1942,10,0,0,1,0.007299617398530245,39.563167572021484,0.02520878240466118,57.24281448602092,11.454310417175293,0.1,0.3917994499206543,0.3694498538970947,0.18561016023159027,-0.09445194154977798
1942,11,0,0,1,0.0073013645596802235,39.561763763427734,0.025209646672010422,57.242198048904484,11.454310417175293,0.1,0.3917994499206543,0.3694498538970947,0.18561016023159027,-0.09445194154977798
1942,12,1,0,1,0.012247149832546711,40.2949333190918,0.024631593376398087,58.61787438695745,24.29131317138672,0.1,0.4015541076660156,0.370455265045166,-0.03096543252468109,0.4405733644962311
1942,13,0,0,1,0.01225513406097889,40.294368743896484,0.024631697684526443,58.61761838201367,24.29131317138672,0.1,0.4015541076660156,0.370455265045166,-0.03096543252468109,0.4405733644962311
1942,14,0,0,1,0.01228119246661663,40.29265594482422,0.024631956592202187,58.617093578869536,24.29131317138672,0.1,0.4015541076660156,0.370455265045166,-0.03096543252468109,0.4405733644962311
1943,0,0,1,1,0.013681473210453987,38.08833312988281,0.02601018361747265,52.22380118044442,15.068325996398926,0.1,0.6499871611595154,0.392074853181839,-0.27071982622146606,-0.04207257181406021
1943,1,0,0,1,0.013671942986547947,38.08806610107422,0.026010705158114433,52.22334906084802,15.068325996398926,0.1,0.6499871611595154,0.392074853181839,-0.27071982622146606,-0.04207257181406021
1943,2,0,0,1,0.013654561713337898,38.08753967285156,0.02601168304681778,52.222140060384085,15.068325996398926,0.1,0.6499871611595154,0.392074853181839,-0.27071982622146606,-0.04207257181406021
1943,3,1,0,1,0.0077132233418524265,41.914058685302734,0.023787477985024452,64.38273405917836,42.09158706665039,0.1,0.5412327647209167,0.42684951424598694,0.7543275952339172,0.1291370391845703
1943,4,0,0,1,0.007701223250478506,41.91407775878906,0.023787686601281166,64.38262596650375,42.09158706665039,0.1,0.5412327647209167,0.42684951424598694,0.7543275952339172,0.1291370391845703
1943,5,0,0,1,0.007673139683902264,41.913116455078125,0.02378874644637108,64.38090039330959,42.09158706665039,0.1,0.5412327647209167,0.42684951424598694,0.7543275952339172,0.1291370391845703
1943,6,1,0,1,0.010471772402524948,39.866539001464844,0.024946536868810654,56.93013936074032,10.907458305358887,0.1,0.38722968101501465,0.4152967035770416,0.16083407402038574,-0.11602673679590225
1943,7,0,0,1,0.010446830652654171,39.866004943847656,0.024947522208094597,56.92720557422717,10.907458305358887,0.1,0.38722968101501465,0.4152967035770416,0.16083407402038574,-0.11602673679590225
1943,8,0,0,1,0.010424286127090454,39.86631393432617,0.024947917088866234,56.92602248662606,10.907458305358887,0.1,0.38722968101501465,0.4152967035770416,0.16083407402038574,-0.11602673679590225
1943,9,1,0,1,0.013531114906072617,37.17839813232422,0.026652229949831963,51.004421826097136,20.16390609741211,0.1,0.6562033295631409,0.40894582867622375,-0.118649423122406,-0.3468860983848572
1943,10,0,0,1,0.01351875625550747,37.1793098449707,0.026652023196220398,51.00608876015332,20.16390609741211,0.1,0.6562033295631409,0.40894582867622375,-0.118649423122406,-0.3468860983848572
1943,11,0,0,1,0.013493507169187069,37.178367614746094,0.026653606444597244,51.00589007915414,20.16390609741211,0.1,0.6562033295631409,0.40894582867622375,-0.118649423122406,-0.3468860983848572
1943,12,1,0,1,0.02037973701953888,42.93659591674805,0.022811483591794968,64.62087547915353,28.17424774169922,0.1,0.4663689434528351,0.37645667791366577,0.5119675397872925,-0.017279062420129776
1943,13,0,0,1,0.020372506231069565,42.93683624267578,0.02281169220805168,64.62064602481452,28.17424774169922,0.1,0.4663689434528351,0.37645667791366577,0.5119675397872925,-0.017279062420129776
1943,14,0,0,1,0.020352531224489212,42.936607360839844,0.0228127408772707,64.61980989143488,28.17424774169922,0.1,0.4663689434528351,0.37645667791366577,0.5119675397872925,-0.017279062420129776
1944,0,0,1,1,0.010285750031471252,50.234153747558594,0.019801750779151917,79.90694511432008,43.41920852661133,0.1,0.5018441677093506,0.35904666781425476,0.43892595171928406,-0.6561705470085144
1944,1,0,0,1,0.010305444709956646,50.23624801635742,0.019800521433353424,79.90830691036672,43.41920852661133,0.1,0.5018441677093506,0.35904666781425476,0.43892595171928406,-0.6561705470085144
1944,2,0,0,1,0.010346378199756145,50.2407112121582,0.019797926768660545,79.91145884344334,43.41920852661133,0.1,0.5018441677093506,0.35904666781425476,0.43892595171928406,-0.6561705470085144
1944,3,1,0,1,0.016894469037652016,51.9482307434082,0.01897716522216797,81.66407702424257,23.246702194213867,0.1,0.428455650806427,0.39827120304107666,0.42220816016197205,-0.019695548340678215
1944,4,0,0,1,0.016858888790011406,51.946083068847656,0.018979089334607124,81.66294042518595,23.246702194213867,0.1,0.428455650806427,0.39827120304107666,0.42220816016197205,-0.019695548340678215
1944,5,0,0,1,0.016825979575514793,51.94499969482422,0.018980538472533226,81.66170448725642,23.246702194213867,0.1,0.428455650806427,0.39827120304107666,0.42220816016197205,-0.019695548340678215
1944,6,1,0,1,0.015462375245988369,62.28704833984375,0.015863923355937004,96.71689894662222,46.033687591552734,0.1,0.5384548306465149,0.4974032938480377,0.501248300075531,-0.6702829003334045
1944,7,0,0,1,0.015435460954904556,62.29079818725586,0.015863627195358276,96.72066256432818,46.033687591552734,0.1,0.5384548306465149,0.4974032938480377,0.501248300075531,-0.6702829003334045
1944,8,0,0,1,0.01539259310811758,62.29269027709961,0.015864193439483643,96.7224747810272,46.033687591552734,0.1,0.5384548306465149,0.4974032938480377,0.501248300075531,-0.6702829003334045
1944,9,1,0,1,0.012260514311492443,64.84894561767578,0.015304985456168652,101.46166614411739,36.896949768066406,0.1,0.47472813725471497,0.4660090506076813,0.6700969338417053,0.03185412660241127
1944,10,0,0,1,0.012255211360752583,64.84770202636719,0.01530537847429514,101.45831063988531,36.896949768066406,0.1,0.47472813725471497,0.4660090506076813,0.6700969338417053,0.03185412660241127
1944,11,0,0,1,0.012236184440553188,64.84634399414062,0.015306055545806885,101.4546677722908,36.896949768066406,0.1,0.47472813725471497,0.4660090506076813,0.6700969338417053,0.03185412660241127
1944,12,1,0,1,0.010684123262763023,49.978668212890625,0.019894661381840706,79.63005866082395,12.546887397766113,0.1,0.5133415460586548,0.3586435914039612,-0.05195051059126854,0.22213119268417358
1944,13,0,0,1,0.010695134289562702,49.97871780395508,0.01989440806210041,79.63119252651396,12.546887397766113,0.1,0.5133415460586548,0.3586435914039612,-0.05195051059126854,0.22213119268417358
1944,14,0,0,1,0.010694130323827267,49.97734069824219,0.019894978031516075,79.63054881755058,12.546887397766113,0.1,0.5133415460586548,0.3586435914039612,-0.05195051059126854,0.22213119268417358
1945,0,0,1,1,0.005962190683931112,56.21357727050781,0.017757706344127655,87.98235996584087,39.01105499267578,0.1,0.5227699279785156,0.5375491976737976,-0.354846328496933,-0.6141490340232849
1945,1,0,0,1,0.005968980956822634,56.212154388427734,0.01775808446109295,87.98068023779506,39.01105499267578,0.1,0.5227699279785156,0.5375491976737976,-0.354846328496933,-0.6141490340232849
1945,2,0,0,1,0.0059819696471095085,56.2091064453125,0.017758909612894058,87.97644155259549,39.01105499267578,0.1,0.5227699279785156,0.5375491976737976,-0.354846328496933,-0.6141490340232849
1945,3,1,0,1,0.005872104316949844,52.98030471801758,0.0188424251973629,83.42498100537598,35.80803680419922,0.1,0.451014906167984,0.5368338823318481,0.5951606631278992,-0.2639254629611969
1945,4,0,0,1,0.005894090980291367,52.97673416137695,0.018843451514840126,83.42028848140201,35.80803680419922,0.1,0.451014906167984,0.5368338823318481,0.5951606631278992,-0.2639254629611969
1945,5,0,0,1,0.005909021012485027,52.9708366394043,0.01884538307785988,83.41345804339086,35.80803680419922,0.1,0.451014906167984,0.5368338823318481,0.5951606631278992,-0.2639254629611969
1945,6,1,0,1,0.013674084097146988,59.57967758178711,0.01662806048989296,93.44617081002238,49.81702423095703,0.1,0.4398829936981201,0.46912893652915955,0.08179052174091339,0.9020636677742004
1945,7,0,0,1,0.01369466818869114,59.575557708740234,0.016628742218017578,93.44026700057984,49.81702423095703,0.1,0.4398829936981201,0.46912893652915955,0.08179052174091339,0.9020636677742004
1945,8,0,0,1,0.013722670264542103,59.572471618652344,0.016628965735435486,93.4366974281326,49.81702423095703,0.1,0.4398829936981201,0.46912893652915955,0.08179052174091339,0.9020636677742004
1945,9,1,0,1,0.005555432755500078,60.558448791503906,0.01648751087486744,94.88823772797431,40.471927642822266,0.1,0.4696847200393677,0.5077184438705444,0.30155566334724426,0.6712257862091064
1945,10,0,0,1,0.005514448508620262,60.56106185913086,0.01648717187345028,94.89441818607155,40.471927642822266,0.1,0.4696847200393677,0.5077184438705444,0.30155566334724426,0.6712257862091064
1945,11,0,0,1,0.0054759974591434,60.56360626220703,0.01648682914674282,94.89970198394253,40.471927642822266,0.1,0.4696847200393677,0.5077184438705444,0.30155566334724426,0.6712257862091064
1945,12,1,0,1,0.007478062529116869,65.42927551269531,0.015241003595292568,102.1934059315741,12.954120635986328,0.1,0.521783709526062,0.4562704265117645,0.02539946511387825,-0.23415593802928925
1945,13,0,0,1,0.0074666524305939674,65.43009185791016,0.015240943990647793,102.19421321753613,12.954120635986328,0.1,0.521783709526062,0.4562704265117645,0.02539946511387825,-0.23415593802928925
1945,14,0,0,1,0.007470558863133192,65.43142700195312,0.01524058822542429,102.19536094724566,12.954120635986328,0.1,0.521783709526062,0.4562704265117645,0.02539946511387825,-0.23415593802928925
1946,0,0,1,1,0.00891830213367939,51.249664306640625,0.01943488046526909,81.45252049964097,56.85485076904297,0.1,0.5188977718353271,0.3636648952960968,0.5992535948753357,0.8423073291778564
1946,1,0,0,1,0.008898187428712845,51.247535705566406,0.019436035305261612,81.45069777324423,56.85485076904297,0.1,0.5188977718353271,0.3636648952960968,0.5992535948753357,0.8423073291778564
1946,2,0,0,1,0.008864354342222214,51.242584228515625,0.019438497722148895,81.44500768452299,56.85485076904297,0.1,0.5188977718353271,0.3636648952960968,0.5992535948753357,0.8423073291778564
1946,3,1,0,1,0.008550303056836128,57.483978271484375,0.01733267866075039,88.55167399606584,51.186363220214844,0.1,0.43214482069015503,0.4285208582878113,0.6976112127304077,0.6160104274749756
1946,4,0,0,1,0.00850696675479412,57.47562789916992,0.017335837706923485,88.53996903984176,51.186363220214844,0.1,0.43214482069015503,0.4285208582878113,0.6976112127304077,0.6160104274749756
1946,5,0,0,1,0.00846040342003107,57.46729278564453,0.017339035868644714,88.52794602223493,51.186363220214844,0.1,0.43214482069015503,0.4285208582878113,0.6976112127304077,0.6160104274749756
1946,6,1,0,1,0.01870501972734928,45.40892028808594,0.021640203893184662,72.20170124977977,42.029197692871094,0.1,0.4048628807067871,0.38590067625045776,-0.7375538945198059,-0.19991463422775269
1946,7,0,0,1,0.018718743696808815,45.40373992919922,0.021642114967107773,72.19258944402172,42.029197692871094,0.1,0.4048628807067871,0.38590067625045776,-0.7375538945198059,-0.19991463422775269
1946,8,0,0,1,0.018745331093668938,45.40560531616211,0.021640148013830185,72.19180313066383,42.029197692871094,0.1,0.4048628807067871,0.38590067625045776,-0.7375538945198059,-0.19991463422775269
1946,9,1,0,1,0.012272567488253117,62.09142303466797,0.01598445326089859,96.88526711933973,10.692915916442871,0.1,0.5285425782203674,0.5044561624526978,-0.14720621705055237,0.126996710896492
1946,10,0,0,1,0.012279585935175419,62.09248352050781,0.01598404347896576,96.88465517642751,10.692915916442871,0.1,0.5285425782203674,0.5044561624526978,-0.14720621705055237,0.126996710896492
1946,11,0,0,1,0.01229180209338665,62.09297180175781,0.01598367653787136,96.88467266040344,10.692915916442871,0.1,0.5285425782203674,0.5044561624526978,-0.14720621705055237,0.126996710896492
1946,12,1,0,1,0.005212294403463602,47.7971305847168,0.020893357694149017,75.17493219151982,9.034930229187012,0.1,0.42283642292022705,0.37854647636413574,0.020517492666840553,-0.16298510134220123
1946,13,0,0,1,0.005213913042098284,47.79777908325195,0.020893055945634842,75.17540587851995,9.034930229187012,0.1,0.42283642292022705,0.37854647636413574,0.020517492666840553,-0.16298510134220123
1946,14,0,0,1,0.005219835788011551,47.799285888671875,0.02089233323931694,75.17689539987411,9.034930229187012,0.1,0.42283642292022705,0.37854647636413574,0.020517492666840553,-0.16298510134220123
1947,0,0,1,1,0.012762603349983692,38.51871871948242,0.02575082704424858,55.16221714603234,63.60750961303711,0.1,0.6315569877624512,0.37173447012901306,1.0886837244033813,-0.3902055025100708
1947,1,0,0,1,0.012802859768271446,38.52058410644531,0.025748256593942642,55.16366813777752,63.60750961303711,0.1,0.6315569877624512,0.37173447012901306,1.0886837244033813,-0.3902055025100708
1947,2,0,0,1,0.012885523028671741,38.524505615234375,0.025742901489138603,55.16687646080946,63.60750961303711,0.1,0.6315569877624512,0.37173447012901306,1.0886837244033813,-0.3902055025100708
1947,3,1,0,1,0.0019121650839224458,40.122802734375,0.024918926879763603,62.25295456656366,27.123796463012695,0.1,0.43004801869392395,0.43955138325691223,-0.4700824022293091,-0.1490948349237442
1947,4,0,0,1,0.001925159594975412,40.11393737792969,0.024924371391534805,62.24262653304974,27.123796463012695,0.1,0.43004801869392395,0.43955138325691223,-0.4700824022293091,-0.1490948349237442
1947,5,0,0,1,0.0019438870949670672,40.10984420776367,0.024926824495196342,62.23961032577344,27.123796463012695,0.1,0.43004801869392395,0.43955138325691223,-0.4700824022293091,-0.1490948349237442
1947,6,1,0,1,0.00858037918806076,44.04491424560547,0.0226206723600626,65.63399430961925,49.609588623046875,0.1,0.4668292999267578,0.41596519947052,0.13135097920894623,0.8923773765563965
1947,7,0,0,1,0.008599872700870037,44.046443939208984,0.02261950820684433,65.63354497192789,49.609588623046875,0.1,0.4668292999267578,0.41596519947052,0.13135097920894623,0.8923773765563965
1947,8,0,0,1,0.008641278371214867,44.05105972290039,0.02261633239686489,65.6343674250563,49.609588623046875,0.1,0.4668292999267578,0.41596519947052,0.13135097920894623,0.8923773765563965
1947,9,1,0,1,0.004535160958766937,41.97434616088867,0.023799587041139603,64.66013614893762,12.056317329406738,0.1,0.4757169187068939,0.35422801971435547,0.04341236874461174,0.21486398577690125
1947,10,0,0,1,0.004488819278776646,41.970191955566406,0.023802440613508224,64.66128094566436,12.056317329406738,0.1,0.4757169187068939,0.35422801971435547,0.04341236874461174,0.21486398577690125
1947,11,0,0,1,0.004456483293324709,41.96828842163086,0.023803865537047386,64.66277235730496,12.056317329406738,0.1,0.4757169187068939,0.35422801971435547,0.04341236874461174,0.21486398577690125
1947,12,1,0,1,0.010284475050866604,42.084373474121094,0.023636456578969955,64.56742167979763,12.47107219696045,0.1,0.46904343366622925,0.3556790351867676,-0.12810246646404266,0.18709318339824677
1947,13,0,0,1,0.010271773673593998,42.08362579345703,0.023637183010578156,64.56881946011697,12.47107219696045,0.1,0.46904343366622925,0.3556790351867676,-0.12810246646404266,0.18709318339824677
1947,14,0,0,1,0.010255558416247368,42.08295822143555,0.023637952283024788,64.57004645049663,12.47107219696045,0.1,0.46904343366622925,0.3556790351867676,-0.12810246646404266,0.18709318339824677
1948,0,0,1,1,0.014271345920860767,40.04912567138672,0.024716347455978394,59.83391950124182,13.352347373962402,0.1,0.41219109296798706,0.3615601360797882,0.2426726520061493,-0.006872720085084438
1948,1,0,0,1,0.014275415800511837,40.04905700683594,0.024716246873140335,59.83387282211403,13.352347373962402,0.1,0.41219109296798706,0.3615601360797882,0.2426726520061493,-0.006872720085084438
1948,2,0,0,1,0.014283320866525173,40.0489387512207,0.02471604011952877,59.8337061115379,13.352347373962402,0.1,0.41219109296798706,0.3615601360797882,0.2426726520061493,-0.006872720085084438
1948,3,1,0,1,0.010495327413082123,42.28194808959961,0.023520855233073235,61.706456058749474,36.36499786376953,0.1,0.4241918921470642,0.41935211420059204,-0.5096758604049683,0.4211791455745697
1948,4,0,0,1,0.010501748882234097,42.28294372558594,0.02352014183998108,61.706526982522966,36.36499786376953,0.1,0.4241918921470642,0.41935211420059204,-0.5096758604049683,0.4211791455745697
1948,5,0,0,1,0.010507685132324696,42.28486633300781,0.02351892553269863,61.70668301539854,36.36499786376953,0.1,0.4241918921470642,0.41935211420059204,-0.5096758604049683,0.4211791455745697
1948,6,1,0,1,0.010924276895821095,42.91580581665039,0.02316281385719776,63.66571093750556,41.98027420043945,0.1,0.5689926147460938,0.3936546742916107,0.7630188465118408,0.019877543672919273
1948,7,0,0,1,0.010937795042991638,42.913543701171875,0.02316369116306305,63.66253258746068,41.98027420043945,0.1,0.5689926147460938,0.3936546742916107,0.7630188465118408,0.019877543672919273
1948,8,0,0,1,0.010977462865412235,42.91423034667969,0.02316231280565262,63.6626005298666,41.98027420043945,0.1,0.5689926147460938,0.3936546742916107,0.7630188465118408,0.019877543672919273
1948,9,1,0,1,0.013292331248521805,38.98439025878906,0.025425679981708527,54.48876256816032,16.78404426574707,0.1,0.36657869815826416,0.40087053179740906,0.21151010692119598,-0.2199745774269104
1948,10,0,0,1,0.013307853601872921,38.98058319091797,0.02542763762176037,54.48416732589417,16.78404426574707,0.1,0.36657869815826416,0.40087053179740906,0.21151010692119598,-0.2199745774269104
1948,11,0,0,1,0.013334175571799278,38.9804801940918,0.02542681246995926,54.48328818014943,16.78404426574707,0.1,0.36657869815826416,0.40087053179740906,0.21151010692119598,-0.2199745774269104
1948,12,1,0,1,0.009297682903707027,40.1190299987793,0.02481832168996334,60.41086927950425,21.27801513671875,0.1,0.4190688133239746,0.3597114384174347,0.03813861310482025,0.38498854637145996
1948,13,0,0,1,0.00930930394679308,40.121734619140625,0.024816380813717842,60.41317377869936,21.27801513671875,0.1,0.4190688133239746,0.3597114384174347,0.03813861310482025,0.38498854637145996
1948,14,0,0,1,0.009326430037617683,40.121158599853516,0.02481633983552456,60.41410514536856,21.27801513671875,0.1,0.4190688133239746,0.3597114384174347,0.03813861310482025,0.38498854637145996
1949,0,0,1,1,0.014821602031588554,35.08271026611328,0.02819269523024559,50.72070592990149,11.456408500671387,0.1,0.3541768193244934,0.35978618264198303,-0.10360303521156311,-0.18070587515830994
1949,1,0,0,1,0.014814776368439198,35.08338165283203,0.028192438185214996,50.72094552214842,11.456408500671387,0.1,0.3541768193244934,0.35978618264198303,-0.10360303521156311,-0.18070587515830994
1949,2,0,0,1,0.014802916906774044,35.084842681884766,0.028191760182380676,50.721645144464375,11.456408500671387,0.1,0.3541768193244934,0.35978618264198303,-0.10360303521156311,-0.18070587515830994
1949,3,1,0,1,0.011985761113464832,37.22193908691406,0.026673590764403343,54.04031491034851,30.981752395629883,0.1,0.6351923942565918,0.43297475576400757,0.443841814994812,-0.3468666672706604
1949,4,0,0,1,0.011998962610960007,37.220497131347656,0.02667420357465744,54.03997221858737,30.981752395629883,0.1,0.6351923942565918,0.43297475576400757,0.443841814994812,-0.3468666672706604
1949,5,0,0,1,0.012022556737065315,37.2183952331543,0.02667495422065258,54.04089151264413,30.981752395629883,0.1,0.6351923942565918,0.43297475576400757,0.443841814994812,-0.3468666672706604
1949,6,1,0,1,0.0178158450871706,42.8055534362793,0.022993629798293114,64.30092306586741,34.875038146972656,0.1,0.5396372675895691,0.37320271134376526,-0.23174609243869781,-0.5902252793312073
1949,7,0,0,1,0.01780823990702629,42.807987213134766,0.022992633283138275,64.3020744321567,34.875038146972656,0.1,0.5396372675895691,0.37320271134376526,-0.23174609243869781,-0.5902252793312073
1949,8,0,0,1,0.01778530888259411,42.81291580200195,0.02299092523753643,64.30575985162758,34.875038146972656,0.1,0.5396372675895691,0.37320271134376526,-0.23174609243869781,-0.5902252793312073
1949,9,1,0,1,0.014047128148376942,41.783607482910156,0.0236978679895401,62.111763036512336,43.729698181152344,0.1,0.42990851402282715,0.41606515645980835,-0.7736508846282959,-0.1833716183900833
1949,10,0,0,1,0.014033271931111813,41.78288650512695,0.02369873784482479,62.11334396262955,43.729698181152344,0.1,0.42990851402282715,0.41606515645980835,-0.7736508846282959,-0.1833716183900833
1949,11,0,0,1,0.014034616760909557,41.781089782714844,0.02369971200823784,62.11386856044207,43.729698181152344,0.1,0.42990851402282715,0.41606515645980835,-0.7736508846282959,-0.1833716183900833
1949,12,1,0,1,0.01272931881248951,41.526145935058594,0.023886902257800102,61.273798468014974,7.491543769836426,0.1,0.4214787781238556,0.41502267122268677,0.09103679656982422,0.10131849348545074
1949,13,0,0,1,0.012720354832708836,41.5251579284668,0.023887742310762405,61.27499433897488,7.491543769836426,0.1,0.4214787781238556,0.41502267122268677,0.09103679656982422,0.10131849348545074
1949,14,0,0,1,0.012723974883556366,41.52605056762695,0.023887118324637413,61.276952591051824,7.491543769836426,0.1,0.4214787781238556,0.41502267122268677,0.09103679656982422,0.10131849348545074
1950,0,0,1,1,0.005425204988569021,49.289974212646484,0.020258266478776932,78.66035318053244,26.817899703979492,0.1,0.5428540110588074,0.5605340003967285,-0.24899327754974365,0.4192306101322174
1950,1,0,0,1,0.0054389736615121365,49.29090118408203,0.02025773376226425,78.66117722851651,26.817899703979492,0.1,0.5428540110588074,0.5605340003967285,-0.24899327754974365,0.4192306101322174
1950,2,0,0,1,0.005467005539685488,49.292850494384766,0.02025662362575531,78.66302131452605,26.817899703979492,0.1,0.5428540110588074,0.5605340003967285,-0.24899327754974365,0.4192306101322174
1950,3,1,0,1,0.010813239961862564,47.84825134277344,0.02077757753431797,75.97074182606966,11.894998550415039,0.1,0.6085363030433655,0.42695268988609314,0.19578032195568085,-0.09189096838235855
1950,4,0,0,1,0.01082327589392662,47.84539031982422,0.02077859453856945,75.96700088628253,11.894998550415039,0.1,0.6085363030433655,0.42695268988609314,0.19578032195568085,-0.09189096838235855
1950,5,0,0,1,0.010825421661138535,47.8459587097168,0.020778300240635872,75.9663666830168,11.894998550415039,0.1,0.6085363030433655,0.42695268988609314,0.19578032195568085,-0.09189096838235855
1950,6,1,0,1,0.011043605394661427,49.503761291503906,0.020077675580978394,78.2842715840038,22.816328048706055,0.1,0.393578439950943,0.45022013783454895,0.2601240575313568,0.3231557309627533
1950,7,0,0,1,0.011042815633118153,49.50210189819336,0.020078366622328758,78.28235960393891,22.816328048706055,0.1,0.393578439950943,0.45022013783454895,0.2601240575313568,0.3231557309627533
1950,8,0,0,1,0.011041061021387577,49.50038146972656,0.020079104229807854,78.28091569283494,22.816328048706055,0.1,0.393578439950943,0.45022013783454895,0.2601240575313568,0.3231557309627533
1950,9,1,0,1,0.013973505236208439,59.14235305786133,0.016744084656238556,91.99385018035215,34.24239730834961,0.1,0.46788275241851807,0.4031077027320862,-0.5900757908821106,0.19856397807598114
1950,10,0,0,1,0.013988032937049866,59.14213943481445,0.01674380525946617,91.9923448078397,34.24239730834961,0.1,0.46788275241851807,0.4031077027320862,-0.5900757908821106,0.19856397807598114
1950,11,0,0,1,0.01399480551481247,59.1422004699707,0.016743628308176994,91.99154091180911,34.24239730834961,0.1,0.46788275241851807,0.4031077027320862,-0.5900757908821106,0.19856397807598114
1950,12,1,0,1,0.00039129910874180496,52.90974807739258,0.018899964168667793,83.47098141787707,35.82931900024414,0.1,0.5654948949813843,0.5306636095046997,0.64322829246521,0.10312290489673615
1950,13,0,0,1,0.0003981520712841302,52.909873962402344,0.018899913877248764,83.46991725162778,35.82931900024414,0.1,0.5654948949813843,0.5306636095046997,0.64322829246521,0.10312290489673615
1950,14,0,0,1,0.00042344038956798613,52.912498474121094,0.01889895834028721,83.4713188421097,35.82931900024414,0.1,0.5654948949813843,0.5306636095046997,0.64322829246521,0.10312290489673615
1951,0,0,1,1,0.011765245348215103,56.16175842285156,0.01768290251493454,86.67436731064362,17.73583221435547,0.1,0.46226462721824646,0.389825701713562,0.32245513796806335,0.0030593685805797577
1951,1,0,0,1,0.011763926595449448,56.16143035888672,0.017683032900094986,86.67400349362462,17.73583221435547,0.1,0.46226462721824646,0.389825701713562,0.32245513796806335,0.0030593685805797577
1951,2,0,0,1,0.01176164299249649,56.16071701049805,0.017683304846286774,86.6730240014465,17.73583221435547,0.1,0.46226462721824646,0.389825701713562,0.32245513796806335,0.0030593685805797577
1951,3,1,0,1,0.00910427700728178,55.69331741333008,0.01788121461868286,86.0814667575897,56.343685150146484,0.1,0.4789092540740967,0.381009578704834,0.8118212223052979,-0.6248235702514648
1951,4,0,0,1,0.009080677293241024,55.69371032714844,0.017881471663713455,86.08148055982771,56.343685150146484,0.1,0.4789092540740967,0.381009578704834,0.8118212223052979,-0.6248235702514648
1951,5,0,0,1,0.009051346220076084,55.69508743286133,0.01788150519132614,86.08305404397416,56.343685150146484,0.1,0.4789092540740967,0.381009578704834,0.8118212223052979,-0.6248235702514648
1951,6,1,0,1,0.01993485912680626,65.41070556640625,0.014987243339419365,102.10342977897851,54.48152160644531,0.1,0.5103031396865845,0.481791228055954,-0.4219891428947449,0.8961921334266663
1951,7,0,0,1,0.01994328573346138,65.4106216430664,0.014987011440098286,102.10308025111226,54.48152160644531,0.1,0.5103031396865845,0.481791228055954,-0.4219891428947449,0.8961921334266663
1951,8,0,0,1,0.019936850294470787,65.4126968383789,0.014986728318035603,102.10488617084695,54.48152160644531,0.1,0.5103031396865845,0.481791228055954,-0.4219891428947449,0.8961921334266663
1951,9,1,0,1,0.017519179731607437,56.06306076049805,0.017565418034791946,87.44930438689772,5.945240020751953,0.1,0.5815282464027405,0.479434072971344,0.10780426114797592,-0.007926416583359241
1951,10,0,0,1,0.017503265291452408,56.064064025878906,0.017565593123435974,87.44853519839505,5.945240020751953,0.1,0.5815282464027405,0.479434072971344,0.10780426114797592,-0.007926416583359241
1951,11,0,0,1,0.01749168150126934,56.06515884399414,0.01756560616195202,87.44897676791823,5.945240020751953,0.1,0.5815282464027405,0.479434072971344,0.10780426114797592,-0.007926416583359241
1951,12,1,0,1,0.0024955826811492443,49.711273193359375,0.02010989747941494,79.16242705481606,12.012234687805176,0.1,0.5959497094154358,0.5108567476272583,0.20812733471393585,-0.06620754301548004
1951,13,0,0,1,0.002501256763935089,49.71265411376953,0.020109310746192932,79.1638277939367,12.012234687805176,0.1,0.5959497094154358,0.5108567476272583,0.20812733471393585,-0.06620754301548004
1951,14,0,0,1,0.002511403989046812,49.71416473388672,0.020108649507164955,79.16545037871786,12.012234687805176,0.1,0.5959497094154358,0.5108567476272583,0.20812733471393585,-0.06620754301548004
1952,0,0,1,1,0.006842003203928471,52.33332061767578,0.019063610583543777,81.77503822226758,22.40093994140625,0.1,0.5911485552787781,0.4232729971408844,-0.3729259967803955,0.1637413054704666
1952,1,0,0,1,0.006839261390268803,52.33221435546875,0.019064050167798996,81.7739047601495,22.40093994140625,0.1,0.5911485552787781,0.4232729971408844,-0.3729259967803955,0.1637413054704666
1952,2,0,0,1,0.006834512110799551,52.32962417602539,0.01906505599617958,81.77057928889859,22.40093994140625,0.1,0.5911485552787781,0.4232729971408844,-0.3729259967803955,0.1637413054704666
1952,3,1,0,1,0.003193915355950594,40.812232971191406,0.024489963427186012,69.39251081238875,58.44338607788086,0.1,0.6012486219406128,0.5541543364524841,0.7876797914505005,-0.7132280468940735
1952,4,0,0,1,0.0032007861882448196,40.81075668334961,0.02449079416692257,69.3905690276787,58.44338607788086,0.1,0.6012486219406128,0.5541543364524841,0.7876797914505005,-0.7132280468940735
1952,5,0,0,1,0.003213257063180208,40.810062408447266,0.024491114541888237,69.38975736697034,58.44338607788086,0.1,0.6012486219406128,0.5541543364524841,0.7876797914505005,-0.7132280468940735
1952,6,1,0,1,0.011762413196265697,57.1804084777832,0.01736794412136078,88.97320649365587,16.92987060546875,0.1,0.42670294642448425,0.4523046612739563,0.2884152829647064,0.10755100101232529
1952,7,0,0,1,0.011788331903517246,57.17599105834961,0.017368756234645844,88.96764055523522,16.92987060546875,0.1,0.42670294642448425,0.4523046612739563,0.2884152829647064,0.10755100101232529
1952,8,0,0,1,0.011815964244306087,57.17169952392578,0.01736949384212494,88.96280502046513,16.92987060546875,0.1,0.42670294642448425,0.4523046612739563,0.2884152829647064,0.10755100101232529
1952,9,1,0,1,0.02119053713977337,60.32107162475586,0.01620989479124546,93.51718878614331,11.169035911560059,0.1,0.5551824569702148,0.4301236867904663,-0.1412786990404129,-0.14587365090847015
1952,10,0,0,1,0.021197598427534103,60.32185363769531,0.016209442168474197,93.51907842920197,11.169035911560059,0.1,0.5551824569702148,0.4301236867904663,-0.1412786990404129,-0.14587365090847015
1952,11,0,0,1,0.021200276911258698,60.32215881347656,0.01620926894247532,93.51968117624136,11.169035911560059,0.1,0.5551824569702148,0.4301236867904663,-0.1412786990404129,-0.14587365090847015
1952,12,1,0,1,0.011046893894672394,47.32958221435547,0.020999908447265625,75.45115383347833,13.602689743041992,0.1,0.4485042691230774,0.36026903986930847,0.24605077505111694,0.025040047243237495
1952,13,0,0,1,0.011048455722630024,47.33041000366211,0.02099950611591339,75.45247403079988,13.602689743041992,0.1,0.4485042691230774,0.36026903986930847,0.24605077505111694,0.025040047243237495
1952,14,0,0,1,0.011048276908695698,47.3300895690918,0.02099965140223503,75.451991543691,13.602689743041992,0.1,0.4485042691230774,0.36026903986930847,0.24605077505111694,0.025040047243237495
1953,0,0,1,1,0.006475441157817841,43.31619644165039,0.023037701845169067,63.67625989813856,27.965360641479492,0.1,0.4415246248245239,0.38905254006385803,0.44816380739212036,-0.24017053842544556
1953,1,0,0,1,0.006464624311774969,43.316322326660156,0.02303779497742653,63.67612395515506,27.965360641479492,0.1,0.4415246248245239,0.38905254006385803,0.44816380739212036,-0.24017053842544556
1953,2,0,0,1,0.006442476529628038,43.316612243652344,0.023037971928715706,63.67586717554771,27.965360641479492,0.1,0.4415246248245239,0.38905254006385803,0.44816380739212036,-0.24017053842544556
1953,3,1,0,1,0.0019691004417836666,39.896812438964844,0.02505980059504509,55.950851459897144,27.032039642333984,0.1,0.3791443407535553,0.39174652099609375,-0.4886174201965332,0.053075727075338364
1953,4,0,0,1,0.001973776612430811,39.895606994628906,0.025060534477233887,55.94903807564899,27.032039642333984,0.1,0.3791443407535553,0.39174652099609375,-0.4886174201965332,0.053075727075338364
1953,5,0,0,1,0.0019446820951998234,39.89635467529297,0.02506020851433277,55.94920716438766,27.032039642333984,0.1,0.3791443407535553,0.39174652099609375,-0.4886174201965332,0.053075727075338364
1953,6,1,0,1,0.016981445252895355,42.26229476928711,0.02332303486764431,60.735308335215976,25.62579345703125,0.1,0.593166172504425,0.40585827827453613,0.027498098090291023,-0.4651113748550415
1953,7,0,0,1,0.01699632778763771,42.25785446166992,0.02332489565014839,60.73017621867939,25.62579345703125,0.1,0.593166172504425,0.40585827827453613,0.027498098090291023,-0.4651113748550415
1953,8,0,0,1,0.017023833468556404,42.254905700683594,0.02332543209195137,60.72765513510175,25.62579345703125,0.1,0.593166172504425,0.40585827827453613,0.027498098090291023,-0.4651113748550415
1953,9,1,0,1,0.007016656920313835,42.735713958740234,0.023342100903391838,62.21641406368784,10.836511611938477,0.1,0.42627841234207153,0.40545454621315,-0.1696694940328598,-0.10016034543514252
1953,10,0,0,1,0.007017423864454031,42.7357063293457,0.02334209345281124,62.21635638310201,10.836511611938477,0.1,0.42627841234207153,0.40545454621315,-0.1696694940328598,-0.10016034543514252
1953,11,0,0,1,0.007022874429821968,42.735836029052734,0.023341933265328407,62.21678899010272,10.836511611938477,0.1,0.42627841234207153,0.40545454621315,-0.1696694940328598,-0.10016034543514252
1953,12,1,0,1,0.018633846193552017,43.099124908447266,0.022802988067269325,64.31529692060506,45.75596618652344,0.1,0.4532175362110138,0.4156254529953003,-0.14092744886875153,-0.8199033141136169
1953,13,0,0,1,0.0186031311750412,43.09769058227539,0.022805050015449524,64.31537011583563,45.75596618652344,0.1,0.4532175362110138,0.4156254529953003,-0.14092744886875153,-0.8199033141136169
1953,14,0,0,1,0.018554529175162315,43.09530258178711,0.022808372974395752,64.3153508539167,45.75596618652344,0.1,0.4532175362110138,0.4156254529953003,-0.14092744886875153,-0.8199033141136169
1954,0,0,1,1,0.004667140543460846,43.26850128173828,0.023086342960596085,63.70715666283145,24.310081481933594,0.1,0.566201388835907,0.3941505551338196,-0.3114888370037079,0.3135921359062195
1954,1,0,0,1,0.004672826733440161,43.26836395263672,0.02308635599911213,63.70701302819079,24.310081481933594,0.1,0.566201388835907,0.3941505551338196,-0.3114888370037079,0.3135921359062195
1954,2,0,0,1,0.0046831476502120495,43.268123626708984,0.023086370900273323,63.70678623797156,24.310081481933594,0.1,0.566201388835907,0.3941505551338196,-0.3114888370037079,0.3135921359062195
1954,3,1,0,1,0.010527129285037518,40.469512939453125,0.024573419243097305,63.440136751684285,4.996452808380127,0.1,0.5460124611854553,0.3535093069076538,-0.05034143477678299,0.075620636343956
1954,4,0,0,1,0.010510694235563278,40.46764373779297,0.02457498013973236,63.439746936257855,4.996452808380127,0.1,0.5460124611854553,0.3535093069076538,-0.05034143477678299,0.075620636343956
1954,5,0,0,1,0.010499651543796062,40.466365814208984,0.024576039984822273,63.43927466629358,4.996452808380127,0.1,0.5460124611854553,0.3535093069076538,-0.05034143477678299,0.075620636343956
1954,6,1,0,1,0.01167325209826231,39.59003448486328,0.025087371468544006,60.16586596192546,16.69801139831543,0.1,0.5910832285881042,0.35930073261260986,0.27153095602989197,-0.13580884039402008
1954,7,0,0,1,0.011678691953420639,39.5899543762207,0.02508726343512535,60.165407465375,16.69801139831543,0.1,0.5910832285881042,0.35930073261260986,0.27153095602989197,-0.13580884039402008
1954,8,0,0,1,0.011695458553731441,39.590545654296875,0.02508639730513096,60.16524564473148,16.69801139831543,0.1,0.5910832285881042,0.35930073261260986,0.27153095602989197,-0.13580884039402008
1954,9,1,0,1,0.011530457064509392,37.79017639160156,0.02628657966852188,53.51401616890652,24.977209091186523,0.1,0.6426386833190918,0.3818899393081665,0.09829212725162506,-0.44336631894111633
1954,10,0,0,1,0.011502886191010475,37.79146957397461,0.026286514475941658,53.515429755971766,24.977209091186523,0.1,0.6426386833190918,0.3818899393081665,0.09829212725162506,-0.44336631894111633
1954,11,0,0,1,0.011464521288871765,37.792659759521484,0.02628684602677822,53.5163526285738,24.977209091186523,0.1,0.6426386833190918,0.3818899393081665,0.09829212725162506,-0.44336631894111633
1954,12,1,0,1,0.012722209095954895,38.55555725097656,0.025727547705173492,57.18000012354702,20.569698333740234,0.1,0.39226165413856506,0.3559414744377136,0.26388487219810486,-0.26502200961112976
1954,13,0,0,1,0.012738875113427639,38.55745315551758,0.02572573535144329,57.180353346653774,20.569698333740234,0.1,0.39226165413856506,0.3559414744377136,0.26388487219810486,-0.26502200961112976
1954,14,0,0,1,0.01276654377579689,38.560028076171875,0.025723110884428024,57.180596951339005,20.569698333740234,0.1,0.39226165413856506,0.3559414744377136,0.26388487219810486,-0.26502200961112976
1955,0,0,1,1,0.013004528358578682,39.95309829711914,0.024818595498800278,57.962773122126805,26.202001571655273,0.1,0.3978022336959839,0.43041518330574036,0.13680210709571838,0.45633557438850403
1955,1,0,0,1,0.013019583187997341,39.95433044433594,0.024817343801259995,57.96280441163054,26.202001571655273,0.1,0.3978022336959839,0.43041518330574036,0.13680210709571838,0.45633557438850403
1955,2,0,0,1,0.013047739863395691,39.95710754394531,0.024814708158373833,57.9630234391026,26.202001571655273,0.1,0.3978022336959839,0.43041518330574036,0.13680210709571838,0.45633557438850403
1955,3,1,0,1,0.011585881933569908,40.22222900390625,0.024695569649338722,60.76547274737636,3.429330587387085,0.1,0.5893754959106445,0.4316447377204895,-0.061975907534360886,0.006833137944340706
1955,4,0,0,1,0.011574842967092991,40.22371292114258,0.02469497360289097,60.76671076047847,3.429330587387085,0.1,0.5893754959106445,0.4316447377204895,-0.061975907534360886,0.006833137944340706
1955,5,0,0,1,0.011567538604140282,40.22416687011719,0.024694902822375298,60.76663510267503,3.429330587387085,0.1,0.5893754959106445,0.4316447377204895,-0.061975907534360886,0.006833137944340706
1955,6,1,0,1,0.006782949902117252,39.60224914550781,0.025193070992827415,55.39329326173052,41.632537841796875,0.1,0.3783167004585266,0.41913852095603943,0.6262168884277344,-0.42524537444114685
1955,7,0,0,1,0.006788700353354216,39.6009635925293,0.02519378811120987,55.39247026040102,41.632537841796875,0.1,0.3783167004585266,0.41913852095603943,0.6262168884277344,-0.42524537444114685
1955,8,0,0,1,0.006798966787755489,39.59835433959961,0.025195274502038956,55.390081408950756,41.632537841796875,0.1,0.3783167004585266,0.41913852095603943,0.6262168884277344,-0.42524537444114685
1955,9,1,0,1,0.0054952544160187244,42.653873443603516,0.023409157991409302,65.54644966592575,13.430624008178711,0.1,0.5292244553565979,0.3675025701522827,0.2335049957036972,0.07145431637763977
1955,10,0,0,1,0.005495831836014986,42.65545654296875,0.023408280685544014,65.54799819620303,13.430624008178711,0.1,0.5292244553565979,0.3675025701522827,0.2335049957036972,0.07145431637763977
1955,11,0,0,1,0.005501669831573963,42.65345764160156,0.023409303277730942,65.54516128047682,13.430624008178711,0.1,0.5292244553565979,0.3675025701522827,0.2335049957036972,0.07145431637763977
1955,12,1,0,1,0.0066113159991800785,43.49494934082031,0.02294098399579525,66.01846588210411,67.77410125732422,0.1,0.5263218283653259,0.3762727379798889,1.0857187509536743,-0.5828127861022949
1955,13,0,0,1,0.006657561287283897,43.493656158447266,0.02294096164405346,66.01625779927696,67.77410125732422,0.1,0.5263218283653259,0.3762727379798889,1.0857187509536743,-0.5828127861022949
1955,14,0,0,1,0.006725917104631662,43.494625091552734,0.022939402610063553,66.01590468208343,67.77410125732422,0.1,0.5263218283653259,0.3762727379798889,1.0857187509536743,-0.5828127861022949
1956,0,0,1,1,0.002910756738856435,66.40731811523438,0.015052203088998795,102.61618787826717,23.67203140258789,0.1,0.5118997693061829,0.4497440457344055,0.35187819600105286,0.24784348905086517
1956,1,0,0,1,0.0029058337677270174,66.4073257446289,0.015052222646772861,102.61616826446473,23.67203140258789,0.1,0.5118997693061829,0.4497440457344055,0.35187819600105286,0.24784348905086517
1956,2,0,0,1,0.002895654644817114,66.40735626220703,0.01505226083099842,102.61624671971947,23.67203140258789,0.1,0.5118997693061829,0.4497440457344055,0.35187819600105286,0.24784348905086517
1956,3,1,0,1,0.012492826208472252,42.61075973510742,0.02328582853078842,70.12544134464231,22.546247482299805,0.1,0.6073498129844666,0.38509753346443176,0.37919750809669495,0.15573467314243317
1956,4,0,0,1,0.012515472248196602,42.61282730102539,0.02328404039144516,70.12693898789027,22.546247482299805,0.1,0.6073498129844666,0.38509753346443176,0.37919750809669495,0.15573467314243317
1956,5,0,0,1,0.012548425234854221,42.61520767211914,0.023281777277588844,70.12818936290137,22.546247482299805,0.1,0.6073498129844666,0.38509753346443176,0.37919750809669495,0.15573467314243317
1956,6,1,0,1,0.017320238053798676,53.56017303466797,0.01839262992143631,83.82469805508825,45.910953521728516,0.1,0.5047633647918701,0.3687777817249298,0.7399966716766357,0.38626864552497864
1956,7,0,0,1,0.01728188246488571,53.557132720947266,0.018394893035292625,83.82176643998382,45.910953521728516,0.1,0.5047633647918701,0.3687777817249298,0.7399966716766357,0.38626864552497864
1956,8,0,0,1,0.017227480188012123,53.554893493652344,0.018397390842437744,83.81905095269127,45.910953521728516,0.1,0.5047633647918701,0.3687777817249298,0.7399966716766357,0.38626864552497864
1956,9,1,0,1,0.00984059926122427,61.07029724121094,0.016295479610562325,94.32259513104594,37.04505157470703,0.1,0.4560411870479584,0.4242974519729614,-0.40349680185317993,0.5393097996711731
1956,10,0,0,1,0.009814906865358353,61.06777572631836,0.016296565532684326,94.31736711515082,37.04505157470703,0.1,0.4560411870479584,0.4242974519729614,-0.40349680185317993,0.5393097996711731
1956,11,0,0,1,0.009812756441533566,61.06687545776367,0.016296839341521263,94.31375506871672,37.04505157470703,0.1,0.4560411870479584,0.4242974519729614,-0.40349680185317993,0.5393097996711731
1956,12,1,0,1,0.014729766175150871,51.895530700683594,0.01906157098710537,81.32148006144959,15.04664134979248,0.1,0.474381685256958,0.5570214986801147,0.05906868726015091,-0.2671223282814026
1956,13,0,0,1,0.014736007899045944,51.898956298828125,0.01906013675034046,81.32658003884013,15.04664134979248,0.1,0.474381685256958,0.5570214986801147,0.05906868726015091,-0.2671223282814026
1956,14,0,0,1,0.01473134383559227,51.89866638183594,0.019060375168919563,81.32795369281712,15.04664134979248,0.1,0.474381685256958,0.5570214986801147,0.05906868726015091,-0.2671223282814026
1957,0,0,1,1,0.006987919099628925,49.62504959106445,0.02010197378695011,77.98452208796314,18.906408309936523,0.1,0.5939818620681763,0.40816086530685425,-0.3433879315853119,0.01583581417798996
1957,1,0,0,1,0.0069942111149430275,49.62411117553711,0.02010226435959339,77.9838254322679,18.906408309936523,0.1,0.5939818620681763,0.40816086530685425,-0.3433879315853119,0.01583581417798996
1957,2,0,0,1,0.007006270810961723,49.6220817565918,0.02010291814804077,77.98198473524161,18.906408309936523,0.1,0.5939818620681763,0.40816086530685425,-0.3433879315853119,0.01583581417798996
1957,3,1,0,1,0.011378086172044277,60.015159606933594,0.016554947942495346,93.29537806616129,21.511554718017578,0.1,0.5452573895454407,0.41621482372283936,0.21279430389404297,-0.32816582918167114
1957,4,0,0,1,0.011383051984012127,60.01436233520508,0.016555074602365494,93.29399191674715,21.511554718017578,0.1,0.5452573895454407,0.41621482372283936,0.21279430389404297,-0.32816582918167114
1957,5,0,0,1,0.01140119694173336,60.01375961303711,0.016554897651076317,93.29438911324604,21.511554718017578,0.1,0.5452573895454407,0.41621482372283936,0.21279430389404297,-0.32816582918167114
1957,6,1,0,1,0.008951621130108833,66.14543151855469,0.015057750977575779,103.8367649449441,38.197845458984375,0.1,0.5079440474510193,0.4517749547958374,0.5560341477394104,0.41613101959228516
1957,7,0,0,1,0.008938184939324856,66.1451644897461,0.015057993121445179,103.83730719356495,38.197845458984375,0.1,0.5079440474510193,0.4517749547958374,0.5560341477394104,0.41613101959228516
1957,8,0,0,1,0.008926098234951496,66.14639282226562,0.015057875774800777,103.83840174970128,38.197845458984375,0.1,0.5079440474510193,0.4517749547958374,0.5560341477394104,0.41613101959228516
1957,9,1,0,1,0.008548951707780361,64.91131591796875,0.015349441207945347,100.9612737343074,42.1463623046875,0.1,0.49805188179016113,0.4930856227874756,-0.6795552372932434,-0.3541419804096222
1957,10,0,0,1,0.008551469072699547,64.91246795654297,0.015349135734140873,100.96305847570996,42.1463623046875,0.1,0.49805188179016113,0.4930856227874756,-0.6795552372932434,-0.3541419804096222
1957,11,0,0,1,0.008576552383601665,64.91268920898438,0.01534875389188528,100.96299202144165,42.1463623046875,0.1,0.49805188179016113,0.4930856227874756,-0.6795552372932434,-0.3541419804096222
1957,12,1,0,1,0.005557832308113575,65.64702606201172,0.015209473669528961,102.42924663204349,8.356921195983887,0.1,0.5121205449104309,0.48213908076286316,-0.10595454275608063,-0.10890647023916245
1957,13,0,0,1,0.00556920375674963,65.64596557617188,0.015209623612463474,102.42656939208474,8.356921195983887,0.1,0.5121205449104309,0.48213908076286316,-0.10595454275608063,-0.10890647023916245
1957,14,0,0,1,0.005577107425779104,65.64479064941406,0.01520982850342989,102.42463483133741,8.356921195983887,0.1,0.5121205449104309,0.48213908076286316,-0.10595454275608063,-0.10890647023916245
1958,0,0,1,1,0.008157206699252129,66.44328308105469,0.015000441111624241,101.43432045856314,54.42829513549805,0.1,0.49439266324043274,0.436136931180954,0.5042246580123901,-0.8515141606330872
1958,1,0,0,1,0.00815917830914259,66.44364166259766,0.01500033587217331,101.43515412592697,54.42829513549805,0.1,0.49439266324043274,0.436136931180954,0.5042246580123901,-0.8515141606330872
1958,2,0,0,1,0.008162567391991615,66.44459533691406,0.015000078827142715,101.43754021515409,54.42829513549805,0.1,0.49439266324043274,0.436136931180954,0.5042246580123901,-0.8515141606330872
1958,3,1,0,1,0.01119296159595251,57.66887664794922,0.017232093960046768,89.550043280418,25.234142303466797,0.1,0.5776965618133545,0.44885018467903137,-0.3781605064868927,-0.2597969174385071
1958,4,0,0,1,0.0111998300999403,57.67224884033203,0.01723095402121544,89.5553088624525,25.234142303466797,0.1,0.5776965618133545,0.44885018467903137,-0.3781605064868927,-0.2597969174385071
1958,5,0,0,1,0.011194061487913132,57.672969818115234,0.017230847850441933,89.55595870060591,25.234142303466797,0.1,0.5776965618133545,0.44885018467903137,-0.3781605064868927,-0.2597969174385071
1958,6,1,0,1,0.012160100042819977,62.63956069946289,0.01584675721824169,97.26054466319742,51.71038818359375,0.1,0.5489004254341125,0.48303624987602234,-0.7451359033584595,-0.5733477473258972
1958,7,0,0,1,0.012190665118396282,62.63554382324219,0.015847183763980865,97.25552325002128,51.71038818359375,0.1,0.5489004254341125,0.48303624987602234,-0.7451359033584595,-0.5733477473258972
1958,8,0,0,1,0.012228146195411682,62.63075256347656,0.015847669914364815,97.24852937367213,51.71038818359375,0.1,0.5489004254341125,0.48303624987602234,-0.7451359033584595,-0.5733477473258972
1958,9,1,0,1,0.0078088585287332535,48.88953399658203,0.020392008125782013,77.76634834910654,44.90436935424805,0.1,0.4459328353404999,0.5555816292762756,-0.4952224791049957,0.6491024494171143
1958,10,0,0,1,0.007809871807694435,48.890602111816406,0.020391544327139854,77.76615685236413,44.90436935424805,0.1,0.4459328353404999,0.5555816292762756,-0.4952224791049957,0.6491024494171143
1958,11,0,0,1,0.007829470559954643,48.895572662353516,0.02038916014134884,77.77115297309341,44.90436935424805,0.1,0.4459328353404999,0.5555816292762756,-0.4952224791049957,0.6491024494171143
1958,12,1,0,1,0.020389845594763756,50.1406364440918,0.01953360252082348,79.56640141860842,12.687506675720215,0.1,0.6070430278778076,0.45780184864997864,-0.2274211347103119,-0.03864948824048042
1958,13,0,0,1,0.02036716789007187,50.136940002441406,0.01953594572842121,79.56158465505983,12.687506675720215,0.1,0.6070430278778076,0.45780184864997864,-0.2274211347103119,-0.03864948824048042
1958,14,0,0,1,0.020351361483335495,50.13383483886719,0.019537784159183502,79.5577234114582,12.687506675720215,0.1,0.6070430278778076,0.45780184864997864,-0.2274211347103119,-0.03864948824048042
1959,0,0,1,1,0.007885357365012169,36.26234817504883,0.027491211891174316,49.90247733817718,7.088744163513184,0.1,0.3464287519454956,0.3958342969417572,0.04079084470868111,-0.12226109206676483
1959,1,0,0,1,0.007889804430305958,36.262290954589844,0.02749115787446499,49.90242167665234,7.088744163513184,0.1,0.3464287519454956,0.3958342969417572,0.04079084470868111,-0.12226109206676483
1959,2,0,0,1,0.007898935116827488,36.262168884277344,0.027491051703691483,49.90229180024394,7.088744163513184,0.1,0.3464287519454956,0.3958342969417572,0.04079084470868111,-0.12226109206676483
1959,3,1,0,1,0.007696829736232758,39.91242599487305,0.024980749934911728,56.061714040111205,53.16236877441406,0.1,0.3815237879753113,0.39861008524894714,0.7913645505905151,-0.5550094246864319
1959,4,0,0,1,0.007668492384254932,39.911712646484375,0.02498174086213112,56.060759832048774,53.16236877441406,0.1,0.3815237879753113,0.39861008524894714,0.7913645505905151,-0.5550094246864319
1959,5,0,0,1,0.007613547146320343,39.91023635864258,0.024983713403344154,56.0586993217668,53.16236877441406,0.1,0.3815237879753113,0.39861008524894714,0.7913645505905151,-0.5550094246864319
1959,6,1,0,1,0.009181146509945393,35.06583023071289,0.028397848829627037,48.85058526972689,12.105473518371582,0.1,0.34229981899261475,0.375663697719574,0.15314657986164093,0.1580820083618164
1959,7,0,0,1,0.009237788617610931,35.063568115234375,0.02839820086956024,48.84608736562845,12.105473518371582,0.1,0.34229981899261475,0.375663697719574,0.15314657986164093,0.1580820083618164
1959,8,0,0,1,0.009265960194170475,35.06230545043945,0.028398482128977776,48.84289666715824,12.105473518371582,0.1,0.34229981899261475,0.375663697719574,0.15314657986164093,0.1580820083618164
1959,9,1,0,1,0.008822898380458355,42.82205581665039,0.02326173707842827,65.12771552797886,21.306968688964844,0.1,0.5251343846321106,0.36769747734069824,-0.24681484699249268,0.29859796166419983
1959,10,0,0,1,0.008829331956803799,42.82096481323242,0.02326219715178013,65.12820142045157,21.306968688964844,0.1,0.5251343846321106,0.36769747734069824,-0.24681484699249268,0.29859796166419983
1959,11,0,0,1,0.008827072568237782,42.81825256347656,0.0232637170702219,65.12722174224332,21.306968688964844,0.1,0.5251343846321106,0.36769747734069824,-0.24681484699249268,0.29859796166419983
1959,12,1,0,1,0.0148984519764781,39.293209075927734,0.025168806314468384,56.87178610388832,26.499818801879883,0.1,0.6206071972846985,0.42768973112106323,-0.24822738766670227,0.4129512310028076
1959,13,0,0,1,0.014891094528138638,39.29330825805664,0.025169018656015396,56.86988241310851,26.499818801879883,0.1,0.6206071972846985,0.42768973112106323,-0.24822738766670227,0.4129512310028076
1959,14,0,0,1,0.014881255105137825,39.29478073120117,0.025168444961309433,56.86856315787299,26.499818801879883,0.1,0.6206071972846985,0.42768973112106323,-0.24822738766670227,0.4129512310028076
1960,0,0,1,1,0.005202542990446091,39.925575256347656,0.025012727826833725,55.573120654135934,30.191370010375977,0.1,0.6298018097877502,0.3869711756706238,0.0003921129391528666,0.5489338636398315
1960,1,0,0,1,0.005214637145400047,39.925048828125,0.025012901052832603,55.573097643982905,30.191370010375977,0.1,0.6298018097877502,0.3869711756706238,0.0003921129391528666,0.5489338636398315
1960,2,0,0,1,0.005238913465291262,39.92387008666992,0.02501332201063633,55.57301135607875,30.191370010375977,0.1,0.6298018097877502,0.3869711756706238,0.0003921129391528666,0.5489338636398315
1960,3,1,0,1,0.008671445772051811,37.52090835571289,0.02655179239809513,57.624059117395014,20.01236915588379,0.1,0.40219444036483765,0.44336381554603577,0.14167571067810059,-0.3351462483406067
1960,4,0,0,1,0.008664091117680073,37.52122497558594,0.026551738381385803,57.62499924865552,20.01236915588379,0.1,0.40219444036483765,0.44336381554603577,0.14167571067810059,-0.3351462483406067
1960,5,0,0,1,0.008644402027130127,37.5195426940918,0.026553381234407425,57.62488173057035,20.01236915588379,0.1,0.40219444036483765,0.44336381554603577,0.14167571067810059,-0.3351462483406067
1960,6,1,0,1,0.00829376745969057,40.069114685058594,0.024871191009879112,58.864416796247035,23.810407638549805,0.1,0.40437451004981995,0.37250933051109314,0.24537156522274017,0.35666438937187195
1960,7,0,0,1,0.008284083567559719,40.06938934326172,0.02487121894955635,58.86422317382739,23.810407638549805,0.1,0.40437451004981995,0.37250933051109314,0.24537156522274017,0.35666438937187195
1960,8,0,0,1,0.008257094770669937,40.068260192871094,0.02487247623503208,58.86360359064412,23.810407638549805,0.1,0.40437451004981995,0.37250933051109314,0.24537156522274017,0.35666438937187195
1960,9,1,0,1,0.014688007533550262,40.643306732177734,0.024340320378541946,62.30764700973823,30.60132598876953,0.1,0.439903199672699,0.43230846524238586,0.004146716557443142,-0.5563722848892212
1960,10,0,0,1,0.014695236459374428,40.64372253417969,0.024339813739061356,62.30771932223076,30.60132598876953,0.1,0.439903199672699,0.43230846524238586,0.004146716557443142,-0.5563722848892212
1960,11,0,0,1,0.01471471507102251,40.64099884033203,0.02434074692428112,62.30687327657441,30.60132598876953,0.1,0.439903199672699,0.43230846524238586,0.004146716557443142,-0.5563722848892212
1960,12,1,0,1,0.0032815351150929928,41.045841217041016,0.024349890649318695,57.458857218508854,12.004623413085938,0.1,0.6177200675010681,0.4034616947174072,0.11491688340902328,0.1855643093585968
1960,13,0,0,1,0.00327668315730989,41.04506301879883,0.02435038983821869,57.45835910840857,12.004623413085938,0.1,0.6177200675010681,0.4034616947174072,0.11491688340902328,0.1855643093585968
1960,14,0,0,1,0.0032818098552525043,41.0446891784668,0.024350572377443314,57.4582299701627,12.004623413085938,0.1,0.6177200675010681,0.4034616947174072,0.11491688340902328,0.1855643093585968
1961,0,0,1,1,0.007372654974460602,42.97119140625,0.023208243772387505,65.46054697085299,26.961938858032227,0.1,0.5129295587539673,0.3671915829181671,0.37963640689849854,-0.31014350056648254
1961,1,0,0,1,0.007356858812272549,42.971893310546875,0.0232081338763237,65.46069063977849,26.961938858032227,0.1,0.5129295587539673,0.3671915829181671,0.37963640689849854,-0.31014350056648254
1961,2,0,0,1,0.007329697720706463,42.973426818847656,0.02320776879787445,65.46101788801853,26.961938858032227,0.1,0.5129295587539673,0.3671915829181671,0.37963640689849854,-0.31014350056648254
1961,3,1,0,1,0.006401677615940571,43.207618713378906,0.023096689954400063,65.3290595178274,5.070095539093018,0.1,0.5344271659851074,0.4239876866340637,-0.016635974869132042,0.09067001193761826
1961,4,0,0,1,0.006404944229871035,43.206546783447266,0.023097215220332146,65.32902771961413,5.070095539093018,0.1,0.5344271659851074,0.4239876866340637,-0.016635974869132042,0.09067001193761826
1961,5,0,0,1,0.006403437349945307,43.20639419555664,0.023097319528460503,65.32920261017021,5.070095539093018,0.1,0.5344271659851074,0.4239876866340637,-0.016635974869132042,0.09067001193761826
1961,6,1,0,1,0.010641477070748806,40.35214614868164,0.024641910567879677,56.367566262252,22.66814613342285,0.1,0.3817082643508911,0.40279829502105713,-0.06756329536437988,-0.4065725803375244
1961,7,0,0,1,0.010631885379552841,40.351600646972656,0.024642493575811386,56.36722300948824,22.66814613342285,0.1,0.3817082643508911,0.40279829502105713,-0.06756329536437988,-0.4065725803375244
1961,8,0,0,1,0.01061319187283516,40.35121154785156,0.024643220007419586,56.36725260007908,22.66814613342285,0.1,0.3817082643508911,0.40279829502105713,-0.06756329536437988,-0.4065725803375244
1961,9,1,0,1,0.004393294919282198,42.177833557128906,0.02368626743555069,64.94479780194284,37.23755645751953,0.1,0.5228683352470398,0.3611011207103729,0.4619777202606201,-0.49494296312332153
1961,10,0,0,1,0.004407336004078388,42.18060302734375,0.023684564977884293,64.94546952378504,37.23755645751953,0.1,0.5228683352470398,0.3611011207103729,0.4619777202606201,-0.49494296312332153
1961,11,0,0,1,0.004428821615874767,42.18452072143555,0.023682139813899994,64.94665980187595,37.23755645751953,0.1,0.5228683352470398,0.3611011207103729,0.4619777202606201,-0.49494296312332153
1961,12,1,0,1,0.013451004400849342,42.81785202026367,0.023144420236349106,62.5732862743672,50.04812240600586,0.1,0.5814021229743958,0.4138069450855255,0.11575689166784286,-0.9025731086730957
1961,13,0,0,1,0.013400807045400143,42.81534194946289,0.023147335276007652,62.57410310449171,50.04812240600586,0.1,0.5814021229743958,0.4138069450855255,0.11575689166784286,-0.9025731086730957
1961,14,0,0,1,0.013342631049454212,42.811954498291016,0.023150969296693802,62.574358368279086,50.04812240600586,0.1,0.5814021229743958,0.4138069450855255,0.11575689166784286,-0.9025731086730957
1962,0,0,1,1,0.006137296091765165,50.496944427490234,0.01976591721177101,79.49608272897342,5.967195987701416,0.1,0.4107225835323334,0.41022801399230957,0.0895756334066391,0.06121482327580452
1962,1,0,0,1,0.006139906123280525,50.49662399291992,0.019766012206673622,79.49583553406134,5.967195987701416,0.1,0.4107225835323334,0.41022801399230957,0.0895756334066391,0.06121482327580452
1962,2,0,0,1,0.006145308259874582,50.49592590332031,0.019766218960285187,79.4952293244753,5.967195987701416,0.1,0.4107225835323334,0.41022801399230957,0.0895756334066391,0.06121482327580452
1962,3,1,0,1,0.004678610246628523,58.63972091674805,0.017034633085131645,90.86356407226897,17.935842514038086,0.1,0.5088027715682983,0.5321239233016968,-0.2977968752384186,0.13289952278137207
1962,4,0,0,1,0.00468395184725523,58.640628814697266,0.01703432761132717,90.86459443321387,17.935842514038086,0.1,0.5088027715682983,0.5321239233016968,-0.2977968752384186,0.13289952278137207
1962,5,0,0,1,0.004697475116699934,58.6412239074707,0.017034046351909637,90.86530185873531,17.935842514038086,0.1,0.5088027715682983,0.5321239233016968,-0.2977968752384186,0.13289952278137207
1962,6,1,0,1,0.008909366093575954,60.724769592285156,0.01640251651406288,94.51510052522188,39.22587966918945,0.1,0.46858617663383484,0.5115790963172913,-0.32152259349823,0.6366115808486938
1962,7,0,0,1,0.008883044123649597,60.726844787597656,0.016402339562773705,94.5180623962164,39.22587966918945,0.1,0.46858617663383484,0.5115790963172913,-0.32152259349823,0.6366115808486938
1962,8,0,0,1,0.00884726271033287,60.72941207885742,0.016402166336774826,94.52227256601644,39.22587966918945,0.1,0.46858617663383484,0.5115790963172913,-0.32152259349823,0.6366115808486938
1962,9,1,0,1,0.013761402107775211,59.74380111694336,0.01658039726316929,92.39431120344733,17.38831901550293,0.1,0.4525204002857208,0.41638797521591187,-0.2664472162723541,0.17016904056072235
1962,10,0,0,1,0.013736431486904621,59.74169921875,0.016581548377871513,92.39207718675749,17.38831901550293,0.1,0.4525204002857208,0.41638797521591187,-0.2664472162723541,0.17016904056072235
1962,11,0,0,1,0.013713554479181767,59.74209976196289,0.016581958159804344,92.39164788631683,17.38831901550293,0.1,0.4525204002857208,0.41638797521591187,-0.2664472162723541,0.17016904056072235
1962,12,1,0,1,0.01792904920876026,65.940673828125,0.014923352748155594,101.83287521230953,32.314022064208984,0.1,0.5211783647537231,0.47506895661354065,0.46196016669273376,0.36301735043525696
1962,13,0,0,1,0.01792289689183235,65.94209289550781,0.014923196285963058,101.83387962863995,32.314022064208984,0.1,0.5211783647537231,0.47506895661354065,0.46196016669273376,0.36301735043525696
1962,14,0,0,1,0.017899902537465096,65.94404602050781,0.014923368580639362,101.83575330436418,32.314022064208984,0.1,0.5211783647537231,0.47506895661354065,0.46196016669273376,0.36301735043525696
1963,0,0,1,1,0.0046179466880857944,49.80905532836914,0.020055273547768593,79.29251588151648,15.991717338562012,0.1,0.40348806977272034,0.42676645517349243,0.08410536497831345,-0.2783285677433014
1963,1,0,0,1,0.0046162414364516735,49.8090705871582,0.020055284723639488,79.29254515906372,15.991717338562012,0.1,0.40348806977272034,0.42676645517349243,0.08410536497831345,-0.2783285677433014
1963,2,0,0,1,0.00461301114410162,49.80909729003906,0.02005530335009098,79.29265055841282,15.991717338562012,0.1,0.40348806977272034,0.42676645517349243,0.08410536497831345,-0.2783285677433014
1963,3,1,0,1,0.0073112319223582745,51.059932708740234,0.01953255385160446,80.58953364592678,8.224895477294922,0.1,0.42393866181373596,0.39888930320739746,-0.13606323301792145,0.06204894557595253
1963,4,0,0,1,0.007303678430616856,51.060821533203125,0.019532321020960808,80.59092485611174,8.224895477294922,0.1,0.42393866181373596,0.39888930320739746,-0.13606323301792145,0.06204894557595253
1963,5,0,0,1,0.0073044621385633945,51.06147766113281,0.019532058387994766,80.59201366280526,8.224895477294922,0.1,0.42393866181373596,0.39888930320739746,-0.13606323301792145,0.06204894557595253
1963,6,1,0,1,0.015496740117669106,63.686927795410156,0.015514397993683815,98.80195667550669,22.324134826660156,0.1,0.4723946452140808,0.49075859785079956,0.022141342982649803,0.40528902411460876
1963,7,0,0,1,0.015493734739720821,63.68758773803711,0.015514309518039227,98.80318403103865,22.324134826660156,0.1,0.4723946452140808,0.49075859785079956,0.022141342982649803,0.40528902411460876
1963,8,0,0,1,0.015483500435948372,63.68854522705078,0.015514322556555271,98.80477509285419,22.324134826660156,0.1,0.4723946452140808,0.49075859785079956,0.022141342982649803,0.40528902411460876
1963,9,1,0,1,0.014639101922512054,55.170982360839844,0.017932290211319923,85.3153317605794,18.681888580322266,0.1,0.49648407101631165,0.5487423539161682,-0.3356778025627136,-0.05192888528108597
1963,10,0,0,1,0.014626731164753437,55.17337417602539,0.01793183758854866,85.31918230585477,18.681888580322266,0.1,0.49648407101631165,0.5487423539161682,-0.3356778025627136,-0.05192888528108597
1963,11,0,0,1,0.014618472196161747,55.174598693847656,0.017931655049324036,85.32116872654792,18.681888580322266,0.1,0.49648407101631165,0.5487423539161682,-0.3356778025627136,-0.05192888528108597
1963,12,1,0,1,0.00827410165220499,54.34996032714844,0.018336404114961624,85.17938927876247,29.428821563720703,0.1,0.5342280864715576,0.3803120255470276,0.13881611824035645,0.5167489051818848
1963,13,0,0,1,0.008287286385893822,54.34788513183594,0.018336903303861618,85.1773486419712,29.428821563720703,0.1,0.5342280864715576,0.3803120255470276,0.13881611824035645,0.5167489051818848
1963,14,0,0,1,0.008307425305247307,54.34476089477539,0.01833765208721161,85.1739568064207,29.428821563720703,0.1,0.5342280864715576,0.3803120255470276,0.13881611824035645,0.5167489051818848
1964,0,0,1,1,0.010298908688127995,57.55475997924805,0.01728285662829876,88.91648130354749,19.893972396850586,0.1,0.4287591278553009,0.44403934478759766,0.10842492431402206,-0.3450755476951599
1964,1,0,0,1,0.01029142364859581,57.55463409423828,0.01728302799165249,88.91651075622629,19.893972396850586,0.1,0.4287591278553009,0.44403934478759766,0.10842492431402206,-0.3450755476951599
1964,2,0,0,1,0.010278705507516861,57.55434799194336,0.01728334091603756,88.91651075622629,19.893972396850586,0.1,0.4287591278553009,0.44403934478759766,0.10842492431402206,-0.3450755476951599
1964,3,1,0,1,0.018633829429745674,58.35929489135742,0.016840314492583275,91.04238872627613,58.25164031982422,0.1,0.5656718611717224,0.49546846747398376,-1.0402826070785522,-0.19886896014213562
1964,4,0,0,1,0.018614232540130615,58.35696792602539,0.016841599717736244,91.03930876241049,58.25164031982422,0.1,0.5656718611717224,0.49546846747398376,-1.0402826070785522,-0.19886896014213562
1964,5,0,0,1,0.0185872633010149,58.3519172668457,0.016843903809785843,91.03159818791693,58.25164031982422,0.1,0.5656718611717224,0.49546846747398376,-1.0402826070785522,-0.19886896014213562
1964,6,1,0,1,0.0015698226634413004,63.39075469970703,0.01577322743833065,98.55960287635598,14.268901824951172,0.1,0.5402871370315552,0.4835030436515808,-0.2530679404735565,0.057121969759464264
1964,7,0,0,1,0.001544242026284337,63.3850212097168,0.015774717554450035,98.55211264296246,14.268901824951172,0.1,0.5402871370315552,0.4835030436515808,-0.2530679404735565,0.057121969759464264
1964,8,0,0,1,0.0015290506416931748,63.381229400634766,0.01577569730579853,98.54744539213875,14.268901824951172,0.1,0.5402871370315552,0.4835030436515808,-0.2530679404735565,0.057121969759464264
1964,9,1,0,1,0.007191099692136049,59.853599548339844,0.01666429080069065,92.79392729446454,46.67967987060547,0.1,0.5346142649650574,0.5184669494628906,-0.21953117847442627,0.8198378682136536
1964,10,0,0,1,0.007215194404125214,59.853939056396484,0.01666390709578991,92.7943523220327,46.67967987060547,0.1,0.5346142649650574,0.5184669494628906,-0.21953117847442627,0.8198378682136536
1964,11,0,0,1,0.007250355556607246,59.85542678833008,0.016663068905472755,92.79789704320098,46.67967987060547,0.1,0.5346142649650574,0.5184669494628906,-0.21953117847442627,0.8198378682136536
1964,12,1,0,1,0.01728113740682602,55.64301300048828,0.01770535111427307,87.23285716084642,77.71338653564453,0.1,0.5778816938400269,0.49696993827819824,1.1489019393920898,-0.8225024938583374
1964,13,0,0,1,0.017274167388677597,55.64623260498047,0.017704539000988007,87.23632991223491,77.71338653564453,0.1,0.5778816938400269,0.49696993827819824,1.1489019393920898,-0.8225024938583374
1964,14,0,0,1,0.01723402924835682,55.65142059326172,0.01770411618053913,87.24288637009953,77.71338653564453,0.1,0.5778816938400269,0.49696993827819824,1.1489019393920898,-0.8225024938583374
1965,0,0,1,1,0.019493911415338516,38.39841079711914,0.02555258758366108,56.682356990446145,30.315425872802734,0.1,0.38769325613975525,0.43314969539642334,-0.4644576609134674,-0.2967979311943054
1965,1,0,0,1,0.019509531557559967,38.397823333740234,0.02555220015347004,56.68285969065467,30.315425872802734,0.1,0.38769325613975525,0.43314969539642334,-0.4644576609134674,-0.2967979311943054
1965,2,0,0,1,0.01954168826341629,38.396484375,0.025551486760377884,56.68382920909474,30.315425872802734,0.1,0.38769325613975525,0.43314969539642334,-0.4644576609134674,-0.2967979311943054
1965,3,1,0,1,0.005939674563705921,41.85102081298828,0.023852167651057243,63.28001195655095,31.24465560913086,0.1,0.5631778240203857,0.429805725812912,-0.3736646771430969,0.42789584398269653
1965,4,0,0,1,0.0059138149954378605,41.84801483154297,0.023854246363043785,63.275663832327496,31.24465560913086,0.1,0.5631778240203857,0.429805725812912,-0.3736646771430969,0.42789584398269653
1965,5,0,0,1,0.005870566703379154,41.84877395629883,0.023854421451687813,63.27439605270834,31.24465560913086,0.1,0.5631778240203857,0.429805725812912,-0.3736646771430969,0.42789584398269653
1965,6,1,0,1,0.013434020802378654,35.36309051513672,0.02802404761314392,50.260058828705866,32.226985931396484,0.1,0.3483050763607025,0.3667820692062378,-0.26586300134658813,0.5221576690673828
1965,7,0,0,1,0.013456662185490131,35.36341857910156,0.02802293375134468,50.26344678564273,32.226985931396484,0.1,0.3483050763607025,0.3667820692062378,-0.26586300134658813,0.5221576690673828
1965,8,0,0,1,0.013502074405550957,35.36167907714844,0.02802259847521782,50.26539977389175,32.226985931396484,0.1,0.3483050763607025,0.3667820692062378,-0.26586300134658813,0.5221576690673828
1965,9,1,0,1,0.01054877508431673,42.00971603393555,0.023671943694353104,64.38156050098979,48.584651947021484,0.1,0.5270830392837524,0.3598073124885559,-0.6905381679534912,-0.5508875846862793
1965,10,0,0,1,0.010566191747784615,42.00778579711914,0.023672595620155334,64.37865767243254,48.584651947021484,0.1,0.5270830392837524,0.3598073124885559,-0.6905381679534912,-0.5508875846862793
1965,11,0,0,1,0.01061896700412035,42.00956344604492,0.023670271039009094,64.3781134212196,48.584651947021484,0.1,0.5270830392837524,0.3598073124885559,-0.6905381679534912,-0.5508875846862793
1965,12,1,0,1,0.016591476276516914,41.15591812133789,0.023965701460838318,63.07078831361496,21.554758071899414,0.1,0.44160452485084534,0.4336499571800232,-0.3863908350467682,0.06550879776477814
1965,13,0,0,1,0.016554616391658783,41.15715026855469,0.02396644838154316,63.074174619311044,21.554758071899414,0.1,0.44160452485084534,0.4336499571800232,-0.3863908350467682,0.06550879776477814
1965,14,0,0,1,0.016523299738764763,41.15760803222656,0.023967422544956207,63.07589384582542,21.554758071899414,0.1,0.44160452485084534,0.4336499571800232,-0.3863908350467682,0.06550879776477814
1966,0,0,1,1,0.013227880001068115,38.23915100097656,0.025923414155840874,57.51702324010764,15.532943725585938,0.1,0.39381980895996094,0.4385053813457489,0.26480796933174133,0.0981641635298729
1966,1,0,0,1,0.013234429992735386,38.23932647705078,0.025923069566488266,57.51689383803098,15.532943725585938,0.1,0.39381980895996094,0.4385053813457489,0.26480796933174133,0.0981641635298729
1966,2,0,0,1,0.01324698980897665,38.239768981933594,0.025922337546944618,57.516542606757945,15.532943725585938,0.1,0.39381980895996094,0.4385053813457489,0.26480796933174133,0.0981641635298729
1966,3,1,0,1,0.012572218663990498,42.99626159667969,0.02307475358247757,65.50623752245379,22.742130279541016,0.1,0.5260219573974609,0.4262291193008423,-0.4130864441394806,0.018338415771722794
1966,4,0,0,1,0.01257190853357315,42.997474670410156,0.023074110969901085,65.50786808106577,22.742130279541016,0.1,0.5260219573974609,0.4262291193008423,-0.4130864441394806,0.018338415771722794
1966,5,0,0,1,0.01255916990339756,42.9973030090332,0.023074572905898094,65.50795600565041,22.742130279541016,0.1,0.5260219573974609,0.4262291193008423,-0.4130864441394806,0.018338415771722794
1966,6,1,0,1,0.007288188673555851,36.27432632446289,0.027494587004184723,50.13500129102989,6.861730098724365,0.1,0.6621001958847046,0.3927595019340515,-0.12160774320363998,0.027862103655934334
1966,7,0,0,1,0.0072792829014360905,36.272682189941406,0.027496011927723885,50.13240771201279,6.861730098724365,0.1,0.6621001958847046,0.3927595019340515,-0.12160774320363998,0.027862103655934334
1966,8,0,0,1,0.007270868867635727,36.27267074584961,0.02749618887901306,50.13166807620016,6.861730098724365,0.1,0.6621001958847046,0.3927595019340515,-0.12160774320363998,0.027862103655934334
1966,9,1,0,1,0.011626247316598892,35.34314727783203,0.028103448450565338,51.04883629161314,55.2811393737793,0.1,0.652440071105957,0.3605736196041107,-0.08869573473930359,1.0011905431747437
1966,10,0,0,1,0.011583412997424603,35.33993148803711,0.028107402846217155,51.04772474457877,55.2811393737793,0.1,0.652440071105957,0.3605736196041107,-0.08869573473930359,1.0011905431747437
1966,11,0,0,1,0.011505947448313236,35.33277893066406,0.028115607798099518,51.045385314657324,55.2811393737793,0.1,0.652440071105957,0.3605736196041107,-0.08869573473930359,1.0011905431747437
1966,12,1,0,1,0.009762139059603214,37.815067291259766,0.026318777352571487,54.52413481281944,41.28940963745117,0.1,0.635387659072876,0.42691925168037415,-0.7455577254295349,-0.0878579244017601
1966,13,0,0,1,0.009694625623524189,37.8178596496582,0.026318563148379326,54.52301627634237,41.28940963745117,0.1,0.635387659072876,0.42691925168037415,-0.7455577254295349,-0.0878579244017601
1966,14,0,0,1,0.009643585421144962,37.81767654418945,0.026319989934563637,54.520258892340976,41.28940963745117,0.1,0.635387659072876,0.42691925168037415,-0.7455577254295349,-0.0878579244017601
1967,0,0,1,1,0.011328321881592274,37.96281051635742,0.02617308869957924,56.1490942238915,27.357614517211914,0.1,0.3855353593826294,0.43607068061828613,0.17717328667640686,-0.4647875726222992
1967,1,0,0,1,0.01134607195854187,37.961265563964844,0.026173627004027367,56.14867141427017,27.357614517211914,0.1,0.3855353593826294,0.43607068061828613,0.17717328667640686,-0.4647875726222992
1967,2,0,0,1,0.011377890594303608,37.95796203613281,0.026174958795309067,56.14747348825535,27.357614517211914,0.1,0.3855353593826294,0.43607068061828613,0.17717328667640686,-0.4647875726222992
1967,3,1,0,1,0.022826379165053368,38.08591079711914,0.025581223890185356,52.046623271772354,23.369020462036133,0.1,0.6506234407424927,0.4037568271160126,-0.2850031852722168,-0.3151281774044037
1967,4,0,0,1,0.022810963913798332,38.08572006225586,0.02558225393295288,52.0469058284835,23.369020462036133,0.1,0.6506234407424927,0.4037568271160126,-0.2850031852722168,-0.3151281774044037
1967,5,0,0,1,0.022781498730182648,38.084625244140625,0.025584707036614418,52.045831120207374,23.369020462036133,0.1,0.6506234407424927,0.4037568271160126,-0.2850031852722168,-0.3151281774044037
1967,6,1,0,1,0.005738482344895601,37.2492790222168,0.02680199220776558,51.09112556450473,31.16127586364746,0.1,0.6544144749641418,0.37989094853401184,0.1464216709136963,0.5473214387893677
1967,7,0,0,1,0.005736763589084148,37.248836517333984,0.026802334934473038,51.08990035264314,31.16127586364746,0.1,0.6544144749641418,0.37989094853401184,0.1464216709136963,0.5473214387893677
1967,8,0,0,1,0.005760190077126026,37.24722671508789,0.026803134009242058,51.089302353908465,31.16127586364746,0.1,0.6544144749641418,0.37989094853401184,0.1464216709136963,0.5473214387893677
1967,9,1,0,1,0.0059172362089157104,41.91025161743164,0.02381877414882183,65.44245770769918,7.02402925491333,0.1,0.49940025806427,0.4331567883491516,-0.04776526242494583,-0.11844082176685333
1967,10,0,0,1,0.005905912257730961,41.9109992980957,0.02381850965321064,65.44181953961642,7.02402925491333,0.1,0.49940025806427,0.4331567883491516,-0.04776526242494583,-0.11844082176685333
1967,11,0,0,1,0.005902041681110859,41.91179656982422,0.023818109184503555,65.44252950238737,7.02402925491333,0.1,0.49940025806427,0.4331567883491516,-0.04776526242494583,-0.11844082176685333
1967,12,1,0,1,0.012400654144585133,43.81296920776367,0.022649472579360008,64.39453764639786,34.422115325927734,0.1,0.5604714751243591,0.39880508184432983,0.5429577231407166,0.3112771511077881
1967,13,0,0,1,0.012390809133648872,43.813751220703125,0.02264934591948986,64.39552243952907,34.422115325927734,0.1,0.5604714751243591,0.39880508184432983,0.5429577231407166,0.3112771511077881
1967,14,0,0,1,0.01237728726118803,43.81406784057617,0.02264956198632717,64.39615967466483,34.422115325927734,0.1,0.5604714751243591,0.39880508184432983,0.5429577231407166,0.3112771511077881
1968,0,0,1,1,0.008473362773656845,59.86370086669922,0.016644753515720367,93.32143074423745,18.44350814819336,0.1,0.5241437554359436,0.5200228691101074,0.14275456964969635,0.3034331798553467
1968,1,0,0,1,0.00846512708812952,59.864192962646484,0.016644733026623726,93.32212016608378,18.44350814819336,0.1,0.5241437554359436,0.5200228691101074,0.14275456964969635,0.3034331798553467
1968,2,0,0,1,0.008448363281786442,59.86522674560547,0.016644680872559547,93.3237099305788,18.44350814819336,0.1,0.5241437554359436,0.5200228691101074,0.14275456964969635,0.3034331798553467
1968,3,1,0,1,0.017187854275107384,54.30608367919922,0.018144143745303154,84.06244695413697,36.621116638183594,0.1,0.42919471859931946,0.41085827350616455,-0.03486963361501694,0.6649247407913208
1968,4,0,0,1,0.017165903002023697,54.30311965942383,0.018145820125937462,84.05837997777162,36.621116638183594,0.1,0.42919471859931946,0.41085827350616455,-0.03486963361501694,0.6649247407913208
1968,5,0,0,1,0.01712697558104992,54.30092239379883,0.01814776472747326,84.05478057131853,36.621116638183594,0.1,0.42919471859931946,0.41085827350616455,-0.03486963361501694,0.6649247407913208
1968,6,1,0,1,0.003528851317241788,60.92892837524414,0.01640234887599945,95.25923653454417,30.276670455932617,0.1,0.5415909886360168,0.4220220446586609,-0.39979395270347595,0.37841570377349854
1968,7,0,0,1,0.0035412702709436417,60.92786407470703,0.016402563080191612,95.25551818642403,30.276670455932617,0.1,0.5415909886360168,0.4220220446586609,-0.39979395270347595,0.37841570377349854
1968,8,0,0,1,0.0035477024503052235,60.9261589050293,0.016402985900640488,95.25090445802466,30.276670455932617,0.1,0.5415909886360168,0.4220220446586609,-0.39979395270347595,0.37841570377349854
1968,9,1,0,1,0.015146954916417599,58.15970230102539,0.016997922211885452,89.98093135561213,46.74908447265625,0.1,0.4583936631679535,0.5176017880439758,0.3368924558162689,-0.7803686261177063
1968,10,0,0,1,0.015147390775382519,58.16135787963867,0.016997426748275757,89.98491292452984,46.74908447265625,0.1,0.4583936631679535,0.5176017880439758,0.3368924558162689,-0.7803686261177063
1968,11,0,0,1,0.015166941098868847,58.15863800048828,0.016997717320919037,89.98332930378142,46.74908447265625,0.1,0.4583936631679535,0.5176017880439758,0.3368924558162689,-0.7803686261177063
1968,12,1,0,1,0.010516445152461529,65.79914093017578,0.015113959088921547,103.17287957098972,21.13985252380371,0.1,0.5005019903182983,0.4513586163520813,-0.37758633494377136,0.07184652239084244
1968,13,0,0,1,0.01051555760204792,65.80039978027344,0.01511368341743946,103.17424766543365,21.13985252380371,0.1,0.5005019903182983,0.4513586163520813,-0.37758633494377136,0.07184652239084244
1968,14,0,0,1,0.010529821738600731,65.79859924316406,0.015113870613276958,103.17416835462012,21.13985252380371,0.1,0.5005019903182983,0.4513586163520813,-0.37758633494377136,0.07184652239084244
1969,0,0,1,1,0.016229022294282913,62.66340255737305,0.015749499201774597,97.81425707741073,15.452637672424316,0.1,0.4694893956184387,0.49201130867004395,-0.22005930542945862,0.17467328906059265
1969,1,0,0,1,0.016225365921854973,62.6637077331543,0.01574951782822609,97.81474716004847,15.452637672424316,0.1,0.4694893956184387,0.49201130867004395,-0.22005930542945862,0.17467328906059265
1969,2,0,0,1,0.01621878705918789,62.66433334350586,0.015749527141451836,97.81596793269809,15.452637672424316,0.1,0.4694893956184387,0.49201130867004395,-0.22005930542945862,0.17467328906059265
1969,3,1,0,1,0.005661205388605595,65.82879638671875,0.015166597440838814,102.80859655885637,20.034238815307617,0.1,0.5073781609535217,0.4512048661708832,-0.36329057812690735,0.026542190462350845
1969,4,0,0,1,0.0056541855446994305,65.82866668701172,0.015166686847805977,102.80811421912873,20.034238815307617,0.1,0.5073781609535217,0.4512048661708832,-0.36329057812690735,0.026542190462350845
1969,5,0,0,1,0.005643352400511503,65.82901763916016,0.015166698954999447,102.80796656501487,20.034238815307617,0.1,0.5073781609535217,0.4512048661708832,-0.36329057812690735,0.026542190462350845
1969,6,1,0,1,0.0046372730284929276,58.1644401550293,0.017174160107970238,90.94360191749111,14.236503601074219,0.1,0.4466496706008911,0.5039984583854675,-0.1961282640695572,-0.16892221570014954
1969,7,0,0,1,0.004650133196264505,58.16634750366211,0.017173493281006813,90.94663689269206,14.236503601074219,0.1,0.4466496706008911,0.5039984583854675,-0.1961282640695572,-0.16892221570014954
1969,8,0,0,1,0.0046648625284433365,58.167301177978516,0.017173094674944878,90.94830082293275,14.236503601074219,0.1,0.4466496706008911,0.5039984583854675,-0.1961282640695572,-0.16892221570014954
1969,9,1,0,1,0.010493852198123932,65.18489074707031,0.01525674294680357,101.95098149989812,48.28425598144531,0.1,0.5220118761062622,0.4525355398654938,-0.8442069888114929,0.24086332321166992
1969,10,0,0,1,0.010517716407775879,65.18394470214844,0.015256580896675587,101.94979085298087,48.28425598144531,0.1,0.5220118761062622,0.4525355398654938,-0.8442069888114929,0.24086332321166992
1969,11,0,0,1,0.010553985834121704,65.18294525146484,0.01525623258203268,101.94778714412237,48.28425598144531,0.1,0.5220118761062622,0.4525355398654938,-0.8442069888114929,0.24086332321166992
1969,12,1,0,1,0.013366876170039177,53.96573257446289,0.018365470692515373,84.51375973194668,30.15069580078125,0.1,0.5589788556098938,0.392985999584198,-0.3081514537334442,-0.4533871114253998
1969,13,0,0,1,0.013391495682299137,53.961788177490234,0.01836620829999447,84.50737425423397,30.15069580078125,0.1,0.5589788556098938,0.392985999584198,-0.3081514537334442,-0.4533871114253998
1969,14,0,0,1,0.013403072953224182,53.95984649658203,0.018366584554314613,84.50448780288941,30.15069580078125,0.1,0.5589788556098938,0.392985999584198,-0.3081514537334442,-0.4533871114253998
1970,0,0,1,1,0.01383943296968937,49.637542724609375,0.019954033195972443,79.50876824559633,43.60349655151367,0.1,0.5548859238624573,0.5505064725875854,0.7409802675247192,0.2818965017795563
1970,1,0,0,1,0.013820283114910126,49.63942337036133,0.019953805953264236,79.51036378739829,43.60349655151367,0.1,0.5548859238624573,0.5505064725875854,0.7409802675247192,0.2818965017795563
1970,2,0,0,1,0.013787627220153809,49.64368438720703,0.019952993839979172,79.51525090057493,43.60349655151367,0.1,0.5548859238624573,0.5505064725875854,0.7409802675247192,0.2818965017795563
1970,3,1,0,1,0.008416548371315002,60.4120979309082,0.016494451090693474,93.54228165105062,24.983110427856445,0.1,0.44774511456489563,0.4357205927371979,-0.26045697927474976,-0.37214869260787964
1970,4,0,0,1,0.008406063541769981,60.41036605834961,0.01649506948888302,93.5385168628907,24.983110427856445,0.1,0.44774511456489563,0.4357205927371979,-0.26045697927474976,-0.37214869260787964
1970,5,0,0,1,0.008409258909523487,60.41054916381836,0.016494974493980408,93.53907911719693,24.983110427856445,0.1,0.44774511456489563,0.4357205927371979,-0.26045697927474976,-0.37214869260787964
1970,6,1,0,1,0.006761419586837292,60.225284576416016,0.016566410660743713,93.39753948778008,31.718006134033203,0.1,0.5217980146408081,0.4044657051563263,0.03351401910185814,-0.5757163763046265
1970,7,0,0,1,0.006775302812457085,60.227378845214844,0.016565678641200066,93.40082983191724,31.718006134033203,0.1,0.5217980146408081,0.4044657051563263,0.03351401910185814,-0.5757163763046265
1970,8,0,0,1,0.006789909675717354,60.23073959350586,0.016564590856432915,93.40594860585068,31.718006134033203,0.1,0.5217980146408081,0.4044657051563263,0.03351401910185814,-0.5757163763046265
1970,9,1,0,1,0.018131600692868233,57.37479019165039,0.017145102843642235,88.94784472864343,58.82563400268555,0.1,0.42735642194747925,0.4536827504634857,0.3448909819126129,-1.0124239921569824
1970,10,0,0,1,0.01810380630195141,57.375118255615234,0.01714586652815342,88.9479847277529,58.82563400268555,0.1,0.42735642194747925,0.4536827504634857,0.3448909819126129,-1.0124239921569824
1970,11,0,0,1,0.018066182732582092,57.37455368041992,0.017147202044725418,88.94655528388395,58.82563400268555,0.1,0.42735642194747925,0.4536827504634857,0.3448909819126129,-1.0124239921569824
1970,12,1,0,1,0.009303365834057331,50.732391357421875,0.019626153632998466,79.95936313213431,48.75845718383789,0.1,0.48960089683532715,0.3600967824459076,0.8478747606277466,-0.2588851749897003
1970,13,0,0,1,0.009358874522149563,50.73942184448242,0.01962241716682911,79.96890323610828,48.75845718383789,0.1,0.48960089683532715,0.3600967824459076,0.8478747606277466,-0.2588851749897003
1970,14,0,0,1,0.00941906776279211,50.7440185546875,0.01961953192949295,79.97494886219454,48.75845718383789,0.1,0.48960089683532715,0.3600967824459076,0.8478747606277466,-0.2588851749897003
1971,0,0,1,1,0.009568529203534126,38.03510665893555,0.02617141604423523,56.05632875158434,12.272247314453125,0.1,0.621690034866333,0.4381895363330841,-0.16648058593273163,0.14856649935245514
1971,1,0,0,1,0.009575385600328445,38.03550720214844,0.026170970872044563,56.05617657368049,12.272247314453125,0.1,0.621690034866333,0.4381895363330841,-0.16648058593273163,0.14856649935245514
1971,2,0,0,1,0.00958943460136652,38.03638458251953,0.02617001347243786,56.05586636743526,12.272247314453125,0.1,0.621690034866333,0.4381895363330841,-0.16648058593273163,0.14856649935245514
1971,3,1,0,1,0.018644344061613083,40.51338577270508,0.024257898330688477,61.32791111460408,43.29286193847656,0.1,0.4281441867351532,0.35897982120513916,-0.6835858821868896,-0.39026182889938354
1971,4,0,0,1,0.018652208149433136,40.5152702331543,0.02425641380250454,61.329319276213134,43.29286193847656,0.1,0.4281441867351532,0.35897982120513916,-0.6835858821868896,-0.39026182889938354
1971,5,0,0,1,0.01867135614156723,40.51806640625,0.02425387315452099,61.33020203736056,43.29286193847656,0.1,0.4281441867351532,0.35897982120513916,-0.6835858821868896,-0.39026182889938354
1971,6,1,0,1,0.0077193668112158775,36.69560241699219,0.027170149609446526,52.23303832569692,26.943401336669922,0.1,0.36099445819854736,0.4288533627986908,-0.406314492225647,-0.27366212010383606
1971,7,0,0,1,0.0077650295570492744,36.696773529052734,0.02716832235455513,52.23732774807653,26.943401336669922,0.1,0.36099445819854736,0.4288533627986908,-0.406314492225647,-0.27366212010383606
1971,8,0,0,1,0.00781263504177332,36.696006774902344,0.027167880907654762,52.2401843655894,26.943401336669922,0.1,0.36099445819854736,0.4288533627986908,-0.406314492225647,-0.27366212010383606
1971,9,1,0,1,0.0035429249983280897,38.65262222290039,0.025855233892798424,54.22740766725577,46.52018356323242,0.1,0.6369584798812866,0.42091113328933716,-0.09889790415763855,0.8400197625160217
1971,10,0,0,1,0.003575386479496956,38.65245819091797,0.025855043902993202,54.22470748482909,46.52018356323242,0.1,0.6369584798812866,0.42091113328933716,-0.09889790415763855,0.8400197625160217
1971,11,0,0,1,0.0036404032725840807,38.655433654785156,0.025852449238300323,54.22423648663662,46.52018356323242,0.1,0.6369584798812866,0.42091113328933716,-0.09889790415763855,0.8400197625160217
1971,12,1,0,1,0.01872062310576439,42.020164489746094,0.023384714499115944,60.079636633352685,44.7838020324707,0.1,0.4076803922653198,0.3886401653289795,-0.43704450130462646,-0.6870201826095581
1971,13,0,0,1,0.018730947747826576,42.02058792114258,0.023384027183055878,60.080954435823934,44.7838020324707,0.1,0.4076803922653198,0.3886401653289795,-0.43704450130462646,-0.6870201826095581
1971,14,0,0,1,0.018753638491034508,42.02189254760742,0.023382307961583138,60.082433670726395,44.7838020324707,0.1,0.4076803922653198,0.3886401653289795,-0.43704450130462646,-0.6870201826095581
1972,0,0,1,1,0.0165831558406353,38.03773880004883,0.02593066915869713,52.4799525787782,29.92587661743164,0.1,0.36020445823669434,0.4004653990268707,-0.349967896938324,-0.41662299633026123
1972,1,0,0,1,0.016597408801317215,38.03792190551758,0.025929931551218033,52.48058357582521,29.92587661743164,0.1,0.36020445823669434,0.4004653990268707,-0.349967896938324,-0.41662299633026123
1972,2,0,0,1,0.01662513241171837,38.038230895996094,0.025928527116775513,52.48207648291405,29.92587661743164,0.1,0.36020445823669434,0.4004653990268707,-0.349967896938324,-0.41662299633026123
1972,3,1,0,1,0.006829953286796808,43.34185028076172,0.02301863580942154,65.34101784037878,12.150413513183594,0.1,0.49693024158477783,0.3755934238433838,-0.15131646394729614,-0.16095797717571259
1972,4,0,0,1,0.006853384431451559,43.34184646606445,0.02301827073097229,65.33906159188281,12.150413513183594,0.1,0.49693024158477783,0.3755934238433838,-0.15131646394729614,-0.16095797717571259
1972,5,0,0,1,0.006876689847558737,43.34341812133789,0.023017067462205887,65.33934786483381,12.150413513183594,0.1,0.49693024158477783,0.3755934238433838,-0.15131646394729614,-0.16095797717571259
1972,6,1,0,1,0.014120234176516533,38.20756530761719,0.02591320499777794,52.47851621932067,38.19438552856445,0.1,0.6503180265426636,0.4018546938896179,-0.5638881325721741,0.40531691908836365
1972,7,0,0,1,0.014085754752159119,38.20673370361328,0.025915030390024185,52.476464413624136,38.19438552856445,0.1,0.6503180265426636,0.4018546938896179,-0.5638881325721741,0.40531691908836365
1972,8,0,0,1,0.014030775055289268,38.20637512207031,0.025917276740074158,52.47406913346924,38.19438552856445,0.1,0.6503180265426636,0.4018546938896179,-0.5638881325721741,0.40531691908836365
1972,9,1,0,1,0.006741371471434832,42.52155685424805,0.023464104160666466,63.72649277218853,54.05158233642578,0.1,0.5530520081520081,0.4237689673900604,-0.7484138011932373,0.6369350552558899
1972,10,0,0,1,0.006680058781057596,42.52701950073242,0.02346205711364746,63.73063072645222,54.05158233642578,0.1,0.5530520081520081,0.4237689673900604,-0.7484138011932373,0.6369350552558899
1972,11,0,0,1,0.006607649382203817,42.530540466308594,0.023461241275072098,63.731742845994326,54.05158233642578,0.1,0.5530520081520081,0.4237689673900604,-0.7484138011932373,0.6369350552558899
1972,12,1,0,1,0.008466127328574657,41.02656936645508,0.024287251755595207,63.97747832614218,8.247424125671387,0.1,0.5316861271858215,0.35508251190185547,-0.06758863478899002,-0.1338571161031723
1972,13,0,0,1,0.00844033993780613,41.02250671386719,0.024290187284350395,63.97567910663235,8.247424125671387,0.1,0.5316861271858215,0.35508251190185547,-0.06758863478899002,-0.1338571161031723
1972,14,0,0,1,0.008434474468231201,41.02040481567383,0.02429155260324478,63.97314054953868,8.247424125671387,0.1,0.5316861271858215,0.35508251190185547,-0.06758863478899002,-0.1338571161031723
1973,0,0,1,1,0.0034913448616862297,34.46316146850586,0.028998810797929764,49.05196052642759,42.304927825927734,0.1,0.345375657081604,0.35969504714012146,0.5093621611595154,0.5763582587242126
1973,1,0,0,1,0.0035210521891713142,34.46063995361328,0.029000630602240562,49.05075049704378,42.304927825927734,0.1,0.345375657081604,0.35969504714012146,0.5093621611595154,0.5763582587242126
1973,2,0,0,1,0.003572789952158928,34.45511245727539,0.02900475077331066,49.04734928976613,42.304927825927734,0.1,0.345375657081604,0.35969504714012146,0.5093621611595154,0.5763582587242126
1973,3,1,0,1,0.015840496867895126,42.497467041015625,0.02323743887245655,64.32433201181145,14.26396656036377,0.1,0.4563175439834595,0.3697311282157898,-0.10148056596517563,0.23866596817970276
1973,4,0,0,1,0.015806391835212708,42.494293212890625,0.023240428417921066,64.32330315481622,14.26396656036377,0.1,0.4563175439834595,0.3697311282157898,-0.10148056596517563,0.23866596817970276
1973,5,0,0,1,0.015780851244926453,42.48949432373047,0.023243991658091545,64.3196041656059,14.26396656036377,0.1,0.4563175439834595,0.3697311282157898,-0.10148056596517563,0.23866596817970276
1973,6,1,0,1,0.00823687668889761,40.99771499633789,0.024309000000357628,62.96415410951032,33.54127502441406,0.1,0.5639905333518982,0.3616953492164612,-0.6055038571357727,0.07260601222515106
1973,7,0,0,1,0.008244039490818977,40.99406814575195,0.024311019107699394,62.961370303163285,33.54127502441406,0.1,0.5639905333518982,0.3616953492164612,-0.6055038571357727,0.07260601222515106
1973,8,0,0,1,0.008240090683102608,40.992366790771484,0.024312106892466545,62.96021107179354,33.54127502441406,0.1,0.5639905333518982,0.3616953492164612,-0.6055038571357727,0.07260601222515106
1973,9,1,0,1,0.0071118962951004505,37.33243942260742,0.02671870030462742,51.09455355273426,15.41218090057373,0.1,0.351998507976532,0.3980245590209961,-0.1363532692193985,-0.2448098361492157
1973,10,0,0,1,0.007092026527971029,37.333980560302734,0.02671797387301922,51.097476215163155,15.41218090057373,0.1,0.351998507976532,0.3980245590209961,-0.1363532692193985,-0.2448098361492157
1973,11,0,0,1,0.0070775654166936874,37.33456802368164,0.02671782672405243,51.099071419889704,15.41218090057373,0.1,0.351998507976532,0.3980245590209961,-0.1363532692193985,-0.2448098361492157
1973,12,1,0,1,0.014996347017586231,42.69074630737305,0.0231623612344265,61.39247273095695,35.233116149902344,0.1,0.4183695912361145,0.3999318480491638,0.5752421617507935,-0.28189992904663086
1973,13,0,0,1,0.015012294054031372,42.69078826904297,0.023161783814430237,61.39247975133384,35.233116149902344,0.1,0.4183695912361145,0.3999318480491638,0.5752421617507935,-0.28189992904663086
1973,14,0,0,1,0.01504643727093935,42.691078186035156,0.023160438984632492,61.39229020172159,35.233116149902344,0.1,0.4183695912361145,0.3999318480491638,0.5752421617507935,-0.28189992904663086
1974,0,0,1,1,0.017533734440803528,58.4385986328125,0.016850952059030533,90.16387353164022,14.00521469116211,0.1,0.5388529300689697,0.5236086845397949,-0.14266268908977509,-0.2109242081642151
1974,1,0,0,1,0.017527520656585693,58.4380989074707,0.016851279884576797,90.16328298118233,14.00521469116211,0.1,0.5388529300689697,0.5236086845397949,-0.14266268908977509,-0.2109242081642151
1974,2,0,0,1,0.017514614388346672,58.43705368041992,0.016851961612701416,90.1619731981575,14.00521469116211,0.1,0.5388529300689697,0.5236086845397949,-0.14266268908977509,-0.2109242081642151
1974,3,1,0,1,0.007416068576276302,62.8835334777832,0.015858745202422142,97.00905581349545,61.57052993774414,0.1,0.5395958423614502,0.4327024817466736,0.4729181230068207,-1.0146666765213013
1974,4,0,0,1,0.007424843497574329,62.88542556762695,0.015858164057135582,97.01143980257672,61.57052993774414,0.1,0.5395958423614502,0.4327024817466736,0.4729181230068207,-1.0146666765213013
1974,5,0,0,1,0.007432654500007629,62.88778305053711,0.015857478603720665,97.01530526917063,61.57052993774414,0.1,0.5395958423614502,0.4327024817466736,0.4729181230068207,-1.0146666765213013
1974,6,1,0,1,0.011010340414941311,63.29252243041992,0.01570417732000351,97.70865645684192,23.125930786132812,0.1,0.5416303873062134,0.48317721486091614,0.39568817615509033,-0.142222061753273
1974,7,0,0,1,0.011008796282112598,63.29022979736328,0.015704771503806114,97.7064692412233,23.125930786132812,0.1,0.5416303873062134,0.48317721486091614,0.39568817615509033,-0.142222061753273
1974,8,0,0,1,0.010997665114700794,63.2906494140625,0.015704860910773277,97.70642478663666,23.125930786132812,0.1,0.5416303873062134,0.48317721486091614,0.39568817615509033,-0.142222061753273
1974,9,1,0,1,0.0068789515644311905,60.56573486328125,0.016471967101097107,93.65664892693741,20.455631256103516,0.1,0.5523174405097961,0.4967169761657715,0.005640675779432058,0.3718777596950531
1974,10,0,0,1,0.0068810502998530865,60.568084716796875,0.01647130399942398,93.65899353431827,20.455631256103516,0.1,0.5523174405097961,0.4967169761657715,0.005640675779432058,0.3718777596950531
1974,11,0,0,1,0.0068970732390880585,60.57038116455078,0.016470497474074364,93.66194284131196,20.455631256103516,0.1,0.5523174405097961,0.4967169761657715,0.005640675779432058,0.3718777596950531
1974,12,1,0,1,0.0037539475597441196,64.78988647460938,0.015423635952174664,100.02078436081271,19.080852508544922,0.1,0.5064551830291748,0.42914581298828125,0.09896538406610489,0.33250942826271057
1974,13,0,0,1,0.0037481526378542185,64.78961181640625,0.015423734672367573,100.0193029642454,19.080852508544922,0.1,0.5064551830291748,0.42914581298828125,0.09896538406610489,0.33250942826271057
1974,14,0,0,1,0.0037396284751594067,64.7900161743164,0.015423688106238842,100.0179706765104,19.080852508544922,0.1,0.5064551830291748,0.42914581298828125,0.09896538406610489,0.33250942826271057
1975,0,0,1,1,0.014561560936272144,65.93944549560547,0.015005495399236679,102.70201115742103,20.61635971069336,0.1,0.4855393171310425,0.47095587849617004,0.0880928784608841,-0.36434441804885864
1975,1,0,0,1,0.014566137455403805,65.93936157226562,0.015005414374172688,102.70179504496771,20.61635971069336,0.1,0.4855393171310425,0.47095587849617004,0.0880928784608841,-0.36434441804885864
1975,2,0,0,1,0.014574630185961723,65.93919372558594,0.015005267225205898,102.70126459098378,20.61635971069336,0.1,0.4855393171310425,0.47095587849617004,0.0880928784608841,-0.36434441804885864
1975,3,1,0,1,0.006316743791103363,52.49485397338867,0.019011519849300385,82.86889026848259,53.96349334716797,0.1,0.5640621781349182,0.3911193907260895,0.944898247718811,0.26425617933273315
1975,4,0,0,1,0.006299525965005159,52.497886657714844,0.019010627642273903,82.87298367241216,53.96349334716797,0.1,0.5640621781349182,0.3911193907260895,0.944898247718811,0.26425617933273315
1975,5,0,0,1,0.0062601822428405285,52.50103759765625,0.01900995522737503,82.87716703733658,53.96349334716797,0.1,0.5640621781349182,0.3911193907260895,0.944898247718811,0.26425617933273315
1975,6,1,0,1,0.0010033258004114032,62.088558197021484,0.01610521599650383,96.17990001692958,11.904471397399902,0.1,0.5184641480445862,0.5121021866798401,0.1904420107603073,0.10286034643650055
1975,7,0,0,1,0.0009886343032121658,62.09049987792969,0.01610473543405533,96.1840096751773,11.904471397399902,0.1,0.5184641480445862,0.5121021866798401,0.1904420107603073,0.10286034643650055
1975,8,0,0,1,0.0009788933675736189,62.09368896484375,0.016103925183415413,96.18785256643686,11.904471397399902,0.1,0.5184641480445862,0.5121021866798401,0.1904420107603073,0.10286034643650055
1975,9,1,0,1,0.004959433805197477,66.42964172363281,0.015035019256174564,103.55871681695453,36.02457809448242,0.1,0.50404953956604,0.4668448865413666,-0.6281410455703735,0.18561723828315735
1975,10,0,0,1,0.004962939769029617,66.43084716796875,0.015034720301628113,103.55932608140871,36.02457809448242,0.1,0.50404953956604,0.4668448865413666,-0.6281410455703735,0.18561723828315735
1975,11,0,0,1,0.0049835252575576305,66.43145751953125,0.015034427866339684,103.55953582984684,36.02457809448242,0.1,0.50404953956604,0.4668448865413666,-0.6281410455703735,0.18561723828315735
1975,12,1,0,1,0.009430909529328346,59.13026809692383,0.016836771741509438,92.48423053266413,8.928838729858398,0.1,0.5291430950164795,0.401579350233078,-0.0437074638903141,-0.15634818375110626
1975,13,0,0,1,0.009437820874154568,59.12847137451172,0.016837172210216522,92.48065397648739,8.928838729858398,0.1,0.5291430950164795,0.401579350233078,-0.0437074638903141,-0.15634818375110626
1975,14,0,0,1,0.009435703046619892,59.127803802490234,0.01683739572763443,92.47928396588641,8.928838729858398,0.1,0.5291430950164795,0.401579350233078,-0.0437074638903141,-0.15634818375110626
1976,0,0,1,1,0.005901924800127745,43.09512710571289,0.02316410094499588,71.95747081721188,47.18745422363281,0.1,0.5936145782470703,0.3751809000968933,-0.7001741528511047,0.49582329392433167
1976,1,0,0,1,0.0059175193309783936,43.09162521362305,0.02316576987504959,71.95572519626221,47.18745422363281,0.1,0.5936145782470703,0.3751809000968933,-0.7001741528511047,0.49582329392433167
1976,2,0,0,1,0.005942570045590401,43.08406448364258,0.023169489577412605,71.94955351402285,47.18745422363281,0.1,0.5936145782470703,0.3751809000968933,-0.7001741528511047,0.49582329392433167
1976,3,1,0,1,0.003842971520498395,48.4574089050293,0.020621446892619133,77.31663641303953,30.70042610168457,0.1,0.4046342968940735,0.5123786330223083,0.1870822012424469,0.5259047746658325
1976,4,0,0,1,0.003846733830869198,48.463233947753906,0.02061893790960312,77.32321754313877,30.70042610168457,0.1,0.4046342968940735,0.5123786330223083,0.1870822012424469,0.5259047746658325
1976,5,0,0,1,0.0038631518837064505,48.467098236083984,0.02061716467142105,77.32712109458157,30.70042610168457,0.1,0.4046342968940735,0.5123786330223083,0.1870822012424469,0.5259047746658325
1976,6,1,0,1,0.007038395386189222,52.758026123046875,0.018907571211457253,82.92022777809784,18.93979263305664,0.1,0.5678510069847107,0.5304332971572876,0.3310144543647766,-0.0949375331401825
1976,7,0,0,1,0.007057023700326681,52.762664794921875,0.01890566013753414,82.92597216430983,18.93979263305664,0.1,0.5678510069847107,0.5304332971572876,0.3310144543647766,-0.0949375331401825
1976,8,0,0,1,0.007080295123159885,52.7658576965332,0.018904205411672592,82.92975736209458,18.93979263305664,0.1,0.5678510069847107,0.5304332971572876,0.3310144543647766,-0.0949375331401825
1976,9,1,0,1,0.012647711671888828,52.46366882324219,0.018908964470028877,81.70389658456469,8.830469131469727,0.1,0.593970775604248,0.48938581347465515,0.14421173930168152,0.07057305425405502
1976,10,0,0,1,0.012649237178266048,52.46617889404297,0.018908023834228516,81.70763943139116,8.830469131469727,0.1,0.593970775604248,0.48938581347465515,0.14421173930168152,0.07057305425405502
1976,11,0,0,1,0.012650116346776485,52.46830368041992,0.01890723779797554,81.71079189565839,8.830469131469727,0.1,0.593970775604248,0.48938581347465515,0.14421173930168152,0.07057305425405502
1976,12,1,0,1,0.008448239415884018,47.33753204345703,0.021049633622169495,76.75540676707982,5.049905776977539,0.1,0.5477914810180664,0.35995662212371826,-0.0024526764173060656,0.09178370237350464
1976,13,0,0,1,0.008441649377346039,47.337547302246094,0.0210497435182333,76.75541774065499,5.049905776977539,0.1,0.5477914810180664,0.35995662212371826,-0.0024526764173060656,0.09178370237350464
1976,14,0,0,1,0.00843490194529295,47.33710861206055,0.02105005830526352,76.75502269392558,5.049905776977539,0.1,0.5477914810180664,0.35995662212371826,-0.0024526764173060656,0.09178370237350464
1977,0,0,1,1,0.01895930804312229,43.22469711303711,0.022722838446497917,64.99283932346403,12.30111026763916,0.1,0.4647725224494934,0.37528133392333984,0.20496346056461334,0.08951107412576675
1977,1,0,0,1,0.018951911479234695,43.224571228027344,0.022723224014043808,64.9927921158467,12.30111026763916,0.1,0.4647725224494934,0.37528133392333984,0.20496346056461334,0.08951107412576675
1977,2,0,0,1,0.018936680629849434,43.22431945800781,0.022724010050296783,64.9927606441399,12.30111026763916,0.1,0.4647725224494934,0.37528133392333984,0.20496346056461334,0.08951107412576675
1977,3,1,0,1,0.017669854685664177,37.286399841308594,0.02640399895608425,52.312639375574044,26.708576202392578,0.1,0.6478909254074097,0.4180881083011627,0.05761010944843292,-0.4821811020374298
1977,4,0,0,1,0.017666563391685486,37.286991119384766,0.02640373446047306,52.31438272309897,26.708576202392578,0.1,0.6478909254074097,0.4180881083011627,0.05761010944843292,-0.4821811020374298
1977,5,0,0,1,0.017655495554208755,37.28561782836914,0.026405222713947296,52.3148109314938,26.708576202392578,0.1,0.6478909254074097,0.4180881083011627,0.05761010944843292,-0.4821811020374298
1977,6,1,0,1,0.0032166342716664076,38.311153411865234,0.02608856000006199,52.5691040638736,57.992801666259766,0.1,0.3592430651187897,0.39784905314445496,-1.0503993034362793,-0.09193119406700134
1977,7,0,0,1,0.0032326974906027317,38.31239318847656,0.026087580248713493,52.5704630231113,57.992801666259766,0.1,0.3592430651187897,0.39784905314445496,-1.0503993034362793,-0.09193119406700134
1977,8,0,0,1,0.003266967134550214,38.31494903564453,0.026085548102855682,52.57415418742188,57.992801666259766,0.1,0.3592430651187897,0.39784905314445496,-1.0503993034362793,-0.09193119406700134
1977,9,1,0,1,0.011675342917442322,42.69684982299805,0.023261845111846924,65.39152320870167,16.730928421020508,0.1,0.4994821548461914,0.36667945981025696,-0.20885911583900452,-0.2211667150259018
1977,10,0,0,1,0.011703282594680786,42.69017028808594,0.023264724761247635,65.3821540038357,16.730928421020508,0.1,0.4994821548461914,0.36667945981025696,-0.20885911583900452,-0.2211667150259018
1977,11,0,0,1,0.011720617301762104,42.689517974853516,0.023264607414603233,65.37847554317977,16.730928421020508,0.1,0.4994821548461914,0.36667945981025696,-0.20885911583900452,-0.2211667150259018
1977,12,1,0,1,0.011766347102820873,40.15216064453125,0.02473345212638378,55.964686027251034,29.602602005004883,0.1,0.3788115084171295,0.3962600827217102,-0.5093814730644226,0.17384222149848938
1977,13,0,0,1,0.01174890622496605,40.154293060302734,0.024732645601034164,55.96847831299427,29.602602005004883,0.1,0.3788115084171295,0.3962600827217102,-0.5093814730644226,0.17384222149848938
1977,14,0,0,1,0.011713041923940182,40.1558723449707,0.024732714518904686,55.971681736260784,29.602602005004883,0.1,0.3788115084171295,0.3962600827217102,-0.5093814730644226,0.17384222149848938
1978,0,0,1,1,0.008876701816916466,35.78267288208008,0.027836600318551064,50.29214038047237,24.463159561157227,0.1,0.6586448550224304,0.42651575803756714,0.33659136295318604,0.29075708985328674
1978,1,0,0,1,0.008870226331055164,35.783817291259766,0.027835870161652565,50.292814089270884,24.463159561157227,0.1,0.6586448550224304,0.42651575803756714,0.33659136295318604,0.29075708985328674
1978,2,0,0,1,0.008857340551912785,35.786285400390625,0.027834268286824226,50.29451021931337,24.463159561157227,0.1,0.6586448550224304,0.42651575803756714,0.33659136295318604,0.29075708985328674
1978,3,1,0,1,0.0062532792799174786,40.47159957885742,0.024660423398017883,60.225847610590364,20.612089157104492,0.1,0.5905104279518127,0.43058663606643677,0.2036866396665573,0.3145802617073059
1978,4,0,0,1,0.006223129108548164,40.473453521728516,0.02465975657105446,60.22611785573981,20.612089157104492,0.1,0.5905104279518127,0.43058663606643677,0.2036866396665573,0.3145802617073059
1978,5,0,0,1,0.006193829234689474,40.47652816772461,0.024658331647515297,60.2274218226687,20.612089157104492,0.1,0.5905104279518127,0.43058663606643677,0.2036866396665573,0.3145802617073059
1978,6,1,0,1,0.013875807635486126,40.45472717285156,0.024482164531946182,61.06793251383288,22.61734390258789,0.1,0.5860769748687744,0.36266711354255676,0.12334133684635162,0.39229127764701843
1978,7,0,0,1,0.013908760622143745,40.45265197753906,0.024482300505042076,61.068898071521936,22.61734390258789,0.1,0.5860769748687744,0.36266711354255676,0.12334133684635162,0.39229127764701843
1978,8,0,0,1,0.013943501748144627,40.450233459472656,0.02448257990181446,61.06980808549372,22.61734390258789,0.1,0.5860769748687744,0.36266711354255676,0.12334133684635162,0.39229127764701843
1978,9,1,0,1,0.011460806243121624,34.66184997558594,0.02866131067276001,50.29909505441947,18.45351219177246,0.1,0.6568496823310852,0.3567848801612854,-0.3147342801094055,-0.1162538230419159
1978,10,0,0,1,0.011441073380410671,34.65976333618164,0.02866368182003498,50.2986615090491,18.45351219177246,0.1,0.6568496823310852,0.3567848801612854,-0.3147342801094055,-0.1162538230419159
1978,11,0,0,1,0.01142506580799818,34.65884017944336,0.02866497077047825,50.2974834343772,18.45351219177246,0.1,0.6568496823310852,0.3567848801612854,-0.3147342801094055,-0.1162538230419159
1978,12,1,0,1,0.0022043969947844744,41.317169189453125,0.024197133257985115,60.52062643200361,6.853489875793457,0.1,0.41599828004837036,0.3710911273956299,-0.09486868232488632,-0.08079177886247635
1978,13,0,0,1,0.002207367215305567,41.31964111328125,0.02419566921889782,60.52390135952232,6.853489875793457,0.1,0.41599828004837036,0.3710911273956299,-0.09486868232488632,-0.08079177886247635
1978,14,0,0,1,0.0022155370097607374,41.32086181640625,0.024194911122322083,60.52529331104595,6.853489875793457,0.1,0.41599828004837036,0.3710911273956299,-0.09486868232488632,-0.08079177886247635
1979,0,0,1,1,0.013933963142335415,38.71809768676758,0.025578198954463005,53.4733954696845,17.156917572021484,0.1,0.6427099704742432,0.3968423008918762,-0.01798209361732006,-0.31142523884773254
1979,1,0,0,1,0.013926930725574493,38.71809005737305,0.0255784559994936,53.47337949152418,17.156917572021484,0.1,0.6427099704742432,0.3968423008918762,-0.01798209361732006,-0.31142523884773254
1979,2,0,0,1,0.013912936672568321,38.71807098388672,0.02557896450161934,53.473310252939775,17.156917572021484,0.1,0.6427099704742432,0.3968423008918762,-0.01798209361732006,-0.31142523884773254
1979,3,1,0,1,0.015387535095214844,44.05174255371094,0.022433415055274963,66.0455797009987,21.349214553833008,0.1,0.4999423921108246,0.41640761494636536,-0.22025656700134277,-0.31962648034095764
1979,4,0,0,1,0.015368834137916565,44.05048370361328,0.022434700280427933,66.04548626486388,21.349214553833008,0.1,0.4999423921108246,0.41640761494636536,-0.22025656700134277,-0.31962648034095764
1979,5,0,0,1,0.015346514992415905,44.048892974853516,0.02243627980351448,66.04540095384125,21.349214553833008,0.1,0.4999423921108246,0.41640761494636536,-0.22025656700134277,-0.31962648034095764
1979,6,1,0,1,0.015190651640295982,44.72694778442383,0.02210140787065029,66.09447491533226,11.115926742553711,0.1,0.49153417348861694,0.4022168517112732,0.049952808767557144,-0.1958373337984085
1979,7,0,0,1,0.015192695893347263,44.72657775878906,0.022101521492004395,66.09452780540244,11.115926742553711,0.1,0.49153417348861694,0.4022168517112732,0.049952808767557144,-0.1958373337984085
1979,8,0,0,1,0.015197410248219967,44.72644805908203,0.022101428359746933,66.09465799670507,11.115926742553711,0.1,0.49153417348861694,0.4022168517112732,0.049952808767557144,-0.1958373337984085
1979,9,1,0,1,0.009355736896395683,41.15443801879883,0.024192605167627335,59.36757686770575,25.319292068481445,0.1,0.6060913801193237,0.413918673992157,-0.4495042860507965,0.09934137761592865
1979,10,0,0,1,0.009356498718261719,41.153846740722656,0.02419293485581875,59.36703854997247,25.319292068481445,0.1,0.6060913801193237,0.413918673992157,-0.4495042860507965,0.09934137761592865
1979,11,0,0,1,0.009347601793706417,41.15397262573242,0.024193063378334045,59.366086670557536,25.319292068481445,0.1,0.6060913801193237,0.413918673992157,-0.4495042860507965,0.09934137761592865
1979,12,1,0,1,0.018556902185082436,44.32856369018555,0.022173726931214333,66.03265958700969,17.1252498626709,0.1,0.49361953139305115,0.41252124309539795,-0.04060034453868866,-0.3087098300457001
1979,13,0,0,1,0.018552569672465324,44.328269958496094,0.0221740510314703,66.0331468934604,17.1252498626709,0.1,0.49361953139305115,0.41252124309539795,-0.04060034453868866,-0.3087098300457001
1979,14,0,0,1,0.018559535965323448,44.325767517089844,0.02217501774430275,66.03111649736437,17.1252498626709,0.1,0.49361953139305115,0.41252124309539795,-0.04060034453868866,-0.3087098300457001
1980,0,0,1,1,0.012942390516400337,60.0057258605957,0.016526084393262863,92.75046673599574,4.8366217613220215,0.1,0.49847227334976196,0.5246604681015015,-0.029438350349664688,0.08286480605602264
1980,1,0,0,1,0.012940514832735062,60.00584411621094,0.01652609184384346,92.7506510087115,4.8366217613220215,0.1,0.49847227334976196,0.5246604681015015,-0.029438350349664688,0.08286480605602264
1980,2,0,0,1,0.012936593033373356,60.00608825683594,0.016526108607649803,92.75105961604095,4.8366217613220215,0.1,0.49847227334976196,0.5246604681015015,-0.029438350349664688,0.08286480605602264
1980,3,1,0,1,0.006196065805852413,48.171424865722656,0.020719384774565697,76.7914664024138,32.98915100097656,0.1,0.6016240119934082,0.41334274411201477,0.24599187076091766,0.5470386743545532
1980,4,0,0,1,0.0062150415033102036,48.17080307006836,0.020719408988952637,76.79056573426179,32.98915100097656,0.1,0.6016240119934082,0.41334274411201477,0.24599187076091766,0.5470386743545532
1980,5,0,0,1,0.006251981016248465,48.17050552368164,0.02071905881166458,76.79000008152853,32.98915100097656,0.1,0.6016240119934082,0.41334274411201477,0.24599187076091766,0.5470386743545532
1980,6,1,0,1,0.008864975534379482,58.985321044921875,0.016886884346604347,91.7670955174755,45.66584396362305,0.1,0.45131340622901917,0.4184650182723999,0.5512572526931763,0.6208814382553101
1980,7,0,0,1,0.00887093972414732,58.98163604736328,0.016887851059436798,91.7611980706714,45.66584396362305,0.1,0.45131340622901917,0.4184650182723999,0.5512572526931763,0.6208814382553101
1980,8,0,0,1,0.008877306245267391,58.977989196777344,0.016888799145817757,91.75478388945487,45.66584396362305,0.1,0.45131340622901917,0.4184650182723999,0.5512572526931763,0.6208814382553101
1980,9,1,0,1,0.01284107193350792,63.19529724121094,0.015694035217165947,98.9585403183895,24.20070457458496,0.1,0.542888879776001,0.4692811667919159,-0.1727200448513031,0.4046962261199951
1980,10,0,0,1,0.012824010103940964,63.19916915893555,0.01569341868162155,98.96383034553226,24.20070457458496,0.1,0.542888879776001,0.4692811667919159,-0.1727200448513031,0.4046962261199951
1980,11,0,0,1,0.012801561504602432,63.19927215576172,0.015693843364715576,98.96589178510021,24.20070457458496,0.1,0.542888879776001,0.4692811667919159,-0.1727200448513031,0.4046962261199951
1980,12,1,0,1,0.012816453352570534,58.55665969848633,0.01693779230117798,91.63227914660449,30.82738494873047,0.1,0.5580302476882935,0.5025511384010315,-0.17467162013053894,-0.5325859189033508
1980,13,0,0,1,0.01282565575093031,58.555423736572266,0.016937950626015663,91.6323182457528,30.82738494873047,0.1,0.5580302476882935,0.5025511384010315,-0.17467162013053894,-0.5325859189033508
1980,14,0,0,1,0.012829937040805817,58.55287170410156,0.016938595101237297,91.6300192725319,30.82738494873047,0.1,0.5580302476882935,0.5025511384010315,-0.17467162013053894,-0.5325859189033508
1981,0,0,1,1,0.010869639925658703,60.69707489013672,0.016378218308091164,93.83337844069628,22.686403274536133,0.1,0.4645904004573822,0.5097048282623291,-0.154325932264328,0.38252225518226624
1981,1,0,0,1,0.010860196314752102,60.697635650634766,0.016378235071897507,93.83421485004719,22.686403274536133,0.1,0.4645904004573822,0.5097048282623291,-0.154325932264328,0.38252225518226624
1981,2,0,0,1,0.010842613875865936,60.6988525390625,0.016378220170736313,93.83645354843885,22.686403274536133,0.1,0.4645904004573822,0.5097048282623291,-0.154325932264328,0.38252225518226624
1981,3,1,0,1,0.008787558414041996,47.53203201293945,0.02095736935734749,75.61988700911932,28.71994400024414,0.1,0.43515366315841675,0.5549855828285217,-0.32112812995910645,-0.41176390647888184
1981,4,0,0,1,0.008773754350841045,47.534481048583984,0.02095654420554638,75.62356188244836,28.71994400024414,0.1,0.43515366315841675,0.5549855828285217,-0.32112812995910645,-0.41176390647888184
1981,5,0,0,1,0.008751586079597473,47.53515625,0.020956654101610184,75.6255326138165,28.71994400024414,0.1,0.43515366315841675,0.5549855828285217,-0.32112812995910645,-0.41176390647888184
1981,6,1,0,1,0.007973626255989075,46.42939376831055,0.02146971970796585,74.87358202825101,10.444024085998535,0.1,0.5686572790145874,0.3664425313472748,-0.1808973252773285,0.057748422026634216
1981,7,0,0,1,0.007970199920237064,46.42924118041992,0.021469850093126297,74.87416678974365,10.444024085998535,0.1,0.5686572790145874,0.3664425313472748,-0.1808973252773285,0.057748422026634216
1981,8,0,0,1,0.007964587770402431,46.42812728881836,0.021470461040735245,74.87305470652294,10.444024085998535,0.1,0.5686572790145874,0.3664425313472748,-0.1808973252773285,0.057748422026634216
1981,9,1,0,1,0.015111694112420082,47.092403411865234,0.020993763580918312,75.97090308175706,26.98845672607422,0.1,0.5912588834762573,0.5333679914474487,-0.4647034704685211,0.1575956493616104
1981,10,0,0,1,0.01509177591651678,47.08979415893555,0.02099555917084217,75.96821020151698,26.98845672607422,0.1,0.5912588834762573,0.5333679914474487,-0.4647034704685211,0.1575956493616104
1981,11,0,0,1,0.01506269071251154,47.08652877807617,0.02099793590605259,75.9651359289282,26.98845672607422,0.1,0.5912588834762573,0.5333679914474487,-0.4647034704685211,0.1575956493616104
1981,12,1,0,1,0.0022570937871932983,56.65091323852539,0.01764746941626072,88.16659577703629,59.116943359375,0.1,0.5737400650978088,0.43113741278648376,0.9907897710800171,-0.4167081117630005
1981,13,0,0,1,0.0022488711401820183,56.650062561035156,0.017647767439484596,88.16431539508055,59.116943359375,0.1,0.5737400650978088,0.43113741278648376,0.9907897710800171,-0.4167081117630005
1981,14,0,0,1,0.0022186129353940487,56.652748107910156,0.017647050321102142,88.16807265876368,59.116943359375,0.1,0.5737400650978088,0.43113741278648376,0.9907897710800171,-0.4167081117630005
1982,0,0,1,1,0.004618903622031212,52.185081481933594,0.019142134115099907,80.87678133644184,43.91924285888672,0.1,0.4491371512413025,0.3782101273536682,-0.7896051406860352,0.11906524002552032
1982,1,0,0,1,0.004639991093426943,52.185890197753906,0.019141649827361107,80.87767075355288,43.91924285888672,0.1,0.4491371512413025,0.3782101273536682,-0.7896051406860352,0.11906524002552032
1982,2,0,0,1,0.004677280783653259,52.18777847290039,0.01914062537252903,80.88033912226292,43.91924285888672,0.1,0.4491371512413025,0.3782101273536682,-0.7896051406860352,0.11906524002552032
1982,3,1,0,1,0.012480596080422401,53.38330078125,0.018587123602628708,83.79809854325603,12.216346740722656,0.1,0.5121198892593384,0.5523940324783325,-0.06013386324048042,-0.21382039785385132
1982,4,0,0,1,0.012463318184018135,53.38356399536133,0.01858743280172348,83.7984974766217,12.216346740722656,0.1,0.5121198892593384,0.5523940324783325,-0.06013386324048042,-0.21382039785385132
1982,5,0,0,1,0.012447729706764221,53.382991790771484,0.01858799159526825,83.79749034068047,12.216346740722656,0.1,0.5121198892593384,0.5523940324783325,-0.06013386324048042,-0.21382039785385132
1982,6,1,0,1,0.01591387391090393,49.2318115234375,0.02005648799240589,77.52152634856716,14.773470878601074,0.1,0.3996814489364624,0.42302823066711426,-0.14484277367591858,-0.22621037065982819
1982,7,0,0,1,0.015925683081150055,49.2337646484375,0.020055316388607025,77.52350768909093,14.773470878601074,0.1,0.3996814489364624,0.42302823066711426,-0.14484277367591858,-0.22621037065982819
1982,8,0,0,1,0.0159408301115036,49.23615646362305,0.020053857937455177,77.52607686616525,14.773470878601074,0.1,0.3996814489364624,0.42302823066711426,-0.14484277367591858,-0.22621037065982819
1982,9,1,0,1,0.007058362942188978,56.911224365234375,0.017527511343359947,89.01614290509617,16.35064697265625,0.1,0.5714995265007019,0.4285200834274292,0.16594339907169342,-0.24665936827659607
1982,10,0,0,1,0.007055466994643211,56.91213607788086,0.01752726547420025,89.01694729775237,16.35064697265625,0.1,0.5714995265007019,0.4285200834274292,0.16594339907169342,-0.24665936827659607
1982,11,0,0,1,0.0070580970495939255,56.91372299194336,0.017526743933558464,89.01902845447033,16.35064697265625,0.1,0.5714995265007019,0.4285200834274292,0.16594339907169342,-0.24665936827659607
1982,12,1,0,1,0.017334310337901115,51.122589111328125,0.019269142299890518,80.87192643856153,21.728309631347656,0.1,0.5389778017997742,0.5540165901184082,-0.2618347704410553,-0.29582950472831726
1982,13,0,0,1,0.0173305943608284,51.12040710449219,0.019270088523626328,80.86927080630609,21.728309631347656,0.1,0.5389778017997742,0.5540165901184082,-0.2618347704410553,-0.29582950472831726
1982,14,0,0,1,0.017332153394818306,51.11758041381836,0.01927109993994236,80.865713994149,21.728309631347656,0.1,0.5389778017997742,0.5540165901184082,-0.2618347704410553,-0.29582950472831726
1983,0,0,1,1,0.01438141893595457,43.400413513183594,0.02280420809984207,63.626241884074034,43.52058029174805,0.1,0.4396534860134125,0.38335779309272766,-0.4743126928806305,0.6333693265914917
1983,1,0,0,1,0.01435515470802784,43.399776458740234,0.02280540205538273,63.626347451863154,43.52058029174805,0.1,0.4396534860134125,0.38335779309272766,-0.4743126928806305,0.6333693265914917
1983,2,0,0,1,0.01430079061537981,43.39841079711914,0.022807897999882698,63.62661891350091,43.52058029174805,0.1,0.4396534860134125,0.38335779309272766,-0.4743126928806305,0.6333693265914917
1983,3,1,0,1,0.015630297362804413,42.068450927734375,0.023482181131839752,61.114675511187244,43.21321105957031,0.1,0.4159754514694214,0.4149506092071533,-0.4816190004348755,0.620773196220398
1983,4,0,0,1,0.015624837949872017,42.072105407714844,0.02348034270107746,61.11666527404039,43.21321105957031,0.1,0.4159754514694214,0.4149506092071533,-0.4816190004348755,0.620773196220398
1983,5,0,0,1,0.015618156641721725,42.074989318847656,0.023478977382183075,61.11834206291102,43.21321105957031,0.1,0.4159754514694214,0.4149506092071533,-0.4816190004348755,0.620773196220398
1983,6,1,0,1,0.00843255128711462,37.019920349121094,0.026916613802313805,51.79170137963049,14.294572830200195,0.1,0.3541055917739868,0.41469040513038635,0.22675681114196777,-0.12700413167476654
1983,7,0,0,1,0.008438349701464176,37.022804260253906,0.026914386078715324,51.794734325117794,14.294572830200195,0.1,0.3541055917739868,0.41469040513038635,0.22675681114196777,-0.12700413167476654
1983,8,0,0,1,0.008447266183793545,37.02236557006836,0.026914503425359726,51.79533895803241,14.294572830200195,0.1,0.3541055917739868,0.41469040513038635,0.22675681114196777,-0.12700413167476654
1983,9,1,0,1,0.017813587561249733,43.69768142700195,0.022524284198880196,63.873989742249904,23.390230178833008,0.1,0.441530704498291,0.39003702998161316,-0.10944803059101105,-0.41095203161239624
1983,10,0,0,1,0.017787979915738106,43.6992301940918,0.02252451330423355,63.87520566634348,23.390230178833008,0.1,0.441530704498291,0.39003702998161316,-0.10944803059101105,-0.41095203161239624
1983,11,0,0,1,0.017758820205926895,43.70001220703125,0.022525276988744736,63.87602644127721,23.390230178833008,0.1,0.441530704498291,0.39003702998161316,-0.10944803059101105,-0.41095203161239624
1983,12,1,0,1,0.014971273019909859,38.03784942626953,0.025996621698141098,55.666202842914714,3.171722173690796,0.1,0.6234369277954102,0.43432462215423584,0.05630936473608017,-0.012442498467862606
1983,13,0,0,1,0.014969771727919579,38.03712463378906,0.02599717676639557,55.66533708229813,3.171722173690796,0.1,0.6234369277954102,0.43432462215423584,0.05630936473608017,-0.012442498467862606
1983,14,0,0,1,0.014968332834541798,38.03715133666992,0.025997214019298553,55.665365940551474,3.171722173690796,0.1,0.6234369277954102,0.43432462215423584,0.05630936473608017,-0.012442498467862606
1984,0,0,1,1,0.007967706769704819,42.50090789794922,0.023454342037439346,65.56126173372346,31.569433212280273,0.1,0.503119170665741,0.428676038980484,-0.08102501928806305,0.5682421326637268
1984,1,0,0,1,0.007953962311148643,42.502235412597656,0.023453865200281143,65.56137782337377,31.569433212280273,0.1,0.503119170665741,0.428676038980484,-0.08102501928806305,0.5682421326637268
1984,2,0,0,1,0.007927385158836842,42.50515365600586,0.023452751338481903,65.56177012937214,31.569433212280273,0.1,0.503119170665741,0.428676038980484,-0.08102501928806305,0.5682421326637268
1984,3,1,0,1,0.011292035691440105,43.85087203979492,0.022659635171294212,65.13828828924471,36.708229064941406,0.1,0.5493493676185608,0.3896695375442505,-0.17266049981117249,0.6447021961212158
1984,4,0,0,1,0.011318241246044636,43.85009002685547,0.022659368813037872,65.13779434317551,36.708229064941406,0.1,0.5493493676185608,0.3896695375442505,-0.17266049981117249,0.6447021961212158
1984,5,0,0,1,0.011347251944243908,43.849300384521484,0.02265903167426586,65.13745451262982,36.708229064941406,0.1,0.5493493676185608,0.3896695375442505,-0.17266049981117249,0.6447021961212158
1984,6,1,0,1,0.018327338621020317,42.63802719116211,0.02306264452636242,64.46430067423418,38.57207107543945,0.1,0.4626765549182892,0.4245587885379791,-0.2862315773963928,-0.6402404308319092
1984,7,0,0,1,0.018347371369600296,42.639251708984375,0.023061135783791542,64.46564367791801,38.57207107543945,0.1,0.4626765549182892,0.4245587885379791,-0.2862315773963928,-0.6402404308319092
1984,8,0,0,1,0.01836617849767208,42.63704299926758,0.023061532527208328,64.46550821391388,38.57207107543945,0.1,0.4626765549182892,0.4245587885379791,-0.2862315773963928,-0.6402404308319092
1984,9,1,0,1,0.006028525996953249,35.02245330810547,0.028501272201538086,49.877641444777794,36.77313995361328,0.1,0.6591314077377319,0.43243515491485596,0.534676730632782,0.40143513679504395
1984,10,0,0,1,0.006041979417204857,35.02212142944336,0.02850131131708622,49.87603818431723,36.77313995361328,0.1,0.6591314077377319,0.43243515491485596,0.534676730632782,0.40143513679504395
1984,11,0,0,1,0.006081809289753437,35.025630950927734,0.028497768566012383,49.87820678084926,36.77313995361328,0.1,0.6591314077377319,0.43243515491485596,0.534676730632782,0.40143513679504395
1984,12,1,0,1,0.006040098611265421,38.75347137451172,0.025757113471627235,53.930127318762004,4.487145900726318,0.1,0.3672386109828949,0.39257535338401794,0.0725821852684021,-0.03725389763712883
1984,13,0,0,1,0.00603844178840518,38.750675201416016,0.025758996605873108,53.92627580369973,4.487145900726318,0.1,0.3672386109828949,0.39257535338401794,0.0725821852684021,-0.03725389763712883
1984,14,0,0,1,0.006038483697921038,38.74938201904297,0.025759855285286903,53.924569612114794,4.487145900726318,0.1,0.3672386109828949,0.39257535338401794,0.0725821852684021,-0.03725389763712883
1985,0,0,1,1,0.007068787235766649,41.892330169677734,0.023811154067516327,59.879740155361155,35.43342971801758,0.1,0.6050631999969482,0.3936512768268585,0.5299670696258545,-0.3663133382797241
1985,1,0,0,1,0.0070890216156840324,41.89256286621094,0.023810680955648422,59.88008744817928,35.43342971801758,0.1,0.6050631999969482,0.3936512768268585,0.5299670696258545,-0.3663133382797241
1985,2,0,0,1,0.0071261171251535416,41.89276885986328,0.02380993589758873,59.88104252420133,35.43342971801758,0.1,0.6050631999969482,0.3936512768268585,0.5299670696258545,-0.3663133382797241
1985,3,1,0,1,0.008759970776736736,42.638614654541016,0.023363107815384865,63.9836696342603,42.333473205566406,0.1,0.5549263954162598,0.3706762492656708,0.6485374569892883,0.41453173756599426
1985,4,0,0,1,0.008774347603321075,42.63904571533203,0.023362575098872185,63.9842796802019,42.333473205566406,0.1,0.5549263954162598,0.3706762492656708,0.6485374569892883,0.41453173756599426
1985,5,0,0,1,0.008769947104156017,42.63913345336914,0.023362617939710617,63.986331045003816,42.333473205566406,0.1,0.5549263954162598,0.3706762492656708,0.6485374569892883,0.41453173756599426
1985,6,1,0,1,0.01049173902720213,40.94697952270508,0.024287782609462738,64.36737309759619,6.667878150939941,0.1,0.5096489787101746,0.4379023313522339,-0.12097777426242828,0.007880277000367641
1985,7,0,0,1,0.01051274873316288,40.950599670410156,0.024285098537802696,64.36980025936356,6.667878150939941,0.1,0.5096489787101746,0.4379023313522339,-0.12097777426242828,0.007880277000367641
1985,8,0,0,1,0.01052008755505085,40.95361328125,0.02428312413394451,64.37277947441436,6.667878150939941,0.1,0.5096489787101746,0.4379023313522339,-0.12097777426242828,0.007880277000367641
1985,9,1,0,1,0.010103066451847553,38.33077621459961,0.025955889374017715,54.77059599227682,32.74410629272461,0.1,0.6354034543037415,0.4246963858604431,-0.45503535866737366,0.38390272855758667
1985,10,0,0,1,0.010124963708221912,38.332603454589844,0.025954077020287514,54.77098153916939,32.74410629272461,0.1,0.6354034543037415,0.4246963858604431,-0.45503535866737366,0.38390272855758667
1985,11,0,0,1,0.01015833206474781,38.33451461791992,0.02595190517604351,54.76993107633081,32.74410629272461,0.1,0.6354034543037415,0.4246963858604431,-0.45503535866737366,0.38390272855758667
1985,12,1,0,1,0.003719470463693142,37.259857177734375,0.026819977909326553,53.87793222372967,24.075233459472656,0.1,0.6389154195785522,0.36126044392585754,0.4376731216907501,0.007150490302592516
1985,13,0,0,1,0.003722104709595442,37.2565803527832,0.02682230994105339,53.87543433087731,24.075233459472656,0.1,0.6389154195785522,0.36126044392585754,0.4376731216907501,0.007150490302592516
1985,14,0,0,1,0.0037522169295698404,37.25483703613281,0.026823263615369797,53.87525051241461,24.075233459472656,0.1,0.6389154195785522,0.36126044392585754,0.4376731216907501,0.007150490302592516
1986,0,0,1,1,0.006081764120608568,56.259246826171875,0.017742013558745384,87.98760862813674,57.9966926574707,0.1,0.4215075969696045,0.4691983461380005,0.07012888789176941,1.0521507263183594
1986,1,0,0,1,0.006057367194443941,56.25923156738281,0.017742281779646873,87.98778888178244,57.9966926574707,0.1,0.4215075969696045,0.4691983461380005,0.07012888789176941,1.0521507263183594
1986,2,0,0,1,0.0060076336376369,56.25918197631836,0.017742829397320747,87.98809170956982,57.9966926574707,0.1,0.4215075969696045,0.4691983461380005,0.07012888789176941,1.0521507263183594
1986,3,1,0,1,0.016484735533595085,61.023075103759766,0.016166090965270996,95.19997191191548,30.202306747436523,0.1,0.5529453158378601,0.4391479194164276,-0.4796037971973419,-0.26744547486305237
1986,4,0,0,1,0.016475895419716835,61.02097702026367,0.01616688258945942,95.1967392685306,30.202306747436523,0.1,0.5529453158378601,0.4391479194164276,-0.4796037971973419,-0.26744547486305237
1986,5,0,0,1,0.016488756984472275,61.01947784423828,0.016166936606168747,95.193675634223,30.202306747436523,0.1,0.5529453158378601,0.4391479194164276,-0.4796037971973419,-0.26744547486305237
1986,6,1,0,1,0.007424303330481052,46.88888168334961,0.021268321201205254,74.61044013511489,20.10536003112793,0.1,0.424788236618042,0.3747442066669464,0.21436740458011627,0.2960994839668274
1986,7,0,0,1,0.007417498156428337,46.89190673828125,0.021267056465148926,74.61380496890379,20.10536003112793,0.1,0.424788236618042,0.3747442066669464,0.21436740458011627,0.2960994839668274
1986,8,0,0,1,0.007400890812277794,46.89080810546875,0.021267816424369812,74.61377385965137,20.10536003112793,0.1,0.424788236618042,0.3747442066669464,0.21436740458011627,0.2960994839668274
1986,9,1,0,1,0.017749229446053505,61.89324188232422,0.015904348343610764,96.49775624719324,24.56818199157715,0.1,0.550836443901062,0.44805270433425903,0.4012245535850525,0.1963532269001007
1986,10,0,0,1,0.017759069800376892,61.89502716064453,0.015903610736131668,96.49936065035718,24.56818199157715,0.1,0.550836443901062,0.44805270433425903,0.4012245535850525,0.1963532269001007
1986,11,0,0,1,0.017767591401934624,61.895328521728516,0.01590329222381115,96.50053146471532,24.56818199157715,0.1,0.550836443901062,0.44805270433425903,0.4012245535850525,0.1963532269001007
1986,12,1,0,1,0.010851158760488033,62.996543884277344,0.015780705958604813,97.88927902071138,14.608267784118652,0.1,0.5430905222892761,0.47856447100639343,-0.1969512403011322,-0.1782025545835495
1986,13,0,0,1,0.010864883661270142,62.99587631225586,0.01578063704073429,97.89047488113567,14.608267784118652,0.1,0.5430905222892761,0.47856447100639343,-0.1969512403011322,-0.1782025545835495
1986,14,0,0,1,0.010860507376492023,62.994606018066406,0.01578103005886078,97.89056412562252,14.608267784118652,0.1,0.5430905222892761,0.47856447100639343,-0.1969512403011322,-0.1782025545835495
1987,0,0,1,1,0.007287357468158007,60.19514846801758,0.016568582504987717,92.77506159706172,19.626543045043945,0.1,0.5647702217102051,0.44917064905166626,-0.06364334374666214,0.35112497210502625
1987,1,0,0,1,0.007293743547052145,60.194950103759766,0.016568560153245926,92.77474095453428,19.626543045043945,0.1,0.5647702217102051,0.44917064905166626,-0.06364334374666214,0.35112497210502625
1987,2,0,0,1,0.007305681239813566,60.19453048706055,0.016568530350923538,92.77392332612104,19.626543045043945,0.1,0.5647702217102051,0.44917064905166626,-0.06364334374666214,0.35112497210502625
1987,3,1,0,1,0.007513456977903843,65.7249526977539,0.015172036364674568,101.55869778010623,16.61890411376953,0.1,0.5269267559051514,0.45224621891975403,-0.13464047014713287,0.27050647139549255
1987,4,0,0,1,0.007528205867856741,65.724365234375,0.015172003768384457,101.5574490390535,16.61890411376953,0.1,0.5269267559051514,0.45224621891975403,-0.13464047014713287,0.27050647139549255
1987,5,0,0,1,0.007542469073086977,65.72349548339844,0.015172041952610016,101.5560658540417,16.61890411376953,0.1,0.5269267559051514,0.45224621891975403,-0.13464047014713287,0.27050647139549255
1987,6,1,0,1,0.012728618457913399,53.853004455566406,0.01841924898326397,83.7840859665991,68.62394714355469,0.1,0.5703731179237366,0.4012756943702698,0.29741528630256653,-1.2117422819137573
1987,7,0,0,1,0.01270670909434557,53.85380935668945,0.018419485539197922,83.78339297898013,68.62394714355469,0.1,0.5703731179237366,0.4012756943702698,0.29741528630256653,-1.2117422819137573
1987,8,0,0,1,0.012655728496611118,53.85887908935547,0.018418941646814346,83.78797606271469,68.62394714355469,0.1,0.5703731179237366,0.4012756943702698,0.29741528630256653,-1.2117422819137573
1987,9,1,0,1,0.0042426614090800285,51.82948684692383,0.019276678562164307,81.37891021535734,31.54197120666504,0.1,0.4414513111114502,0.5409798622131348,0.47111985087394714,-0.32701271772384644
1987,10,0,0,1,0.00428470503538847,51.8213996887207,0.019279342144727707,81.36763720525747,31.54197120666504,0.1,0.4414513111114502,0.5409798622131348,0.47111985087394714,-0.32701271772384644
1987,11,0,0,1,0.004338169936090708,51.8156623840332,0.01928103156387806,81.36139769147826,31.54197120666504,0.1,0.4414513111114502,0.5409798622131348,0.47111985087394714,-0.32701271772384644
1987,12,1,0,1,0.016328448429703712,65.54364013671875,0.015054970979690552,101.13181123814441,26.770957946777344,0.1,0.5075635313987732,0.4331202805042267,-0.41694626212120056,-0.2511497735977173
1987,13,0,0,1,0.016327692195773125,65.5462875366211,0.015054380521178246,101.13521186139751,26.770957946777344,0.1,0.5075635313987732,0.4331202805042267,-0.41694626212120056,-0.2511497735977173
1987,14,0,0,1,0.0163401011377573,65.54447937011719,0.015054491348564625,101.13531664613804,26.770957946777344,0.1,0.5075635313987732,0.4331202805042267,-0.41694626212120056,-0.2511497735977173
1988,0,0,1,1,0.0016479340847581625,47.37175369262695,0.02110675908625126,75.46482992364412,42.93923568725586,0.1,0.4172987639904022,0.38420140743255615,-0.5241437554359436,0.5786075592041016
1988,1,0,0,1,0.0016253862995654345,47.3716926574707,0.021106865257024765,75.46466020157142,42.93923568725586,0.1,0.4172987639904022,0.38420140743255615,-0.5241437554359436,0.5786075592041016
1988,2,0,0,1,0.0015847739996388555,47.37150192260742,0.021107086911797523,75.46435788602044,42.93923568725586,0.1,0.4172987639904022,0.38420140743255615,-0.5241437554359436,0.5786075592041016
1988,3,1,0,1,0.016754992306232452,56.714237213134766,0.01738649047911167,88.21461252601992,18.515043258666992,0.1,0.5326969623565674,0.5340515971183777,-0.3335683047771454,0.045351482927799225
1988,4,0,0,1,0.016734261065721512,56.71608352661133,0.017386527732014656,88.2173883609179,18.515043258666992,0.1,0.5326969623565674,0.5340515971183777,-0.3335683047771454,0.045351482927799225
1988,5,0,0,1,0.01671428605914116,56.71697998046875,0.01738683506846428,88.21845380608323,18.515043258666992,0.1,0.5326969623565674,0.5340515971183777,-0.3335683047771454,0.045351482927799225
1988,6,1,0,1,0.022101016715168953,57.78620147705078,0.01688764989376068,89.96589807764349,27.305931091308594,0.1,0.5622326135635376,0.5030093789100647,0.07536274939775467,-0.4907182455062866
1988,7,0,0,1,0.022104356437921524,57.784339904785156,0.016888068988919258,89.96303372992217,27.305931091308594,0.1,0.5622326135635376,0.5030093789100647,0.07536274939775467,-0.4907182455062866
1988,8,0,0,1,0.022118961438536644,57.782623291015625,0.016888024285435677,89.96028262028672,27.305931091308594,0.1,0.5622326135635376,0.5030093789100647,0.07536274939775467,-0.4907182455062866
1988,9,1,0,1,0.010683652944862843,43.36983108520508,0.022926287725567818,70.64909919162997,26.831575393676758,0.1,0.39916080236434937,0.5389330983161926,-0.3121163845062256,-0.37493714690208435
1988,10,0,0,1,0.010674746707081795,43.3671989440918,0.022927897050976753,70.64644964262988,26.831575393676758,0.1,0.39916080236434937,0.5389330983161926,-0.3121163845062256,-0.37493714690208435
1988,11,0,0,1,0.010658002458512783,43.365596771240234,0.022929154336452484,70.64520395845116,26.831575393676758,0.1,0.39916080236434937,0.5389330983161926,-0.3121163845062256,-0.37493714690208435
1988,12,1,0,1,0.008430193178355694,56.71821594238281,0.01756848208606243,88.35397484416667,16.55550765991211,0.1,0.5790138244628906,0.4555237293243408,0.2814927399158478,-0.10662268102169037
1988,13,0,0,1,0.008424284867942333,56.717262268066406,0.017568863928318024,88.35235359708108,16.55550765991211,0.1,0.5790138244628906,0.4555237293243408,0.2814927399158478,-0.10662268102169037
1988,14,0,0,1,0.008414309471845627,56.71763610839844,0.01756889559328556,88.35323327982042,16.55550765991211,0.1,0.5790138244628906,0.4555237293243408,0.2814927399158478,-0.10662268102169037
1989,0,0,1,1,0.010167699307203293,44.07837677001953,0.022569892928004265,66.2277983454736,41.51814270019531,0.1,0.49413853883743286,0.38750001788139343,-0.5327543020248413,-0.5347986221313477
1989,1,0,0,1,0.01016630046069622,44.07878875732422,0.02256971411406994,66.22774115701037,41.51814270019531,0.1,0.49413853883743286,0.38750001788139343,-0.5327543020248413,-0.5347986221313477
1989,2,0,0,1,0.010163811966776848,44.07966613769531,0.0225693229585886,66.2275859316795,41.51814270019531,0.1,0.49413853883743286,0.38750001788139343,-0.5327543020248413,-0.5347986221313477
1989,3,1,0,1,0.0130191994830966,43.59288787841797,0.022745931521058083,63.58388470381853,26.414794921875,0.1,0.43523603677749634,0.3970688581466675,-0.007468053605407476,0.48021095991134644
1989,4,0,0,1,0.013038172386586666,43.5946159362793,0.022744467481970787,63.5860083778424,26.414794921875,0.1,0.43523603677749634,0.3970688581466675,-0.007468053605407476,0.48021095991134644
1989,5,0,0,1,0.013050023466348648,43.59454345703125,0.022744154557585716,63.586784081384124,26.414794921875,0.1,0.43523603677749634,0.3970688581466675,-0.007468053605407476,0.48021095991134644
1989,6,1,0,1,0.01193385198712349,37.71199417114258,0.026328612118959427,53.339795789613824,7.009425640106201,0.1,0.6397870182991028,0.42035821080207825,-0.12698349356651306,-0.01082548126578331
1989,7,0,0,1,0.011943974532186985,37.71348190307617,0.026327254250645638,53.340871604675534,7.009425640106201,0.1,0.6397870182991028,0.42035821080207825,-0.12698349356651306,-0.01082548126578331
1989,8,0,0,1,0.011956277303397655,37.71466064453125,0.026326045393943787,53.34159237204702,7.009425640106201,0.1,0.6397870182991028,0.42035821080207825,-0.12698349356651306,-0.01082548126578331
1989,9,1,0,1,0.004239934962242842,42.27527618408203,0.023633236065506935,64.48278640303961,43.26788330078125,0.1,0.462050199508667,0.42950984835624695,0.2233360856771469,-0.7543209791183472
1989,10,0,0,1,0.00422713253647089,42.274051666259766,0.023634048178792,64.48376615206779,43.26788330078125,0.1,0.462050199508667,0.42950984835624695,0.2233360856771469,-0.7543209791183472
1989,11,0,0,1,0.00420236075296998,42.270225524902344,0.023636434227228165,64.48368095531822,43.26788330078125,0.1,0.462050199508667,0.42950984835624695,0.2233360856771469,-0.7543209791183472
1989,12,1,0,1,0.014366756193339825,42.72761154174805,0.023163778707385063,64.37283736344835,22.8620548248291,0.1,0.5463579297065735,0.4204491078853607,0.25789904594421387,-0.3259950280189514
1989,13,0,0,1,0.014371109195053577,42.72575759887695,0.023164639249444008,64.37319627778305,22.8620548248291,0.1,0.5463579297065735,0.4204491078853607,0.25789904594421387,-0.3259950280189514
1989,14,0,0,1,0.01434367150068283,42.723167419433594,0.023166954517364502,64.37292612683605,22.8620548248291,0.1,0.5463579297065735,0.4204491078853607,0.25789904594421387,-0.3259950280189514
1990,0,0,1,1,0.01414540782570839,38.59758377075195,0.025650445371866226,53.26733924005445,7.294319152832031,0.1,0.36371272802352905,0.4064417779445648,-0.12875650823116302,-0.03179440274834633
1990,1,0,0,1,0.014150184579193592,38.597694396972656,0.025650199502706528,53.26751364849355,7.294319152832031,0.1,0.36371272802352905,0.4064417779445648,-0.12875650823116302,-0.03179440274834633
1990,2,0,0,1,0.014159315265715122,38.59791564941406,0.025649720802903175,53.26797345803484,7.294319152832031,0.1,0.36371272802352905,0.4064417779445648,-0.12875650823116302,-0.03179440274834633
1990,3,1,0,1,0.017585866153240204,41.491031646728516,0.02373177371919155,63.88055628236664,36.06450271606445,0.1,0.46291422843933105,0.3590468466281891,0.24868468940258026,0.6067308783531189
1990,4,0,0,1,0.0175669863820076,41.489013671875,0.0237337164580822,63.88022944346823,36.06450271606445,0.1,0.46291422843933105,0.3590468466281891,0.24868468940258026,0.6067308783531189
1990,5,0,0,1,0.017525233328342438,41.4853630065918,0.02373754419386387,63.88038146114449,36.06450271606445,0.1,0.46291422843933105,0.3590468466281891,0.24868468940258026,0.6067308783531189
1990,6,1,0,1,0.013896848075091839,44.1035270690918,0.022456035017967224,65.71455314712222,24.11328887939453,0.1,0.5065295696258545,0.4104825258255005,-0.434626042842865,-0.05757889151573181
1990,7,0,0,1,0.013925636187195778,44.10511779785156,0.02245432697236538,65.71592059632503,24.11328887939453,0.1,0.5065295696258545,0.4104825258255005,-0.434626042842865,-0.05757889151573181
1990,8,0,0,1,0.013946584425866604,44.1055793762207,0.022453434765338898,65.7167451152578,24.11328887939453,0.1,0.5065295696258545,0.4104825258255005,-0.434626042842865,-0.05757889151573181
1990,9,1,0,1,0.013244925998151302,42.76511764526367,0.02317933365702629,64.19473977571039,28.913896560668945,0.1,0.5548275113105774,0.4200149476528168,0.41919323801994324,0.31724610924720764
1990,10,0,0,1,0.013247005641460419,42.76554870605469,0.023179037496447563,64.1939338168805,28.913896560668945,0.1,0.5548275113105774,0.4200149476528168,0.41919323801994324,0.31724610924720764
1990,11,0,0,1,0.013277333229780197,42.76783752441406,0.02317686378955841,64.19419095392786,28.913896560668945,0.1,0.5548275113105774,0.4200149476528168,0.41919323801994324,0.31724610924720764
1990,12,1,0,1,0.01199073251336813,39.10645294189453,0.02538805827498436,55.17460404244471,28.381071090698242,0.1,0.6339176297187805,0.4121926724910736,0.10733740776777267,-0.5047323703765869
1990,13,0,0,1,0.011993559077382088,39.107967376708984,0.0253869891166687,55.17718983554169,28.381071090698242,0.1,0.6339176297187805,0.4121926724910736,0.10733740776777267,-0.5047323703765869
1990,14,0,0,1,0.012022036127746105,39.10622024536133,0.02538725547492504,55.177637837486735,28.381071090698242,0.1,0.6339176297187805,0.4121926724910736,0.10733740776777267,-0.5047323703765869
1991,0,0,1,1,0.011000581085681915,41.85415267944336,0.02374836429953575,61.52287178518702,9.611745834350586,0.1,0.5875009298324585,0.37508514523506165,0.03584586828947067,-0.1710432469844818
1991,1,0,0,1,0.011001084931194782,41.85445785522461,0.02374817617237568,61.52294933782181,9.611745834350586,0.1,0.5875009298324585,0.37508514523506165,0.03584586828947067,-0.1710432469844818
1991,2,0,0,1,0.011002304032444954,41.855106353759766,0.023747777566313744,61.52318904720181,9.611745834350586,0.1,0.5875009298324585,0.37508514523506165,0.03584586828947067,-0.1710432469844818
1991,3,1,0,1,0.001922070630826056,40.526710510253906,0.024670526385307312,58.40780890201078,46.064788818359375,0.1,0.612348198890686,0.37598541378974915,-0.6974827647209167,-0.4636741280555725
1991,4,0,0,1,0.0019072717987000942,40.52784729003906,0.02466990426182747,58.40777713021789,46.064788818359375,0.1,0.612348198890686,0.37598541378974915,-0.6974827647209167,-0.4636741280555725
1991,5,0,0,1,0.0018794507486745715,40.529727935791016,0.024668889120221138,58.40702097174792,46.064788818359375,0.1,0.612348198890686,0.37598541378974915,-0.6974827647209167,-0.4636741280555725
1991,6,1,0,1,0.016760123893618584,36.042179107666016,0.02735831029713154,49.15652591670809,10.163023948669434,0.1,0.6671171188354492,0.39726054668426514,-0.15926805138587952,-0.0936918780207634
1991,7,0,0,1,0.016796663403511047,36.039859771728516,0.027358392253518105,49.152142500413134,10.163023948669434,0.1,0.6671171188354492,0.39726054668426514,-0.15926805138587952,-0.0936918780207634
1991,8,0,0,1,0.016815150156617165,36.03821563720703,0.02735879085958004,49.149285149959674,10.163023948669434,0.1,0.6671171188354492,0.39726054668426514,-0.15926805138587952,-0.0936918780207634
1991,9,1,0,1,0.010883237235248089,42.636356353759766,0.0233156718313694,64.67002011757356,36.87432861328125,0.1,0.5413782000541687,0.36810553073883057,-0.5331429243087769,0.40651142597198486
1991,10,0,0,1,0.010861211456358433,42.63356399536133,0.02331775613129139,64.66718079599868,36.87432861328125,0.1,0.5413782000541687,0.36810553073883057,-0.5331429243087769,0.40651142597198486
1991,11,0,0,1,0.01083613932132721,42.629886627197266,0.023320402950048447,64.6643767724874,36.87432861328125,0.1,0.5413782000541687,0.36810553073883057,-0.5331429243087769,0.40651142597198486
1991,12,1,0,1,0.007071268744766712,44.14231872558594,0.022597430273890495,65.32012146380481,41.202735900878906,0.1,0.5418813824653625,0.3929826021194458,-0.2455216497182846,0.707764744758606
1991,13,0,0,1,0.007065683137625456,44.1414680480957,0.02259795553982258,65.31886182803565,41.202735900878906,0.1,0.5418813824653625,0.3929826021194458,-0.2455216497182846,0.707764744758606
1991,14,0,0,1,0.007066034711897373,44.140464782714844,0.02259846404194832,65.3175585336466,41.202735900878906,0.1,0.5418813824653625,0.3929826021194458,-0.2455216497182846,0.707764744758606
1992,0,0,1,1,0.0007092055748216808,54.74668884277344,0.018265485763549805,85.50042147350578,41.533721923828125,0.1,0.5472040176391602,0.3884198069572449,-0.2841499149799347,0.6996594071388245
1992,1,0,0,1,0.0006970871472731233,54.744842529296875,0.018266117200255394,85.49870582440332,41.533721923828125,0.1,0.5472040176391602,0.3884198069572449,-0.2841499149799347,0.6996594071388245
1992,2,0,0,1,0.0006734931375831366,54.740901947021484,0.01826746203005314,85.49475736980374,41.533721923828125,0.1,0.5472040176391602,0.3884198069572449,-0.2841499149799347,0.6996594071388245
1992,3,1,0,1,0.0074513694271445274,49.517704010009766,0.020138811320066452,77.691044656031,55.625797271728516,0.1,0.433593213558197,0.3783980906009674,0.9773813486099243,0.2600218653678894
1992,4,0,0,1,0.0074828495271503925,49.514156341552734,0.020139779895544052,77.6870536894523,55.625797271728516,0.1,0.433593213558197,0.3783980906009674,0.9773813486099243,0.2600218653678894
1992,5,0,0,1,0.0075420294888317585,49.5075798034668,0.020141560584306717,77.68053973898995,55.625797271728516,0.1,0.433593213558197,0.3783980906009674,0.9773813486099243,0.2600218653678894
1992,6,1,0,1,0.01376355066895485,58.104427337646484,0.017048148438334465,90.52693052309746,28.890493392944336,0.1,0.45576080679893494,0.5173346996307373,-0.2023150473833084,-0.48475712537765503
1992,7,0,0,1,0.013775914907455444,58.103599548339844,0.017048101872205734,90.52512170294247,28.890493392944336,0.1,0.45576080679893494,0.5173346996307373,-0.2023150473833084,-0.48475712537765503
1992,8,0,0,1,0.013781321235001087,58.100669860839844,0.01704883575439453,90.52106929233018,28.890493392944336,0.1,0.45576080679893494,0.5173346996307373,-0.2023150473833084,-0.48475712537765503
1992,9,1,0,1,0.010243872180581093,62.670684814453125,0.01587292179465294,97.76327077650349,30.826637268066406,0.1,0.4576732814311981,0.47867879271507263,-0.04573323577642441,0.5586153864860535
1992,10,0,0,1,0.010234162211418152,62.667930603027344,0.015873776748776436,97.76066277636205,30.826637268066406,0.1,0.4576732814311981,0.47867879271507263,-0.04573323577642441,0.5586153864860535
1992,11,0,0,1,0.010234201326966286,62.66495895385742,0.015874529257416725,97.75898055658082,30.826637268066406,0.1,0.4576732814311981,0.47867879271507263,-0.04573323577642441,0.5586153864860535
1992,12,1,0,1,0.009711934253573418,41.04103088378906,0.024251218885183334,68.37954832536495,44.055267333984375,0.1,0.5974407196044922,0.36689233779907227,0.6353285908699036,-0.48781800270080566
1992,13,0,0,1,0.009736248292028904,41.04085159301758,0.024250751361250877,68.37541166450421,44.055267333984375,0.1,0.5974407196044922,0.36689233779907227,0.6353285908699036,-0.48781800270080566
1992,14,0,0,1,0.009790015406906605,41.0465202331543,0.024246128275990486,68.37557712132903,44.055267333984375,0.1,0.5974407196044922,0.36689233779907227,0.6353285908699036,-0.48781800270080566
1993,0,0,1,1,0.017576273530721664,60.6323356628418,0.016240054741501808,94.00217552675106,88.38868713378906,0.1,0.5082408785820007,0.4016823172569275,0.19164279103279114,1.5955994129180908
1993,1,0,0,1,0.01759061962366104,60.6299934387207,0.016240272670984268,93.99901548686609,88.38868713378906,0.1,0.5082408785820007,0.4016823172569275,0.19164279103279114,1.5955994129180908
1993,2,0,0,1,0.01761764846742153,60.624961853027344,0.01624084636569023,93.9907378480102,88.38868713378906,0.1,0.5082408785820007,0.4016823172569275,0.19164279103279114,1.5955994129180908
1993,3,1,0,1,0.015565191395580769,45.205223083496094,0.021854981780052185,73.12004956470511,23.156354904174805,0.1,0.5895978808403015,0.37790119647979736,0.1675024777650833,0.3862701952457428
1993,4,0,0,1,0.015559296123683453,45.19704818725586,0.02185913547873497,73.11084389655474,23.156354904174805,0.1,0.5895978808403015,0.37790119647979736,0.1675024777650833,0.3862701952457428
1993,5,0,0,1,0.015563701279461384,45.190303802490234,0.021862247958779335,73.10299925082046,23.156354904174805,0.1,0.5895978808403015,0.37790119647979736,0.1675024777650833,0.3862701952457428
1993,6,1,0,1,0.004354782402515411,54.430362701416016,0.018354685977101326,84.7443415604569,26.6656551361084,0.1,0.5677705407142639,0.4031796455383301,-0.3390338122844696,-0.3465779423713684
1993,7,0,0,1,0.004352359101176262,54.42693328857422,0.01835586316883564,84.74075673539264,26.6656551361084,0.1,0.5677705407142639,0.4031796455383301,-0.3390338122844696,-0.3465779423713684
1993,8,0,0,1,0.004364879336208105,54.425628662109375,0.0183562021702528,84.73913162543717,26.6656551361084,0.1,0.5677705407142639,0.4031796455383301,-0.3390338122844696,-0.3465779423713684
1993,9,1,0,1,0.006289969198405743,49.057071685791016,0.020344136282801628,78.20302351396191,69.58512878417969,0.1,0.3943943977355957,0.4510171115398407,0.640133798122406,-1.0912927389144897
1993,10,0,0,1,0.00625202339142561,49.056949615478516,0.020344670861959457,78.20542717385976,69.58512878417969,0.1,0.3943943977355957,0.4510171115398407,0.640133798122406,-1.0912927389144897
1993,11,0,0,1,0.006182385142892599,49.0540657043457,0.02034674771130085,78.20429367601945,69.58512878417969,0.1,0.3943943977355957,0.4510171115398407,0.640133798122406,-1.0912927389144897
1993,12,1,0,1,0.006138201802968979,54.78810119628906,0.0182177871465683,85.39552598000215,18.906389236450195,0.1,0.5548759698867798,0.3931119441986084,0.3411429226398468,0.042276449501514435
1993,13,0,0,1,0.006161394063383341,54.79545974731445,0.018215080723166466,85.40682865306977,18.906389236450195,0.1,0.5548759698867798,0.3931119441986084,0.3411429226398468,0.042276449501514435
1993,14,0,0,1,0.006177004426717758,54.79901885986328,0.018213720992207527,85.41227048981396,18.906389236450195,0.1,0.5548759698867798,0.3931119441986084,0.3411429226398468,0.042276449501514435
1994,0,0,1,1,0.006189218256622553,41.50810241699219,0.024045582860708237,69.43325055167118,45.04460906982422,0.1,0.5994464159011841,0.5537840127944946,0.2308197021484375,0.785793662071228
1994,1,0,0,1,0.006189422681927681,41.51126480102539,0.024043748155236244,69.43434610066353,45.04460906982422,0.1,0.5994464159011841,0.5537840127944946,0.2308197021484375,0.785793662071228
1994,2,0,0,1,0.006190930958837271,41.517852783203125,0.02403990924358368,69.43906992908721,45.04460906982422,0.1,0.5994464159011841,0.5537840127944946,0.2308197021484375,0.785793662071228
1994,3,1,0,1,0.018285728991031647,63.50621032714844,0.015485424548387527,98.32769070795102,13.444989204406738,0.1,0.4853021204471588,0.421096533536911,0.028404776006937027,0.24279847741127014
1994,4,0,0,1,0.018312709406018257,63.50510025024414,0.015484930016100407,98.32397205682405,13.444989204406738,0.1,0.4853021204471588,0.421096533536911,0.028404776006937027,0.24279847741127014
1994,5,0,0,1,0.018333490937948227,63.504295349121094,0.015484536997973919,98.32123502117803,13.444989204406738,0.1,0.4853021204471588,0.421096533536911,0.028404776006937027,0.24279847741127014
1994,6,1,0,1,0.008834995329380035,54.75351333618164,0.018192527815699577,85.38050566318596,52.84341812133789,0.1,0.5628369450569153,0.5253456234931946,0.03164314851164818,0.9602682590484619
1994,7,0,0,1,0.008870675228536129,54.756553649902344,0.018190942704677582,85.38414482088238,52.84341812133789,0.1,0.5628369450569153,0.5253456234931946,0.03164314851164818,0.9602682590484619
1994,8,0,0,1,0.008921418339014053,54.76205062866211,0.018188294023275375,85.39104377717027,52.84341812133789,0.1,0.5628369450569153,0.5253456234931946,0.03164314851164818,0.9602682590484619
1994,9,1,0,1,0.014189410023391247,56.91123580932617,0.017395220696926117,88.26149175427945,8.86342716217041,0.1,0.4415498673915863,0.5138148069381714,0.03790019452571869,-0.1566331386566162
1994,10,0,0,1,0.014183378778398037,56.91625213623047,0.01739383675158024,88.26794925460591,8.86342716217041,0.1,0.4415498673915863,0.5138148069381714,0.03790019452571869,-0.1566331386566162
1994,11,0,0,1,0.014177895151078701,56.918914794921875,0.01739315874874592,88.27067765103423,8.86342716217041,0.1,0.4415498673915863,0.5138148069381714,0.03790019452571869,-0.1566331386566162
1994,12,1,0,1,0.003265385515987873,48.523643493652344,0.02059752680361271,77.19827298868839,38.02450942993164,0.1,0.43913325667381287,0.553888738155365,-0.5528656244277954,-0.4151034951210022
1994,13,0,0,1,0.003271896857768297,48.52291488647461,0.0205977912992239,77.19739605358873,38.02450942993164,0.1,0.43913325667381287,0.553888738155365,-0.5528656244277954,-0.4151034951210022
1994,14,0,0,1,0.003280638251453638,48.522552490234375,0.02059788629412651,77.19706304547914,38.02450942993164,0.1,0.43913325667381287,0.553888738155365,-0.5528656244277954,-0.4151034951210022
1995,0,0,1,1,0.0031794323585927486,40.66578674316406,0.024578269571065903,59.38209543327055,30.926212310791016,0.1,0.4010670483112335,0.3797428607940674,-0.3506840765476227,-0.4395407438278198
1995,1,0,0,1,0.0031639989465475082,40.666526794433594,0.024577941745519638,59.38239756838637,30.926212310791016,0.1,0.4010670483112335,0.3797428607940674,-0.3506840765476227,-0.4395407438278198
1995,2,0,0,1,0.0031326347962021828,40.66810607910156,0.02457723207771778,59.383100372831926,30.926212310791016,0.1,0.4010670483112335,0.3797428607940674,-0.3506840765476227,-0.4395407438278198
1995,3,1,0,1,0.005688599310815334,36.13567352294922,0.027628744021058083,54.14822288087583,39.9132080078125,0.1,0.633622407913208,0.44173890352249146,0.11181443929672241,0.717028796672821
1995,4,0,0,1,0.005713805090636015,36.13534927368164,0.027628596872091293,54.14483160640051,39.9132080078125,0.1,0.633622407913208,0.44173890352249146,0.11181443929672241,0.717028796672821
1995,5,0,0,1,0.005770944058895111,36.139671325683594,0.027624385431408882,54.14448758779542,39.9132080078125,0.1,0.633622407913208,0.44173890352249146,0.11181443929672241,0.717028796672821
1995,6,1,0,1,0.017271190881729126,41.523319244384766,0.0237263310700655,64.60931145355059,42.62896728515625,0.1,0.5122300982475281,0.43511271476745605,0.2840268015861511,0.7211557626724243
1995,7,0,0,1,0.017293984070420265,41.52877426147461,0.02372227981686592,64.60984406991142,42.62896728515625,0.1,0.5122300982475281,0.43511271476745605,0.2840268015861511,0.7211557626724243
1995,8,0,0,1,0.017329970374703407,41.535736083984375,0.023716825991868973,64.61078880520428,42.62896728515625,0.1,0.5122300982475281,0.43511271476745605,0.2840268015861511,0.7211557626724243
1995,9,1,0,1,0.008966246619820595,37.884063720703125,0.02629043161869049,57.45022453243588,35.518463134765625,0.1,0.3973632752895355,0.43979784846305847,-0.5588797926902771,0.3235713839530945
1995,10,0,0,1,0.008983651176095009,37.88768768310547,0.02628750540316105,57.45091923240814,35.518463134765625,0.1,0.3973632752895355,0.43979784846305847,-0.5588797926902771,0.3235713839530945
1995,11,0,0,1,0.008980921469628811,37.89242172241211,0.026284286752343178,57.452917356954124,35.518463134765625,0.1,0.3973632752895355,0.43979784846305847,-0.5588797926902771,0.3235713839530945
1995,12,1,0,1,0.0048844339326024055,37.20802688598633,0.026843881234526634,57.274893631911475,24.559717178344727,0.1,0.398612380027771,0.4450482726097107,-0.44653627276420593,0.0019024296198040247
1995,13,0,0,1,0.0048418594524264336,37.212158203125,0.026841456070542336,57.277790035066275,24.559717178344727,0.1,0.398612380027771,0.4450482726097107,-0.44653627276420593,0.0019024296198040247
1995,14,0,0,1,0.004803110845386982,37.21470260620117,0.026840122416615486,57.28061950495298,24.559717178344727,0.1,0.398612380027771,0.4450482726097107,-0.44653627276420593,0.0019024296198040247
1996,0,0,1,1,0.018054315820336342,43.79973602294922,0.02246210351586342,64.73919111058268,15.873631477355957,0.1,0.5443112254142761,0.40308934450149536,0.28742966055870056,0.026091765612363815
1996,1,0,0,1,0.018045349046587944,43.799739837646484,0.02246246486902237,64.73922624052305,15.873631477355957,0.1,0.5443112254142761,0.40308934450149536,0.28742966055870056,0.026091765612363815
1996,2,0,0,1,0.0180285032838583,43.79972839355469,0.022463152185082436,64.73929259718112,15.873631477355957,0.1,0.5443112254142761,0.40308934450149536,0.28742966055870056,0.026091765612363815
1996,3,1,0,1,0.00971180759370327,40.68693923950195,0.024462277069687843,63.63139249244003,20.745399475097656,0.1,0.5399271249771118,0.3547394871711731,-0.12207718193531036,0.3568876087665558
1996,4,0,0,1,0.009706937707960606,40.685447692871094,0.024463288486003876,63.6311059066709,20.745399475097656,0.1,0.5399271249771118,0.3547394871711731,-0.12207718193531036,0.3568876087665558
1996,5,0,0,1,0.009714292362332344,40.6827392578125,0.024464741349220276,63.630766532124966,20.745399475097656,0.1,0.5399271249771118,0.3547394871711731,-0.12207718193531036,0.3568876087665558
1996,6,1,0,1,0.010949498042464256,39.76078796386719,0.02500009350478649,59.79837777112944,30.82775115966797,0.1,0.41323554515838623,0.43346089124679565,0.4954130947589874,-0.2621663808822632
1996,7,0,0,1,0.01095808856189251,39.76214599609375,0.02499900385737419,59.79943015373374,30.82775115966797,0.1,0.41323554515838623,0.43346089124679565,0.4954130947589874,-0.2621663808822632
1996,8,0,0,1,0.01096391025930643,39.76106262207031,0.024999523535370827,59.79890395780145,30.82775115966797,0.1,0.41323554515838623,0.43346089124679565,0.4954130947589874,-0.2621663808822632
1996,9,1,0,1,0.010517480783164501,42.12562561035156,0.023607587441802025,64.53943998393459,6.047062873840332,0.1,0.47479355335235596,0.3651963472366333,-0.07596983015537262,0.07947855442762375
1996,10,0,0,1,0.01052119955420494,42.12742614746094,0.02360648661851883,64.54135640245813,6.047062873840332,0.1,0.47479355335235596,0.3651963472366333,-0.07596983015537262,0.07947855442762375
1996,11,0,0,1,0.010520095005631447,42.127235412597656,0.023606620728969574,64.54151934207603,6.047062873840332,0.1,0.47479355335235596,0.3651963472366333,-0.07596983015537262,0.07947855442762375
1996,12,1,0,1,0.023213718086481094,41.82448959350586,0.023273825645446777,64.90348809565762,21.446144104003906,0.1,0.5151922106742859,0.4322654902935028,-0.2045881599187851,0.33194729685783386
1996,13,0,0,1,0.023229001089930534,41.824459075927734,0.02327301912009716,64.90184825551268,21.446144104003906,0.1,0.5151922106742859,0.4322654902935028,-0.2045881599187851,0.33194729685783386
1996,14,0,0,1,0.023255011066794395,41.82548141479492,0.023271040990948677,64.90046347896937,21.446144104003906,0.1,0.5151922106742859,0.4322654902935028,-0.2045881599187851,0.33194729685783386
1997,0,0,1,1,0.01251187827438116,42.98582077026367,0.023082103580236435,64.50470814363499,36.2217903137207,0.1,0.4701341688632965,0.37423384189605713,0.5312231779098511,0.38926464319229126
1997,1,0,0,1,0.012518673203885555,42.98512268066406,0.02308228239417076,64.50469651833588,36.2217903137207,0.1,0.4701341688632965,0.37423384189605713,0.5312231779098511,0.38926464319229126
1997,2,0,0,1,0.012527326121926308,42.98371887207031,0.023082787171006203,64.50457639049046,36.2217903137207,0.1,0.4701341688632965,0.37423384189605713,0.5312231779098511,0.38926464319229126
1997,3,1,0,1,0.01687057688832283,39.03614807128906,0.02525530755519867,59.310346686599146,16.11465072631836,0.1,0.4129069447517395,0.3553210198879242,-0.015538536943495274,0.29258131980895996
1997,4,0,0,1,0.016852406784892082,39.03339385986328,0.025257864966988564,59.308210727115636,16.11465072631836,0.1,0.4129069447517395,0.3553210198879242,-0.015538536943495274,0.29258131980895996
1997,5,0,0,1,0.016831060871481895,39.03042984008789,0.025260690599679947,59.30654006849398,16.11465072631836,0.1,0.4129069447517395,0.3553210198879242,-0.015538536943495274,0.29258131980895996
1997,6,1,0,1,0.015537596307694912,40.13098907470703,0.024619420990347862,63.434147616387996,38.18574142456055,0.1,0.46517887711524963,0.4425496459007263,0.6187288761138916,0.3149728775024414
1997,7,0,0,1,0.015506033785641193,40.13296127319336,0.024619417265057564,63.43384781455659,38.18574142456055,0.1,0.46517887711524963,0.4425496459007263,0.6187288761138916,0.3149728775024414
1997,8,0,0,1,0.015467376448214054,40.13585662841797,0.02461911551654339,63.43449988716105,38.18574142456055,0.1,0.46517887711524963,0.4425496459007263,0.6187288761138916,0.3149728775024414
1997,9,1,0,1,0.018606122583150864,40.9188117980957,0.024019259959459305,63.17173311255956,22.97797393798828,0.1,0.5487052202224731,0.43673405051231384,-0.1033594086766243,0.4047938585281372
1997,10,0,0,1,0.018583210185170174,40.92134094238281,0.024018798023462296,63.17342049360777,22.97797393798828,0.1,0.5487052202224731,0.43673405051231384,-0.1033594086766243,0.4047938585281372
1997,11,0,0,1,0.018553759902715683,40.923545837402344,0.024018818512558937,63.17346509521071,22.97797393798828,0.1,0.5487052202224731,0.43673405051231384,-0.1033594086766243,0.4047938585281372
1997,12,1,0,1,0.014269244857132435,32.72346496582031,0.03024958074092865,47.56269925545149,22.756696701049805,0.1,0.3385341167449951,0.44164931774139404,-0.32278645038604736,0.25885266065597534
1997,13,0,0,1,0.014266143552958965,32.72594451904297,0.03024742193520069,47.56379905531706,22.756696701049805,0.1,0.3385341167449951,0.44164931774139404,-0.32278645038604736,0.25885266065597534
1997,14,0,0,1,0.014260591939091682,32.72971725463867,0.03024417534470558,47.56614209358536,22.756696701049805,0.1,0.3385341167449951,0.44164931774139404,-0.32278645038604736,0.25885266065597534
1998,0,0,1,1,0.01570664346218109,54.88431167602539,0.017996778711676598,86.42608873151373,26.395395278930664,0.1,0.5072790384292603,0.5472195744514465,0.36548903584480286,-0.311026394367218
1998,1,0,0,1,0.015717916190624237,54.883609771728516,0.017996691167354584,86.42542787049908,26.395395278930664,0.1,0.5072790384292603,0.5472195744514465,0.36548903584480286,-0.311026394367218
1998,2,0,0,1,0.01574110984802246,54.88211441040039,0.017996523529291153,86.4238835820576,26.395395278930664,0.1,0.5072790384292603,0.5472195744514465,0.36548903584480286,-0.311026394367218
1998,3,1,0,1,0.005139736924320459,48.34267044067383,0.020658355206251144,77.47859979680429,42.072452545166016,0.1,0.5393588542938232,0.3580395579338074,-0.39269015192985535,-0.6564667224884033
1998,4,0,0,1,0.005138218402862549,48.34735870361328,0.020656367763876915,77.48378269218126,42.072452545166016,0.1,0.5393588542938232,0.3580395579338074,-0.39269015192985535,-0.6564667224884033
1998,5,0,0,1,0.005128463264554739,48.352149963378906,0.020654425024986267,77.48782549644906,42.072452545166016,0.1,0.5393588542938232,0.3580395579338074,-0.39269015192985535,-0.6564667224884033
1998,6,1,0,1,0.013720224611461163,58.89680862426758,0.0168197900056839,91.48301542583656,36.43513107299805,0.1,0.5593770146369934,0.5000072717666626,-0.6426687836647034,0.16070479154586792
1998,7,0,0,1,0.01373918168246746,58.88993835449219,0.01682131364941597,91.47527627021682,36.43513107299805,0.1,0.5593770146369934,0.5000072717666626,-0.6426687836647034,0.16070479154586792
1998,8,0,0,1,0.01377351675182581,58.88649368286133,0.01682150363922119,91.46971236932936,36.43513107299805,0.1,0.5593770146369934,0.5000072717666626,-0.6426687836647034,0.16070479154586792
1998,9,1,0,1,0.008617720566689968,54.473140716552734,0.018289629369974136,84.91481636630779,6.6713643074035645,0.1,0.47957003116607666,0.37533724308013916,-0.029090862721204758,0.11775743216276169
1998,10,0,0,1,0.008623595349490643,54.474586486816406,0.018289053812623024,84.91752272880771,6.6713643074035645,0.1,0.47957003116607666,0.37533724308013916,-0.029090862721204758,0.11775743216276169
1998,11,0,0,1,0.008624225854873657,54.47465133666992,0.018289022147655487,84.91840921755522,6.6713643074035645,0.1,0.47957003116607666,0.37533724308013916,-0.029090862721204758,0.11775743216276169
1998,12,1,0,1,0.004584480542689562,56.63430404663086,0.017638597637414932,87.99422081517811,11.887691497802734,0.1,0.5194401144981384,0.38411572575569153,0.13889861106872559,0.1656007617712021
1998,13,0,0,1,0.004580862354487181,56.63310623168945,0.017638999968767166,87.99251900140699,11.887691497802734,0.1,0.5194401144981384,0.38411572575569153,0.13889861106872559,0.1656007617712021
1998,14,0,0,1,0.004581787623465061,56.63158416748047,0.017639465630054474,87.99075235759649,11.887691497802734,0.1,0.5194401144981384,0.38411572575569153,0.13889861106872559,0.1656007617712021
1999,0,0,1,1,0.0069880117662250996,60.83112716674805,0.01639886386692524,94.59601963348179,7.926239967346191,0.1,0.5498276352882385,0.4953579008579254,0.10332483798265457,0.10046225786209106
1999,1,0,0,1,0.006985943764448166,60.83135223388672,0.016398826614022255,94.59631131924954,7.926239967346191,0.1,0.5498276352882385,0.4953579008579254,0.10332483798265457,0.10046225786209106
1999,2,0,0,1,0.006982065737247467,60.83183288574219,0.01639874093234539,94.59706971066423,7.926239967346191,0.1,0.5498276352882385,0.4953579008579254,0.10332483798265457,0.10046225786209106
1999,3,1,0,1,0.01311130914837122,51.12318801879883,0.019393185153603554,80.52625415861742,28.568492889404297,0.1,0.6023270487785339,0.46313488483428955,0.06001348793506622,-0.5159485936164856
1999,4,0,0,1,0.01312160212546587,51.124000549316406,0.01939261704683304,80.52744992616917,28.568492889404297,0.1,0.6023270487785339,0.46313488483428955,0.06001348793506622,-0.5159485936164856
1999,5,0,0,1,0.01314648799598217,51.124732971191406,0.019391704350709915,80.5285974132705,28.568492889404297,0.1,0.6023270487785339,0.46313488483428955,0.06001348793506622,-0.5159485936164856
1999,6,1,0,1,0.009316655807197094,51.063743591308594,0.019498558714985847,80.16135747452212,15.72533130645752,0.1,0.430162250995636,0.5351249575614929,-0.02510662004351616,0.2848106622695923
1999,7,0,0,1,0.009319587610661983,51.062042236328125,0.0194991547614336,80.15823367010375,15.72533130645752,0.1,0.430162250995636,0.5351249575614929,-0.02510662004351616,0.2848106622695923
1999,8,0,0,1,0.009324350394308567,51.06198501586914,0.019499091431498528,80.15770707571559,15.72533130645752,0.1,0.430162250995636,0.5351249575614929,-0.02510662004351616,0.2848106622695923
1999,9,1,0,1,0.005827097687870264,57.48820877075195,0.017365364357829094,89.3650959207925,26.64063835144043,0.1,0.5762564539909363,0.45222362875938416,0.46919095516204834,0.12032963335514069
1999,10,0,0,1,0.005818086676299572,57.48890686035156,0.017365243285894394,89.3658322546237,26.64063835144043,0.1,0.5762564539909363,0.45222362875938416,0.46919095516204834,0.12032963335514069
1999,11,0,0,1,0.005798162426799536,57.4913215637207,0.01736471615731716,89.36902317478142,26.64063835144043,0.1,0.5762564539909363,0.45222362875938416,0.46919095516204834,0.12032963335514069
1999,12,1,0,1,0.02578793838620186,42.95948028564453,0.022516470402479172,70.76172114641254,16.68159294128418,0.1,0.590233564376831,0.36880868673324585,-0.29725322127342224,-0.0602697879076004
1999,13,0,0,1,0.025793565437197685,42.96002960205078,0.022515855729579926,70.76368912983033,16.68159294128418,0.1,0.590233564376831,0.36880868673324585,-0.29725322127342224,-0.0602697879076004
1999,14,0,0,1,0.02579129859805107,42.95973587036133,0.022516140714287758,70.76481773842818,16.68159294128418,0.1,0.590233564376831,0.36880868673324585,-0.29725322127342224,-0.0602697879076004


==> data/reviewer_strengthening/01_simulator_counterfactual/snapshot_validation.json <==
{
  "status": "PASS",
  "tests_run": 7,
  "failures": 0,
  "errors": 0,
  "state_copied": [
    "x",
    "v",
    "C",
    "F",
    "mu",
    "lam"
  ],
  "grid_persistent": false,
  "substep_rng": false,
  "effective_contact_definition": "min_particle_distance <= 2 * contact_radius",
  "log": "test_alternate_action_does_not_contaminate_original (test_counterfactual_fork.SnapshotForkTests.test_alternate_action_does_not_contaminate_original) ... ok\ntest_cloned_branches_same_action_identical (test_counterfactual_fork.SnapshotForkTests.test_cloned_branches_same_action_identical) ... ok\ntest_dump_replay_matches_stored_episode_if_present (test_counterfactual_fork.SnapshotForkTests.test_dump_replay_matches_stored_episode_if_present) ... ok\ntest_geometry_material_unchanged_on_restore (test_counterfactual_fork.SnapshotForkTests.test_geometry_material_unchanged_on_restore) ... ok\ntest_replay_matches_generate_episode_frames (test_counterfactual_fork.SnapshotForkTests.test_replay_matches_generate_episode_frames) ... ok\ntest_snapshot_restore_same_action_identical (test_counterfactual_fork.SnapshotForkTests.test_snapshot_restore_same_action_identical) ... ok\ntest_substep_has_no_hidden_rng (test_counterfactual_fork.SnapshotForkTests.test_substep_has_no_hidden_rng) ... ok\n\n----------------------------------------------------------------------\nRan 7 tests in 0.548s\n\nOK\n"
}

==> data/reviewer_strengthening/02_action_distance/action_distribution.csv <==
quantity,mean,std,q10,q50,q90
cx,0.5003117887377739,0.07973939493905716,0.3959395229816437,0.5019623935222626,0.6028766512870789
cy,0.428578364610672,0.056574242610397486,0.3638786792755127,0.4162481725215912,0.5219381630420684
fx,-0.007702755731588695,0.3842550709216835,-0.48169582188129423,-0.01601937087252736,0.5013564586639403
fy,0.006341160276686423,0.4016565936248779,-0.5152621626853943,0.021910962648689747,0.5038127720355987
force_magnitude,0.4928296764004545,0.25729055861011835,0.19171316450395298,0.4587413539314904,0.8426769286579605


==> data/reviewer_strengthening/02_action_distance/action_pair_metrics.csv <==
episode,t,command_change,effective_contact,contact_euclid,force_euclid,force_mag_abs,force_mag_rel,force_angle_deg,force_cosine,action_l2_normalized
1800,0,0,1,0.20645509819838492,0.3626462817874338,0.16687706226685678,0.3445847381192732,48.485887110757105,0.6628045081778234,2.8383356390091747
1800,1,0,1,0.143884407491264,0.6922491790868016,0.13460698250179265,0.27795019389922454,111.18648556323282,-0.36140465148742285,2.8835011414383698
1800,2,0,1,0.2549645602745524,0.9408455884400815,0.07618286580116407,0.15731013300851726,128.31173793719265,-0.6199397925103285,3.9771816615238613
1800,3,1,1,0.04176305281015379,0.3930384733098824,0.07273366024140032,0.3662344230107599,112.60008561698291,-0.3842967022107841,1.1032424244926382
1800,4,0,1,0.08219718970067165,0.12934206647630705,0.06138939716213093,0.3091128698051419,40.34279478417905,0.7621850233231843,1.4727823044774475
1800,5,0,1,0.1899618517558412,0.30447763641599457,0.034358410072925644,0.17300425204591277,113.7661803329686,-0.4030051578347452,3.168438134984988
1800,6,1,1,0.114989005747283,0.7702968733849017,0.25119570534591235,0.743120320667955,109.33797990598264,-0.33113994155097626,2.5439814114405648
1800,7,0,1,0.21150397621566505,0.24927217833959706,0.03442807639361456,0.10184968383266202,45.32858677710635,0.7030399736894456,3.227361860267003
1800,8,0,1,0.05565038452489829,0.7209677817094088,0.23003091034709527,0.6805078280509572,102.45700410953303,-0.21570692115844012,1.9908133992018802
1800,9,1,1,0.11269026831966539,0.23585498510717567,0.22151359729859454,0.49588752441563955,8.501257265754873,0.9890126196787823,1.6569389194675432
1800,10,0,1,0.14485059257235555,0.15825546374608127,0.14363002203659225,0.32153482643090725,10.361179065932916,0.9836935563456661,2.328798353578108
1800,11,0,1,0.12603086480551728,0.6058878859542566,0.28525587792210483,0.6385830615044594,168.8095432410278,-0.9809874936052929,2.1528888441186727
1800,12,1,1,0.22341490648846485,0.1908010271343103,0.18997833494119054,0.25063838325001886,1.5455710359253312,0.9996361885651631,2.775372225461096
1800,13,0,1,0.14131053772532706,1.0901396892418045,0.31105926650124244,0.41038043456345913,127.68109354138699,-0.6112659189929927,3.3098600301721453
1800,14,0,1,0.1788033318079009,0.7422296069312448,0.12899383387070895,0.17018154191415721,63.91610876847964,0.43968667107711784,2.8668657273980016
1801,0,0,1,0.06404971377973274,0.7326985644759713,0.3220424801653202,0.7306438675461255,69.15304768843215,0.355872906956072,2.0752617550328156
1801,1,0,1,0.061204645757910466,0.7557656738112146,0.024960087278664667,0.056628972346165284,112.93821529963466,-0.38973827836476216,2.1140254259807643
1801,2,0,1,0.24230703159135214,0.6918675912366256,0.004019378907036186,0.009119090587871104,102.75594936724346,-0.2207987095223944,3.5529015568548927
1801,3,1,1,0.11423567788080688,0.24354509145282638,0.10743366975278179,0.20144160200110942,26.512290349505562,0.894838628429985,1.6488765655402002
1801,4,0,1,0.06518400783895342,1.2371018881997542,0.3643807952770022,0.6832257643990329,117.36325302616797,-0.459630284731098,3.2117931766318524
1801,5,0,1,0.0567973671370219,0.8189608720160892,0.212906297043987,0.39920618602488256,146.07558993919304,-0.8297745903190451,2.247136368876696
1801,6,1,1,0.09379941760750377,0.43568316679326863,0.03386872262998436,0.08307330334070079,67.60252415389787,0.38102964529326944,1.5822742430684578
1801,7,0,1,0.027513385581023782,1.1088339061800112,0.3877797881046379,0.9511474146382395,131.5849609139685,-0.6637299065682277,2.8128433333805143
1801,8,0,1,0.11485806183355035,0.6054146038997953,0.5828763232596907,1.429680774833728,14.79584804551446,0.966841897013338,2.2322473880859786
1801,9,1,1,0.01349155248087339,0.4572347444846066,0.4517121541151069,0.9610227354287129,44.884012124605164,0.7085367773004844,1.1630789547306823
1801,10,0,1,0.10887034763343817,0.4108755188336258,0.1529184017248798,0.3253356355020335,59.19342283173654,0.512141464287656,1.8489481149628864
1801,11,0,1,0.029021936261096077,0.4173538380148077,0.02802574749994119,0.05962509593656989,50.975395635672065,0.6296540606030807,1.1105351811997082
1801,12,1,1,0.22413596330327176,0.6328814830192745,0.41522017593795874,0.48680385281194904,46.01323816561827,0.6944921487621263,3.3466857591271113
1801,13,0,1,0.03928407498599343,1.6142563825772112,0.02102503069031958,0.02464973172947729,146.70209610262472,-0.8358274462005738,4.098990073476922
1801,14,0,1,0.07721135485910594,0.7948910456405736,0.43686395991804045,0.5121790104789204,67.74677522837953,0.37870070884001694,2.3654462808015775
1802,0,0,1,0.12909367658189272,0.6905996676035902,0.12258137666279445,0.2676929324670815,120.26575794060996,-0.5040115368952284,2.811913938514326
1802,1,0,1,0.13319298343630367,0.21416243768587073,0.21401331568552492,0.4673617936308416,1.3699702200329007,0.9997141578288792,2.2322719766985286
1802,2,0,1,0.12172346536971712,1.4119564478276165,0.4964564016229978,1.0841603644091902,177.33112608978914,-0.9989153182716467,3.8267048931220145
1802,3,1,1,0.19678776094181136,0.5561015797028188,0.4727483363742197,0.8853953231025198,108.20217558241572,-0.31237098974831506,2.9144980186424343
1802,4,0,1,0.13104138896755327,0.8631345647013107,0.011940942100568841,0.022363810670108106,106.12718561763867,-0.2777704911567943,3.1524007719037934
1802,5,0,1,0.006038168538011089,1.0501063132336954,0.12724138307509802,0.23830633935982587,122.60609351576466,-0.5388603783838791,2.6175237323863794
1802,6,1,1,0.1469039270145016,1.5659371696950541,0.21818319483786675,0.23477980979810198,145.01182522782915,-0.8192704068007857,4.584409154843411
1802,7,0,1,0.15828695068958734,1.2537571372708227,0.4059204948797335,0.4367977866115431,116.519782556102,-0.44650678115551506,3.9825899797518853
1802,8,0,1,0.1168215327431632,0.6623542360946895,0.4795893847187972,0.516070472838846,41.382909961558305,0.7503082906693538,2.232340143593639
1802,9,1,1,0.1766472972862503,0.29028025183550255,0.2902224746533397,0.8583477745539579,0.7199039364730266,0.9999210652709453,2.4454684466465366
1802,10,0,1,0.1551988310016621,0.14229535555084852,0.12985740685934402,0.38405990549217156,12.58751886648965,0.9759642584251494,2.7316810655356143
1802,11,0,1,0.26287434439956314,0.504489854053166,0.14124619383080028,0.4177428239618563,73.95369844389742,0.2764140753436635,3.620944586703248
1802,12,1,1,0.11016191324656999,0.26505755956849425,0.06846931884922497,0.1477129709526567,34.81765391816825,0.8209733224650648,2.0366797905624643
1802,13,0,1,0.07084400787613004,1.1463087164869579,0.7687269513237983,1.6584207896308272,68.46710052987844,0.36703541583503774,3.1020551746621687
1802,14,0,1,0.11738366989801807,0.8720346552011761,0.05065849465180583,0.10928861093952903,168.5380140710781,-0.9800567637164365,2.81650823685816
1803,0,0,1,0.20934730738288473,1.19407635202865,0.712570121277438,0.7228598336884147,134.7887147257589,-0.7044944355595426,3.9674523875857632
1803,1,0,1,0.0038814089064963227,0.8188100380625073,0.7626334952672548,0.7736461368402834,37.05570333094418,0.7980500442151842,2.0402552464912542
1803,2,0,1,0.23508334016894653,0.6409051489570191,0.4345757132552208,0.4408511084432408,37.269279129979964,0.7957982855552466,3.280551516628468
1803,3,1,1,0.11236756997712889,0.6024366577281204,0.2245205952273932,0.5267874485899616,144.8670553443706,-0.817818958367203,2.13637457871967
1803,4,0,1,0.11579607569313631,0.25118778891490084,0.0876064494983469,0.20554897409085807,36.10030128175477,0.807986785681129,1.5959651100067782
1803,5,0,1,0.08385208269179689,0.799160082411005,0.36093572096162974,0.8468550840860998,75.97651159727585,0.24231964795759375,2.259570628694982
1803,6,1,1,0.18566569541356673,0.11505104890141073,0.11434543113566473,0.6352733413841304,3.1673984456591757,0.998472365235202,2.8877285958038637
1803,7,0,1,0.25377209977199017,0.40103890018775235,0.06274785925023432,0.34861071242368485,142.69877883197492,-0.7954605649993791,3.266568051708674
1803,8,0,1,0.19039162524559325,0.642942400172999,0.3048360041571406,1.6935891973272905,146.72443105689612,-0.8360413900160362,2.8254142304331795
1803,9,1,1,0.03301828010927778,0.5087719959968318,0.2749781032062455,0.4379506314525451,54.08995315811353,0.5865143889028872,1.3435883431877516
1803,10,0,1,0.11468045879851659,0.658561590030331,0.1342893352876064,0.21387920892900386,70.76948159050701,0.32936961904672857,2.1935748019015135
1803,11,0,1,0.19462302745129428,0.2468005193833072,0.11324875255533917,0.18036840793691725,22.242137744589918,0.9255924543162513,2.486689491208359
1803,12,1,1,0.1127505776613039,0.8570658289443337,0.3036469563231125,1.0872608177761274,166.626844100288,-0.9728843494879995,2.728367964194707
1803,13,0,1,0.11962580980762483,0.6736060335337194,0.12923187598820735,0.4627372421944029,156.26208433364218,-0.9153964026328493,2.230418631997861
1803,14,0,1,0.04474716619950853,0.26476867899094575,0.1306102818195693,0.4676728643708334,39.79736631148051,0.7683129464074844,0.8942611202919061
1804,0,0,1,0.12837605461508847,0.7634063483000768,0.3863637579016169,2.014924782489238,162.80983040298375,-0.9553290835490698,2.51599273706312
1804,1,0,1,0.12943894651585144,0.3889405981723464,0.2925335842628448,1.5255912506982658,49.74013806741016,0.6462553400818477,2.3545283604097946
1804,2,0,1,0.07244055469394892,0.8247816688000864,0.5218455602572111,2.721475631422921,119.38387474612982,-0.4906585408308702,2.283782541326407
1804,3,1,1,0.27277235691616103,0.3398528502378269,0.33070923246328165,1.037322713262811,9.871339264839238,0.9851952059977863,3.499091550387153
1804,4,0,1,0.0655658079254248,1.2548826007015363,0.6254081353686325,1.9616932344011753,165.00106524114068,-0.9659306380768146,3.262392122530265
1804,5,0,1,0.23259809455854016,0.5793731628318074,0.29731311898059876,0.9325704304424766,68.2499538396273,0.37055818580558514,3.6239889585109837
1804,6,1,1,0.2698005829387921,0.7386376153237572,0.19234623899606873,0.6121993709332785,126.71609738807852,-0.5978503841959131,4.348855147532225
1804,7,0,1,0.025893659102203617,0.595420170084509,0.020236056879363917,0.06440729673934428,133.24347257993566,-0.6851000062378865,1.5265946939494512
1804,8,0,1,0.05888472529905043,0.41087918035592647,0.29565253007234915,0.9410025060527629,38.04240998551597,0.7875548289199065,1.306880290776427
1804,9,1,1,0.04512789875031953,0.8188407821930856,0.200623055823676,0.6326521023942038,156.83361118786289,-0.9193662776157753,2.143080008821179
1804,10,0,1,0.12319248334217174,0.43503702595482757,0.2158457448502883,0.6806558882863081,54.694986917983705,0.5779290299560566,2.062749961557411
1804,11,0,1,0.14633106492229425,0.2721675115169427,0.007751337997058072,0.02444335353219231,50.150606604922174,0.640771781387024,1.918340418751495
1804,12,1,1,0.01658266169769613,1.1636294140914658,0.27381791615437384,0.6126796817805826,170.20821009644337,-0.9854322782330757,2.936976736894065
1804,13,0,1,0.16791178490547462,0.4515705783289727,0.36733240907471737,0.8219224901730291,25.147306097828537,0.9052182513407896,2.3784338086230963
1804,14,0,1,0.04736210347043386,0.9639458448534917,0.1789381041573473,0.4003819116486731,127.14057850702874,-0.6037727081291815,2.5483329490142728
1805,0,0,1,0.20259078714426948,0.4374138515140848,0.23734308159307616,0.6480722748601959,115.46864982625405,-0.4300171704364418,2.7046830846467356
1805,1,0,1,0.04689663484052336,0.5606662245720352,0.13667421416284375,0.37319296729746215,139.32858837778087,-0.7584596136910793,1.5425233921496642
1805,2,0,1,0.03549277390267136,1.8890559237197158,1.1762301869452054,3.2117311694795587,159.0679065102717,-0.9340045056008741,4.743603451603758
1805,3,1,1,0.13993857687425873,0.5778179186985446,0.12824690437257902,0.43041610905896693,104.46452335243958,-0.24978049426998783,2.2402135652352624
1805,4,0,1,0.26618550516917855,0.42030841742387826,0.24940704256340807,0.8370479533773365,49.525323945384976,0.6491118959423051,3.580703376359067
1805,5,0,1,0.19387000602974439,0.8441272126194547,0.37778508689220247,1.2679041880671913,114.52276331831102,-0.41505473284801137,3.820517286525186
1805,6,1,1,0.023210686149575287,0.4030772031722806,0.2521765740154316,1.083914831385434,55.82655343889989,0.5617000111991289,1.0640697787170477
1805,7,0,1,0.11134102162090218,0.7740815802807234,0.6806352400401967,2.9255319782320806,47.14732397078379,0.6801155863536914,2.4471281659329875
1805,8,0,1,0.03277734927362957,0.3605112079566483,0.10470413063059628,0.45004323078350783,177.30001439305966,-0.9988898867953747,1.065441184254464
1805,9,1,1,0.057555003765245034,0.15472470715895786,0.1300122452565311,0.17154570767119,6.9715897196308045,0.9926064588915963,0.8790903002221914
1805,10,0,1,0.22838102310106417,1.1788385453373562,0.33261000148829867,0.43886495438366785,169.78575906775768,-0.9841515629520874,4.089973171560527
1805,11,0,1,0.17799658408519997,1.0133984709594395,0.4536882087486496,0.5986225734221908,141.3384508275138,-0.7808498278747145,3.428733975957818
1805,12,1,1,0.10365766447663076,0.40751222138476706,0.12113071798847064,0.31469860993893517,75.25901102588901,0.2544498557401089,1.6320411996614204
1805,13,0,1,0.12929566654602825,0.6572337166392227,0.06899101061894813,0.17923921776911952,139.16153614662113,-0.7565562302087767,2.701336779449277
1805,14,0,1,0.04425501153026922,0.23013967822715672,0.15422830592701833,0.4006864179001165,33.311732812353306,0.8356949170352548,0.9596951684853134
1806,0,0,1,0.1172023470213364,0.3761067288856359,0.33109173791395613,0.43404345971079,17.886698600625326,0.9516657320623837,2.2560646463489316
1806,1,0,1,0.15085437004438385,1.6026884926823708,0.844259229148641,1.1067784385718267,75.93270316685235,0.24306139058429596,4.7908620949378244
1806,2,0,1,0.12310297249603717,0.7087958414115831,0.6643148966811222,0.8708810975157112,53.592156248525086,0.5935290704311369,2.7848240306009777
1806,3,1,1,0.20374019746841426,1.0643070186739572,0.5550126046740333,0.6769493188093278,154.01691587171382,-0.8989234307958569,4.263738494868783
1806,4,0,1,0.08002548239951315,1.169000944485785,0.42527003897081367,0.5187022074217364,146.35498909638787,-0.8324862457174705,3.0983311150122623
1806,5,0,1,0.20836913390293468,0.7924196572470594,0.4268549858197862,0.5206353683638939,72.03922019921733,0.30836590329038677,3.8817942083417654
1806,6,1,1,0.09231922286115517,1.157905829076022,0.03519147369618736,0.04825526420753156,108.85354330140959,-0.32315020465127375,3.304187758738611
1806,7,0,1,0.07439526530626346,0.8236054264652205,0.29085394666169645,0.39882484499317883,85.89868231993549,0.07152038331288542,2.407287919722866
1806,8,0,1,0.10021785049718043,0.29618357890932595,0.17648666818442238,0.24200210755223142,16.828737573060064,0.9571744088118429,1.431022737269862
1806,9,1,1,0.10869618911703814,0.339177072258429,0.28551869676240477,1.0464771599372096,27.128882621929552,0.8899830527608078,1.9705670590825837
1806,10,0,1,0.09555876535406356,0.9672095186022692,0.44590177326584773,1.6343098598776324,151.4375204354987,-0.8782962609724044,2.8130960828250764
1806,11,0,1,0.22832379423981014,0.21465109135796845,0.007383502698888433,0.027061859774287423,45.65035866582095,0.6990351027854382,3.189955114989426
1806,12,1,1,0.0507671798356685,0.9850845283134768,0.25384619940374514,0.3896144195015718,138.4379314322312,-0.7482374645899833,2.5489971683033548
1806,13,0,1,0.11143914125869907,0.4771653722317817,0.4743005980934301,0.7279776204232337,8.811595901618855,0.9881973989147788,1.9070498483536547
1806,14,0,1,0.07051159339134343,0.6511521519260374,0.3351945324363983,0.5144714535102917,75.87937144470983,0.24396418503336922,2.0247402924565545
1807,0,0,1,0.10893602184674844,1.0602724291416565,0.03344035540223944,0.05719918624989613,137.95096363805146,-0.742571880648492,3.2199274944528593
1807,1,0,1,0.17918719901148267,0.7793612703701175,0.25043740327268393,0.42836912172217184,113.19861400376276,-0.39391967541006767,3.036695801696925
1807,2,0,1,0.1601595878815605,0.7476579428019176,0.3264283886359403,0.5583504712868642,119.90798114089226,-0.4986084911954152,2.7185696449286074
1807,3,1,1,0.13672653335151203,0.6821924791155959,0.48200239008725165,2.8511943041734553,93.36871710146028,-0.05876133621981457,2.3793982285439665
1807,4,0,1,0.10157696485036234,0.41884212399108567,0.3800800442228035,2.2482918746977276,33.57055849248676,0.8332054916694,2.014934556003344
1807,5,0,1,0.16890406601813882,0.4070310415884769,0.3939457337419576,2.3303117480292546,19.101738523408358,0.9449389829636932,3.040511961919107
1807,6,1,1,0.09125218601847443,1.116349606688286,0.2042926314793816,0.2272951431317629,87.98291527942452,0.03519749812636465,3.2013325689394247
1807,7,0,1,0.18288652554392934,1.005664194314404,0.187814789518437,0.20896196381005316,76.33306893486484,0.2362773656169054,3.7629228145181925
1807,8,0,1,0.1164573638586136,1.0557062478391983,0.5332468975498132,0.5932883091546353,105.26861583115867,-0.26334466725151195,3.0076455681186216
1807,9,1,1,0.10553618827266038,0.5024974409334074,0.061951449064894026,0.13908445494503108,63.266190373889096,0.4498460892499278,2.2342180256824307
1807,10,0,1,0.1921651706050658,0.8098740481840438,0.07740490535659555,0.1737783253514641,169.2147957763701,-0.9823356063922971,3.706035277485073
1807,11,0,1,0.028094724059271048,0.38913378251453706,0.3824268956549445,0.8585696887052986,24.798138699975855,0.9077911042961484,1.0865836849669448
1807,12,1,1,0.22000995639241117,0.47582667455595595,0.15541806071853825,0.49195504884906316,173.9470707573551,-0.9944249087233993,3.6792724424547294
1807,13,0,1,0.19232193151721685,0.43032537237945157,0.27168688360696147,0.8599884304216504,45.569650808839306,0.7000416937409928,3.1269007203297554
1807,14,0,1,0.15519553802263344,0.6021901100010257,0.5160074426561493,1.6333524268978772,35.24775533799409,0.8166641652035269,2.8153557872164727
1808,0,0,1,0.09706590039446485,1.374887328684434,0.4124620516139079,0.45904891337618053,165.79415417231127,-0.969420316396545,3.745405776542517
1808,1,0,1,0.20482896128621889,1.1246796572542594,0.581106903694562,0.6467419042615038,128.72527466865844,-0.6255868637794247,3.847755454681992
1808,2,0,1,0.1105778674440732,1.4439904230572402,0.2234183483759321,0.24865305704844712,132.65533075321054,-0.6775865057201472,3.9460105832203998
1808,3,1,1,0.16810067874544932,0.45130979880305655,0.13863100083201513,0.24770768273279536,52.51345741494168,0.6085750724012556,2.3381458202349936
1808,4,0,1,0.20977605372973074,0.4719836184210733,0.07565166984186172,0.1351753916434715,53.17568766313615,0.5993633191810023,3.6216522318177047
1808,5,0,1,0.17696941346830622,0.8613006553411028,0.01377429050527279,0.024612082159631277,102.34549649551472,-0.21380615540169123,3.7748784340290267
1808,6,1,1,0.08626367356926805,0.7547084021067421,0.5635970360796553,0.8386143870998689,136.7360260778648,-0.7282038382903883,2.280412228296491
1808,7,0,1,0.05207908509978932,0.5911679820352923,0.02871975953801187,0.042734084817332936,53.35892335961063,0.5968002797011298,1.6156715143888623
1808,8,0,1,0.09278195654381842,0.6040708068641489,0.28404809306487744,0.42265448933060407,62.93319591715456,0.455029061042855,2.0719886874903377
1808,9,1,1,0.08367765231401929,0.7460979642799441,0.1118509792859892,0.2361158081380516,88.90254400499126,0.01915304930011069,2.366840371039116
1808,10,0,1,0.05830346949464983,1.2858377330816302,0.371040077321212,0.7832602652883276,153.3587361761527,-0.8938315335473671,3.2994636065709737
1808,11,0,1,0.1309031997460773,0.500209043296841,0.08222418692996591,0.17357407569783373,57.46649100455657,0.5377927674221581,2.5921213073338194
1808,12,1,1,0.0719224188691138,0.6097148867950247,0.16000628909050976,0.40234364278930385,146.20808065444143,-0.8310629176198238,1.8424018823725956
1808,13,0,1,0.1362389176562028,0.5817061208939854,0.18258978868753506,0.45913095750327815,141.5390112669276,-0.7830318301010624,2.222906583636978
1808,14,0,1,0.21266819492737454,0.7808702988845468,0.7056807146042046,1.7744686847865587,29.233620438131837,0.8726356571319015,3.3456925807996862
1809,0,0,1,0.254841618584104,0.42241090362032613,0.38322283187302114,0.5512674592002605,21.99662177028771,0.9272059402211577,3.2864614923983817
1809,1,0,1,0.1421064445802588,1.0904664179838712,0.2647662125963581,0.38086717481497145,150.4600270627872,-0.8700119402455031,3.352732761455746
1809,2,0,1,0.23726245402589896,0.9646072810074112,0.24768914692389143,0.356301752765755,113.38908587935698,-0.3969730627929126,3.8088622053364003
1809,3,1,1,0.08789143986865176,0.8606433182221839,0.400441446790468,0.6895686068342475,60.612633790206,0.49071163796037204,2.4844810617567306
1809,4,0,1,0.07449043988037254,1.148138406252876,0.012628361281514455,0.02174630414830666,176.1175584489792,-0.9977050754599851,3.01574337151447
1809,5,0,1,0.1826813496962234,0.9482911558789572,0.08624956414289164,0.1485235663360174,98.70139790506026,-0.1512849375214504,3.3620061905102063
1809,6,1,1,0.050771645149606665,0.37971821992187554,0.02015234782035802,0.025333677069322227,27.22736756206513,0.8891979371543659,1.2987158009024453
1809,7,0,1,0.0466997033421307,1.0957048678964714,0.3055966121752541,0.38416793692424733,114.87231634148316,-0.4205975068837888,2.7906948514396706
1809,8,0,1,0.04514219143961841,0.9972844665734306,0.5188826359578839,0.6522914974182985,130.41455022106712,-0.6483132722554504,2.6035593862067268
1809,9,1,1,0.1704829886274812,0.6953109296399185,0.13040259779171337,0.42118316502985703,135.39565231979122,-0.7119727636304715,3.089698811882299
1809,10,0,1,0.16029412006785587,0.5938951781450924,0.41835228618260073,1.3512226211421485,52.71350993900661,0.6058008164087145,2.5816003049342315
1809,11,0,1,0.1477543600902322,0.6838798436534673,0.16324346822506763,0.5272548383376918,120.41715290859682,-0.5062919562385791,2.572085080368446
1809,12,1,1,0.07928409333071931,0.9077438803468036,0.1821178889437941,0.30473852460413026,126.32839818426807,-0.5924125578238856,2.476484296067468
1809,13,0,1,0.16987740749903907,0.1564703507268601,0.10683227328786693,0.17876283066238116,12.117354724088752,0.9777196990556098,2.7976327404783627
1809,14,0,1,0.06733237901812868,0.3244167194190293,0.20571548793141592,0.3442244726424755,30.041788226498134,0.8656605024095398,1.43040405665947
1810,0,0,1,0.039738259131054,1.101509741043747,0.4296311288538922,0.8496046545133784,95.02125183805356,-0.08752523984815158,2.8406365739673003
1810,1,0,1,0.08835775484478839,0.5481857697019554,0.30515314618187395,0.6034468080260771,91.29380436047269,-0.02257922696409499,2.057384401803494
1810,2,0,1,0.09796363221431181,0.9613397812591639,0.049338030316831316,0.09756699965741393,175.6559467441163,-0.997127189558241,2.924329639529219
1810,3,1,1,0.2185152599252384,1.1200456533802674,0.23144116535198234,0.5209069924358845,179.69033391058736,-0.9999853946831944,4.43642800600403
1810,4,0,1,0.1903590388075241,0.7140594099280921,0.10766705125180381,0.24232733086494102,131.73951000318615,-0.6657450629396091,3.5121568029524517
1810,5,0,1,0.17605323110070437,0.5712130461718015,0.07787660098673854,0.17527766047771476,71.94723040203326,0.3098927893126813,3.390049217311729
1810,6,1,1,0.10334464313220777,1.1728288508407014,0.04943086953309472,0.08065799140462039,171.237929623364,-0.9883294410345318,3.2507707083521993
1810,7,0,1,0.08059875371947477,0.9405015856421989,0.05234073688399132,0.08540611859708391,106.47204161184547,-0.28354743954833384,2.710550924582911
1810,8,0,1,0.19638984059466139,0.5709620116841744,0.30471612223465727,0.4972154162005391,67.50051484802789,0.3826751305591877,2.8979638926637676
1810,9,1,1,0.3197947995611718,0.54202635193481,0.1079344590094844,0.2531878470096317,92.25944283991416,-0.039424496810884176,4.146249264677223
1810,10,0,1,0.12257828966552746,0.7930515969785121,0.08107279757786917,0.1901769579257785,116.01969778418413,-0.438680118351093,2.4801076988044235
1810,11,0,1,0.21245226799750597,0.5122032828845333,0.23188524227182064,0.5439460741536686,104.97105933507734,-0.2583311134177793,3.201676652859945
1810,12,1,1,0.04622233924868516,0.613451757796689,0.4378366296296056,0.7448864120193534,92.71179663275532,-0.04731211122824489,1.6380465735388383
1810,13,0,1,0.21177371820894195,0.6693149036349264,0.5062053179256454,0.8612012734835232,177.66741241044923,-0.999171408113862,3.0940879782704886
1810,14,0,1,0.05222757569998659,1.8199476183022987,0.6444666538520804,1.0964236908641103,178.72442941245274,-0.9997521917304862,4.588581898974276
1811,0,0,1,0.10656348130920894,0.16562271209520474,0.07007034147254565,0.11678230292628093,15.293812424005079,0.9645859094268161,1.3628595768086103
1811,1,0,1,0.035583256196319454,0.6543158483299175,0.3895077078657317,0.6491706216376836,95.40837510156273,-0.09425383668868777,1.7489702655909365
1811,2,0,1,0.11461122476985686,0.7618008261794915,0.13359783288936555,0.2226600051163377,90.28581357299508,-0.004988367207160177,2.4950466784646985
1811,3,1,1,0.0495208706452799,1.1625082054317908,0.5452879981715708,1.7057533334704407,154.9676127695266,-0.9060687514485135,3.0120586231898328
1811,4,0,1,0.0468347045654838,0.07271902372845641,0.04029410876368367,0.12604680567579257,11.625669783910054,0.9794850639081049,0.6221027954603562
1811,5,0,1,0.163727890804663,0.2815336931819087,0.24808053997268803,0.7760380009215131,52.19726608732315,0.612944755816128,2.4731279915687407
1811,6,1,1,0.26745219048922314,0.3826647278891085,0.03591006287814097,0.07957977816893234,47.942895710132404,0.669870935046272,3.9276376534994157
1811,7,0,1,0.13928719584717614,0.7721483402483278,0.10723976979948613,0.23765252432140213,152.05001947034913,-0.8833571071058555,2.6360632693042
1811,8,0,1,0.2056168863059001,0.696978324948116,0.18608900438919757,0.41238918849079065,152.28499537984888,-0.8852718625487603,3.104606682640135
1811,9,1,1,0.1846117144057945,1.0542901163780312,0.07990507019249843,0.16188704651206923,162.19278050653438,-0.9520908663735602,4.085896378821984
1811,10,0,1,0.02229973791784326,0.7283707388677174,0.3897719613492388,0.7896749415779686,55.53964776288487,0.5658358192215405,1.8518674731338722
1811,11,0,1,0.1846117144057945,1.0542901163780312,0.07990507019249843,0.16188704651206923,162.19278050653438,-0.9520908663735602,4.085896378821984
1811,12,1,1,0.06713248408980788,0.8571575280743701,0.5640312515378787,0.7609062335741599,125.83779789531035,-0.5854926046162947,2.29741963370213
1811,13,0,1,0.14395383496868092,0.3921017516095679,0.33359099523452773,0.450030857414491,13.256392066663144,0.9733536822093983,2.0804938902857626
1811,14,0,1,0.10798992042150536,0.9876847393145881,0.4103558728417463,0.5535904983592576,130.18546882343807,-0.6452639554055495,2.8171319977699962
1812,0,0,1,0.15158405164931965,0.20183338602859724,0.19802965364941819,0.47019892826365245,7.294097147982157,0.9919075280560562,2.110924985103071
1812,1,0,1,0.10479828793554875,0.6809770093024813,0.1601757710688368,0.3803191820135392,173.09396377212065,-0.9927446797577757,2.499514838433835
1812,2,0,1,0.038071462139731845,0.494362189537931,0.08582494095684329,0.20378157772088556,80.74384727458722,0.160848553593945,1.322916342691187
1812,3,1,1,0.12713007349683014,0.9486583182022581,0.7018351504599547,2.3498442143703744,71.43603376817906,0.3183631872219249,2.8407701354663195
1812,4,0,1,0.10942001003072031,0.22403981722187785,0.22254029612871606,0.7450966612025952,9.84462469734586,0.9852750323103276,1.4550480749744836
1812,5,0,1,0.14293249744719294,0.7508502351604258,0.36665723517474974,1.2276207342532979,94.60469050924523,-0.08028052519338422,2.691859820099927
1812,6,1,1,0.10873482684685974,0.42881882695180307,0.34675150927686105,0.9520056123728572,28.704521151729324,0.8771082670266844,1.7481511348055334
1812,7,0,1,0.05105940848465176,0.5875382364385342,0.2831671509821573,0.7774348770300651,64.0201037479684,0.4380557540169431,1.6935502813149585
1812,8,0,1,0.09677570850553056,0.48104412615131137,0.10169089928166475,0.2791921714927284,69.59312563965193,0.34868450011386937,1.8822177220220662
1812,9,1,1,0.22645025296803226,0.2564415796042372,0.08714788532752332,0.19548115737194163,28.646565910275196,0.8775936390114563,3.8584927787163257
1812,10,0,1,0.21250818583985742,0.21568815196283558,0.14953516043751441,0.3354218650316736,17.35308109130005,0.9544848898881146,3.164679444818921
1812,11,0,1,0.16232513855790548,0.4466595523185326,0.3993805554151419,0.8958493130497575,18.751600207603687,0.9469211516778752,2.902623022931904
1812,12,1,1,0.1264829421160372,0.9159807472831292,0.45767032701088484,0.5367389725917124,86.24713667722743,0.065452996559333,3.1518717590640404
1812,13,0,1,0.12322170141376096,0.9395022085303565,0.5507044305737052,0.6458459568448375,97.18319344722006,-0.12504221148673267,3.195794275666684
1812,14,0,1,0.1081529499922921,1.0293036452610569,0.6754557264170475,0.7921497008471176,174.75501326423213,-0.9958129299683844,3.163621598578825
1813,0,0,1,0.1764875121330061,0.9204376630233323,0.3799027562811603,0.4826045847284799,95.51696746727461,-0.0961405231214613,3.148904965194286
1813,1,0,1,0.0285951146011083,0.9963204441112112,0.5408219880016147,0.6870262629481574,143.6198581093357,-0.8050994216987749,2.5209136073656038
1813,2,0,1,0.1778303902220719,0.7922802331259959,0.5866621564225206,0.7452587318599707,84.15038593867979,0.10191775497168054,3.1279732083220337
1813,3,1,1,0.08444217519664315,0.2380988957047574,0.2158873401186449,4.350029270967229,51.87480227925799,0.6173818962543947,1.1946087143383128
1813,4,0,1,0.07794530076277814,0.5219879336467124,0.5142687130515623,10.362274849870825,31.00906980337443,0.8570857605010564,1.7415350937295024
1813,5,0,1,0.18033490062117707,0.6772523256024346,0.6162094808987909,12.416333803937404,101.22650263637507,-0.19468807933948734,2.8214257743582007
1813,6,1,1,0.03921567455504525,0.6561271179811462,0.10122937581371594,0.20779657091634024,96.75715156852486,-0.11766134977512833,1.7430906996532707
1813,7,0,1,0.08061637629341013,1.0274599893156502,0.3463541044226636,0.7109714412768106,98.75530388845806,-0.1522148784760824,2.849552890638711
1813,8,0,1,0.2629798500025828,0.6356629109524389,0.5925679104533779,1.2163818934719646,18.252551479329696,0.94968517953881,4.0444088705826164
1813,9,1,1,0.1196018474217895,1.246127935592348,0.8962542874683567,3.782077328273794,113.30319013953988,-0.395596639610248,3.602941308277325
1813,10,0,1,0.16078076670142016,0.18529203008269127,0.04623912035062011,0.1951231153955044,40.5228426518609,0.7601469835620503,2.1175941051304275
1813,11,0,1,0.05212899020959923,0.20973246189007624,0.20972721298753638,0.8850217493550518,0.2613023685849957,0.9999896005426144,1.012304539132092
1813,12,1,1,0.027202347746110137,0.2286020396140132,0.07517935371302166,0.7900477763440756,115.95667430188017,-0.4376913749617671,0.7387186616806354
1813,13,0,1,0.15603942747568147,0.1429626782516575,0.13296724977238433,1.397331512189682,20.532404080618736,0.9364739769086073,2.754890676879285
1813,14,0,1,0.08388365625298011,0.9508085770030866,0.7674534819772553,8.065045613429215,156.79121287158029,-0.9190749118120015,2.7931852362688523
1814,0,0,1,0.14275816886862022,0.6446357580609702,0.3238456565155225,0.4850904208863795,71.14912004464186,0.3231062141270101,2.378019218520105
1814,1,0,1,0.10992580908800044,1.0032064913674732,0.03779200432045493,0.0566088780661804,101.25171169820828,-0.19511962266328006,2.910106310490012
1814,2,0,1,0.033679761788035625,0.60146246855762,0.5601093455603172,0.8389912685681663,48.293974329684545,0.6653088732604598,1.5673267033216947
1814,3,1,1,0.2607311681480202,0.8056267800906388,0.09100731997834216,0.23062998176832913,132.21423018487286,-0.6719045574847563,4.131464183697305
1814,4,0,1,0.2135079072208721,0.6523562855575429,0.11364679559845942,0.2880027497034221,149.43355618246082,-0.8610400075504834,3.6734460806141684
1814,5,0,1,0.20576123761998755,0.3965380235694177,0.34025362630813005,0.8622678664829023,88.09866604854739,0.03317844742446117,3.589085289313851
1814,6,1,1,0.1515060237804801,0.9660082371484795,0.43516725130243433,1.1013523061593486,97.67893945713591,-0.13362191491740538,3.5210475663979763
1814,7,0,1,0.07641213976032993,0.7570460884763376,0.009194076473009183,0.023269024257334847,151.51623146683437,-0.8789522529121234,2.240002907881408
1814,8,0,1,0.22078942951708402,0.7907106971469983,0.22314129233393304,0.5647418921709189,100.23996842910451,-0.17777125302362934,3.975465341576881
1814,9,1,1,0.14562698641032784,0.36169078594743,0.3423664397539577,0.835778499905381,41.136990097023556,0.7531388344986598,2.0144564611696367
1814,10,0,1,0.12102476124830995,0.24192621552460075,0.14518459074263362,0.35442188652444373,34.19294318383322,0.8271497968187499,1.5948788249023609
1814,11,0,1,0.1493145064406056,1.073811225755877,0.31832470292323123,0.7770882650857976,139.77153946194736,-0.7634753161588845,3.2578991970893125
1814,12,1,1,0.18031563830840877,0.4642630991011158,0.07324583087814632,0.2580385567741591,139.2721314249343,-0.7578170669136337,2.638033730215556
1814,13,0,1,0.10729115590126778,0.32097569999944975,0.11120402782416144,0.39176191331569005,53.43186827497573,0.5957782506052172,2.0075210097113194
1814,14,0,1,0.08349706550637842,0.3749920511037961,0.18869816438609677,0.6647668736958657,160.71069123750223,-0.9438626082437939,1.6020576470968286
1815,0,0,1,0.11307127225026437,1.5011553624423493,0.36057818480050285,0.48090968347009944,105.97979173143578,-0.27529830088881335,4.076460578667881
1815,1,0,1,0.08143771047693729,0.344679601031228,0.04874807707424189,0.06501619705174407,25.475339745536687,0.9027704938541528,1.4347651921764315
1815,2,0,1,0.08791884010408658,0.6161567603310911,0.3672854023934302,0.4898552215684855,55.01973193544378,0.5732942968300769,1.8936113685206815
1815,3,1,1,0.1833212057793524,0.5805194468831844,0.36529900747500593,0.6478108318623836,84.76933039911194,0.09116564968177986,3.1525375960332824
1815,4,0,1,0.16351488783909088,0.6580792300190438,0.17573010865574568,0.3116347582174438,85.33731776235155,0.08128936360355242,2.5808966532921085
1815,5,0,1,0.10791876111725106,1.339582638209121,0.2203379187289587,0.3907409752061788,166.91017828525938,-0.9740162152892465,3.617625585958266
1815,6,1,1,0.027971379832669185,0.9858724331460305,0.5394606254533468,1.4430713243267637,89.84062868004975,0.0027815506795479195,2.4922812508314687
1815,7,0,1,0.07636531801828995,0.7657818212362026,0.018463142473424232,0.049389390445257246,176.59729200159316,-0.9982370237827177,2.1321980449293028
1815,8,0,1,0.06508601996153401,0.9365919293571527,0.5249708203869827,1.404310715674774,83.98798231685818,0.10473706008382948,2.5857271045538
1815,9,1,1,0.0436247970834267,1.0798881982141115,0.15862744789484823,0.2511990422600088,155.5866855782356,-0.9105876388052246,2.7733089502873205
1815,10,0,1,0.05174918462536573,0.48551047081180393,0.3990403633678248,0.6319118061303622,42.315165671670385,0.7394529287803878,1.5103974936775568
1815,11,0,1,0.14521693452535284,0.9492238526055211,0.07509336378181097,0.11891624881072033,105.91526040523227,-0.27421536330390067,2.963605622198883
1815,12,1,1,0.11197518834815104,0.6643248640008084,0.2590394094482482,0.5237681034126979,127.32387570321683,-0.6063198291038705,2.490073751624824
1815,13,0,1,0.15284266090082765,0.7709379815627413,0.08835508202367787,0.1786507073845866,90.98844231254323,-0.017250717106425124,2.686832092079596
1815,14,0,1,0.04042775694505279,1.0038553881254657,0.01981606820005749,0.04006735685642591,168.4729390876332,-0.9798304334507959,2.5604939786086027
1816,0,0,1,0.17840172202399354,0.9834557819422088,0.1976490827621482,0.4975515357553213,164.51861356810176,-0.963717219566512,3.3117660288359865
1816,1,0,1,0.19951832512467182,0.7365374106999231,0.20276477976419138,0.5104295256971645,92.96710267322409,-0.05176256785583832,3.2011891297204103
1816,2,0,1,0.09672622545201716,0.5652807788475385,0.12647442954717458,0.31838016031019073,114.27025066292819,-0.411041080808053,1.8598622371780942
1816,3,1,1,0.2610403879696704,0.7080323837805255,0.31458695761629063,1.5597812375453517,158.75191472544688,-0.9320199808121726,3.7241185705654267
1816,4,0,1,0.18223122446311546,0.18061626027175365,0.07951075491636544,0.3942292606195172,39.81361886880893,0.7681313515918955,2.4206758668620614
1816,5,0,1,0.03991023583539645,0.41009299114825837,0.3504856537799744,1.7377737174394248,37.207180096099975,0.7964541456352991,1.135763643510986
1816,6,1,1,0.13868678291684128,0.4789976091322583,0.24497945644465768,0.22689080222140204,25.04023366491975,0.9060107968743855,2.0758238983270787
1816,7,0,1,0.023953213750709145,0.861508052955971,0.8596245379608798,0.7961520686580794,6.695693444454062,0.993179416122534,2.177868117714331
1816,8,0,1,0.20753243259702067,0.8172765878083599,0.7853845562899242,0.7273937766662342,23.134391837130828,0.9195858309639188,3.823245963471896
1816,9,1,1,0.10306527440255298,0.4189970194968881,0.41091408329440504,0.6788257373013439,13.711872992869502,0.9715000208702562,1.867177142369799
1816,10,0,1,0.13085295477881478,0.4136768288799749,0.026150365297261446,0.043200128020179446,39.00840348651963,0.7770536516153852,1.9024448144879287
1816,11,0,1,0.06250199922798229,1.8688881129999697,0.6598534881610921,1.0900710119757433,174.89180117188613,-0.9960283347462485,4.751236501840224
1816,12,1,1,0.13518542243864837,0.38652405324514966,0.0575444093430133,0.17807377224377724,81.43331470722946,0.14896040448493617,2.1367112931134167
1816,13,0,1,0.1906613566246197,0.8047707694723696,0.1586655866207446,0.49099781989956653,177.438039900329,-0.9990004670829884,3.0929204474515206
1816,14,0,1,0.08391914726898163,0.6719642340826529,0.09235301218662284,0.2857905649898584,130.51866745246025,-0.6496957605893849,1.9864917322332265
1817,0,0,1,0.020987078608730995,0.9713041202840147,0.5159280056789272,0.6761453012118555,142.7358531726809,-0.7958525259113972,2.44094980039168
1817,1,0,1,0.11919201361190936,1.436698255703763,0.06653527896533395,0.08719727508885655,159.67403337101618,-0.9377316059617483,4.114967410570232
1817,2,0,1,0.04627569351512149,0.9865631807971421,0.5393865480620806,0.7068887053904594,177.7238861688671,-0.9992110389193654,2.578991182982311
1817,3,1,1,0.12281299384443471,0.7100980149322732,0.15284047233835074,0.5181816316614569,145.12591610181548,-0.8204105857343189,2.3218927045488167
1817,4,0,1,0.23437805299946737,0.17616104696381812,0.07868269494881289,0.266761327208134,36.361980778444206,0.8052873895141518,2.888659887620732
1817,5,0,1,0.0690178733460124,1.3335341080476528,0.801633933801192,2.717814028294283,139.08003393634445,-0.7556252634238455,3.4336433287208137
1817,6,1,1,0.10152550422606978,1.0128568287591844,0.0811151679258193,0.16658005718822036,147.40125004028766,-0.8424641513406228,2.9165051039799423
1817,7,0,1,0.027268278307828183,0.3420975520133481,0.21735435012214865,0.4463641141268128,26.07039012385766,0.8982548119203184,0.9408292881350458
1817,8,0,1,0.12537164871247417,0.5078829292600521,0.29049015595906214,0.596557561669954,39.577239578130005,0.770766395021571,2.0753207026967546
1817,9,1,1,0.07957540655308623,0.34636863838399434,0.08564727563046115,0.17431673396288905,36.741822141250054,0.8013392037350635,1.5781685281740077
1817,10,0,1,0.027754544228331464,0.9462137799186787,0.018477693009706198,0.03760739700020681,157.83672811592308,-0.9261126005427079,2.404090922385683
1817,11,0,1,0.06675910084924166,1.2029021645841167,0.22740838979366118,0.46284119947525726,167.292999307216,-0.9755076747249065,3.120730269591158
1817,12,1,1,0.03365085478227172,0.22616886578070725,0.005497932242408243,0.035306019840472984,91.0395970969624,-0.01814339667287053,0.6996726002085318
1817,13,0,1,0.03886989166004563,0.48123327152365897,0.16995495759332394,1.0913981548358056,176.78194464365694,-0.9984231238327059,1.3057373337037679
1817,14,0,1,0.10341082925165558,0.44321994001035925,0.228638747375892,1.4682472964814561,101.7909586518164,-0.20434158275511702,1.9583569630738153
1818,0,0,1,0.023750148695496867,0.10764899983532715,0.08869189975282965,0.33983437885191287,11.590777467773044,0.9796076031257304,0.4801203961609539
1818,1,0,1,0.046665060683340934,0.8988423799563788,0.4066128792262345,1.5579893499871356,147.56798864558814,-0.8440284254160971,2.330133617388868
1818,2,0,1,0.10061389019814897,0.4499669349051524,0.06887762073329817,0.2639134297938097,98.53271963527843,-0.14837417970308653,2.0659777705870677
1818,3,1,1,0.040663797816767,1.01841312832575,0.4842116398781767,0.5393884106339917,94.66005175464991,-0.08124360486775731,2.6299752626614272
1818,4,0,1,0.1147650985630079,1.0007331648637552,0.6467506223348811,0.7204489969417587,107.11731151309726,-0.2943290978816402,2.8861834385533633
1818,5,0,1,0.05764212538582035,1.3105008026502938,0.45913741278896736,0.5114569311244798,155.97555523931607,-0.9133718437492936,3.3797233718626254
1818,6,1,1,0.10305478638612409,0.46189362451293514,0.4552835028639879,0.4606283994396624,6.1487544063238975,0.9942471614115129,2.024092954195075
1818,7,0,1,0.10838438889483658,0.690120272207154,0.5806996785672138,0.5875169247532598,34.16109174395543,0.8274620815347519,2.561608286145454
1818,8,0,1,0.20435693344624434,0.9061361274915787,0.7405168699388394,0.7492103237043884,63.67633423473476,0.44344144272550684,3.593528592565744
1818,9,1,1,0.1403116904520061,0.12107901430563552,0.03675140647204178,0.07622011331713807,14.300198600396635,0.9690148752454586,1.778417076314107
1818,10,0,1,0.13697713101245523,0.987307731939226,0.02514413393340542,0.052147357656186714,172.3796114797727,-0.9911684144809806,3.3973281877824726
1818,11,0,1,0.1436820559661259,0.9113935061112519,0.10338870007483925,0.2144216831921983,116.87463314413722,-0.45203983486471033,3.3672453872294814
1818,12,1,1,0.14155136303387247,2.009506927231316,0.47946065211044764,0.3852277393711869,178.0850398348823,-0.9994415249186396,5.387381985819746
1818,13,0,1,0.05778692331033591,1.33755455264102,1.021677221485126,0.8208773851771397,110.05255128571122,-0.34288187880187976,3.4939779694797046
1818,14,0,1,0.10293449624135467,1.012031208311138,0.7063869781149488,0.5675540995964373,52.556688105954294,0.6079761920676945,2.8467392361686423
1819,0,0,1,0.1248873038988812,0.6401381288731949,0.2855421585873583,1.6003464406778185,169.27641272290225,-0.9825362788567171,2.2470009861832128
1819,1,0,1,0.1217079213500396,0.46658113874755974,0.11561781594751994,0.6479903393107862,161.3185857875672,-0.9473142293730836,1.9659855795002106
1819,2,0,1,0.15354120178468766,0.14032465168754968,0.13898226475287026,0.778938472045456,4.663215817720879,0.9966897863620331,1.9207510237449463
1819,3,1,1,0.19590076534163142,0.6569509515228593,0.24409795880735072,0.5390282095849801,165.3724684407125,-0.9675879353166311,3.6872940278259114
1819,4,0,1,0.0436053988403585,0.19931885140963712,0.1632752755536896,0.3605518861411686,12.424760493335802,0.9765793888079213,0.7271793853183633
1819,5,0,1,0.1491871114978091,0.566344333595782,0.3371180518355215,0.7444394077997736,167.3721300800125,-0.9758105368463942,2.9525096320508353
1819,6,1,1,0.2244106757419477,0.9434796252052389,0.5873983057569745,0.7654471533732108,166.71997370372554,-0.9732590105661308,3.6210809484546704
1819,7,0,1,0.2539248533598555,1.322347768045685,0.1814471798145596,0.23644642130465093,155.20254476005732,-0.9077961073675929,4.543199778245652
1819,8,0,1,0.1356376609498824,1.2381392513105915,0.23427936269520533,0.3052927962365095,143.75523983758237,-0.8064986775922176,3.5813148179323884
1819,9,1,1,0.10412898373678403,1.2091991818647723,0.15762378705265223,0.19619247028685535,112.65205628192938,-0.3851339498211618,3.3822508947902885
1819,10,0,1,0.08628598113972061,1.5719159991229112,0.17934201496828406,0.22322489264324394,122.98208514396116,-0.5443767785666768,4.123658193205119
1819,11,0,1,0.037819157696031815,0.7087111748888896,0.5225300504086148,0.6503869961869199,60.52161855123193,0.4920951268878626,1.8446475511062899
1819,12,1,1,0.023494278709171465,0.36426187783060415,0.21882570055790107,1.025592331502415,57.303329738087044,0.5401914152564715,0.9516955338008409
1819,13,0,1,0.06680083815302419,0.5275370464124154,0.11922841974813048,0.5587997784496003,149.3912029312461,-0.8606638597523925,1.5565075885373867
1819,14,0,1,0.09450550296720797,0.813247305310274,0.5802485862254511,2.71950917502251,87.63475087803012,0.041269660843180546,2.468092944100118
1820,0,0,1,0.09884122929979144,0.6112525247306707,0.19775867250559162,0.8108035351938053,123.55118811441699,-0.5526817594838622,2.200912569257093
1820,1,0,1,0.13418151033827952,0.7994093120256606,0.35098796962025547,1.439038212448319,141.04570901567942,-0.7776477688037333,2.9453522400905214
1820,2,0,1,0.14831282971402313,0.35809341584931337,0.049605881196658846,0.20338235148457356,83.01692704463869,0.12157610753968948,2.436637162109267
1820,3,1,1,0.14877844853150923,0.6359074123085222,0.06414458499361464,0.17862597332088498,152.80916149475632,-0.8894894510785882,2.7858409344170005
1820,4,0,1,0.06060975300576318,1.2451305007414757,0.9297570817195098,2.5891314705780006,74.9886128843071,0.2590110106589432,3.2179356424720664
1820,5,0,1,0.07512862744381643,0.8824763657450405,0.23021252586175817,0.6410819636109502,135.62439421636296,-0.7147705031070394,2.4401509956014618
1820,6,1,1,0.05661000198281951,1.0634215004273664,0.39478862484886496,0.8998613366940743,109.45986354947321,-0.33314644456667686,2.8090534825028137
1820,7,0,1,0.19945031521146792,1.1998369775752882,0.32544564300961604,0.7418044313004415,171.518583985576,-0.9890637535760027,4.172966512090132
1820,8,0,1,0.022552260451984486,0.44645293391701074,0.08398534414973335,0.1914319696476133,67.52393556279077,0.38229744426321427,1.1882224321767054
1820,9,1,1,0.17733900408285827,0.7200513986443468,0.42297793743725665,2.5778895935462853,139.69528937262373,-0.7626151506770776,3.5437556173005436
1820,10,0,1,0.10948789511931502,0.602605658171591,0.38765980670242306,2.3626390246006173,100.11421835596319,-0.17561103216922835,2.0173492099167345
1820,11,0,1,0.12085479607810007,0.4808242527335799,0.15303519143633207,0.9326912647981888,175.26457851847968,-0.9965865402190145,2.4195074760599837
1820,12,1,1,0.14219581597308323,0.09238658087604865,0.09213631349267962,0.7140121863452606,2.3048730597090437,0.9991909782539918,2.1485201673837793
1820,13,0,1,0.07235464604951582,0.25081116937228753,0.03330227628838073,0.2580766497112984,118.3569779600056,-0.47496356782960336,1.08199529426292
1820,14,0,1,0.20178080019511094,0.4834834779867626,0.2254227802398926,1.746918300393048,178.8274662265207,-0.9997906078942196,3.12494619615897
1821,0,0,1,0.037384213905841325,1.1820600809384751,0.05987854250462721,0.06440444443173728,75.95897737800723,0.242616545693429,3.0301768889565817
1821,1,0,1,0.04955188313826956,0.5806595094963004,0.49801080442036577,0.5356528037939076,27.259124387494527,0.8889442135154302,1.6088107557822973
1821,2,0,1,0.0675925156450097,0.5629663695429309,0.5564042849536053,0.5984599382843326,8.34246477193392,0.9894185276929739,1.6377496839284311
1821,3,1,1,0.08545955268886932,0.45857122122935273,0.3604599180166975,5.794487982448964,121.87648681406667,-0.5280898871000406,1.5512527253576365
1821,4,0,1,0.1421558083054358,0.7018085946794845,0.5888478130847772,9.465883461286918,143.12064798594963,-0.7999009831968105,2.94044912689004
1821,5,0,1,0.1508503236216568,0.19069311079420945,0.1363912648385616,2.19252545294495,73.66995443800351,0.28116998642702146,2.6649122910741125
1821,6,1,1,0.09859480003570208,0.6695844986197076,0.2751038387680378,0.5764818849158393,158.736938002152,-0.9319252182996854,2.067971207163653
1821,7,0,1,0.12551933185358236,0.9486046000419391,0.20675417624256065,0.43325472217431227,108.2388670110514,-0.3129792670879839,2.8420094455885763
1821,8,0,1,0.11324540632457192,0.9647523156731687,0.23377254742184617,0.48987189485550975,106.9223324751611,-0.29107511373321787,3.1150369138088716
1821,9,1,1,0.088554985846998,0.565559203478047,0.41423241594761095,0.4291756016824781,30.617286690913843,0.8605884051109465,1.985980685228085
1821,10,0,1,0.21010700367767957,0.4987370535935926,0.49869472595742587,0.5166848388218014,0.5548219968988074,0.9999531155648513,3.7647472053990887
1821,11,0,1,0.02075081323988397,0.8644140948999263,0.7282075734277222,0.754477224484301,58.2785531482171,0.5257900883159685,2.1851602086969684
1821,12,1,1,0.21277035863846563,1.4187221040984621,0.7620535625982954,0.6707934135125043,133.2555585700072,-0.6852536502651401,4.382776188215889
1821,13,0,1,0.11046620375848147,1.5486196926105815,0.6279178588502824,0.5527212057214336,137.3693697527737,-0.7357351249606433,4.163634244014483
1821,14,0,1,0.1547711177275015,0.7019827415402987,0.2534826688543025,0.22312671057830663,38.15889821972837,0.7863003132421484,2.721246998993953
1822,0,0,1,0.1686551175642753,0.7302170292600025,0.5636232600235459,0.8650341867615373,151.75566952453633,-0.880937569758962,3.270830889808443
1822,1,0,1,0.09929577000172947,0.8036564549493592,0.23397342834747703,0.35909627701651875,94.94962021131214,-0.08627976195500744,2.3865339061282267
1822,2,0,1,0.021313134014631245,0.39412902772104985,0.3326485247812041,0.510540225219791,15.168383599158416,0.9651610262311257,1.0548990082176841
1822,3,1,1,0.09554821174903398,1.2004691900517797,0.41914808367518247,0.8448874205626594,113.17202298456462,-0.3934930570999684,3.22919179639518
1822,4,0,1,0.01087253294740238,0.6466539085439645,0.17642356759818228,0.35562145876349105,102.72276022222977,-0.22023370913540963,1.6263707974622232
1822,5,0,1,0.21893613947892995,0.5442531221562092,0.44647039084419365,0.8999616879324122,165.3179387035832,-0.9673471542994055,3.0215807595413344
1822,6,1,1,0.04331262669363258,1.2683373228228596,0.030286817086969564,0.04790537373251693,156.81630723770945,-0.9192474237987569,3.2054759708065776
1822,7,0,1,0.17185028542588074,0.37387945633920094,0.37231795139450635,0.5889040950609689,4.826236575467036,0.9964544374672785,2.9016065142591603
1822,8,0,1,0.1760707265477805,0.8835162560544971,0.06880729253943396,0.10883411931861152,95.11066577575289,-0.089079711262144,3.0809490363718446
1822,9,1,1,0.10008799926962504,0.5723174131710345,0.33738259694121187,0.7355509342910767,157.02484227811044,-0.9206741799492979,1.9404603157764355
1822,10,0,1,0.13076664777770075,0.7254897697555202,0.1755664818019833,0.38276452576523423,155.21535008432235,-0.9078898211561371,2.9036280565042425
1822,11,0,1,0.019418443953460356,0.5355991606147341,0.03803226857115183,0.08291675662688197,68.06109739962868,0.37361767738610946,1.3782367971000038
1822,12,1,1,0.17499473678989266,0.47420987853219926,0.4741486724119748,1.9949089837143394,1.0612782933169547,0.9998284578355263,2.45383300753118
1822,13,0,1,0.17682966037052758,0.6586266528589387,0.3599408192819211,1.5143966771821114,94.0669302632456,-0.07092173378460988,2.7330940126249472
1822,14,0,1,0.18198772091153415,0.5830998352882842,0.11237587414442621,0.47280453142065165,165.32742180295787,-0.9673890907329097,2.79376774753961
1823,0,0,1,0.22685168180070112,0.2187956813567396,0.14811672113509683,0.44060350724662967,23.022159919290978,0.9203536640491098,3.2389648552091015
1823,1,0,1,0.010268407753342704,0.35968386710620276,0.3589989719120384,1.0679159308293515,2.6297766920021304,0.9989468596814504,0.9125478851329315
1823,2,0,1,0.1828134014195985,0.379398968948323,0.34986502883163945,1.0407451473730787,17.578418991962543,0.9533044907105459,2.4239180166488423
1823,3,1,1,0.028837415681737283,0.6944906384040634,0.4860092487692545,0.7174815031260224,87.09200592952661,0.050732283755285414,1.7824301503694004
1823,4,0,1,0.005492170580346618,0.6534522994819755,0.3083077832263068,0.4551459304423348,70.35936859059711,0.3361195471534513,1.6435465758266052
1823,5,0,1,0.03689101381082451,0.7713283789160897,0.5401730212474891,0.7974419256716234,129.11605086247724,-0.6308931846305039,2.035363071141378
1823,6,1,1,0.1177882851742888,0.8141450284285886,0.011089147560863877,0.025892852834254788,148.71532381889986,-0.8545977455261065,2.562457270626561
1823,7,0,1,0.09907652696497521,0.9176359412123001,0.19543824714524682,0.45634290135844924,120.31146963211563,-0.5047004506820255,2.6333038200001733
1823,8,0,1,0.025685987998334978,0.1188914915746725,0.09511877871194485,0.22209971735379888,8.640110680935507,0.9886514545382767,0.5345925771654912
1823,9,1,1,0.12952984134820603,0.29693189630366,0.16348809263691627,0.5772615599784781,40.78414502044612,0.7571758422584899,1.745169599667719
1823,10,0,1,0.09569940395545759,0.3757160846640464,0.1751179310164947,0.6183254597219453,143.57828524593828,-0.8046688373846773,1.6946794816760926
1823,11,0,1,0.2593505764478827,0.37727024563290207,0.2002231419701781,0.7069696723062668,51.198937085304784,0.6266182690366418,3.2972387592827026
1823,12,1,1,0.05361115666531236,0.8827888265388895,0.2504993994300443,0.4419251551534747,176.4704964080354,-0.9981032300728362,2.3063740466802414
1823,13,0,1,0.24330636790955734,0.6222900028487538,0.11974676918979138,0.21125443683191078,74.67617137423834,0.2642741749659705,4.222428887825251
1823,14,0,1,0.23296902942453196,0.913311612290505,0.005020360926581757,0.008856802796549892,106.65554583417696,-0.2866172861989853,3.648204675315394
1824,0,0,1,0.1842781117281682,0.5713445925887815,0.44618470044913494,2.2250222938915147,59.40330444548422,0.5089917729384041,3.3399974529904797
1824,1,0,1,0.10404631487733276,0.598944260213213,0.5622773626326665,2.8039501711933528,30.590754095715813,0.8608241605590133,1.9996119725696764
1824,2,0,1,0.19335464638988684,0.5379679069833087,0.2758695732203573,1.3756992339803629,96.68438899470398,-0.11640013007844913,2.9205809403909546
1824,3,1,1,0.14569943944544334,1.293691855979325,0.3316396180520961,0.3834144654185479,134.0122121302643,-0.6948116761175523,3.754482942670722
1824,4,0,1,0.1769343526143948,0.4969539786906161,0.4813173921270092,0.5564596042021658,12.325271041852211,0.9769515196058948,2.5188205884214194
1824,5,0,1,0.12684042355957137,1.5315687750913065,0.19754142858787427,0.22838116171071668,176.22568045843565,-0.9978310725954442,4.15997757023624
1824,6,1,1,0.07989430388471412,0.676500559015612,0.3370712230562397,0.6089636544936428,115.83667467165002,-0.43580729861025846,2.1369322370996358
1824,7,0,1,0.07967908111578449,0.5587701055173689,0.34528277108612604,0.6237988998521448,36.290523490483864,0.8060261880095843,1.9558241822558953
1824,8,0,1,0.09080033365304493,1.2981103839574515,0.19502498249976818,0.3523383722401071,170.97330979004062,-0.9876153612475778,3.627390879453235
1824,9,1,1,0.1119950692073704,0.26831571334119736,0.2682471034952101,3.987539833899238,2.3141018244854785,0.9991844874826936,1.6966267474129229
1824,10,0,1,0.13000038393309965,0.36319602279637825,0.2342190394083411,3.4817067447479544,154.10139443858705,-0.8995684093717567,1.8550026604725436
1824,11,0,1,0.05306100213844983,0.6393719566359868,0.6031710006440285,8.966241798632783,59.9117240798415,0.5013336960944131,1.8301901119200599
1824,12,1,1,0.10613896546026598,0.6867080581370375,0.14360743829977723,0.38481551415930865,99.73567371807313,-0.16910306934289282,2.42170570875331
1824,13,0,1,0.021339006197343902,0.2782493905173019,0.20891370309940058,0.5598124653216218,43.5723687317419,0.7245043507954337,0.7409673587971358
1824,14,0,1,0.12213161112013275,0.4149213617637679,0.22124114031215578,0.5928454972136776,94.96022105951025,-0.0864640902337192,2.2154041936374824
1825,0,0,1,0.13601287740528129,0.5608236719008056,0.1067592481801744,0.3194543396256127,91.63323313447565,-0.02850143546750526,2.3773264771279017
1825,1,0,1,0.19999598393969945,0.25307835840388077,0.1422075017524122,0.4255256976468789,30.416876228547974,0.8623645816984371,2.564198384307922
1825,2,0,1,0.16012601874078766,0.0610418001694845,0.042912264778570464,0.128405823760975,7.010973324273686,0.9925227929436332,2.279360505982185
1825,3,1,1,0.12626906746384056,0.5624982463649867,0.2546286790704308,0.617530343941606,57.13773078849275,0.5426214202937718,2.535505965229035
1825,4,0,1,0.12343653057556543,0.7464665518980328,0.07819992458811786,0.18965195320261133,179.7873128053417,-0.9999931101950581,2.510685124206162
1825,5,0,1,0.14429771300844968,1.1889321497912668,0.38140733728983506,0.9249963713368506,159.59900748316034,-0.9372759511468842,3.486115987755293
1825,6,1,1,0.09015457240195325,0.6873207236242748,0.3111250467723549,1.6352279600744364,165.624028699005,-0.9686873714917544,2.3044514222278014
1825,7,0,1,0.1785395697076912,0.17086752285856466,0.15409582605801642,0.8099052323653206,16.582905303190394,0.9584077694323805,2.768474121451719
1825,8,0,1,0.07218860871590795,0.6465034079180887,0.5324858511518067,2.7986681277530567,59.254381935249484,0.5112273578689615,1.850019812453167
1825,9,1,1,0.13132017771618956,0.6864225418190854,0.4387726483085688,1.5621133620425582,71.89622542169329,0.3107390478106667,2.85986202975725
1825,10,0,1,0.13392975937182,0.47756116161153295,0.09851650476495627,0.350737333031846,91.40450304207636,-0.02451074752691661,2.6289699450892847
1825,11,0,1,0.2229985101095845,0.6179254803312845,0.5621303449947168,2.001290022317673,30.574273008558926,0.8609705103615694,3.8747587536220696
1825,12,1,1,0.20542756651710886,0.7797771013057906,0.07310781910225916,0.1706039033996309,168.13411280295668,-0.9786315816626304,3.387967174027702
1825,13,0,1,0.07550864842060775,0.7437151517881192,0.011790986538803783,0.027515365020514847,117.73171040849365,-0.46533199652605584,2.1841042543443763
1825,14,0,1,0.17499059528956834,0.29658440171295447,0.19084436772813126,0.4453531028016621,41.67052287619999,0.7469803264253269,2.6624693241376267
1826,0,0,1,0.14559737375162438,0.3369693366778083,0.28158652611366564,0.6170467144037045,38.25881580684682,0.7852216647839962,2.684454741172617
1826,1,0,1,0.11872428384247873,0.4912138815781034,0.1961185331119285,0.42975883171888984,81.60425112885775,0.1460096279169662,2.1840752753631247
1826,2,0,1,0.10551975579610064,0.2268218889255567,0.22630491016266213,0.49590690007990157,2.706824159498948,0.9988842573078177,1.7102952817059427
1826,3,1,1,0.12299681837743484,0.5202696686837742,0.29282140059859085,2.450132543526651,151.21323706810392,-0.8764179564109096,2.515312054959238
1826,4,0,1,0.05460306943367316,0.6580364393570469,0.5233528847537725,4.379064959263574,92.03364222921007,-0.035486300633452816,1.8331911485096242
1826,5,0,1,0.07610532302148075,0.22908762488102768,0.12946755713792701,1.0832974448796406,66.43424603131903,0.39980124557296476,1.0889539044378358
1826,6,1,1,0.1784704769090868,0.41942012593627537,0.02883960794847301,0.09798076140609754,85.42734720353805,0.07972315390601249,3.061741086781712
1826,7,0,1,0.0845303436170202,0.3298451772395199,0.19281664583654629,0.6550824756213427,41.38694331646053,0.7502617513003935,1.3231997800021598
1826,8,0,1,0.17777189306498167,0.3649231947678443,0.18287209703959373,0.621296494039818,49.833939685937715,0.6450051328528155,2.9614292278418164
1826,9,1,1,0.09666873387863859,1.1259277355829704,0.5818669163951027,1.9299685085915794,138.10662071821932,-0.7443887115385972,3.0695315054373533
1826,10,0,1,0.13175453011400912,0.15706854430348802,0.07800262734044122,0.2587234470849925,23.252129116564117,0.9187765407956457,1.701204475544154
1826,11,0,1,0.1472255333006046,0.5888565599818509,0.4787107945584222,1.587814553789235,41.40528667631034,0.7500500472523818,2.8624420941459894
1826,12,1,1,0.030348859530914273,0.2563579558260142,0.01952169580829588,0.03753141279772788,27.918252904883033,0.8836165153053919,0.7506415549672203
1826,13,0,1,0.0674548888422366,0.6603197555756114,0.34980550665618093,0.6725181561149183,140.3615829161441,-0.770085673886784,2.0339129609103463
1826,14,0,1,0.16400570054448443,1.2785984637719814,0.25131501712691384,0.4831653839237662,163.40732514391618,-0.9583590912850802,3.9162220278603987
1827,0,0,1,0.013075768507443934,2.221802981217138,0.8427495288435516,1.204426878201665,163.31168941719932,-0.9578811018643935,5.543911023350027
1827,1,0,1,0.14851809403108426,0.4677260320794778,0.4187529627177032,0.5984664557640003,27.179165231005427,0.8895825314335785,2.485491236279079
1827,2,0,1,0.18676969808498456,1.0367132746132093,0.25894467540676025,0.37007428227824646,129.3272451603277,-0.6337487757622232,3.7062265662467424
1827,3,1,1,0.07048713941919325,0.9979470328742845,0.19450554336122533,0.416789039614635,123.5380028462358,-0.5524899593088739,2.767120490277272
1827,4,0,1,0.11919654405050376,0.2973248333396162,0.018880367549456545,0.0404571002066259,37.87611208695789,0.7893401257112628,1.8125126703806331
1827,5,0,1,0.19146384634769004,0.2727940652924532,0.15509350280699802,0.3323364001269109,34.226202738947,0.8268234335367884,2.738566013736649
1827,6,1,1,0.02395226146026004,1.2427979596712266,0.3162702958817297,0.6552875492550899,150.8240121461745,-0.8731264582028776,3.110180895466571
1827,7,0,1,0.11918449601331864,0.9948980728024093,0.24663387171410256,0.5110062736314174,108.64265337462139,-0.319664779294391,3.0200921482676133
1827,8,0,1,0.16055580006213407,0.8197305336657399,0.09758732436333128,0.2021933752650687,100.52885700049538,-0.18273071836860685,2.8474703492904143
1827,9,1,1,0.16841660425012098,0.6659440299976139,0.566517058554078,3.509031616928705,61.401427469700145,0.478669983683597,2.6464238913008704
1827,10,0,1,0.1746020869655062,0.3913359988968843,0.29723471536020796,1.8410849207433209,55.771162034302655,0.5624995907251108,2.3427166204894037
1827,11,0,1,0.1526182098060102,0.4774551933841818,0.2563359117154468,1.5877559292910248,101.70089081402394,-0.20280251993352905,2.2291284806281446
1827,12,1,1,0.2592840266427626,0.6329802335981713,0.4517956354612602,4.968879465540508,172.5061684256069,-0.9914589079913471,3.546923915787772
1827,13,0,1,0.11703781638614195,0.5578810258531293,0.37675365044450027,4.143562554228403,172.1011028022752,-0.9905121085229524,2.033784614996707
1827,14,0,1,0.16617042026732415,0.5922637811571037,0.4572694286987242,5.029080619959543,114.9121001880567,-0.42122736089855667,2.509058474566475
1828,0,0,1,0.21927460243510344,0.7368093566704343,0.21495066307152128,0.7323442004680539,131.6102902387412,-0.6640605053942287,3.248481808837865
1828,1,0,1,0.1598080052065854,0.2830437122584849,0.2804792668860944,0.95560237647286,5.308437349900471,0.9957110849384628,2.101676418000192
1828,2,0,1,0.30027840959980234,0.7565671490841113,0.2505964043247854,0.8537904500640687,126.54589423211107,-0.5954664895932641,4.120871326419345
1828,3,1,1,0.054401294262623544,1.1498319232880683,1.020456578518083,0.9305731358616278,132.9690142885306,-0.6816027423041789,2.9658160119983408
1828,4,0,1,0.17422173322857631,1.163159455653002,0.897990692249917,0.8188942401401268,104.76296495330827,-0.25482076592610964,4.030535913971844
1828,5,0,1,0.21020974860375746,1.1258217083535609,0.7986290574639218,0.7282845365881957,87.91157693073963,0.03644178810300233,3.824260990825083
1828,6,1,1,0.16493108395952785,0.35665797814004924,0.3222968275579407,1.6027288395779757,27.2308772251936,0.8891699098515814,2.210938195622944
1828,7,0,1,0.07866019866264241,0.4030271046637082,0.3881314653942068,1.93011360939668,18.14521766893693,0.9502702506780257,1.6999946967508388
1828,8,0,1,0.07984041102759444,0.43295366358763465,0.07233523677295323,0.3597111736164127,131.07047303059088,-0.6569868150245755,1.7337730488658452
1828,9,1,1,0.12883684858506073,0.9282551796658599,0.7735915707185684,0.7920746818796351,70.33985643306411,0.3364402655413135,2.8163368009027843
1828,10,0,1,0.15448340377247902,1.3881114944375892,0.5496235653559723,0.5627554993631902,161.406726569039,-0.9478058495487537,3.9824548502149
1828,11,0,1,0.11931685696052503,1.3060417006986356,0.6385473561135568,0.6538039103618009,164.86528043135564,-0.965314595505523,3.862910191934887
1828,12,1,1,0.14987188082083744,0.44948533285442704,0.08468848296758147,0.19480093995877207,68.91372827128548,0.3597732588240036,2.1848163040845203
1828,13,0,1,0.17754785511759352,0.6279138010714669,0.23442345995827388,0.5392222029262245,161.46922282944658,-0.9481530740891788,2.7630136466568236
1828,14,0,1,0.09991648282821754,0.7681289634834452,0.10115754942515115,0.23268318219241962,177.35640845254778,-0.9989357677829857,2.3725522035725826
1829,0,0,1,0.1476956950122667,0.4117019808402239,0.00917559443778232,0.024578192740374934,65.99648614626103,0.40679266851644696,2.084703002503178
1829,1,0,1,0.10968065112327222,0.3816551479859218,0.03286359915492293,0.08803003223923453,58.44801686157286,0.523271930305218,1.8588678006285848
1829,2,0,1,0.1718976329743086,0.13239395441329602,0.10012743286929848,0.26820620291663266,15.588049071179858,0.9632186379633065,2.274260251311581
1829,3,1,1,0.11783175435490918,0.337375556266321,0.09220650571595085,0.3235513794996081,59.3292781352554,0.5101034668844369,1.7292183218937194
1829,4,0,1,0.04801757210837353,0.3950399632665968,0.37073568134299617,1.3009064837330993,18.157914808408655,0.9502012130920185,1.225257214885458
1829,5,0,1,0.02089396457836788,0.36711941435126455,0.2746730600804199,0.9638240470165089,35.51149244945259,0.8139990239528231,0.9815024357012132
1829,6,1,1,0.20797132645574135,0.8649966819871886,0.4763385013167061,1.7221578483603959,104.57405704600068,-0.25163116341719854,3.3312140085992588
1829,7,0,1,0.14876388522800976,0.37855412328195637,0.33324743254723344,1.2048253076767232,25.256629802857923,0.9044057803249701,2.088102409422722
1829,8,0,1,0.15231842414832497,0.16647168315440097,0.08670264052445673,0.3134653874083692,36.123742164269714,0.8077456639742194,1.9374598484182097
1829,9,1,1,0.07732806211063072,0.6390972107805514,0.05770166606722771,0.11372594434470099,83.55883461605801,0.11218289728994024,1.9700839132452697
1829,10,0,1,0.08951619144976765,0.4975991850117637,0.30430132462809056,0.5997566078655815,75.65288414242183,0.2477957767687404,1.6839807663651742
1829,11,0,1,0.16413515183389127,1.358547792742713,0.37753830353556606,0.7441015662503466,153.71997395745797,-0.8966408355390839,3.9595126911927374
1829,12,1,1,0.15571757551625012,0.5475904882304363,0.1683816998294524,0.3809911316913214,97.05152176174258,-0.122761815709495,2.821663844857096
1829,13,0,1,0.13693447377891993,0.6610549564273234,0.22078043893775054,0.49955184780411194,170.37421826187372,-0.9859208952816995,2.506106334102035
1829,14,0,1,0.20926181846045408,1.0008683080893468,0.12487970053621278,0.2825607443133968,165.51451279771558,-0.9682110295992777,3.6819915233703853
1830,0,0,1,0.09063238008165425,0.2604504204246525,0.1993817781583449,0.4191208799026583,17.004767274230883,0.956280425972806,1.6487377865697634
1830,1,0,1,0.16059415760924906,1.3309487074947368,0.422800126534277,0.8887690875906894,149.66009802744142,-0.8630439777299387,4.311273966362127
1830,2,0,1,0.06931774499322929,0.9067191273564721,0.34327866942786855,0.7216068555079254,84.48303799364624,0.09614042825191452,2.474194625503493
1830,3,1,1,0.15321520722309834,1.1375606887835834,0.36174307344635936,0.4792814351723036,163.8704522446688,-0.9606360136788179,3.527567260715985
1830,4,0,1,0.10676833572664368,0.4019312335277836,0.25661681665144165,0.339997321862442,20.394083977618973,0.9373179759777422,1.8366575631130684
1830,5,0,1,0.1005366488393706,0.33325966226811926,0.33209398985879074,0.43999870558743254,2.825381094623403,0.9987843996917656,1.5844328539888437
1830,6,1,1,0.13962343125187118,0.09081057926631557,0.010885118207715871,0.030940088810463222,14.499320426347017,0.9681506100165987,2.0318491811985138
1830,7,0,1,0.10227283070836744,1.091590111489583,0.4094076469166193,1.1637089017833486,155.7467736496719,-0.9117389143738797,3.010671018109296
1830,8,0,1,0.06830418104916794,0.5992868403005197,0.08661068951602435,0.24618404452987244,98.04209473751796,-0.13990060513141903,1.8777458436446368
1830,9,1,1,0.09351325520578345,0.5831267859236025,0.34276457642261604,0.6620433006671829,103.19894334386744,-0.22833291520451993,1.847907514100506
1830,10,0,1,0.1273227942848218,0.4340095768443559,0.3565841647339265,0.6887355742824149,50.71520460631538,0.6331754960099146,2.3680012927662344
1830,11,0,1,0.049521547977088735,0.8324731119034643,0.20158613534480252,0.38935981018022353,173.11777528101848,-0.9927945650678397,2.1724403247117583
1830,12,1,1,0.03546375847441854,0.594191804526181,0.15905399532475828,0.27674667418088533,71.69903419245624,0.31400845993384663,1.5833805375918988
1830,13,0,1,0.018619978712852325,1.0566053058868854,0.08798306599632566,0.1530865090751374,168.98415001541903,-0.9815743615527847,2.6499236641220656
1830,14,0,1,0.025365693332894193,0.8859526830739001,0.11119826193039994,0.19347988776452263,116.74099009863029,-0.44995801235146804,2.238792336671517
1831,0,0,1,0.2144092793488576,0.6097431692650253,0.1168777534934014,0.3099344286725694,145.55823631407893,-0.8247014668563843,3.1119989476635292
1831,1,0,1,0.10927083934937283,0.5591032765125455,0.4480698027960286,1.1881838432397513,34.88400689379055,0.8203115483491605,1.9697822533797735
1831,2,0,1,0.15629457400476351,0.45467741998883693,0.31551147762998677,0.8366679426671983,37.36221018870917,0.7948150464776982,2.8332611763260025
1831,3,1,1,0.09867428034086319,0.9943279951374367,0.8830691249615272,6.882364159974744,78.74383409951055,0.19519586835400157,2.925844535331518
1831,4,0,1,0.06384443654629958,0.3006690972768001,0.07656863972686004,0.5967519947627187,127.44242808627928,-0.6079639449532924,1.1332172478334153
1831,5,0,1,0.09077608386081772,0.5587681451467562,0.5227462135193743,4.074120250603246,39.930970044632105,0.7668183174729611,2.0436344231263073
1831,6,1,1,0.11324042216549772,1.1536160603443826,0.41672515000173244,0.5133056685083393,143.48462761813306,-0.80369724151964,3.4988499754307387
1831,7,0,1,0.17615734828479174,0.8354563049733332,0.6107534437791668,0.7523020982811629,89.72890430320435,0.004731494842864482,3.2114316385769643
1831,8,0,1,0.058132300389087885,0.4643128513763511,0.3605586802546955,0.44412201760285314,27.96892577451282,0.8832020797415494,1.3953400737672685
1831,9,1,1,0.22393559946451744,0.7227691118979616,0.09053342652758878,0.2489934311253358,123.85111189941333,-0.5570366911443465,3.4245884950111063
1831,10,0,1,0.08902676329446113,0.5170724267230257,0.5142978903044638,1.414469784686726,5.426946783724219,0.9955175944096115,1.6878772290468973
1831,11,0,1,0.061352374419959034,0.24447284050688214,0.09289371532751162,0.25548491641735,32.225987150744075,0.8459513870175164,0.9826084142382672
1831,12,1,1,0.13635932745156346,0.8984714640660797,0.3080367961786997,0.5324928462922947,72.21404327838398,0.3054619274926274,2.967016403049735
1831,13,0,1,0.21510711966952747,0.36965471237135433,0.36787031051962427,0.6359250295584342,5.95756479495726,0.9945990399330399,2.964219119969128
1831,14,0,1,0.07387558112933969,1.124201266640759,0.26857576057292765,0.46427788162564115,102.47430097496783,-0.21600169159318908,3.080587478062927
1832,0,0,1,0.1820847508920777,0.4223578249826298,0.38961793772890857,4.3147841835236695,46.10984323406432,0.693278029637294,3.241189252778279
1832,1,0,1,0.04654180339177249,0.45569524200211864,0.3169914800107291,3.510489871782333,117.19773310764003,-0.45706273717740814,1.388055690093966
1832,2,0,1,0.23231901175403186,0.8355137543764856,0.6788821473162834,7.518211221976664,135.0382419961311,-0.7075785811814795,3.5277072731228403
1832,3,1,1,0.05981993375489952,0.37580851101696766,0.17327422878730914,1.0771759893900132,91.978179972866,-0.034518894856705916,1.2031665212720328
1832,4,0,1,0.07778806135923502,0.757826458032931,0.632881490665262,3.934368951719787,71.36450026136951,0.3195464733297998,2.3178955697785177
1832,5,0,1,0.18208274043877745,0.22745300415180675,0.19121065454007097,1.1886795135526718,29.99831611190136,0.866040098106206,2.316715164477374
1832,6,1,1,0.14410627121977634,0.9891674130365397,0.4183832817301177,0.594042639937346,174.18747317207607,-0.9948585906687164,3.538128949731614
1832,7,0,1,0.1972149510159819,1.6650112657601857,0.25649107501690027,0.3641795501324379,178.88746242278006,-0.9998114873617627,5.109347041877899
1832,8,0,1,0.11606365330722666,0.5669037613585498,0.4454528666254257,0.6324774636394789,48.48737912335682,0.6627850089982011,2.4542116968174166
1832,9,1,1,0.18883172526440226,0.9305597472158598,0.37084934194040303,0.553231890259172,144.50803944408034,-0.814196991543026,3.8649595602250044
1832,10,0,1,0.15415602359237782,0.3173839994999293,0.30673489632776096,0.4575861605037689,9.472220846348028,0.9863655069129409,2.1885824314233138
1832,11,0,1,0.046429292468633955,0.7684986544248846,0.5622372795009273,0.8387438178667685,153.38185234365284,-0.8940123704088048,2.080393971349913
1832,12,1,1,0.10592125268934252,0.6995876203301162,0.036817796274205394,0.10517710817333406,143.3174989858959,-0.8019581304830333,2.5373975514834384
1832,13,0,1,0.1059675288158074,0.7872356853021576,0.7041666714801973,2.011587375483888,33.680324110591265,0.8321446116702923,2.639522940352867
1832,14,0,1,0.014531193246354253,1.1743892370669817,0.5931357405833608,1.6944061910764954,123.76859457881278,-0.5558400460977776,2.9378415553604365
1833,0,0,1,0.23240365718529968,0.607264594922504,0.04968071966997212,0.07807111390611092,54.516664691522934,0.5804661426117634,3.225838472979838
1833,1,0,1,0.1878672191456353,0.5895915380203168,0.4063114844857493,0.6385010200611241,67.87972628384503,0.37655208534157103,2.9253669603238643
1833,2,0,1,0.02504222541051718,1.056821123715246,0.21007091795499588,0.3301174112004358,167.76697013702824,-0.9772939073918634,2.674233837254471
1833,3,1,1,0.036745420386027156,0.6584865434457772,0.43812666212420426,0.7782021324030826,135.94204635267218,-0.7186367980720726,1.7144779845207978
1833,4,0,1,0.22539807336057055,0.5645105508829344,0.06983858873646293,0.1240475492069691,64.22067855390608,0.434906138021214,3.188501152495908
1833,5,0,1,0.22151485492560757,0.34402869296416005,0.34088315258310736,0.6054778655886881,7.525873277239596,0.9913858180700551,3.5965226606777687
1833,6,1,1,0.052489761455362806,0.7612766942063972,0.07616395374447771,0.09533437936004673,59.7893171959973,0.5031810820119098,2.0127714381783988
1833,7,0,1,0.1198996524886018,0.6726794662577338,0.670964461232261,0.8398458501619424,8.610674396477208,0.9887285049502734,2.235551087848017
1833,8,0,1,0.07465023028891248,1.3222331673219503,0.03769341342872867,0.047180825029714865,115.86330428870649,-0.4362255671614059,3.5278507140168016
1833,9,1,1,0.08570569320491227,1.024181907493893,0.2678854724295272,0.40864014634407136,157.30273898169492,-0.9225565363505589,2.949582926072277
1833,10,0,1,0.04506348592269635,0.3634773935360851,0.33940222241769713,0.5177338381974296,16.42800897456674,0.9591758376306113,1.2052480534637178
1833,11,0,1,0.12988906667800168,0.9512788668515482,0.3582690166920147,0.5465137847297254,172.92395401537502,-0.9923835260252222,2.9483594011428895
1833,12,1,1,0.21395230053941994,0.7533303425332807,0.087081233033999,0.2610457022416095,174.29153559007455,-0.9950408864152557,3.2180328566438554
1833,13,0,1,0.26998470312294837,0.7077847984563045,0.07260064459216542,0.21763686147342323,146.0096504303012,-0.8291317466527699,4.043100521613928
1833,14,0,1,0.08480349106645825,0.3830770522648301,0.0527087668090348,0.1580064563461299,76.60134277151192,0.23172510566516968,1.4915955021426388
1834,0,0,1,0.05885488852894048,0.4922892516008685,0.2841742972016799,0.49427393892738075,58.890937399288966,0.5166687600713579,1.4562171198803997
1834,1,0,1,0.271856789091118,0.9287932147783743,0.12745514860247065,0.22168703840097118,130.16496476532475,-0.6449905209343444,4.05308967576716
1834,2,0,1,0.04935768091961652,0.5637388982403165,0.07752163591843586,0.13483599577728841,62.943607638129905,0.4548672371833165,1.5880327704394748
1834,3,1,1,0.08679552242247568,0.23731909547940144,0.10639661930103957,0.5357867311620771,103.24527116662973,-0.22912005353839868,1.3867966236596823
1834,4,0,1,0.0886736382056078,1.1415285507368325,0.9208839960596995,4.6373411981472294,91.34722888790152,-0.023511413200684436,3.155764163306229
1834,5,0,1,0.1324579620518843,0.8140085965990849,0.8019280371357789,4.038308777730136,18.034091678357658,0.950872479119673,2.6159444016232465
1834,6,1,1,0.14111384545233682,0.395345562697025,0.1828636656746802,0.6099931566056632,54.87016054031254,0.575431263814818,1.993425518591121
1834,7,0,1,0.2203006051101717,0.871134505181952,0.31848227077847363,1.0623871339247692,140.67762075786493,-0.7735927575442441,3.490180352164109
1834,8,0,1,0.16354900012503068,0.8629046933564273,0.5013734717400284,1.6724721422194857,91.53771332561256,-0.026834938737379868,2.9577105498499647
1834,9,1,1,0.11568898252964252,0.0956275493803056,0.0837275410848573,0.20887922245858997,7.429557304542164,0.9916045883538337,1.501748948000472
1834,10,0,1,0.12820573357268808,1.0799698813748835,0.4025721654672039,1.0043166181249343,124.00208059713115,-0.5592230081675487,3.13442142701728
1834,11,0,1,0.2835816109388381,0.9204461910049351,0.12573959171584687,0.3136887553313894,165.80321110088465,-0.969459096449205,4.161035487561091
1834,12,1,1,0.1566949137907178,0.4960465582432346,0.10898607386291626,0.45804302004529845,114.73961000329992,-0.4184950482878885,2.4416613900990973
1834,13,0,1,0.23357687924436565,0.11449692456349048,0.0630707232913717,0.2650715228916149,20.56880691192091,0.9362509473735087,3.103556345940914
1834,14,0,1,0.18414259290187243,0.6644320916150079,0.19058520831357306,0.8009851286294923,170.66277088584803,-0.9867505026730846,3.346641740465356
1835,0,0,1,0.11424691075967769,0.2835158699462739,0.09921590211701423,0.34537499803457783,69.68718067759161,0.34714548558022285,2.0085940735649035
1835,1,0,1,0.07505620354213831,0.23303525896734884,0.20981559623487106,0.7303774857761995,15.421629350458835,0.9639950872083678,1.1890130469774167
1835,2,0,1,0.08158408277909983,0.4695035794630648,0.02964634012197065,0.10320023749098348,118.90282777000134,-0.48332559025249705,1.6226644805967738
1835,3,1,1,0.1474179665459145,0.10895750276392013,0.10470398052229757,0.21605888707435122,3.2325804882512714,0.9984088606003653,2.245398491102514
1835,4,0,1,0.17338232219866784,0.44434113205480075,0.44408605745134544,0.9163810091989867,6.157900781679002,0.9942300502842316,2.3973155927822103
1835,5,0,1,0.1690540541113135,1.2588703440092535,0.29241167766516285,0.6033977058821055,172.20856143917842,-0.9907681087511461,3.781639098878228
1835,6,1,1,0.18000918287756257,0.900077181968887,0.010723680649502798,0.023547389793448545,179.3152404022107,-0.9999285839498864,3.378100122453038
1835,7,0,1,0.1365417091017017,0.6821588272240011,0.5351646902929839,1.175131186567304,36.710125576251976,0.8016700166324364,2.484558815988207
1835,8,0,1,0.13717741146816256,0.19051558148811518,0.1792071299438921,0.39350856114403826,10.460493121026602,0.9833803297839705,1.9859510858508498
1835,9,1,1,0.08731883668897387,0.5991543727818933,0.3799559243980614,0.6253634103786664,77.05231329423512,0.22406132261257683,1.973664212179894
1835,10,0,1,0.06488966637703716,1.190528603715452,0.04881073235183864,0.08033680773627609,140.71620997802245,-0.7740193732796758,3.0970256984641646
1835,11,0,1,0.23053752833099028,0.6259057345529161,0.14889607150196854,0.24506567495682896,70.31170593042883,0.3369029023400597,3.216657175472683
1835,12,1,1,0.1552647887983528,0.431698896191231,0.3922979201796608,0.553923213419356,21.959835819969722,0.9274462249042618,2.893677692372383
1835,13,0,1,0.10318871784040003,0.3933675459313108,0.17830027309384933,0.2517593266374252,25.56605585333501,0.90208835176385,1.6117635216001993
1835,14,0,1,0.11354838272382467,1.0163767231315015,0.2869991137862285,0.40524168796043847,126.39705824035171,-0.5933775598440645,2.937247039584241
1836,0,0,1,0.11924904817115178,0.04649623067443586,0.0020050912332070236,0.0028189228275295485,3.747793432596212,0.9978614412951814,2.0621444991846545
1836,1,0,1,0.04738070997731541,0.46906949151397204,0.41899685058290326,0.589060371523346,26.739548443241613,0.893061032845649,1.4228509994506433
1836,2,0,1,0.08413040835860296,1.3604428191497024,0.4624060106761537,0.6500885533258417,88.8772333345895,0.01959472091741852,3.5665461003169225
1836,3,1,1,0.13277842448168295,1.0681274153356297,0.35833370205254506,0.45144903266480185,117.6992249850392,-0.4648300693495968,3.46016312696797
1836,4,0,1,0.15371383020893306,1.18479743834818,0.3055950640448666,0.38500591839380777,133.70534191162568,-0.6909498131539888,3.928173875711726
1836,5,0,1,0.07778806135923502,0.757826458032931,0.632881490665262,0.7973398402542502,71.36450026136951,0.3195464733297998,2.3178955697785177
1836,6,1,1,0.13238063566503852,0.2095151612616579,0.037516196348703124,0.07691441315935876,23.496733449754636,0.917082806399349,2.3144419407346306
1836,7,0,1,0.02138505443289245,0.8773301306676472,0.05484899401113724,0.11244951773725421,144.63015509304438,-0.8154325617799008,2.2319385095073256
1836,8,0,1,0.07895087927035027,0.2949928422402715,0.2856577345770204,0.5856456452889552,13.466127943694133,0.9725077584466844,1.2208976698860894
1836,9,1,1,0.09575485396220519,0.38034798230820427,0.23436449643726864,0.3260769991899646,29.411177382542977,0.8711180279944178,1.5091067444187802
1836,10,0,1,0.14316324252627097,0.6506073906501068,0.6504537881204504,0.9049921065959445,3.656729923812299,0.997964068835462,2.489520953056291
1836,11,0,1,0.08094953875145555,0.5684665700280453,0.521633563112531,0.7257614080724513,34.9336349524919,0.8198158616801605,1.9768738570464428
1836,12,1,1,0.21026993700921104,0.986254942654259,0.6641667390692945,4.119625722449474,175.8592744670456,-0.9973897109670365,4.104503257670829
1836,13,0,1,0.017774793617782544,0.18479764896797865,0.06940369792001755,0.43049018019944346,89.473519451304,0.00918868971426838,0.5190474912909516
1836,14,0,1,0.06753913116749487,0.9094922594415987,0.7487456993654578,4.644243472658362,84.74878728703769,0.0915226956847719,2.496608795690624
1837,0,0,1,0.08829286516108092,0.8416892176007459,0.5192428618149765,0.5864022164234373,71.13169734111743,0.3233939725075777,2.3964519135603704
1837,1,0,1,0.21521061195656813,0.7460597901133051,0.6792145644997736,0.7670648078965252,42.339053628973744,0.7391721881708808,3.836221852179624
1837,2,0,1,0.16842446005734832,0.895222485323772,0.40555590372788924,0.4580108814560598,75.48898825265766,0.2505660689318827,3.660192472282146
1837,3,1,1,0.0965885776303609,0.7299704962227753,0.5525103943086409,4.424618388575208,110.20087283201393,-0.3453124957664015,2.3045325978959497
1837,4,0,1,0.11060616400537618,0.1801339759112379,0.17729001417976176,1.4197753832886852,9.414839181440007,0.9865298283077842,1.6940782570381032
1837,5,0,1,0.2155359869299194,0.5657906869922508,0.34180436855981494,2.7372406202737802,138.09284548077645,-0.7442281482328631,3.000579384405514
1837,6,1,1,0.1546200244454446,1.2945447449737353,0.0020573069943247146,0.002702642967659328,116.24105427804042,-0.4421486540227866,3.865152026958271
1837,7,0,1,0.06827606078830423,0.448813246374736,0.44160969909515063,0.5801338113378731,9.313359381205116,0.986818009196109,1.6403556127439645
1837,8,0,1,0.0767902137382343,0.9816376889412974,0.004265182624572206,0.005603084934762742,80.56950228472571,0.16385107718100714,2.698497966475362
1837,9,1,1,0.09954910758824267,0.7972733182417852,0.38820302912557847,0.6728204723327406,55.62573351511322,0.5645963594606601,2.3423328894586315
1837,10,0,1,0.06683185692258115,0.3850836403047272,0.14263366447152453,0.24720788427757678,41.864046430280354,0.7447304700455639,1.5047762001691134
1837,11,0,1,0.11830558089147943,0.42373615339009707,0.36122277552430826,0.6260592015292828,36.5912393669591,0.8029086297171458,1.799375198421009
1837,12,1,1,0.13320675673501897,0.7069946977092081,0.1455021508518446,0.32979646402306567,146.57941394218784,-0.8346500246852326,2.8338773187260484
1837,13,0,1,0.03783830892009585,0.9044687421136425,0.19028506996936562,0.4313018251955473,113.77812606324163,-0.40319596077182335,2.32135749615675
1837,14,0,1,0.17038451769721108,0.4548010969717156,0.21824882965243797,0.4946847306046814,79.00914647442981,0.19065228981686846,3.191472270254962
1838,0,0,1,0.17340326192990396,1.1852559191530583,1.0754219593657148,13.077456567376887,107.70384741626994,-0.3040970315361877,4.116203315550928
1838,1,0,1,0.1757709666462285,0.8345674830593773,0.6726405010759955,8.17951210840822,164.9644252351374,-0.9657649401999574,3.5848308027794253
1838,2,0,1,0.12497908292868912,0.3305954277141206,0.17240546982545457,2.0965027020188143,154.14736343229376,-0.8999185528134152,1.7530117061851886
1838,3,1,1,0.20575617692598508,1.2755837004555008,1.2483345938313946,30.805979797417262,70.02626260198636,0.34158938156193963,4.725346984948998
1838,4,0,1,0.21781456728497456,0.4332502056258719,0.3524957382601126,8.698770862536373,172.7910107238565,-0.9920950252638898,2.8643955619633883
1838,5,0,1,0.08777774170602645,0.1051038246052723,0.05166107255323148,1.2748745130127406,96.97256231751723,-0.12139402103432533,1.2938275216049746
1838,6,1,1,0.10145233905838237,0.5893041534371778,0.06968641729583275,0.26812393502301374,177.07172064166113,-0.9986942644846836,2.193607422285141
1838,7,0,1,0.1235747816027435,0.21598020614532057,0.13403708133431969,0.515718142515366,30.69067254232448,0.8599353739588845,1.7349852594507995
1838,8,0,1,0.13070657092060256,0.35339586069296036,0.2905811679473392,1.1180337462732919,30.83639885950464,0.8586344330611091,2.4521157406463994
1838,9,1,1,0.08390194793831256,0.7895129040481678,0.2459442765669443,0.3417522473029597,79.95036960015742,0.1745011665648707,2.2323627711417675
1838,10,0,1,0.10334937054893611,0.7929769848940047,0.5582112345123585,0.7756632783948189,111.4147187319138,-0.36511595153454746,2.5543982603725603
1838,11,0,1,0.12076290214998646,0.9947155249382641,0.41498273165285465,0.5766398922305533,149.72845255608,-0.863645987907129,3.039864501457092
1838,12,1,1,0.06759565889405086,0.35957719771117824,0.3591769879474658,0.697567550005347,3.43229949995508,0.9982062363705769,1.2526790873336637
1838,13,0,1,0.10577189965621553,0.7990772506587069,0.27871455337069284,0.5412992331626364,71.71436869558822,0.3137543481806789,2.4520503881532174
1838,14,0,1,0.16195735714245538,0.8059379540636296,0.055017880989728485,0.10685174645460312,95.82937605422306,-0.10156636803970341,3.2176718054263
1839,0,0,1,0.13628197041705797,0.4134145406356014,0.25555605951555743,0.5795555946966292,34.098049940060186,0.8280794154723197,2.6006850182636554
1839,1,0,1,0.0859328186464672,0.4994981764933009,0.18332802361976874,0.4157552826370946,87.14662777741346,0.049780157371906865,1.6324713372229442
1839,2,0,1,0.20173094970450262,0.5954196206136184,0.2419269008048587,0.5486470918938894,133.3447991606097,-0.6863871835487816,3.483228900465312
1839,3,1,1,0.20899253253681582,1.6809019056498562,0.4020627295184883,0.6190155482797302,161.80321960454617,-0.9499896009671757,5.188147387341845
1839,4,0,1,0.09014239547671385,0.878073292276649,0.40671403427005426,0.6261766944134564,156.92683789614807,-0.9200051708993957,2.4992317985890944
1839,5,0,1,0.1809045733803657,0.7568713607053471,0.14688610588649265,0.22614576456488164,81.04269044552244,0.15569850613188602,3.0212263330287157
1839,6,1,1,0.06449616739167288,0.9094692029199595,0.4313823227024719,0.5548795237358026,101.03370683712532,-0.1913864489714245,2.5399996610397517
1839,7,0,1,0.13698239718772998,0.6520178769180599,0.36528610050681654,0.4698611111525026,56.98738153816407,0.5448237253321864,2.3925931375060214
1839,8,0,1,0.14295280025886767,0.7907223516039562,0.674580542106775,0.8677011324449017,93.67801216096265,-0.0641493432265813,3.100648290039014
1839,9,1,1,0.07353153261053588,0.9775089676585863,0.06852215490513902,0.10891931847754359,94.77416036524544,-0.0832284298078405,2.7085575944317966
1839,10,0,1,0.20697855741563095,0.5559077497092317,0.3042436070389196,0.48361010210061894,61.93881039175103,0.4704142477091684,2.9006582956393396
1839,11,0,1,0.06650700378288676,0.35029789650897813,0.042052199035053084,0.06684402826678303,33.25192832206778,0.8362677022534484,1.4579747422931002
1839,12,1,1,0.0298446892816096,0.550897422353356,0.3843620497984307,2.019071897638927,73.2497512029991,0.2882004262191885,1.4340313357044578
1839,13,0,1,0.06645692277436385,0.11689923728442696,0.11689862363771383,0.6140739596517295,0.18351075940989128,0.9999948708259885,1.1936776670703688
1839,14,0,1,0.07269662967140499,0.26079607479078004,0.030810859685273972,0.16185089283725332,78.25337579043085,0.20358406674151094,1.4287422849685838
1840,0,0,1,0.09743539916363055,0.4666978466867733,0.4488739684157093,1.955408168215971,18.628970730795594,0.9476070119849553,1.6620671503170517
1840,1,0,1,0.15476516041829982,0.6806562366642124,0.392573371569329,1.7101485748886747,94.7301426563415,-0.08246281683282725,2.956301294110867
1840,2,0,1,0.15912312459242492,0.5978538412949722,0.3453776690074712,1.5045521964221922,84.38771686118251,0.0977962555741489,2.452996009255115
1840,3,1,1,0.23303434733069944,0.7951808869960754,0.37362430167836347,1.0612205057984532,87.95059586258644,0.03576122321533589,3.4801372526733747
1840,4,0,1,0.09149273219458089,0.49071128890473353,0.49056906281446955,1.3933835316130148,1.2427440731301092,0.9997647816959755,1.6971958986192879
1840,5,0,1,0.05817894225634282,0.5521240019611532,0.48080206984197893,1.3656419388530256,29.02816540057234,0.8743812792568648,1.6614116078216554
1840,6,1,1,0.06696816150344531,0.4477960692110741,0.19842037687862374,0.6139641280591509,176.78417624159442,-0.9984253095067039,1.3844458827624366
1840,7,0,1,0.035723917872906186,0.5843202015436029,0.42975338173786565,1.3297684665751968,47.31825931877713,0.6779254290068611,1.5453230190490603
1840,8,0,1,0.14771333941421197,0.2028403648161679,0.10673416811096187,0.33026320929957537,38.06283948066789,0.787335049486332,2.4508435176590897
1840,9,1,1,0.014318174806289635,0.24855237958237295,0.05285355070583114,0.11177570545577371,28.193414859645046,0.8813577576286072,0.6723086599486724
1840,10,0,1,0.03896172566225555,0.8712493582745701,0.025204838688619446,0.05330367757125153,127.6051467956072,-0.6102163316529117,2.262501141921722
1840,11,0,1,0.14953737977859585,0.06898193674957159,0.06236327141196962,0.13188704568591525,3.8351395488021587,0.9977606348013865,1.836830620267746
1840,12,1,1,0.17977687312854357,1.1510267317240894,0.28608409412099844,0.39693300783971963,169.71833795470258,-0.9839422145630022,3.6426037856311253
1840,13,0,1,0.18220081799056895,1.2698691931734358,0.16106005669778178,0.22346594606845663,165.16560205466357,-0.9666698556264818,3.89372365069947
1840,14,0,1,0.1787425223444048,0.9552815719517802,0.3467419609287797,0.4810939591681439,118.0164226109311,-0.4697246215586086,3.2449927104031566
1841,0,0,1,0.06350306026894814,1.0014791553304496,0.5857273196637038,0.7356277911229349,165.5930410049743,-0.9685529487633971,2.6175070637408866
1841,1,0,1,0.13069245094174772,0.26721203505240737,0.08703791368523306,0.10931282533479596,19.35488967369848,0.943483883917005,2.2884900962124086
1841,2,0,1,0.12112393125900327,0.46248791131549144,0.3119432872549115,0.3917764182328231,31.915907007995283,0.8488249447552755,2.3629311438247305
1841,3,1,1,0.13658656865540697,0.9349169262646257,0.6371319173322754,0.7240649838138618,95.48242741498679,-0.09554046053410342,2.8788474822575156
1841,4,0,1,0.3040656440106601,0.32507190819718706,0.316632907484921,0.3598356867647564,5.991508007050491,0.9945373769467062,3.8497032610616535
1841,5,0,1,0.1494048282901959,1.1390272775641532,0.3217479227214973,0.3656486170602384,102.43426079228567,-0.2153193032424315,3.7747033696552923
1841,6,1,1,0.1266415486453589,0.9936934881434611,0.305233301177004,0.4292249345450652,123.30409801236496,-0.5490825967194792,3.2740509456433684
1841,7,0,1,0.17109028561960304,0.983166922626995,0.4376988908268542,0.615500592632447,173.20660707248842,-0.9929791552780802,3.304198572266758
1841,8,0,1,0.07859788859049206,0.5708049841976144,0.5208626556067881,0.7324470770315669,37.010715133728034,0.7985229480286545,1.7460186090879466
1841,9,1,1,0.14960637768051446,0.4763999479264506,0.4491915162170904,0.9018850660981445,61.14235972517713,0.48263500571270374,2.188723107308364
1841,10,0,1,0.14960637768051446,0.4763999479264506,0.4491915162170904,0.9018850660981445,61.14235972517713,0.48263500571270374,2.188723107308364
1841,11,0,1,0.10188935566433864,1.229728522029272,0.25982841159006725,0.5216825244932529,156.01899089156177,-0.9136802217771647,3.394278581659632
1841,12,1,1,0.061619509501110704,0.767341131521727,0.1700383003099688,0.5221068754658986,137.2265141775345,-0.734044203980507,2.108188264059065
1841,13,0,1,0.042407970748830244,0.31788284018638097,0.19663693698733703,0.6037786580111115,75.06101072121996,0.25779034407152074,1.0897110214373487
1841,14,0,1,0.12420241451502657,0.30965268176523064,0.17962097796085336,0.551530728078985,36.22542583764588,0.8066981428190498,1.9463082578833644
1842,0,0,1,0.07318167467161414,0.36414565702867907,0.28347064579170944,1.275671186427645,39.86795921578808,0.7675237414948907,1.37586355581517
1842,1,0,1,0.04697507629146068,1.1034274278941951,0.7131017746456016,3.2090920185585547,134.88921105384168,-0.7057381759084109,2.815354488528502
1842,2,0,1,0.10161430196657954,0.811920815065411,0.5705779487945004,2.5677080138412705,86.9608049462284,0.05301908917104707,2.5734354992249773
1842,3,1,1,0.14392098195621533,1.017555290896359,0.03340170139577592,0.04831936038184185,97.88508494561754,-0.13718669512224432,3.2696162719573403
1842,4,0,1,0.0862647147493513,0.18112808838543978,0.02593923674202747,0.037524056434036716,15.189337472005693,0.965065270176992,1.2892280326132377
1842,5,0,1,0.08804096582682501,0.5366141866774504,0.47499681827741513,0.6871369266679687,37.67100673790462,0.7915328813867015,1.867915669224781
1842,6,1,1,0.24041028142155396,1.1335590985922916,0.28560792848397665,0.635078758867832,145.03405261937672,-0.8194927934659937,4.614052086619299
1842,7,0,1,0.05977595599082748,1.2628726975724784,0.38725563299015076,0.8611029395066649,156.82610902686028,-0.9193147586101323,3.272279851331363
1842,8,0,1,0.16151554163487244,1.1591318058425628,0.26140618988093045,0.5812636907916369,173.60526481061248,-0.9937781576535826,4.026052098822304
1842,9,1,1,0.10866483813032266,0.23280992373123563,0.18762135154238901,0.3985710693011947,21.76355480652964,0.9287218618832391,1.540168152083541
1842,10,0,1,0.14229776746093026,1.088203126538809,0.20359127491780699,0.432496576094916,143.12894729530282,-0.7999879040894123,3.2479618999123905
1842,11,0,1,0.14586937347440349,0.2668151360295932,0.07827163795788783,0.1662753742064537,34.52184562640334,0.8239101704260856,2.0015449771083214
1842,12,1,1,0.08124544103394524,0.5602837026400929,0.2744872572243413,0.5904818903975657,110.36502460745318,-0.3479998319719438,1.9885133616946074
1842,13,0,1,0.10943968454242048,0.24743037571425383,0.23417102879109966,0.5037528996979947,14.01672320825461,0.9702250739824521,1.6055633989661309
1842,14,0,1,0.17792085074821856,0.6847148120651634,0.10943706492713284,0.23542296874247767,112.49524771032698,-0.3826068016147125,3.0182811158055287
1843,0,0,1,0.20474082562279974,1.0369937527480664,0.28333475099140026,0.3424226617787939,96.03348324109315,-0.10510963682195976,3.896618410402992
1843,1,0,1,0.012336607561788579,0.9149041963179201,0.5728013231073652,0.6922559024000278,101.9908925415726,-0.207756206606841,2.3004714071965435
1843,2,0,1,0.17109473787556065,1.3279441647464756,0.26488356724011086,0.320123584694254,144.9678678461092,-0.8188302470098612,4.38173762222763
1843,3,1,1,0.11280611034032928,0.6505963242909072,0.11492948052758806,0.23745565833749377,98.49875658162861,-0.14778794772517279,2.556948105768883
1843,4,0,1,0.12204659847728072,0.11472201601226348,0.025905586345241538,0.053523500080134,13.63092739309809,0.9718339328381325,1.6927777589659734
1843,5,0,1,0.1399879857632709,0.8676153632882159,0.09583642256737918,0.19800751477324066,168.21032265741852,-0.9789042157750634,3.259240650730426
1843,6,1,1,0.003885839981782939,0.9365086250241338,0.10689236212532138,0.14789675689851275,88.4165477493163,0.027632937457439208,2.353187001733301
1843,7,0,1,0.17613198388485568,1.1331958228461747,0.31187387702550406,0.4315101103235065,176.71679575820127,-0.9983586481117284,3.6003622431921665
1843,8,0,1,0.1574898870507845,1.3907931263894675,0.03904324877902454,0.054020416037112495,162.87543294629893,-0.9556668495144552,3.97781074816516
1843,9,1,1,0.04807102535528873,1.4732880831018913,0.2495554833666468,0.3971662803345542,155.6464197566848,-0.9110180498410396,3.7216712558882787
1843,10,0,1,0.15288148341275615,0.3483396259167474,0.3474560581758875,0.5529745463564003,3.382093451957431,0.9982583140879091,2.337261921161247
1843,11,0,1,0.09212968775084154,0.8803712435603374,0.07660109905324286,0.12191025887344341,96.27847683653573,-0.10936092185695624,2.7266661309775104
1843,12,1,1,0.09151170383454686,0.3902643520416695,0.20947617711409272,0.3881599799375965,30.01392005674782,0.8659039028158579,1.8738757649620101
1843,13,0,1,0.06524019404152238,0.15284105812255777,0.013075310422406616,0.02422858914632041,16.42318872474368,0.9591996268559659,1.0907099451668187
1843,14,0,1,0.1660224335353408,0.44337974116754736,0.3760141497632739,0.6967553391470863,46.568025638865684,0.6874928745131327,2.754869673258272
1844,0,0,1,0.18629659156298256,1.0423434030623997,0.528991070317832,2.0487526836888383,169.84428413991716,-0.9843321834985412,3.590727585199931
1844,1,0,1,0.1943612279407342,0.43567781348670753,0.304356494164245,1.1787555957087836,48.281364868443,0.6654731593540081,3.173963014450215
1844,2,0,1,0.10579722447018221,0.300999870185655,0.11664138754593456,0.45174553820037844,52.969985435955884,0.6022333081380826,1.5608044081154768
1844,3,1,1,0.1954789000444881,0.33941843818203044,0.21860624986653845,3.572460597014086,165.6420202736189,-0.9687652878346508,2.662957218690162
1844,4,0,1,0.07627556803520547,0.47448480411528793,0.4414414237510101,7.214030217356902,59.46954761169938,0.5079962423617455,1.690872024656537
1844,5,0,1,0.19095313269767594,0.39422126753726194,0.3646984057877081,5.959896779098759,55.2402997056427,0.570135860958143,2.9917888914175856
1844,6,1,1,0.07071039470046392,1.468840464112887,0.3423496567863724,0.6076338284408832,177.47225063475773,-0.9990269787672137,3.8740879588019284
1844,7,0,1,0.07275755889271511,0.35693730897054904,0.29480584860622944,0.5232486812368764,29.9783661621496,0.8662141328963904,1.2798749879509612
1844,8,0,1,0.15596247688362969,0.26039768169979477,0.2602971906216984,0.46199952397955757,1.00291539370493,0.9998468058274165,2.7510436609063134
1844,9,1,1,0.1663160415911695,0.6020738802849538,0.3095081628704307,0.8575197126945981,63.32437673874786,0.4489388692162724,3.2534329382161595
1844,10,0,1,0.16779159198919072,0.5073746670439919,0.048703601980359834,0.1349376326299801,82.09911072156581,0.13745991955616396,2.9778266527703448
1844,11,0,1,0.15148446496818924,0.6414206810304621,0.07245907058470114,0.2007542573793833,107.35424270685803,-0.298278625932225,3.0329323855315997
1844,12,1,1,0.10732070197634073,0.20532643728065705,0.1841989882179138,0.3564272972912755,12.562301762978436,0.9760600798556931,1.88587256417282
1844,13,0,1,0.13793458806022713,1.1354873748000638,0.23392395302047508,0.45264571295115624,126.23782745377214,-0.5911383050496555,3.335134267622427
1844,14,0,1,0.058679303441014866,0.7063969844650421,0.11910695588351311,0.2304734178231664,100.33868325497879,-0.17946644445985427,1.953252218520139
1845,0,0,1,0.03272052073714575,0.19518751343748564,0.08444410953931189,0.41633776380862236,42.75544537875975,0.7342579930401713,0.6770610105254775
1845,1,0,1,0.10922979636361828,1.0167793536863816,0.9536741782619916,4.701933349119884,42.69722136309043,0.7349474825631043,2.8640754169848055
1845,2,0,1,0.11151294106046102,0.5210867418768446,0.47560312741430866,2.344882829700262,33.35541654503139,0.8352759549989435,1.8793596361353646
1845,3,1,1,0.10734391967694465,0.346055648118557,0.26946824209165904,0.6798398485671627,24.399188240438598,0.9106895135275601,1.5786661904488646
1845,4,0,1,0.1970543838801309,0.3547863735918146,0.2937382199184077,0.7410704333751968,59.11042596343995,0.5133851037257047,2.5603811886673755
1845,5,0,1,0.04420248022070462,0.8279920474466804,0.05142569755650017,0.1297415909492585,157.4899611149494,-0.9238124677550243,2.159775913992147
1845,6,1,1,0.16278888960464472,0.5402535191393079,0.4723398061478257,0.6310138212968681,33.52043090048359,0.8336889557872128,3.043014111881232
1845,7,0,1,0.20368642894612102,0.8113026396081419,0.06818791537086688,0.09109441229472,62.25866166454789,0.46548072738392193,4.069744004713205
1845,8,0,1,0.21056887961636553,1.1253598563909515,0.10520346357904575,0.14054466446112618,107.6634361690509,-0.3034250493342577,4.201507244727262
1845,9,1,1,0.05728899646502496,0.21225048140114058,0.03566086167039337,0.15615343637639453,50.43331643441177,0.636975842833507,0.9215116542578446
1845,10,0,1,0.14382402727311844,0.722285652343042,0.6203507822190785,2.716420800418222,49.688544713088824,0.6469422487478916,3.024805469383326
1845,11,0,1,0.1094371006898755,0.529031228455997,0.3443997882301699,1.5080737789376686,67.44497412155764,0.38357053371606475,1.9238012294258762
1845,12,1,1,0.16950775976584018,0.907454007584187,0.023597061135607,0.04587432187880698,129.0378788879953,-0.6298340334710537,3.560690069994076
1845,13,0,1,0.26050298514313175,0.4858498026212277,0.05553214372280413,0.10795833519776811,52.9394017158257,0.6026593549243572,3.8699303619051175
1845,14,0,1,0.1050648715080272,0.5693412429927545,0.4409178744387114,0.8571748989368605,135.7733981748142,-0.7165868439990359,1.9161946389234785
1846,0,0,1,0.10157715744970419,0.12254228080642439,0.019905454907839404,0.06809937586403295,24.74391568603755,0.9081876267311634,1.3577094694734388
1846,1,0,1,0.05455682833498675,0.7836975820278029,0.2133834787372415,0.7300150531088545,157.4528772529959,-0.9235644832073537,2.180550944211962
1846,2,0,1,0.09663086350260323,0.6223215019343465,0.041892404023312624,0.14331983773492915,166.73966188422492,-0.973337887036053,2.2772044144667687
1846,3,1,1,0.16103748412833283,0.46711072135173726,0.4667948204424658,0.663573792083599,2.4121255326539095,0.9991139455606282,2.3361697026248875
1846,4,0,1,0.2081369087740269,0.14191457621727108,0.09525969899308684,0.13541675469677994,9.224309449934163,0.9870683418452803,2.5621293220418413
1846,5,0,1,0.021806842485801503,0.7637992740276243,0.17648169874044872,0.25087816946115615,56.36358969522583,0.5539207420085768,1.9451463368376791
1846,6,1,1,0.04744893014571754,0.9818300606465155,0.21136623229565243,0.30696055617935164,113.50610248104317,-0.3988467412524196,2.5346989123424177
1846,7,0,1,0.1590397811058366,0.9832577891554133,0.26030722777084514,0.37803603038292566,121.62239685827863,-0.5243188050664574,3.1347111050753425
1846,8,0,1,0.21644150557717545,0.655607316392963,0.5820971757386028,0.8453614887983532,67.69451690021512,0.37954469864460194,3.115570903358251
1846,9,1,1,0.22659509345788195,0.44826432041767966,0.44816633473474865,24.462439192038737,5.811108432284304,0.9948610974652934,3.6917650473220682
1846,10,0,1,0.1364070983537847,0.2590704274062327,0.25451737246394834,13.892421774388284,39.99567668096628,0.766092943217566,2.4731110923285855
1846,11,0,1,0.07993316455974701,0.872149484126019,0.8595749500762078,46.9185173395145,71.15269171207865,0.3230472197497227,2.5577066442115166
1846,12,1,1,0.11988953462754584,1.3249146265967715,0.8766195769438794,0.7944954758410314,166.51132216959766,-0.972416032349269,3.638430815081883
1846,13,0,1,0.21800002610810726,0.6474762506598127,0.6353450081151479,0.5758241634363865,9.958925709473846,0.9849319851304937,3.418807021701486
1846,14,0,1,0.10385386052826988,0.879229160459059,0.02279218921524162,0.020656955071836704,47.4659939206588,0.6760276760044267,2.7173401255795553
1847,0,0,1,0.11039539098468683,0.3300126201921445,0.310381687284756,1.3011053171341174,17.824512974534652,0.9519985193382016,1.5797654968281936
1847,1,0,1,0.039482857952424934,0.3591311096891164,0.04122209996535861,0.17280108861305357,110.60249648338441,-0.3518824339208581,1.0260168781225847
1847,2,0,1,0.04540734305271759,0.3204651752909525,0.2031109074801001,0.8514312941660243,44.894369480245665,0.7084092010857,1.1111382333540507
1847,3,1,1,0.2098748989915828,0.6502254861105774,0.4935710605811695,4.809136137119584,117.6550278552774,-0.46414694652544747,3.0739191086728237
1847,4,0,1,0.050388958281890876,0.4514552966913993,0.3934673719554695,3.8337704707007143,58.74432093704042,0.5188579930635665,1.282248901170276
1847,5,0,1,0.15139635651967376,0.17480251445088824,0.02649919958033395,0.2581963743102609,155.55449947819994,-0.9103553134410524,1.9075751877438245
1847,6,1,1,0.16131976611774526,1.0568089847181685,0.06784911334629684,0.11017014853705867,108.7080193043848,-0.3207455620882217,3.2872749959194048
1847,7,0,1,0.07740856952203772,0.26712096786953443,0.24718732645718094,0.4013709705132407,12.198012464918504,0.9774232243504695,1.3284314999325104
1847,8,0,1,0.08775503673504297,1.006618076763679,0.22356625767159138,0.3630162075934904,173.52313520916312,-0.9936174845025239,2.7315230935404338
1847,9,1,1,0.27955240550514704,0.23667437824622115,0.1274447664210454,0.400307166981343,30.695917155270454,0.8598886502340949,4.305720222688606
1847,10,0,1,0.27955240550514704,0.23667437824622115,0.1274447664210454,0.400307166981343,30.695917155270454,0.8598886502340949,4.305720222688606
1847,11,0,1,0.08345432426913311,0.43322941529273457,0.25861118607464934,0.8123041389178028,47.8429111534046,0.6711655821161281,1.4838935466076497
1847,12,1,1,0.2933982403792641,0.7142797982681843,0.11670559510538148,0.21503804313418998,94.23660478795999,-0.07387534049885962,4.514151523379542
1847,13,0,1,0.13980710915474767,0.5481627385853332,0.09746447436687028,0.17958496183519973,66.5515411496596,0.3979239546067485,2.4732116336856005
1847,14,0,1,0.2579279013942246,0.6652546518223837,0.26914538375954045,0.49591878255701044,104.2657963108736,-0.24642049833965812,4.269529794572233
1848,0,0,1,0.17917021984356454,0.6064877063082057,0.023723913205190572,0.05093970114015745,83.80356666152001,0.1079374696123981,3.267568732558211
1848,1,0,1,0.16830687189434987,0.5816804051175112,0.2739744518472964,0.5882746483023827,118.30299817082812,-0.4741342819751387,3.2070827624068396
1848,2,0,1,0.15196880521969636,0.8504337848551154,0.007807543064285993,0.01676426257733153,134.06679122760016,-0.6954964519842348,3.393144939875432
1848,3,1,1,0.11281580891181846,1.1778630504884002,0.9069912116244259,0.8625013835476952,148.98746677008248,-0.8570546176106958,3.391174407177069
1848,4,0,1,0.09904596647749,1.580445035906723,0.47086933762741146,0.44777220547314506,149.7240273705337,-0.8636070517348794,4.195177735295765
1848,5,0,1,0.1290347743245855,1.1836665491659666,0.8306657299645648,0.789919827422503,122.03254479110085,-0.530400881707808,3.668695758223777
1848,6,1,1,0.15502753805430006,0.2402612786347851,0.20576826822662347,0.5800598396816771,15.989608890244325,0.9613116694663212,2.1080592021373117
1848,7,0,1,0.09192760680627296,0.29765731793135275,0.24447867446868926,0.6891843039749525,21.222017568546793,0.9321847676291549,1.3847183130784755
1848,8,0,1,0.1833923804468799,0.7115263859176617,0.10067218792897381,0.2837944533127417,122.38100857624872,-0.5355469021882386,2.975817855447377
1848,9,1,1,0.08662614288158163,0.2579210192134255,0.23944264445336666,0.32664871598785267,9.14136138534196,0.987299376376051,1.2372283828774966
1848,10,0,1,0.17075359577778385,1.28218429614425,0.0471731950591916,0.06435388161664948,115.80708345724351,-0.4353424021417329,4.261787708194914
1848,11,0,1,0.058378166358670144,0.7098997395151209,0.5138222056502744,0.7009585285230866,75.32324754753986,0.25336545844638875,1.9176072058941627
1848,12,1,1,0.17366492460480135,0.1743767246602653,0.10570250700884437,0.19327920175720606,16.23122658492813,0.9601414910374081,2.4842874048602686
1848,13,0,1,0.07572954534445109,1.102728043459818,0.013607706160777555,0.024881969774677486,169.48276401284514,-0.9832000421227358,3.037022391216631
1848,14,0,1,0.008941316624846644,0.06759333049014543,0.0315903985822058,0.05776369164687672,6.0900625442777105,0.9943563597583027,0.20523172295247977
1849,0,0,1,0.07915623386301636,0.5654367080777681,0.48355587245354503,0.6776320510163424,42.406219359788246,0.7383821418938338,1.7400131166619908
1849,1,0,1,0.10157459087890779,0.5077863133266686,0.2572509622908829,0.360499183514405,45.11304351928724,0.7057102971549197,2.1831882711171415
1849,2,0,1,0.06160223851135639,0.9062396885953062,0.4429036267170756,0.6206639399332315,51.590813456642856,0.6212734261199705,2.453770848523784
1849,3,1,1,0.08726774857453992,0.5910385579861055,0.05434739820464307,0.16961414256329457,116.24697787681559,-0.4422413831541717,2.0049789760864707
1849,4,0,1,0.01707138201031007,0.41117662448641895,0.2295732495533965,0.7164808466422947,177.17837442478813,-0.9987876284628786,1.0609783776261146
1849,5,0,1,0.09512166463749504,0.5425915498232833,0.1383847335620737,0.43188834612833066,86.34135667071041,0.06381198596068892,2.070085510045801
1849,6,1,1,0.23071968364747625,0.7664974299516726,0.15545506442838158,0.464842910967003,135.99992627686157,-0.7193389065131416,3.4261249090045323
1849,7,0,1,0.21001468668714485,0.8514853208502091,0.6539715670662115,1.9555107325870424,56.61829527626863,0.5502141344099867,3.6781320642009194
1849,8,0,1,0.11536299786671873,0.39488449238927104,0.10955776628216213,0.3276004624545702,58.9814592199557,0.5153154252697241,1.715688682246891
1849,9,1,1,0.1530463555599268,0.5099325608195958,0.11129869532045411,0.29335410512675825,70.43329081193696,0.33490414548386926,2.3066305118059995
1849,10,0,1,0.0221458703120995,0.38356576939291115,0.34025614354361255,0.8968257553758987,19.508277620383076,0.9425932556004906,1.0021187736049737
1849,11,0,1,0.14200385608384314,0.8341571953873859,0.12791828012122364,0.3371589620729297,139.90960863914438,-0.7650294112335424,2.9147144398712657
1849,12,1,1,0.037131735316558695,0.5566779922065498,0.06971003874930348,0.14203699640174683,63.540126038807344,0.4455709530214478,1.472291652255138
1849,13,0,1,0.14520502251553818,0.6530164087198772,0.2725219971583265,0.5552744859170062,130.0712347928355,-0.6437395216668447,2.770640532050236
1849,14,0,1,0.10485661936619127,0.9288989385052233,0.05610233258852593,0.11431075000063287,126.97710994834752,-0.6014959148431352,2.823414941983917
1850,0,0,1,0.11956647199191983,1.0179698461164217,0.30748841580494346,0.7614708045135212,129.74073880379305,-0.6393147192900055,3.0034504319561046
1850,1,0,1,0.12227347296719282,0.24761047765824037,0.1566588657401311,0.38795332245942615,23.253319852478203,0.9187683362173513,1.8212242746366292
1850,2,0,1,0.10975550546880646,0.18446210416734005,0.18159560183242776,0.4497071821761707,6.198876284181348,0.9941530819228944,1.8681136687399276
1850,3,1,1,0.013840198322816154,0.9547222415182844,0.2762412752260965,0.4315578537269683,142.46178828509073,-0.7929471685693363,2.399414285861547
1850,4,0,1,0.14610531522286002,1.092822424759202,0.18725432474771253,0.2925380156280908,178.21769429575187,-0.9995162130905199,3.4950454969150755
1850,5,0,1,0.0638596390756351,0.5917506819595996,0.3204267699278276,0.5005866302692726,66.71863070817628,0.39524683301912783,1.8387251079649607
1850,6,1,1,0.20885740157582855,0.5139808187799534,0.18425039365255672,0.4419493283258029,100.76692647066089,-0.1868142659589871,3.2537419064984134
1850,7,0,1,0.12488211157493197,0.8529218479758603,0.060307704380992755,0.14465613297038937,144.99826284837857,-0.8191346536396876,3.0428139814455792
1850,8,0,1,0.023351708849092375,0.7023036514271892,0.1309887690785944,0.3141941646088049,175.5330881808175,-0.9969624774400878,1.806228991783119
1850,9,1,1,0.10684080265369669,0.6198750795658975,0.32884761352334724,1.8794210948613599,124.47304924009228,-0.5660185222169981,2.4138533478151367
1850,10,0,1,0.14553768957286084,0.5410395652801049,0.24280850225404346,1.3876926648748282,126.79480489112,-0.5989509923346368,2.2640662637840188
1850,11,0,1,0.1256110502276483,0.6099834639617695,0.591324680374245,3.379523014627578,23.592832288060617,0.9164128061248502,2.4108588824167265
1850,12,1,1,0.10879739624599745,0.7576811839697283,0.3531590961767858,0.5379743847305243,97.37971623973286,-0.12844451867441384,2.3208919823111414
1850,13,0,1,0.04312290369328007,0.9520760405200807,0.2832756446217523,0.4315195113882705,133.334607842835,-0.6862578176798391,2.4608232134668167
1850,14,0,1,0.16905697082408425,0.8077786853301596,0.11374011241422177,0.17326261069767618,84.12139455838913,0.10242110214085925,2.888706585957406
1851,0,0,1,0.12411405403040451,1.729954131781403,0.20320075653189373,0.2047072124868097,152.0296037270728,-0.88319004273656,4.586493659256579
1851,1,0,1,0.19063360565103596,0.5757441279734693,0.5714794925443053,0.575716232108415,6.2012499963900005,0.9941486075620973,3.1983196258443103
1851,2,0,1,0.12411405403040451,1.729954131781403,0.20320075653189373,0.2047072124868097,152.0296037270728,-0.88319004273656,4.586493659256579
1851,3,1,1,0.1147775170186112,0.20752341393783066,0.14023186700521206,0.2789942760600941,15.465832997110441,0.9637896432408657,1.5211460806157977
1851,4,0,1,0.10638672082641526,0.49639515708480275,0.04953875171170552,0.09855839807234638,55.90913994565804,0.560506893469501,1.7980465443160194
1851,5,0,1,0.12511994951847563,0.7225403887386129,0.0223644646859118,0.044494577215359994,94.60546727754603,-0.08029403859205148,2.399145568616325
1851,6,1,1,0.14550284251572654,0.6715746237882927,0.5121284211525422,1.2275915453967094,40.835651943733296,0.7565883222070358,3.052976211594134
1851,7,0,1,0.23687451906882237,0.5071279127412341,0.03822701518604826,0.09163162736122933,70.91219280817712,0.3270168020510586,3.28048705776333
1851,8,0,1,0.26333416979839547,0.32363293461598525,0.168763740803213,0.40453318508139885,32.43288286228304,0.8440202678535278,3.313335961442982
1851,9,1,1,0.21154523004845593,0.7813408222533775,0.5429755022111965,1.0311329340710582,43.965606691967714,0.7197566577846661,3.2750991067121995
1851,10,0,1,0.1442865002744849,0.6774015809912766,0.22238278073446555,0.42231409750861837,106.13806780029688,-0.2779529418393341,2.511189373154168
1851,11,0,1,0.21878885433828013,0.9716747307026099,0.0807692732779392,0.15338419026034505,175.577925195949,-0.9970231200721508,4.053122672045358
1851,12,1,1,0.1434027312926355,0.9148627565530607,0.3037791567683114,0.3937728447708682,91.83476450521694,-0.03201720894081259,2.9199409233663074
1851,13,0,1,0.20998820719109704,0.4965005814222352,0.48760171311001965,0.6320522965731993,11.477075004317706,0.9800043966101588,2.937635325322815
1851,14,0,1,0.1466933646456863,0.6704865436025697,0.28471317050255895,0.3690586157562895,59.38029926927855,0.5093373454435156,2.5035238994707982
1852,0,0,1,0.08009991736603635,0.7182898153949341,0.004272335991988063,0.006829899943836436,69.80481363106915,0.3452193514983032,2.1640337464764974
1852,1,0,1,0.15889856499679125,1.1682264585290292,0.1436463086261861,0.22963781805975547,113.37709915279841,-0.39678103681607324,3.600873940993229
1852,2,0,1,0.0702480390600633,1.399150877307794,0.4405910750902158,0.7043437043941901,108.79412201457878,-0.3221685765988347,3.615380371065026
1852,3,1,1,0.035447064760595635,1.1747914096334775,0.3670884629955493,0.4724310352364117,162.73013543232602,-0.9549170754715602,2.988152716928301
1852,4,0,1,0.18472073279524934,0.5564651910390966,0.11583842474920547,0.149080323794011,44.62705863177299,0.711694366244726,2.7815079749827882
1852,5,0,1,0.21362588596090745,1.0905379501294972,0.2930162450603236,0.377102475150828,117.83915360652544,-0.4669910180746191,4.5430485282753335
1852,6,1,1,0.18829250516856186,0.377463709768161,0.22339703205465072,0.9203067525137917,53.77661587651198,0.5909349630920512,2.485421962806707
1852,7,0,1,0.05307149229912537,0.2078551393301034,0.010088429108525337,0.04156030787625352,51.80090121397869,0.6183960344191667,0.9170037998762081
1852,8,0,1,0.11713687744851996,0.6738074950970845,0.19597969729577536,0.8073582586038486,162.04231974489022,-0.951284502634663,2.493840997855161
1852,9,1,1,0.11320050881229927,0.6476668061691647,0.08480514004273831,0.23043726688379468,167.9012846303727,-0.9777879363768579,2.288918281396347
1852,10,0,1,0.10315317707028641,0.6976166988148795,0.26032171905175033,0.7073607262312757,84.59299039327915,0.09423011037805727,2.513703567990277
1852,11,0,1,0.14452653142454613,0.3918534401340456,0.13557760020435852,0.36839903366719784,77.88133177535403,0.2099371350472972,2.6927709484476847
1852,12,1,1,0.04948651605677586,0.40254573651432396,0.10954577231500498,0.3900127796340565,123.98288102558548,-0.558945176622514,1.235788643932074
1852,13,0,1,0.022387822002274748,0.42181131947256,0.26601283770475836,0.9470781396587504,49.368906558554166,0.6511861649945503,1.1225630357198186
1852,14,0,1,0.23431648178600112,0.6685609628323429,0.1593314725625279,0.5672634295608242,134.81607124404664,-0.7048332140823047,3.3298913414660576
1853,0,0,1,0.17369254624514033,0.3738225080403581,0.006203034547742292,0.012628118791128563,44.429760620690395,0.7141091635625089,2.3181625310126757
1853,1,0,1,0.10473849999940822,0.8915485521372714,0.08632740361151892,0.17574506466883097,112.81724394917497,-0.38779301623249307,2.5741173714758037
1853,2,0,1,0.05267385049129183,0.42507088651145875,0.006435637490380175,0.013101651151490208,51.6331647906429,0.6206940472062324,1.3596580817760222
1853,3,1,1,0.034996183289769466,0.09910693035045991,0.004595062436303365,0.007147783556142595,8.800751467799962,0.9882263748624597,0.612402993019042
1853,4,0,1,0.14785629080041812,0.5806560707140714,0.5805138956165333,0.9030100754274482,3.6776764574126526,0.9979406855621308,2.333063547368996
1853,5,0,1,0.08474642212056792,0.2388983346718721,0.22937205981690678,0.3567964222738153,7.427496013066251,0.991609239708108,1.2199173788222342
1853,6,1,1,0.16187858287483825,0.8093132365740879,0.306011829832817,1.0436854411929841,126.69303196932003,-0.5975276345489464,3.234543140618049
1853,7,0,1,0.15613397325287356,0.9090355580244444,0.3226543878414259,1.1004466308087069,179.0896195614311,-0.9998737703327615,2.9678428183584646
1853,8,0,1,0.2364512171299504,1.1454839760735733,0.6675863544305407,2.276873280483664,122.53949711060572,-0.537880876429698,4.4039729899304785
1853,9,1,1,0.1061653108110678,0.47296014652897783,0.4532129880157277,1.4875345884707543,16.178750899285127,0.9603970881646497,1.7579024997736092
1853,10,0,1,0.2068417288404788,0.3409090925636398,0.15474240371919956,0.507895148466987,47.903198548354325,0.6703851969643766,3.09104208231398
1853,11,0,1,0.008557943402318479,0.7665002202221195,0.6780821487211848,2.2255996114840575,38.120974282580164,0.7867090907375012,1.9154738813291599
1853,12,1,1,0.18455250146126456,0.6601000745422171,0.05684785061638903,0.17970643790908353,146.28570665996463,-0.8318156815105476,2.786532740658764
1853,13,0,1,0.13739312306744741,0.7273129632477329,0.18896086141159174,0.5973397928033418,122.88752282768885,-0.5429915949538718,2.5758784704194913
1853,14,0,1,0.14003951174022833,1.1982131923287442,0.570180117285629,1.802443482611523,168.55913754564804,-0.9801299592095115,3.4451002385403413
1854,0,0,1,0.06998536249112253,1.0028615791840694,0.41336553846924423,1.182133444371914,124.36542810853675,-0.564469032622353,2.674434290356884
1854,1,0,1,0.09924575378402978,0.3176796944214899,0.241183096176799,0.6897299790968792,64.11492880223517,0.4365673876896914,1.4871797437754626
1854,2,0,1,0.19263592249275835,0.24631429239681257,0.14341992257211114,0.41014906005362955,43.78054838441461,0.7219951654646455,3.2116360216162243
1854,3,1,1,0.03729393283451078,0.7190206305237861,0.5795854987592436,7.612826682878739,144.4447695340042,-0.8135553695679556,1.8911098731397402
1854,4,0,1,0.055180446230667944,0.2496049797738772,0.1070308182531562,1.4058444713200777,145.40250978482652,-0.8231612415770916,1.1515225353739738
1854,5,0,1,0.05591988763051751,1.3557622911122837,1.209415884818532,15.88561745998494,156.61050190612693,-0.9178274046316452,3.4736927871761627
1854,6,1,1,0.12751931983457115,0.5424480084067141,0.0075927710137910776,0.027489986613731723,169.32483926135404,-0.9826931956733954,2.2914033786238472
1854,7,0,1,0.040712074581914066,0.7168392764867657,0.39585610210679184,1.4332157427260925,87.82494370992389,0.03795277648685815,1.8586627124595334
1854,8,0,1,0.15006321443610296,0.22959834149597727,0.21303764584332063,0.7713128740240642,13.375142675049638,0.9728763286706481,2.6703033570496113
1854,9,1,1,0.12148039860982796,0.5483410122110774,0.041244510787444955,0.05912077387336946,47.6586283987884,0.673546403925111,2.4845944884276037
1854,10,0,1,0.07488568041662608,1.2968795498488408,0.08905727989693146,0.12765663129568727,121.67241764613323,-0.5250620072721088,3.5034011676076258
1854,11,0,1,0.12658589661005956,0.7820857780442578,0.3924669954386441,0.5625706802455736,94.28898919295095,-0.07478709155317763,2.800978258890368
1854,12,1,1,0.13493906939998754,0.21764165614473707,0.21061164031523028,0.2898467182902091,5.135781172285657,0.9959853567635095,1.8441511478435626
1854,13,0,1,0.08967735440408621,1.1074772695934574,0.3397580806278232,0.4675798760940254,167.47249367938053,-0.9761919871852924,2.989681638286076
1854,14,0,1,0.13418126447754924,1.2857980206367798,0.1590518372479912,0.2188893880478692,166.82719007089153,-0.9736871585774309,3.677076278663016
1855,0,0,1,0.11265041376718667,1.5981486152235385,0.7474217564705555,0.636806565339218,173.79071941208,-0.994133457539139,4.218639127102311
1855,1,0,1,0.1142046219361094,1.3975178530188703,0.6295961321860452,0.5364186244477435,102.63696165680084,-0.21877276241039856,3.7521015708153507
1855,2,0,1,0.05367959717683052,1.3584840471472386,0.981952010804975,0.8366273551916451,163.29969212107832,-0.95782095069948,3.4510053447031828
1855,3,1,1,0.1901706848645291,0.5089354816220433,0.18468798993738927,0.5454447404105621,68.57149246708764,0.36533998626541797,2.8482571148258042
1855,4,0,1,0.037360892066461884,0.6392337346638257,0.14600779912157286,0.43120933914967685,100.37897302303166,-0.18015817222811137,1.6766479461698047
1855,5,0,1,0.19552535271210875,0.6263127751845722,0.6056177651310661,1.7885896359688793,16.23386846413032,0.9601286017487313,2.878672139379315
1855,6,1,1,0.12253238899088616,0.8112353052142881,0.1405697688501435,0.20252502347772652,80.25690963938746,0.1692306485413055,2.95054776653231
1855,7,0,1,0.098335405442014,0.8139978596986283,0.34227316248153344,0.493127938065166,96.71013088382713,-0.11684634500635581,2.644649376258719
1855,8,0,1,0.10509833141864959,0.19762641590536975,0.09487097601459349,0.1366847708570502,15.449148216586906,0.9638672560029856,1.5031473880642343
1855,9,1,1,0.10681852387287671,0.5436080958190183,0.13417575206037255,0.5772471433158523,128.92058691059353,-0.6282426471647757,2.1495185828240326
1855,10,0,1,0.10255927356669799,0.3434787132033399,0.21426055279853648,0.9217857185743962,49.23580783457256,0.6529473812934349,1.819637075127228
1855,11,0,1,0.06602735629627375,0.8993684243530008,0.5185693349290733,2.230974394422022,123.13091701230036,-0.5465539175728018,2.5210636524122916
1855,12,1,1,0.16693686394856522,0.40068999613075396,0.08353590036957412,0.41701176575523385,110.51230711878041,-0.3504085701254285,2.4693324272603956
1855,13,0,1,0.12969712841002165,0.8864442067771258,0.6523667196641385,3.256618968413939,93.11773884262887,-0.0543879585487608,3.1370876637874523
1855,14,0,1,0.016560461446370692,0.6567820489268229,0.511507775258241,2.5534501886527985,66.11680759109117,0.40487337496195086,1.6627850794248316
1856,0,0,1,0.1400184363213664,0.0632169213321898,0.06280318364171061,0.2135850094045856,1.277227006348738,0.9997515477460817,1.8040004540149388
1856,1,0,1,0.22847877531904795,0.20425864012409048,0.09501817224609141,0.3231437649493527,43.88968779876039,0.7206758997631613,3.365329255648002
1856,2,0,1,0.21794780302774264,0.6712888762096983,0.2840716847109792,0.9660888179922588,95.05405397586294,-0.0880955336773899,3.1530840803379316
1856,3,1,1,0.150061092440396,0.27116129843602865,0.24534058447856044,1.0104405418768245,19.310606782888826,0.9437397495013137,1.9598054128344875
1856,4,0,1,0.09293304808401895,0.8377507643778345,0.7383488729515991,3.0409059180526743,47.841451081021845,0.671184472688583,2.3746967103542445
1856,5,0,1,0.18841852995292482,0.8746848955200022,0.41506226276566294,1.7094429712594377,148.82341014508472,-0.8555758463615781,3.1781248089972003
1856,6,1,1,0.11508066378218301,0.5456099019374852,0.5221035217968821,0.8115543977111281,32.954423310319534,0.839103542922889,2.0758141340191685
1856,7,0,1,0.256265635509527,0.6750688787000506,0.5042225533647332,0.7837603339658739,97.21531187214465,-0.12559836438156194,3.80658365335735
1856,8,0,1,0.2058816226826597,0.48659233608303387,0.410684182808429,0.6383648849590499,39.42366792083475,0.7724713110990297,3.076139229780119
1856,9,1,1,0.1454327941513278,0.47164366160817117,0.008806918410644848,0.017894719072816787,57.81882311441569,0.5325982514369546,2.7970381330718457
1856,10,0,1,0.15881991362868614,1.0137164006191905,0.1357228469490015,0.27577435201167694,129.2687794526652,-0.6329591120461924,3.7578261669877393
1856,11,0,1,0.25671154638788096,1.4079308374552948,0.5715698026331131,1.1613688888342941,125.5364150166666,-0.5812202592284332,5.163858481610655
1856,12,1,1,0.18011394870337655,0.7172856528017207,0.5405477381225854,0.8560111291672631,159.37528147031614,-0.9359076572038985,3.4511235892236742
1856,13,0,1,0.19394336200319817,0.3856310901455939,0.24656255085417772,0.3904563328672761,35.00088629075725,0.8191431717138457,3.0952538953078257
1856,14,0,1,0.14891014903946176,0.6652558968621427,0.12650502591991097,0.20033329611024836,56.33030023750965,0.5544043801716553,3.058789084775576
1857,0,0,1,0.25937930578734436,0.33198365289154497,0.07297922544610519,0.17601518158053092,42.2180221847784,0.7405932723074727,4.059519524513037
1857,1,0,1,0.0678535892316738,0.6252085754971465,0.12386042763368388,0.2987331740960343,123.8884411790724,-0.5575776513819005,1.9116949716004161
1857,2,0,1,0.21853384896170003,0.5063501267409474,0.4128226624599605,0.9956676773324964,28.989444789767813,0.8747090054633484,3.4943321725997993
1857,3,1,1,0.06034263293960705,0.5065624655650601,0.4757510702170169,0.9215096787342858,73.94034359292479,0.2766380726002507,1.4705721687420301
1857,4,0,1,0.18510894898991792,0.6811743190119791,0.3472207433885077,0.6725518779051165,165.35160074916791,-0.9674958956349055,3.53705083553931
1857,5,0,1,0.19553337448534874,0.27071772492818197,0.1825758518470867,0.3536416943917776,19.155626241248065,0.9446307837503102,2.477375085692252
1857,6,1,1,0.0741803042487343,1.2790914328653245,0.3498115024913284,0.7504446854739996,171.85232523800815,-0.9899060736860046,3.335585130077308
1857,7,0,1,0.11690789707236977,0.6517301026063507,0.09411261665704207,0.20189820089772434,101.48581170191524,-0.199125267085958,2.260934580874048
1857,8,0,1,0.04003508071637161,0.3750911229774985,0.08487038184773404,0.18207099125724105,51.35853513826775,0.6244450183699513,1.082026471325465
1857,9,1,1,0.10055498915727318,0.9284724421816088,0.1384034023523545,0.31934832034241517,134.4824026281803,-0.7006901691523215,2.6168155204371857
1857,10,0,1,0.022808285115705054,0.43457867347198,0.08049668182273306,0.1857358973573695,66.1860347343097,0.40376829651099144,1.1265177678032898
1857,11,0,1,0.10884283859554246,0.573408504206829,0.35329548566320346,0.8151845837132522,45.50380362760419,0.7008619130357543,2.0214901137644503
1857,12,1,1,0.17789236159936167,1.0411406839399782,0.4388642538772185,1.3195210122393943,137.477539425322,-0.7370124413878619,3.410013446381806
1857,13,0,1,0.09850220980498249,0.3486916052220428,0.2963903768361943,0.8911487472623533,23.167108395430805,0.9193613367609048,1.6709970916660297
1857,14,0,1,0.15250318790776504,0.29348273786604295,0.24166855333559314,0.7266181542619491,57.211201128263795,0.5415438720457608,2.0291493831909335
1858,0,0,1,0.21515261264828686,1.0332403581067313,0.3556993176930059,0.38735674347687643,84.88416315043675,0.0891696043652234,3.685351257734091
1858,1,0,1,0.16336515440574256,1.213520685585686,0.42805611640524965,0.46615333521444247,115.60595663570987,-0.432179503596461,3.619756121670202
1858,2,0,1,0.3178438139406233,0.8416737043842921,0.815626838020718,0.8882180542744949,39.55507835683381,0.7710127658053663,5.031701073251102
1858,3,1,1,0.18155293689115098,0.11662900905617839,0.10961527640888258,0.2789063516123094,5.136880450423697,0.9959836391182918,2.366305246123789
1858,4,0,1,0.12477589678702233,0.3912840633872003,0.033188969568006876,0.08444639031384736,56.887615753036286,0.5462830177096372,1.8139940964314356
1858,5,0,1,0.1691648604502754,1.1436981437992246,0.37668133343782106,0.9584322538923885,158.0474445041774,-0.927493734440267,3.519456938034638
1858,6,1,1,0.11502658174104351,0.6013209248202551,0.07531252672531408,0.20428157768696714,95.00292416905198,-0.08720658480314425,2.127551358401589
1858,7,0,1,0.03926459160940082,0.5387232758938476,0.3946075358925761,1.0703538110374795,40.44749302890359,0.761000813085409,1.5028543263464895
1858,8,0,1,0.04239533286496814,0.21981946237987524,0.03424523955684805,0.09288855213231967,36.021464949096284,0.8087967332459887,0.9148669108555426
1858,9,1,1,0.1237448265353497,0.691764616127245,0.05299435164675692,0.12256008821798274,116.74025942070227,-0.44994662348801784,2.418690976604637
1858,10,0,1,0.24556726724473638,0.9072940969072198,0.050950037643551216,0.11783220124904231,164.40052587243196,-0.9631650349584352,3.774611868190825
1858,11,0,1,0.09970519820891709,0.7069071042449673,0.5442700832243914,1.2587339469502197,40.61729251593913,0.7590748617188601,2.175081624542618
1858,12,1,1,0.0995982082987803,0.6434308448522104,0.3274670431208117,0.460036739750378,63.93550023030016,0.43938267123781777,2.2394244657901283
1858,13,0,1,0.09653252409908321,0.8292339190354162,0.561874860373168,0.789340742354978,137.9182269281507,-0.7421890794827888,2.404682475707695
1858,14,0,1,0.18115916928056103,0.45639738130948987,0.2470468817841272,0.347059786469987,38.97336217154518,0.7774384597162654,2.530576609152217
1859,0,0,1,0.13486618960358798,0.9570089839733272,0.45032771795517296,1.477303627484015,123.28728297039362,-0.548837293657637,2.9242320309675804
1859,1,0,1,0.24704562799160004,0.6582043335958384,0.09241258993923634,0.30316022953758404,138.90276078918328,-0.753595066961797,3.426840028879696
1859,2,0,1,0.06761015106385872,0.42867061959383623,0.17220685929596416,0.5649259589676894,154.94526232752398,-0.905903624045958,1.4581537571903134
1859,3,1,1,0.012688465388954677,0.7127969126029863,0.675010285005384,3.0311023415867075,29.67561794491603,0.8688422768005789,1.7976426681008606
1859,4,0,1,0.04414033427085195,0.30410737190761816,0.1131125783939972,0.5079267810418923,129.24985547344008,-0.6327033751826832,1.0404071586067267
1859,5,0,1,0.10446126178641062,0.5332820725140568,0.09077801416613168,0.40763445745327914,167.9317940097779,-0.977899405679373,1.9308234791606131
1859,6,1,1,0.05551952131292014,1.0485481915214974,0.1884024370440065,0.2879336085445394,138.15571290633818,-0.7449605770321759,2.7699466789254927
1859,7,0,1,0.1156949261701098,0.5545379491322259,0.46406194679882556,0.709221350989104,50.95958874903469,0.6298683628126244,2.0297491522274904
1859,8,0,1,0.07597837061402106,0.5657504619641335,0.5458655662374202,0.8342410253973342,32.406595008344915,0.8442662437747063,1.8953781984033524
1859,9,1,1,0.07690607040377336,0.5113954762807008,0.47711048514740306,0.8127156524534562,42.48428589968496,0.7374625983336621,1.5845034304113028
1859,10,0,1,0.09835510855589859,0.09088239389627947,0.08115779915943144,0.13824515651792085,3.7424181610116443,0.9978675691707644,1.6997243808051379
1859,11,0,1,0.169578350583232,0.527647316048385,0.5197857601843789,0.8854092215008673,26.395640819605113,0.8957455864031681,2.5076718652386703
1859,12,1,1,0.18315408631644017,0.21541450739937562,0.034589123325403814,0.09372739417478672,31.977857060823663,0.8482528292318782,2.3240361005389603
1859,13,0,1,0.17588152479975305,0.18972287319977243,0.025977005846687384,0.07039082903512077,28.495328207442533,0.8788560163888673,2.2830865691221396
1859,14,0,1,0.20852201733974216,0.1718478359973986,0.1718358970125903,0.4656299236369582,0.4302221474565225,0.9999718091463858,2.7259303779188397
1860,0,0,1,0.03880765883985095,0.4146298093415803,0.3841757242581011,2.0428992095330156,27.50536901242406,0.8869675602322497,1.2430359846784236
1860,1,0,1,0.21932766942521378,0.26089270550437077,0.25673052734107527,1.3651945145178375,9.20535699925295,0.9871213123029937,2.786715472086154
1860,2,0,1,0.20952891736559295,0.20817293673213497,0.059348547021211034,0.31559281896507907,55.10134919253926,0.5721265604718558,2.692763638915287
1860,3,1,1,0.16930801054887346,0.5334458108684997,0.4808261679594207,0.7453901887415799,41.57194482992347,0.7481230956881576,2.9808381027006545
1860,4,0,1,0.17921753319940106,0.8713036972880982,0.6404822406638708,0.9928935030307328,37.851754355079365,0.7896010610258792,3.6008732669994017
1860,5,0,1,0.1495633994564733,0.6409267387849762,0.27018101105632475,0.4188421684292796,44.44445778693042,0.7139295714980484,2.998095250012509
1860,6,1,1,0.10070170307281381,0.8131343894274559,0.6395947792862456,5.258716958596136,111.19236275804451,-0.3615002927521002,2.379466334025584
1860,7,0,1,0.11002547953950544,0.2278849623191717,0.015144983296091125,0.12452131111152476,174.94053073035488,-0.9961036995462845,1.980320724689548
1860,8,0,1,0.14851487206168829,0.49356437516629326,0.3661398559558418,3.0103839682394007,85.60024479201522,0.0767147682913703,2.4349167285105544
1860,9,1,1,0.18217556137673674,0.6940491866880029,0.23811627599054794,0.5104457660720492,174.1153565969709,-0.9947303321713894,3.510084758886097
1860,10,0,1,0.20315952452595615,0.6965603127156706,0.16181300954536093,0.3468757659433757,127.93774804892554,-0.6148049372291138,3.4508131458103546
1860,11,0,1,0.16835037345444948,0.8849895795963402,0.04018503023331754,0.08614395826889408,164.82673448846637,-0.9651387281578735,3.610100155614106
1860,12,1,1,0.06235514460396058,0.10713706680855305,0.10571760612619528,0.9018635529472796,6.163667220711534,0.9942192493523755,1.0945282312836007
1860,13,0,1,0.1237817516436412,0.6097341645451824,0.4309731963241377,3.676577935353223,116.58587895935764,-0.4475387021933381,2.17523078568636
1860,14,0,1,0.0670435945230923,0.31368423225198105,0.3034461049257531,2.588660416597742,20.620300850204792,0.9359348136212785,1.3877811494416505
1861,0,0,1,0.03858597987195225,0.5199635139896818,0.28793598571099277,0.462823977427214,56.68829003524596,0.549193626699622,1.4522224986991827
1861,1,0,1,0.24619321887761958,0.9508027688855061,0.2859606761524754,0.4596488945202771,164.9717573235584,-0.9657981298700826,4.165999339589551
1861,2,0,1,0.07790711166361236,1.1116636352895506,0.09341036245862122,0.15014641320105845,149.91037271250246,-0.8652421988852242,2.935063712763005
1861,3,1,1,0.1269254965507272,0.577589556435306,0.3385859067905085,0.7391117746372794,178.7853935078957,-0.9997753121070375,2.645650650116542
1861,4,0,1,0.10460382195487646,0.6019762310807669,0.26764472760931196,0.584251634897567,131.77507438006654,-0.6662080996800961,2.214621470621155
1861,5,0,1,0.09462093971037099,0.4426240773308306,0.30855482464106,0.6735558079635389,74.63594115212837,0.2649512964830678,1.9935659744374845
1861,6,1,1,0.05810834887118809,1.1682215535055955,0.6105987211689788,1.8525999074844854,126.9050758712077,-0.6004910675653214,3.004404202528509
1861,7,0,1,0.11307816593781725,1.1470290147231788,0.5997196998771873,1.819592183852,124.09901027152566,-0.5606246905483372,3.2101157160839717
1861,8,0,1,0.06611240467755501,0.31548224706047123,0.008438137487807584,0.025601908728740227,56.3826572964285,0.5536436385523136,1.2234747919218676
1861,9,1,1,0.1796857613005844,0.5707423429383537,0.5638833199300667,0.7746049308585247,14.665099188094766,0.9674221459286738,3.080828105408204
1861,10,0,1,0.1530092679460418,1.6023444467218224,0.40526589384884715,0.5567126187081348,117.16908293977332,-0.4566179274608585,4.454739994488532
1861,11,0,1,0.23316312801558095,1.1587377722131798,0.29556761593857506,0.4060204028317653,173.73817169670102,-0.9940338422532589,4.071977316367132
1861,12,1,1,0.13345048075826788,0.690106955084179,0.12567590418823965,0.2810975907166407,127.02206981470216,-0.6021226056545058,2.8922680752652044
1861,13,0,1,0.21406421036655096,0.46857803764777317,0.24988619935039977,0.5589170735984935,83.74469110350485,0.10895898138181555,3.8706649158316457
1861,14,0,1,0.14954162677187605,0.9669078888718687,0.7975261771083142,1.7838159857820886,42.99120698224558,0.7314583573243083,3.5422622214268435
1862,0,0,1,0.08138093228303854,0.5321028602576644,0.37790710726881294,3.8368966999221215,119.68579114751324,-0.4952432401766248,1.665524979569861
1862,1,0,1,0.10474830090762327,0.9259332095205574,0.7289486815575003,7.401027228342287,179.69043074626072,-0.9999854038162003,2.889882885485979
1862,2,0,1,0.11952673004063999,0.10478939474412047,0.07626612379983265,0.7743311334848213,31.790030935754928,0.8499843667385468,1.608345277356053
1862,3,1,1,0.1482157619283259,1.277496712048176,0.04889822668927846,0.05802983397353246,102.60556044640104,-0.21823795123426248,4.029148556729954
1862,4,0,1,0.07695601562042854,0.5600031135322866,0.05694469915067857,0.06757896269704976,40.03881223223814,0.7656088422684105,1.7200776743998865
1862,5,0,1,0.06707476763952833,1.2031027581826215,0.39833523650237845,0.47272322955443963,136.15267162017284,-0.7211882467034063,3.1127781786372886
1862,6,1,1,0.05319660160059835,0.36466782854343144,0.06884597555979177,0.10634229024497167,34.02365317885259,0.8288066526317277,1.2399231865107463
1862,7,0,1,0.10550552414808445,0.6580886646538091,0.6232234566560915,0.9626562653271966,115.28364798284952,-0.42709982395599444,2.4203872575720924
1862,8,0,1,0.08242757747005065,1.5471977631575167,0.25459271313912835,0.39325424579658447,173.816180494142,-0.9941814236604127,4.018060895880063
1862,9,1,1,0.14695756092423434,0.7457503428950414,0.12760023645467972,0.3444389062827095,117.57838234219575,-0.4629616381568387,2.7625852438103045
1862,10,0,1,0.0650055187377675,0.5880480675425321,0.20133838375705793,0.5434846722924401,73.77259064966125,0.2794504626652842,1.8584118048406049
1862,11,0,1,0.11588001853614145,0.08842617474789706,0.06388670193470308,0.17245317369152538,8.740932450349392,0.988385572924108,1.4626678924870817
1862,12,1,1,0.0621705473817532,1.304192851855237,0.43789279725833874,0.8666027795946877,125.68228422341866,-0.5832900883510571,3.3408329433095254
1862,13,0,1,0.16099639778729863,0.9365409595339301,0.037422521412327825,0.07406027520528585,126.62923188887765,-0.5966343889714845,3.163803707616053
1862,14,0,1,0.12420241451502657,0.30965268176523064,0.17962097796085336,0.35547522075947424,36.22542583764588,0.8066981428190498,1.9463082578833644
1863,0,0,1,0.15587473048605466,1.163532078986734,0.16196192623287198,0.25535335467809883,108.32329504198995,-0.3143784428412404,3.497010652490029
1863,1,0,1,0.05548389663831769,0.4332005614341281,0.42021937931588393,0.6625287232925045,7.379133958459698,0.9917180015459062,1.417654169176115
1863,2,0,1,0.13419408461920881,1.076219718056489,0.16978369016510875,0.2676853496478613,156.46844628063562,-0.916840337719832,3.432752399342306
1863,3,1,1,0.17457259654122453,0.7018363017584022,0.0935366823615742,0.2196261438940334,95.36745822153424,-0.09354285762332246,3.0305493645265
1863,4,0,1,0.20461365792977254,0.7440299592094679,0.09038307351132369,0.21222140242102228,103.90251732673846,-0.24027069129520223,3.110423431743485
1863,5,0,1,0.14707872837606065,0.36417321297352234,0.36353901064801925,0.8535974234689832,7.558908633641162,0.9913101369192037,2.1846480704454883
1863,6,1,1,0.06878366906832262,0.8469978709143984,0.3646631464176723,0.44691824419326426,78.08651114732977,0.2064345450516437,2.312644084241437
1863,7,0,1,0.1799765478158386,1.5379012173447917,0.12423843378732213,0.15226222675640333,122.10386188143754,-0.5314556764855584,4.4494233950437145
1863,8,0,1,0.08826980601169551,0.7726488333657144,0.39904657000194776,0.489057351061051,69.10968410481397,0.3565800954384725,2.403486470725523
1863,9,1,1,0.13818373784310836,1.042963624169316,0.07713943203134777,0.15959500785132896,175.32017156733394,-0.9966661723457018,3.228512864503677
1863,10,0,1,0.16012030371535513,0.5935011696912987,0.14367417583757774,0.29724980618878966,90.56626548203865,-0.009883036208282243,3.0011140978376485
1863,11,0,1,0.11430609184101964,1.0493254495826296,0.186987653510567,0.3868617546729313,130.18344424836772,-0.6452369601039198,3.3023297088827035
1863,12,1,1,0.09632412191016049,0.37789696463148864,0.10652635437420932,0.2607687533327858,62.14812319223327,0.46718736734199706,1.7059650109358409
1863,13,0,1,0.09913793600712668,1.4960012525442086,0.8361072227880473,2.0467295573926396,120.89110089839747,-0.5134079724044298,3.9556493539114648
1863,14,0,1,0.19913384299384934,0.40214250111222255,0.0925896605484009,0.2266527423617329,66.00427020942665,0.40666855612109776,2.878076110656238
1864,0,0,1,0.14167865150959338,0.5782231546610435,0.002656885089294514,0.004740480980243492,61.94363026019233,0.47034001244019924,2.3597348720859648
1864,1,0,1,0.18410256679942386,1.0013821576085162,0.07441507598736674,0.13277324404540053,146.13349544839744,-0.8303382043011551,3.3703979518292275
1864,2,0,1,0.07951532974167075,1.2237390029670883,0.1346993849757775,0.24033401937519305,153.96367454848578,-0.8985159389298276,3.314703385944005
1864,3,1,1,0.24560419164229275,0.8841719483301089,0.65571170218592,0.6765603354057339,65.1009070768787,0.4210214534672786,3.734827391426181
1864,4,0,1,0.20904960963525182,1.129457762817663,0.5780651714137277,0.5964450000728424,103.99791579411179,-0.24188659971481408,3.7941857612557204
1864,5,0,1,0.27305663253618306,1.1851239757747312,0.7411759408105807,0.7647419459463696,159.21934739021535,-0.9349455340752869,4.454967302382802
1864,6,1,1,0.2173957684128718,0.09603306580881457,0.08353644164618254,0.3055155548232269,11.932915667305894,0.9783903620607439,2.7880406230739827
1864,7,0,1,0.12136696793178094,0.7428771721433997,0.2946314336224365,1.0775475246213688,119.80623115810357,-0.49706833124786093,2.406245034134943
1864,8,0,1,0.2213763116082463,0.8291307989381574,0.30512602111558595,1.1159290938793764,151.47182933608204,-0.8785824014012616,3.435886520553272
1864,9,1,1,0.06300672442914573,1.0087540612803159,0.5389608717241914,2.038020023314946,135.3257982540283,-0.7111161154551433,2.662268591055628
1864,10,0,1,0.036069955013881855,0.42230493266367825,0.20557956689701,0.7773760502876133,63.08758318409154,0.45262796398134936,1.2203057339082772
1864,11,0,1,0.15074143079341368,0.4609780983472188,0.05619300202121966,0.21248752794067172,154.22725384373396,-0.9005256956161606,2.1986672030186
1864,12,1,1,0.08962556277938641,0.46377168390132806,0.10252475989582377,0.3036114479111142,71.82594623089284,0.31190469435829304,1.789824576211976
1864,13,0,1,0.07460799329093185,0.8149403831633208,0.7656822501501885,2.2674512658615655,26.42509071687617,0.8955169616695856,2.2399627581038777
1864,14,0,1,0.19459788282894083,0.43535311279098615,0.11941820470879819,0.3536388095463458,100.8949511220184,-0.18900891250154062,2.633519857235119
1865,0,0,1,0.16258654233583889,0.6587163851702517,0.3559017754101669,0.6156248326659429,101.2926741014981,-0.19582076022173017,2.6261611973463688
1865,1,0,1,0.2685374594997606,1.2006583216897182,0.11450153807617092,0.19806023765095876,141.60535926147216,-0.7837515540471474,4.569766527040113
1865,2,0,1,0.19769190192334762,0.9540138150025189,0.0894838233328401,0.15478558291006153,99.71366521144185,-0.1687244679387211,3.3916871416864875
1865,3,1,1,0.17626180234233813,0.6504283341450704,0.3284247799261926,1.4404063114189498,104.01519434257713,-0.24217920108041505,3.0799267331157174
1865,4,0,1,0.20686868036818987,0.48209927224096205,0.13585282876916716,0.5958237135066435,106.82839275491152,-0.28950615829626924,2.800073712863058
1865,5,0,1,0.19581365872653464,0.97023325935341,0.6369553322390069,2.793560464150132,110.97642451770514,-0.3579837790780596,3.5219572215126087
1865,6,1,1,0.21822854545092976,0.901881342090001,0.5867530753686323,0.6512662300735508,80.1321985977548,0.17137546974955692,3.492991944669843
1865,7,0,1,0.2654808237934038,0.8033967811981214,0.7761832351432999,0.8615241242331516,36.02291102146889,0.8087818903901194,3.8098331739223106
1865,8,0,1,0.18814352924183678,1.130218760331375,0.6011620981618502,0.667259516427759,134.08816644462337,-0.6957644638923794,3.657657267597299
1865,9,1,1,0.19936729006656378,0.9215093626644747,0.14224519942757924,0.24095185229963556,124.52701836999469,-0.5667947984807606,3.501895058655272
1865,10,0,1,0.19442390809025872,0.9416776116951994,0.08669950628963585,0.14686194485310217,95.7331728386397,-0.09989584561869513,3.498670237289444
1865,11,0,1,0.22189084376299192,0.9809712710726087,0.11403209136856918,0.1931611312538312,98.13227731738388,-0.1414589348849158,3.728613947864175
1865,12,1,1,0.1880368768295106,1.1695398454280628,0.5093722841931877,0.6013440085079285,159.62668560280343,-0.9374442358261115,3.7117201782628624
1865,13,0,1,0.1956084620969018,0.4307190875995391,0.4185326700095823,0.4941024890542214,9.686181145299505,0.9857440774483092,3.1553123986574554
1865,14,0,1,0.09107813472524698,0.8808040339242534,0.6847138589280748,0.8083450737036537,96.6724325297316,-0.11619286638558572,2.503884976831938
1866,0,0,1,0.18109878619617653,0.41436935797471314,0.3079177558672543,0.5473528855070267,42.97697530453659,0.7316277082002052,3.1620120687282194
1866,1,0,1,0.06848710936614633,0.5301674073650159,0.31544292781884997,0.5607295891987039,69.69993362549364,0.3469367380739065,1.7899044191816482
1866,2,0,1,0.2076455805632039,0.5603869726346418,0.16531458241462638,0.2938622797057662,68.99044724006608,0.3585235977333651,2.891286926464068
1866,3,1,1,0.15055742187382676,0.26925864137504424,0.20960212115077947,2.9275992534608526,73.11108164633859,0.2905171296841627,2.609332692376423
1866,4,0,1,0.13987080804066943,0.18322996655517765,0.16064813254128438,2.243838708862204,39.96031167318676,0.766489513121288,2.2050182650392975
1866,5,0,1,0.08347761406135637,0.0977558276229144,0.01040315544832713,0.1453051617843632,94.4894318313951,-0.07827521365192819,1.0481130548777577
1866,6,1,1,0.18347841591275416,0.7567814200363415,0.12301029457169593,0.2537823504725142,126.17249343640589,-0.5902181939864699,3.6614159913422246
1866,7,0,1,0.16893903472473581,0.5570104731380154,0.2863904086586597,0.5908516138038908,100.78930178043719,-0.187197899474468,2.9887438500800148
1866,8,0,1,0.19105333294341661,0.6398358229163214,0.30471377354417406,0.6286545198566119,144.49777759229997,-0.8140929932450345,3.4168992326806666
1866,9,1,1,0.12802654172218328,0.4350150246662289,0.4312408102861309,0.6453624693210429,8.239954897169687,0.9896765287534455,2.30619110284866
1866,10,0,1,0.12310087654167519,0.7774528050837332,0.55875491312149,0.8361904575730892,176.06233481996398,-0.9976393512767094,2.5217173181250527
1866,11,0,1,0.021734842886063678,0.4618306257407356,0.44059461275658435,0.6593606645657549,20.44598176574932,0.9370019470457994,1.191434665781575
1866,12,1,1,0.12599703662731104,0.4154096504511958,0.06609139982112885,0.2505554597707565,127.78856138415468,-0.6127492937012701,2.370903004019968
1866,13,0,1,0.13987845982283814,0.3168732298940196,0.08384574548965379,0.3178629801734954,60.60499175499885,0.4908278493744822,1.8846395190771346
1866,14,0,1,0.05394828090746197,0.2742302854208589,0.27128995381233284,1.028472377534753,6.110918035915728,0.9943176768585963,1.1383117586192444
1867,0,0,1,0.14598394684640212,0.4743999895478942,0.21193360546326273,0.39116800179279265,60.262597225091945,0.49602560684001196,2.712720402975323
1867,1,0,1,0.17210840560681107,0.5559514365072783,0.15791311177060863,0.29146182953462,51.300378345969214,0.625237502841287,2.533473377115945
1867,2,0,1,0.14539223383667169,0.9183189611474508,0.13561070276310416,0.2502980473795368,150.95245510804065,-0.8742171038071433,3.2662765257670117
1867,3,1,1,0.1534994576478743,0.6711215646627567,0.342489702895702,1.6716794320817274,119.02395750829037,-0.48517528906443663,2.5204193667261774
1867,4,0,1,0.008654296611886922,0.8825870471576527,0.4863919073236259,2.374060710524535,156.18395134471828,-0.9148465981645503,2.2008374402420863
1867,5,0,1,0.15241689735836556,0.6878821453413533,0.27973091432809893,1.3653561320122454,171.44516409432066,-0.9888739469006191,2.7882033558481454
1867,6,1,1,0.16493108395952785,0.35665797814004924,0.3222968275579407,0.6157878666445534,27.2308772251936,0.8891699098515814,2.210938195622944
1867,7,0,1,0.06147221174039188,1.0228228477320787,0.02709554565405259,0.05176938408082713,144.51265278341066,-0.814243736723315,2.7171521891046537
1867,8,0,1,0.07528707236225272,0.7234605267463855,0.2037786631925163,0.38934428621528927,116.12305594716292,-0.44030050249034214,2.0475243494190565
1867,9,1,1,0.05931978766667403,0.9046935164821479,0.1150837329469106,0.26078107542686013,129.7717125848383,-0.6397303133574296,2.400086467284591
1867,10,0,1,0.15366293360041786,0.7103916568271386,0.16108253892971858,0.36501490400871417,159.31550689012556,-0.9355396632232139,2.679677012482699
1867,11,0,1,0.09011334278030665,0.0872330937443354,0.08120171679431137,0.1840040333232544,4.582269917161402,0.9968036481535185,1.348737781129737
1867,12,1,1,0.024812936187655982,0.5751108355473535,0.05840796678373794,0.1414678355144229,96.79797274908873,-0.11836883492504895,1.4738479410338141
1867,13,0,1,0.13961706780828373,0.9277666892378219,0.1020282203178483,0.2471188826551197,179.6818721000859,-0.9999845855816778,3.3439154450322026
1867,14,0,1,0.11839018003721359,0.7201794474346987,0.10150281464976563,0.24584631648438013,167.73965165513272,-0.9771927685436467,2.7253670196113093
1868,0,0,1,0.056488979226229113,1.1906027990580017,0.0975605074509116,0.14451352445757318,143.67309965391743,-0.8056502434773819,3.0713791528197723
1868,1,0,1,0.10156402282025047,0.654162234899332,0.23433071274598616,0.3471072268111824,68.08663322676107,0.3732042312434212,2.2223904030036725
1868,2,0,1,0.060671313305344594,1.1862055041954436,0.11197174216131456,0.1658604646714044,146.52661063411156,-0.8341420754895841,3.107839820232699
1868,3,1,1,0.08283136370696415,0.3298546970261333,0.019493389109359743,0.07829298222032856,79.10658016381885,0.18898266818023637,1.6486787387639343
1868,4,0,1,0.1045297004108168,1.1407536538854868,0.7176084616824093,2.882192840683697,129.32678457358074,-0.6337425574515635,3.1453111249738144
1868,5,0,1,0.0664597636424978,0.23716702190178784,0.15813543419727022,0.6351330016834339,71.9778859419379,0.3093840440933671,1.014103617578487
1868,6,1,1,0.06264810326269166,0.6614514768962124,0.18444174815818498,0.6952752761995432,133.71674732291106,-0.69109370191158,1.9791566824423859
1868,7,0,1,0.03618347626005729,0.38147505401637194,0.14404458226150596,0.5429933174946,160.0262471350973,-0.9398492012415629,1.1230263975610575
1868,8,0,1,0.17799437896162937,0.13169306473767647,0.045179223950052694,0.17030849969722506,29.661641179341828,0.868963023240229,2.4937048730524207
1868,9,1,1,0.13029377215670265,0.9580288616621665,0.3063079346904937,0.4542429191266609,131.31352326095308,-0.6601789670151839,3.3003453478334097
1868,10,0,1,0.1884356629644655,0.8467894483183083,0.26383589083384534,0.39125850704405,99.75847467854389,-0.16949527662126612,3.2099551642044784
1868,11,0,1,0.06610749432551026,0.20120576325756048,0.19098137975936647,0.28321806135511896,6.358389729284632,0.9938486098641345,1.2574824283605175
1868,12,1,1,0.06649941366359456,0.9322156423041759,0.7011751660772216,3.546875515680972,93.54752140068405,-0.06187637634167027,2.4641927766587925
1868,13,0,1,0.13286648423425673,0.5699209263117593,0.22352991358408367,1.1307199910533539,130.56600261698628,-0.6503235767448035,2.7233837984593103
1868,14,0,1,0.0588680398428019,0.5747730325732149,0.22832697089707057,1.1549857750598538,130.6809669575503,-0.6518465237734263,1.6185197527380044
1869,0,0,1,0.0741358157139217,0.5986888982245089,0.3837189305780477,3.5698372689142013,179.2082450865866,-0.9999045228684549,1.7452251065269155
1869,1,0,1,0.1599940582070619,0.3663216438012205,0.20445476749262548,1.9020960151818935,112.19088731084834,-0.3776935256295946,2.1777684305520966
1869,2,0,1,0.09015570538215545,0.34110241423290016,0.30499082868954336,2.8374092080700857,42.53318220378641,0.736885952749237,1.7779824271932942
1869,3,1,1,0.25016383712578955,0.3939525698845587,0.32208512855652716,2.2275582325056864,51.779630903008496,0.6186877345342693,3.299872517664398
1869,4,0,1,0.1033494188698377,0.22615701948694583,0.052407565896318856,0.3624535705237966,144.64844942090343,-0.8156173455135632,1.382589318637243
1869,5,0,1,0.20325997576385132,0.4006219962584049,0.13479053912576627,0.9322186852870632,139.61195235724486,-0.7616734939538018,2.6749014749998112
1869,6,1,1,0.11758846679493548,0.4902031385825787,0.3313777498599315,2.0991711953808956,81.07045514069169,0.1552198122238191,2.1409924855474234
1869,7,0,1,0.207507367515673,0.10253649625986565,0.10204009767009489,0.6463911167646453,2.8508126680966748,0.9987624222283882,2.552310136840624
1869,8,0,1,0.15238703318136881,0.6724554887587241,0.6577677369187921,4.166746521679374,22.462775115602067,0.9241279657063389,2.563308154784262
1869,9,1,1,0.01673882971359853,0.15168320878404604,0.13759077611476073,0.25553943190129536,7.880621108309103,0.9905558938275815,0.42949860845042126
1869,10,0,1,0.16934658626111407,0.4936388853583995,0.4754363122303834,0.8830005074705392,42.27063205777,0.7399759620014303,3.0358251688006392
1869,11,0,1,0.1151710711265114,0.7956227576847255,0.23894945543074325,0.4437870751086301,141.79264224274084,-0.7857774724894578,2.4579300940634217
1869,12,1,1,0.14185141948645388,1.6673801953185208,0.4252379120323202,0.40336660946088176,163.74315514653887,-0.960016417697679,4.59402927030889
1869,13,0,1,0.1161446757178747,1.3105195198340722,0.5159927603331487,0.4894536548898404,106.18846899347777,-0.27879783741640723,3.5970538248366823
1869,14,0,1,0.17239302273569582,0.9783651511935452,0.8838845587743908,0.8384236389547399,59.32959926572582,0.5100986461285504,3.887205362601964
1870,0,0,1,0.029849043566190253,0.8275897693292128,0.29180487702488456,0.5186960938572928,165.6119142249872,-0.9686348533728443,2.1424531402838407
1870,1,0,1,0.09560473467238154,0.6718700104157781,0.2886043151234368,0.5130069533146286,101.19747147294879,-0.19419106037894335,2.1086059651283855
1870,2,0,1,0.09798153582983603,0.9162560230872919,0.20572767060095448,0.3656900468115715,170.24249362521834,-0.985533863959964,2.8697261194923493
1870,3,1,1,0.05457961499900541,0.4894632891449111,0.42386326298431426,0.7676287035678321,54.74844262754286,0.5771673871843943,1.452926951826222
1870,4,0,1,0.024551133670829374,1.1724108171122756,0.11366617761107911,0.20585275530786576,148.40365173924138,-0.8517603285883789,2.9649107335205036
1870,5,0,1,0.011814534285263184,0.11273946889105772,0.09793388318341728,0.17736111229397147,6.392729588466382,0.9937820557446349,0.34973602054880837
1870,6,1,1,0.14737634285777676,1.317776298221603,0.3956536701511302,0.8288474296383023,153.5966559299382,-0.8956858075669126,3.757267266843376
1870,7,0,1,0.07980590801892906,1.288330978404775,0.3385964175588705,0.7093192646771294,169.58286625716872,-0.9835174443503035,3.3777442746607296
1870,8,0,1,0.07594952782130399,0.6863078195013835,0.21207530282258108,0.4442725618269077,133.01647935722573,-0.6822086831017093,2.0923588762874057
1870,9,1,1,0.06374881016347231,0.3613367692177062,0.05104148463986374,0.10558057057737796,46.05800694916829,0.6939297461512356,1.2228960168786585
1870,10,0,1,0.23759310024983285,1.3037596485599139,0.40147665602961585,0.8304643706229331,142.96623181487115,-0.7982806820431797,4.365645253412478
1870,11,0,1,0.16480337536085235,0.36004476065417357,0.10118429945675217,0.2093022204485917,37.928531017814635,0.7887780974339871,2.3510204013121485
1870,12,1,1,0.23776755812434877,0.3848222025555697,0.21920600471674645,0.6167591404638463,91.90258684867649,-0.033200302559159144,3.052940577845209
1870,13,0,1,0.21678625073543725,1.1133447162096854,0.4025619188371402,1.13265028194049,178.84688232231295,-0.999797484932727,3.8377527113091316
1870,14,0,1,0.14247284172404992,0.428211392230282,0.1392760456270176,0.3918677971395937,93.85450781422006,-0.0672231195394743,2.0706489126709595
1871,0,0,1,0.09376152856218398,0.42911523275399527,0.33047814484807586,0.7654988349173399,27.60644797211315,0.8861514350511744,1.816826408860529
1871,1,0,1,0.023585614646489193,0.7757273156291756,0.557889346924993,1.2922598717691403,48.69985299051271,0.6600035955519661,1.9712249221366587
1871,2,0,1,0.10173102287780578,0.8343677141712548,0.010285431822110003,0.02382452879014575,145.47543287334784,-0.823883250764263,2.4666863940728208
1871,3,1,1,0.03508771809312742,0.33654504608255603,0.2890239698766266,0.6590181741152724,39.342984360833874,0.7733648178752669,1.005956106919283
1871,4,0,1,0.10848060336925461,0.8420309145407602,0.33113202275142384,0.7550308755287353,83.55672358504337,0.11221950907784421,2.478495912523557
1871,5,0,1,0.15488569527076737,0.8214503895784804,0.05492115656294794,0.1252285072890765,175.05021461473547,-0.9962706996917053,2.80342168975823
1871,6,1,1,0.15545539902951505,0.4544964680224602,0.2596429414287517,0.6809974878265149,120.02603172644359,-0.5003934177876833,2.463779781165623
1871,7,0,1,0.16605037894534408,0.4321216329043751,0.16482363848397513,0.4323032358374881,88.09553398572453,0.03323308208744784,2.763408740171014
1871,8,0,1,0.06039644395368523,0.9499816123250322,0.3073092510137599,0.8060177826310975,122.60901590412654,-0.5389033442964652,2.4973367633806647
1871,9,1,1,0.11255600431818204,0.42841426924289083,0.2254610622630433,0.3850327418574604,46.73876351190271,0.6853258206849979,2.2439926294779133
1871,10,0,1,0.15670192548785353,1.0106023836746367,0.09341153856170448,0.15952422317417803,139.1860793220796,-0.756836277153349,3.7112551074637863
1871,11,0,1,0.14893770333923728,0.9447765408494309,0.08265153798929592,0.14114875522774936,97.57843284384519,-0.1318832696387695,3.0884365810211096
1871,12,1,1,0.0956381021988325,0.31244024901479533,0.16153969344672758,1.883143502820596,133.28536248184986,-0.6856324043421728,1.4799107760637633
1871,13,0,1,0.1107787801539723,0.7970591656654054,0.7967834659178156,9.288476256102527,4.366135944062639,0.9970979220340511,2.4398544202623795
1871,14,0,1,0.19928032665698478,0.2690443427357829,0.17982292479494943,2.0962796527621217,83.04274362471739,0.12112885327309549,2.714166368506107
1872,0,0,1,0.06524330232730213,1.3076279779628939,0.9130315497608532,0.8222829509772602,178.41628999897654,-0.999618013154814,3.394866862275
1872,1,0,1,0.0507876862679249,1.4257570782516438,0.5472374727651683,0.49284610603931844,112.70887926336829,-0.3860490056139221,3.6255481039611985
1872,2,0,1,0.10511421167135976,1.2366530142762202,0.8850639051638204,0.7970950838798363,119.40489536006596,-0.4909781884630152,3.436862026160995
1872,3,1,1,0.07523652992372587,0.4839578961089701,0.32836181825968375,0.49232421927707765,43.93212204012973,0.7201622528762567,1.5736550370617737
1872,4,0,1,0.08659358403661781,0.9142128283758815,0.3027036726260155,0.4538540750193089,122.10808777892954,-0.5315181525743244,2.69142533039856
1872,5,0,1,0.07925432121469016,0.47423457352553416,0.07075953402657376,0.10609221416386576,43.65514330136234,0.7235078141151701,1.5442062581556504
1872,6,1,1,0.14389227255803544,1.0631638309120766,0.3477081503280428,0.7413489365110281,108.51538021774233,-0.3175592086468937,3.3492685590878084
1872,7,0,1,0.16811991237385707,0.28225771491211554,0.16320079894122252,0.3479606060964618,24.41539019407269,0.9105726641553469,2.2851105493564474
1872,8,0,1,0.0351183341641843,1.0177916588114555,0.22526529927212569,0.48028839672200285,120.84179870059923,-0.5126693612332676,2.5917179342306667
1872,9,1,1,0.13226581875509558,0.8122346127035879,0.21046479076018798,0.3600023271007221,70.24516039711597,0.3379962151167823,2.7219235968999453
1872,10,0,1,0.19736203572798888,0.23192742144581588,0.04618797945215747,0.0790050441539335,23.37220849137099,0.9179471556199994,2.7224927702874893
1872,11,0,1,0.05210354558167818,0.6601036102571818,0.38154727159079294,0.6526407822205654,102.82767301764962,-0.2220194545363982,1.887695742012883
1872,12,1,1,0.013568378839720693,0.81177769246884,0.12485299305179443,0.2370975059518879,86.43258830516525,0.06222285852471276,2.034130094806477
1872,13,0,1,0.1215010563331139,0.918388077625593,0.11693554277482399,0.2220621618381186,157.40550415023156,-0.9232471303922135,3.1297185344846286
1872,14,0,1,0.23610003790809175,0.38007197421286537,0.17896396070219622,0.33985495822402756,46.13854058915015,0.6929169854021768,3.3755173292957696
1873,0,0,1,0.07495131415970595,1.5001565845576899,0.08360097345342721,0.11788234935975514,174.3429180191726,-0.995129687320961,3.8886713696741473
1873,1,0,1,0.10578955043559067,1.632921352336885,0.2205369534078384,0.3109702329344478,170.10513927172522,-0.9851247437529477,4.466028290048714
1873,2,0,1,0.12248680575071853,1.1645317873437884,0.21210424334604527,0.299079609745621,149.2754208357875,-0.8596331760344355,3.5259843959091617
1873,3,1,1,0.12221969261499907,0.5092300599848223,0.27777467680924456,0.7562780670628714,52.00547933172107,0.6155861131671769,2.488186933115653
1873,4,0,1,0.030863521508211426,1.0413003214646526,0.31009054300810773,0.8442622602408625,170.35239818201967,-0.9858571439136035,2.6656438913197085
1873,5,0,1,0.05633682101147509,0.25838132383542534,0.2577096514106997,0.701648398158964,5.3191858518586335,0.9956937114887561,1.1338431681824046
1873,6,1,1,0.0989074654267782,0.9548942626135162,0.1490900365757854,0.2643757436930355,154.3304736982675,-0.9013075425452082,2.8061614849176553
1873,7,0,1,0.02352474701781166,0.3214718977087158,0.3050868232662598,0.5409989670970622,15.239644624399022,0.9648348471226587,0.8694192315270904
1873,8,0,1,0.11330910868072643,0.09225475550751218,0.08128882822497918,0.1441464158806487,4.792360143079059,0.9965040080494446,1.977322817814747
1873,9,1,1,0.03701506874567018,0.5240374409714864,0.18428436099497042,0.2759901866985352,51.15324953746557,0.6272395031270805,1.3897291427483054
1873,10,0,1,0.09006112523895798,1.140011213189354,0.06014450138816063,0.09007433988097231,126.67563039656494,-0.5972840738406603,3.0740928864587347
1873,11,0,1,0.17143081937464424,0.49399420079083806,0.3846070546921125,0.5759998963392607,41.77198624267141,0.7458017998196028,2.9002502124806555
1873,12,1,1,0.09006691283162442,0.3815121186995967,0.2203980625014001,0.7298371109945985,165.48766489844616,-0.9680937140979107,1.4726868359858565
1873,13,0,1,0.07951917513351768,1.0389189907771519,0.5509691671722773,1.824506715949739,120.39326583370946,-0.5059323864844086,2.9303490515232067
1873,14,0,1,0.05361574035707545,0.45793352678104676,0.1396776800921284,0.46253562010427896,73.32210345304777,0.28699099159888625,1.3204720086483364
1874,0,0,1,0.1363043147422994,0.6184065268368801,0.12385146348875414,0.3041065700312707,126.16973980688853,-0.5901793972494331,2.509379371886542
1874,1,0,1,0.22169825525919865,0.17302579758667408,0.11999328340318044,0.2946331421093365,20.998687254392873,0.933588637082967,3.7525791878805945
1874,2,0,1,0.19899966121219934,0.09191045590873925,0.05758579989373519,0.1413969572493671,10.892398666593873,0.9819837910248073,3.355427074486454
1874,3,1,1,0.16336986456329197,0.8670746521223719,0.3651691676722088,0.5926882798349384,179.65958029248105,-0.9999823496691538,3.433192238444746
1874,4,0,1,0.23259809455854016,0.5793731628318074,0.29731311898059876,0.48255443411133925,68.2499538396273,0.37055818580558514,3.6239889585109837
1874,5,0,1,0.042875497469632644,0.5700587818886399,0.2215203219637198,0.3595388389717844,64.36710619603991,0.4326034242937661,1.5212157002582398
1874,6,1,1,0.19583906038198443,1.1348328920372155,0.9732434026932808,9.140096389848043,118.77991710389661,-0.4814464879283915,3.709814269531529
1874,7,0,1,0.045833084716357504,0.5378450159034054,0.473750204492667,4.4491671063891545,61.6224583463629,0.4752793748528214,1.484974577200324
1874,8,0,1,0.11060737786056338,0.2149792264740203,0.1804189487137227,1.69438249181554,39.072989245982676,0.7763436381660362,1.483654759459017
1874,9,1,1,0.19155284362978478,0.2581671887078127,0.2541302638825525,0.4749971756382048,6.725308757071922,0.9931190167165901,3.3880981566043973
1874,10,0,1,0.04529381136536954,0.8341545993088878,0.0895910194018198,0.16745538499924287,116.29961603938006,-0.44306518312067106,2.2095154628937435
1874,11,0,1,0.09854651154903364,0.7765042901855781,0.27646531512674594,0.5167438220101989,154.58025618245873,-0.9031874304921567,2.5648949879724836
1874,12,1,1,0.0726897637813033,1.0117337964954387,0.9163027109046277,0.8479776217471534,61.20173267736322,0.48172717355696615,2.823424933199886
1874,13,0,1,0.12447221932108506,0.9945021417311334,0.48655330539617647,0.45027293912045374,65.54427094822445,0.41399001569346594,3.0110930093279498
1874,14,0,1,0.11466852154706259,1.1492876753769645,0.6334842281813633,0.58624780090111,87.23159717668771,0.04829894601292617,3.4897777236231504
1875,0,0,1,0.30008975831912005,0.2911603634706875,0.13277078004027504,0.3114628937700903,42.973575300991875,0.7316681601079547,3.7357135870238665
1875,1,0,1,0.137105238992835,1.0143827961792382,0.1992529865875946,0.4674214595717505,148.75689794602238,-0.8549743205596712,3.085737886372984
1875,2,0,1,0.0880173705327034,0.44999544973775596,0.3722504458577913,0.8732508842601044,25.02787107085575,0.9061021005644704,1.5514310611298003
1875,3,1,1,0.05799798282051993,0.5295247054375933,0.5279541821010126,0.5762926116026634,3.9163277398778953,0.9976648558159401,1.5567810316296826
1875,4,0,1,0.08904564377681853,1.4130987321552264,0.1613604378833462,0.17613427700692244,115.15840695089895,-0.4251223332166714,3.763731656669354
1875,5,0,1,0.04749569617338441,1.362661983189916,0.38218132229761337,0.41717308016420085,138.47935106169137,-0.7487168692178411,3.483326949960099
1875,6,1,1,0.1461626474600832,0.8085476730802904,0.10746803204640526,0.2825894048745528,136.973211982329,-0.7310347607912333,2.7183639980007785
1875,7,0,1,0.027011919412114792,0.8758601181689194,0.17321870209157975,0.4554821466914479,138.66727984341324,-0.7508871009216946,2.24872208109548
1875,8,0,1,0.027011919412114792,0.8758601181689194,0.17321870209157975,0.4554821466914479,138.66727984341324,-0.7508871009216946,2.24872208109548
1875,9,1,1,0.22594525220564246,1.2785133231335588,1.196898276075762,17.52773896515646,99.7434593894464,-0.16923699640739862,4.293680873333193
1875,10,0,1,0.1410850835887449,0.1710702381080866,0.15091981385472447,2.2101152243185043,38.43878203703848,0.7832728389001404,1.8289690171864708
1875,11,0,1,0.13669361468862004,0.8303171517943814,0.7764664999871644,11.370809365341756,75.52211030885711,0.25000637948454374,2.804396635570404
1875,12,1,1,0.17834166812943494,1.0976161709764325,0.9755468994342222,6.078129509764414,72.17930160616352,0.3060392466284419,3.4933135974945566
1875,13,0,1,0.17682639226199162,0.5028210233105127,0.3043517942015677,1.8962590345570836,94.21984911663178,-0.07358369481249605,3.1710305458257775
1875,14,0,1,0.1579620364576604,0.29469460664756647,0.010830449211379517,0.06747894231827158,125.23471432275102,-0.5769273014598192,2.3486199022174996
1876,0,0,1,0.014877193186715187,1.6613579293765204,0.12919968926217862,0.15657255141404117,137.88465859658675,-0.7417963022884213,4.144058431901793
1876,1,0,1,0.07114738909069812,1.0376910040314766,0.5824046259416413,0.705795646721553,147.24620382755097,-0.8410031684716907,2.7950805717822793
1876,2,0,1,0.05130770623046992,0.9253091111752377,0.4890067580160817,0.5926100612046895,96.44497242313133,-0.11224892297947744,2.438465028233809
1876,3,1,1,0.05635106943396292,0.5320829895585879,0.36072087869151126,1.2911401782104404,55.09296092426623,0.5722466289254162,1.611467768880026
1876,4,0,1,0.11153724220669145,0.3802404233931402,0.17462317979456482,0.6250345261341091,161.63629684491693,-0.9490757847208238,2.160432475278351
1876,5,0,1,0.16701314215194143,0.5711401028439437,0.019291400954778604,0.06905034983567769,162.24810632317497,-0.9523857230849909,2.5285587901238378
1876,6,1,1,0.19989736084466722,0.9367306740224315,0.45312060826617623,1.5793699629990123,125.65648699679787,-0.5829243102198579,3.389562069984831
1876,7,0,1,0.17594883700015596,0.7138622784934038,0.21963552753021948,0.7655483963000432,125.96849528648478,-0.5873403165793482,3.5131184495919805
1876,8,0,1,0.06478475313242499,0.5129688836418672,0.059152286134199705,0.20617765393755474,107.91326352628647,-0.3075768962484139,1.5548765892543441
1876,9,1,1,0.15010606415808161,0.6254981691174526,0.4288730271781095,1.4795525445451956,59.83746218890375,0.5024547429729159,2.4965467252493676
1876,10,0,1,0.1860447666613657,0.9965533564075741,0.47643079361384555,1.64362025196401,136.43216247076396,-0.7245588590539904,3.57970386233508
1876,11,0,1,0.21615876647455398,0.6623450405718723,0.15014607394138785,0.5179831597597621,129.15438438365476,-0.6314121360321634,3.247225537996608
1876,12,1,1,0.2000322663827118,0.967199274808576,0.5789979618657808,2.9360394894101627,163.8752847679421,-0.9606594417216653,3.5083910161707066
1876,13,0,1,0.27793742668194377,0.21542886502441574,0.13638242073914678,0.69158131690334,37.9421338125973,0.7886321423021142,3.4364673814797104
1876,14,0,1,0.06214105206482441,0.6256307089694199,0.2349871506181699,1.1915958244406666,166.4798465361218,-0.9722877471704158,1.757908553528223
1877,0,0,1,0.07578217870777544,1.0766582470563835,0.8051396140040072,0.7552016947910475,85.3055853308895,0.08184135362268603,2.8554704093456693
1877,1,0,1,0.03604441296893336,0.815229165407083,0.7837080941775824,0.7350994419477493,23.608357915366387,0.9163043196416434,2.1079784436505857
1877,2,0,1,0.16613235360591955,0.36969120593200705,0.36458121221683093,0.34196845437262874,4.0590149223837155,0.9974916716138428,2.7814080685267357
1877,3,1,1,0.07358337929590196,0.7391184315147145,0.7358177955304086,1.9179584511189107,6.1029913702257295,0.9943323948095356,2.1260427313111796
1877,4,0,1,0.04618100101033796,0.24648994350591277,0.23905525393401156,0.6231135579380898,14.65605915433962,0.9674620784279315,0.9026171248927997
1877,5,0,1,0.08695174220947684,0.07980455327679449,0.04951241945265422,0.1290574431624195,10.028685557901776,0.9847206913400348,1.1956144462842084
1877,6,1,1,0.08128852556523922,0.5840515520222188,0.08581750016243084,0.1295341829245059,55.72093947804981,0.5632241030859482,1.7623923303330735
1877,7,0,1,0.14900440620464192,1.0735977690161758,0.16111945498075575,0.24319604876244783,134.0969516930959,-0.6958745891396835,3.3669262052357416
1877,8,0,1,0.0638698870324914,0.7727704530358922,0.38619260016505036,0.5829247276975587,102.927144939848,-0.2237119021612132,2.1615571328578924
1877,9,1,1,0.012074782771280152,0.39857875467004883,0.022976469964748558,0.04311105181571126,42.878165517627416,0.7328022571541287,1.011303374285672
1877,10,0,1,0.10236366515329347,0.4608315993999893,0.21459265174856873,0.40264300577926787,59.34248306554566,0.5099052235054877,1.6985222038904015
1877,11,0,1,0.1520043410249547,0.6580706170590858,0.01798914750404812,0.0337532732990465,74.743448293886,0.2631415350526035,2.6388560635742486
1877,12,1,1,0.07411388412234796,0.7176562121691269,0.2762061371720512,0.8593468510396709,98.1668899268255,-0.14205693823932336,2.1627985134757637
1877,13,0,1,0.15037861835155822,1.313413960637637,0.8146340366757896,2.5345316412394063,116.96497973170965,-0.453445814865843,3.8518090914015715
1877,14,0,1,0.05647598639968095,0.47132123545672744,0.4198484598288337,1.306254290950173,25.346636790789493,0.903734395624711,1.4696533650007917
1878,0,0,1,0.0896049624219234,0.6940649523026072,0.5779536264288098,0.7195176547445925,53.70556373699775,0.5919349159157068,2.1025736580117824
1878,1,0,1,0.17847284883852263,0.5139254421969986,0.4984206391671046,0.6205038483550197,14.545609114437337,0.967948023861448,2.5317431742506593
1878,2,0,1,0.12630477772459425,0.6161241663029341,0.5308568345453826,0.6608849691927323,39.05789658820541,0.7765096452990774,2.2212454479904067
1878,3,1,1,0.1732899513752701,1.3335984558607439,0.22780236267575305,0.409397496583408,168.05180999790358,-0.9783352059998599,4.396800432919939
1878,4,0,1,0.08191913672412937,1.02861766144897,0.0017563486984547572,0.0031564411880063378,134.68945766913936,-0.7032639049495939,2.808754329898378
1878,5,0,1,0.1612003011110008,1.2631286352236062,0.2862062293003822,0.5143586414375013,127.8838848490751,-0.614063236086752,4.229944320763429
1878,6,1,1,0.10325534875763986,0.6989091261133568,0.3957415150530003,1.4322066983659727,83.88895188461568,0.10645580355756791,2.1931021010725638
1878,7,0,1,0.11507718067905867,0.4474846608749158,0.1408655277040523,0.5097988072330034,77.4366941038955,0.21751818747271803,2.2017534963431062
1878,8,0,1,0.17007465913270026,0.7951773003464946,0.6246260399136643,2.2605502943464284,59.092849276323555,0.5136483377095392,2.9502144423032175
1878,9,1,1,0.06256549106971923,0.5048969446642843,0.319298220202866,0.5787124787836161,66.19584533209746,0.4036116414271213,1.6050587163668464
1878,10,0,1,0.14551776810989103,0.6610158420026707,0.05359177786769731,0.0971324882191049,69.5026075172482,0.35016475316908463,2.777796059559267
1878,11,0,1,0.11732418873561816,0.9305061742165159,0.17233845435768835,0.3123550580636143,175.69911357334533,-0.9971839734051168,2.7913649595814727
1878,12,1,1,0.08129596003144993,0.8530149480891697,0.11395604122739178,0.28055082126581576,133.73107091714422,-0.6912743671840468,2.3754589234063417
1878,13,0,1,0.10911638640620001,0.7961618153474064,0.30166333923157873,0.7426714429148202,86.79337594147435,0.055936935985171264,2.516831718185007
1878,14,0,1,0.15686085219312057,0.6701650031834685,0.6686666848942093,1.646204848638322,3.8844836963470075,0.997702661511864,2.674644944578254
1879,0,0,1,0.1285817534825564,0.6195305112942181,0.19689990803965618,0.3895086276007499,59.06157077674889,0.5141166547726832,2.3190587462512906
1879,1,0,1,0.10090653977562472,0.6144444263521518,0.31348446289752396,0.6201369220181682,48.492011718412634,0.662724462541402,2.34232487307474
1879,2,0,1,0.19761358032818027,0.42363771111783555,0.4232736690091073,0.8373226151129863,4.935824439749652,0.9962916941279607,2.869539460951884
1879,3,1,1,0.03268924583665887,0.6018899501100858,0.057441756807947275,0.1703687194977514,110.42999191519696,-0.34906262698922813,1.6014929919960643
1879,4,0,1,0.17829367976712412,0.7371986542698116,0.18226575076612955,0.5405890121039192,117.1771286542517,-0.4567428531662627,2.945712839934572
1879,5,0,1,0.15378779103465207,0.24573330295461016,0.07781655790482545,0.2307991270234533,46.422362835192196,0.6893368432413641,2.7467442727325535
1879,6,1,1,0.16221678724243585,1.6417946144931144,0.10891664049147531,0.13751661402534865,151.69378527302092,-0.8804259251916587,4.888585149544999
1879,7,0,1,0.2104744617384624,0.9123609062901212,0.3808008918325485,0.48079383486625016,93.16746117797018,-0.05525447194764803,4.106082038240638
1879,8,0,1,0.2048499994983356,1.0166699188091666,0.477836434877157,0.6033095428369706,128.1740161292243,-0.6180519424559279,4.026178997028556
1879,9,1,1,0.042570841648695734,0.5908983337118027,0.01185332901860775,0.039149787531997,146.30267214339455,-0.8319799978938236,1.5839553403398299
1879,10,0,1,0.03408800882595275,0.3563343393515103,0.10835201499438599,0.35787063356081633,88.78682684500173,0.02117228383126688,1.0424572252424815
1879,11,0,1,0.16359551751079288,0.17988161350444734,0.0499493017312696,0.16497513458716948,36.395804594778085,0.8049372474857797,2.5668675230143716
1879,12,1,1,0.25142034757404985,0.8897686362922332,0.5401062313493363,2.564481349109307,125.52846221282061,-0.5811073035206088,3.9610367415683423
1879,13,0,1,0.2776774326737013,0.5536230578280296,0.35738916587666014,1.6969214518682918,75.35712119590579,0.25279349820653374,3.824049200300846
1879,14,0,1,0.07793784676103913,0.6508814373266161,0.6423413867712827,3.0499046493513235,14.243158982015347,0.9692602930798085,2.0887041816604595
1880,0,0,1,0.1530510951786086,0.2874793862703201,0.21173533250315518,0.30399562870939384,19.26443330889133,0.944005938476323,2.7286058333343512
1880,1,0,1,0.1310965901535478,0.8456099948187596,0.16656994301772388,0.2391501406644369,86.04621542891837,0.06895180460381646,2.874486615989278
1880,2,0,1,0.03538184490450715,1.3956372136467108,0.012784047630651774,0.018354492615789152,166.21249679719736,-0.9711862834035297,3.524172187566612
1880,3,1,1,0.06757214642094524,1.020482226391264,0.6424187924240172,0.7713291467679688,169.01553048661583,-0.9816788677144139,2.7335100152313117
1880,4,0,1,0.032356126229394884,0.9019257111679527,0.7133599716052137,0.8565056700170421,122.00521135878684,-0.5299963965689176,2.2914926377179556
1880,5,0,1,0.16699245512183797,0.6085298522328442,0.2187098815483277,0.26259709135820153,35.32312703233645,0.8159042754963823,2.957244651082134
1880,6,1,1,0.11085405438891748,0.727068043591745,0.1888960104406131,0.332528729438624,64.73531337891298,0.42680056477659417,2.3494133616364166
1880,7,0,1,0.12789534447803058,0.3924342670541025,0.09242664072975482,0.1627059954122649,36.27838629695244,0.8061515501985657,2.127389961034252
1880,8,0,1,0.11942787267879357,0.08808696561558828,0.0809030772772486,0.14242014657655344,3.7956092415344993,0.9978065441427038,1.646272599127351
1880,9,1,1,0.1161632549800139,0.3108676067146372,0.20333933126306,0.7182251147183076,102.94827540696912,-0.2240713361394273,1.7417173141481794
1880,10,0,1,0.04905880383863482,0.35850322900823095,0.19906100359833961,0.7031134176417543,47.59351292569979,0.6743859917700085,1.0788245354751695
1880,11,0,1,0.228333773101813,0.4438317416863756,0.026496538813252646,0.09358976205231417,96.87157470991825,-0.11964430235805486,3.826108288726665
1880,12,1,1,0.0551363920432526,0.29715538320550716,0.20622306239840876,0.737326878812364,96.53526110101389,-0.11381465857889336,1.0028660035044485
1880,13,0,1,0.178418295942363,0.08673428082360723,0.03664716096849807,0.13102771581402659,15.186891480480588,0.9650764546455682,2.197933786931138
1880,14,0,1,0.18003840079715713,0.49611145304478266,0.2808077896539991,1.0039960064785636,62.193587874984,0.4664856332586911,3.111791510660413
1881,0,0,1,0.13827045845836325,1.221705235811018,0.8820052815989656,5.11366694719039,164.70734365764932,-0.9645912314089623,3.6542800273466725
1881,1,0,1,0.08060493483591599,0.3917263818628079,0.06725173099389364,0.3899103113094292,143.2117225649514,-0.800853912832487,1.3884977169267734
1881,2,0,1,0.03782759134738608,0.6042437196743153,0.5823952947517033,3.3765960715925973,25.78433567162072,0.9004377273708722,1.5787498766176427
1881,3,1,1,0.11031393412895635,0.1950767604843648,0.10651018534264345,1.959725776160105,121.84334431169502,-0.527598589279189,1.7602965973183669
1881,4,0,1,0.08590755484527125,0.3802919703820841,0.36831776304672614,6.776833705980901,36.40029009223446,0.8048907928274246,1.472430839378578
1881,5,0,1,0.1710309674090214,0.38410334463239987,0.2822876149430017,5.193928763853834,148.67124287973985,-0.8541979725366032,3.127247386619987
1881,6,1,1,0.20895504572391085,0.27634111750514007,0.041042209212790004,0.055814801073127265,22.049459425426818,0.9268601375720104,2.8371363441368613
1881,7,0,1,0.19829533689609705,1.0242394014845406,0.16666408038460567,0.22665257721564291,76.69706700887218,0.23009955425583106,3.5946274223174246
1881,8,0,1,0.17080848065070747,1.0761635389592838,0.3913221057623396,0.532173240855557,170.57082673954972,-0.9864888731343052,3.470394431390257
1881,9,1,1,0.21948163489203626,0.43936796894734576,0.1915479493685438,0.3856315053936939,61.0366308998193,0.4842503507522336,2.9109987941440765
1881,10,0,1,0.12632555587072833,0.5580507297086337,0.38676579301749486,0.7786513793951154,118.7941610807599,-0.4816643686188501,2.218884462426062
1881,11,0,1,0.21711698308741023,0.9199066719220773,0.030225471526494907,0.06085105126116586,145.49535860439423,-0.8240803026881898,3.8323008580897877
1881,12,1,1,0.2412659773890257,1.077732501508951,0.41753019310586925,0.5456802097336618,148.83514447480502,-0.8556818501572174,4.067720434607215
1881,13,0,1,0.12015775360030775,1.0032855371074305,0.501375938595523,0.6552602227232094,150.55986377019613,-0.8708697147162143,3.06299574863919
1881,14,0,1,0.20131369941822533,1.7192269176921038,0.2520826161149341,0.32945280869048066,149.08305251662506,-0.857912968138201,4.995368523786596
1882,0,0,1,0.07429505931924049,0.3138322017383836,0.3134490072179104,3.7406902035887346,4.870328228668847,0.9963893974552082,1.3404386046395587
1882,1,0,1,0.13941313461639945,0.7423486870488397,0.5747836032273897,6.859448727752344,178.55077756738999,-0.999680131347305,2.5512413488267
1882,2,0,1,0.19590536557012875,0.3680375569041944,0.22103641727867407,2.63784137678214,134.03243256051448,-0.6950654450127552,2.621542783370391
1882,3,1,1,0.0483925819578365,1.2634522460850302,0.5605721310772768,0.5936889936735479,140.31915003494814,-0.7696130081776433,3.2843850974781987
1882,4,0,1,0.06513918318043069,0.4264578504103926,0.27679616753814185,0.29314842648815276,23.58125938163524,0.9164936289026245,1.4650429507689016
1882,5,0,1,0.06800843448132025,1.3194249068331019,0.5193272388480046,0.5500074811539842,146.4621510752763,-0.8335210370043432,3.4425383399265375
1882,6,1,1,0.041496450244084694,1.3380287782672886,0.029639801771904284,0.04333521222096741,177.72778285837057,-0.9992137376439267,3.3913477063211097
1882,7,0,1,0.08298723714824942,0.6523574954970218,0.21782681311293406,0.31847619111318826,65.98324529586701,0.4070037689856956,1.9751387111881407
1882,8,0,1,0.15121255378361456,0.3314816917500178,0.23928098474207177,0.34984350887490917,24.00800374120355,0.913488631022148,2.76166913136262
1882,9,1,1,0.19720869416151673,1.0082116607349765,0.2598421645850459,0.6330042697103268,136.41647080237297,-0.7243700762576923,3.723835312870797
1882,10,0,1,0.0370538382627568,0.536664627481528,0.022822368657188508,0.05559781580473672,84.45021071153413,0.09671070259506821,1.4777771297801725
1882,11,0,1,0.23763861013245466,0.6135393413309054,0.0436406947848737,0.10631356221984024,90.26019645186564,-0.004541269177723145,3.3107692487247706
1882,12,1,1,0.10812295377141747,0.6794674745652696,0.2854835632980526,0.5618315093139774,58.08762192124477,0.5286217327293107,2.162358566926721
1882,13,0,1,0.1249433655013193,0.4599509697277862,0.4172051565148611,0.8210595386663284,53.5423709962926,0.594228161242967,1.941661642240238
1882,14,0,1,0.09129608400043825,0.5446075551743992,0.14340162855887784,0.2822143330444632,54.330380072202026,0.5831105364404432,1.771741005221954
1883,0,0,1,0.05584175364270302,0.509878320070175,0.03384233651510152,0.12424009117922377,172.5710217268658,-0.9916058950818932,1.4950249205350996
1883,1,0,1,0.12332866562883182,0.38461844641332,0.20331960451819447,0.7464155494285151,53.93472956629943,0.5887064898902183,2.1953838527108562
1883,2,0,1,0.05775787803883417,0.2151861954184804,0.014875423613528338,0.05460982238178643,45.126989302674026,0.7055378273430435,1.1014316902682841
1883,3,1,1,0.0563941066730854,0.6997752777336506,0.31183109850609575,0.545945782539986,108.94476455062978,-0.324656485152927,1.9012918559504646
1883,4,0,1,0.09838584620106913,0.9671066820310323,0.1612441967814492,0.2823021488671661,160.3478101444331,-0.9417515042704767,2.696679981952987
1883,5,0,1,0.06711941344819178,0.5356095291016664,0.07168941277179908,0.12551196061917738,51.9493163737739,0.6163583056363645,1.5857321247164433
1883,6,1,1,0.14260190882413987,0.7042656216527952,0.241359340237761,0.4933362824183236,143.58733930550392,-0.8047626494574598,2.6214523567286445
1883,7,0,1,0.1799719582152883,0.9149727036574626,0.044554196548931335,0.09106836996626101,156.84912380171335,-0.9194727561865254,3.817707649933341
1883,8,0,1,0.18226723582055748,0.5613100725781617,0.24608943383224485,0.5030045504335354,49.73896599729835,0.6462709507230449,2.6266934226179726
1883,9,1,1,0.028935889115035703,0.36139232257255005,0.14390309001920476,0.3211392920001152,53.35222005678315,0.5968941509770621,0.9754179022087527
1883,10,0,1,0.11910554195715194,1.1153156503098256,0.2227518398372031,0.49710098739016484,170.56557476948143,-0.9864738518072352,3.4091035915065935
1883,11,0,1,0.004946266464979042,1.0593512714834483,0.2289447057172151,0.5109212087898117,139.73980879136562,-0.7631175315434179,2.645257143593297
1883,12,1,1,0.18753003090938108,0.6652655446875839,0.14098798159271475,0.2545557373947575,85.65566632773407,0.07575029479917511,3.499894434311898
1883,13,0,1,0.026345258394584382,0.5920955457503772,0.018789504624817432,0.03392470869516837,65.85106122548207,0.40911000202774395,1.5321660954523026
1883,14,0,1,0.1295112230105318,0.9846125024815141,0.0337471325393337,0.06093091135473496,119.18712437493139,-0.48766348198262227,2.942694856477665
1884,0,0,1,0.07556185338103422,0.939324824984785,0.597400941806664,2.5969364631023373,112.34840816315723,-0.3802377168851042,2.697291387638983
1884,1,0,1,0.06385495608848188,0.6785136835342747,0.2547318409581412,1.1073340529005558,140.6450734558572,-0.7732326642700821,2.025542269881411
1884,2,0,1,0.19767887997899888,0.6510333928193048,0.26232089668277697,1.1403241172821421,124.56139285712207,-0.5672889689894682,3.118835235377241
1884,3,1,1,0.09127956133300935,0.8718058917980053,0.5783265277122847,3.0219856806579912,116.39895864334994,-0.4446188994586773,2.6290768920498704
1884,4,0,1,0.1095100479516493,0.6230313462277836,0.25293118101011164,1.3216658247168205,155.01229623133156,-0.9063984641526946,2.226932457882742
1884,5,0,1,0.13034753805165664,0.7678150355018376,0.38933996846091573,2.0344558881830603,166.02704888084645,-0.9704098275451575,2.4931660514536236
1884,6,1,1,0.15233346670522682,0.704858299645023,0.6597894437715097,27.29072448691613,149.28269604319834,-0.8596980427980766,3.1946412488916143
1884,7,0,1,0.05911163841471277,0.6818872617964526,0.6382806129182833,26.40105948485774,142.86649997825887,-0.7972311054435496,1.8712266969169957
1884,8,0,1,0.09971505350174112,0.927720504110948,0.9051335456454347,37.4388381797595,85.48660816023863,0.0786921047625117,2.647852930673625
1884,9,1,1,0.12292388935307881,0.9021923838039996,0.4563407863995044,1.267253226853292,91.7247820106647,-0.030098578605328455,2.751480109735547
1884,10,0,1,0.04959793714595411,0.504651083677981,0.07991049519483046,0.221910545612373,77.49580612046721,0.21651107530318242,1.5098925621878434
1884,11,0,1,0.04615700641747463,0.9198642770861997,0.31422398505006044,0.8725964692991163,122.61472378088664,-0.5389872593300649,2.4262516422036353
1884,12,1,1,0.05265706651594727,1.9747940476106822,0.12822499066200188,0.12163350315297751,171.5459829329809,-0.9891341698125691,5.01035593282969
1884,13,0,1,0.09786063649454894,0.8657420010324268,0.863825673719951,0.8194201634609672,7.368371000028112,0.9917421103373449,2.6764362413060905
1884,14,0,1,0.19515203237057885,0.4871326364144099,0.4505539451484394,0.42739293194613803,13.332081586199198,0.9730499086376487,2.870628491509212
1885,0,0,1,0.16300742385226488,0.902475434880223,0.06225904177571806,0.08988966313324663,77.00754910342478,0.22482267259729447,3.425922342752008
1885,1,0,1,0.08876890992309099,1.1012390912079557,0.14542119283421462,0.20995925512944,124.89130091329307,-0.5720213450745144,3.0429141378538778
1885,2,0,1,0.1633358403688166,1.482457201109861,0.23711061526257382,0.3423405295579461,131.51126885364982,-0.662767338960861,4.430116046978864
1885,3,1,1,0.12370882460498046,1.1395312114201925,0.7601920569486371,3.8995743937813385,159.25440480411442,-0.9351624442275313,3.2803675417504237
1885,4,0,1,0.04201360806084992,0.8288226272570631,0.7211794118773327,3.6994503457027657,57.79983330772482,0.5328787379228261,2.143386866616711
1885,5,0,1,0.07000361404723535,1.2103094737741313,0.9245218502014851,4.742540652171861,113.44386110985984,-0.39785033443493656,3.219024155049911
1885,6,1,1,0.13160299612187032,0.9537120979888944,0.25345894684935716,0.6433934337465609,131.09114731242306,-0.6572588059638713,3.0164502786159426
1885,7,0,1,0.14515086190798934,0.9645979653793096,0.1846129712895654,0.46863121222840354,165.11480049127567,-0.9664424689283154,3.0141897968156823
1885,8,0,1,0.08497276438266368,0.5161865326511135,0.12533227108547673,0.31814998545254236,100.64920873139481,-0.18479548099822593,1.9150278747200529
1885,9,1,1,0.12947405982501103,0.8566794526811239,0.4317090922147952,0.5533304906295152,90.39397117377986,-0.006876039956143009,3.076793730527831
1885,10,0,1,0.19482461949560648,1.1057896056233016,0.41358467265971144,0.5301000464585597,146.97638196322464,-0.8384459896779689,3.9169506012000936
1885,11,0,1,0.15413548156448148,0.7977268246548157,0.7618805721735361,0.9765181192712223,162.86501908705745,-0.9556133156147547,3.286183079745096
1885,12,1,1,0.011890411389054044,1.0970914284047142,0.39816321653808334,0.9569212789140412,122.84172135717475,-0.5423201462407239,2.7620814134890797
1885,13,0,1,0.20628615972236536,0.42030627328226816,0.05831661300522234,0.1401546038935895,55.86532968375671,0.5611399604498799,2.7619794099144834
1885,14,0,1,0.2016488756503428,0.46046589480440886,0.28704749097714594,0.689872496417922,101.9574695766164,-0.20718555863094668,2.7295277437841245
1886,0,0,1,0.13845325438801503,0.9869808953403639,0.6587826516948538,2.747999380161655,104.70161431102353,-0.2537851972941362,2.994565493622613
1886,1,0,1,0.20056140926585084,0.5304380612026445,0.24786641860077852,1.0339324554547153,86.60153362968842,0.05927965378147821,3.5719445462140076
1886,2,0,1,0.0997613686320169,0.43654518768298034,0.031433383212720906,0.13111899252767706,153.93246414237262,-0.8982767038442375,1.6575934929312541
1886,3,1,1,0.1066843478329852,1.0405730560072834,0.7148542145616692,3.592104176654322,124.88837780089976,-0.5719794974431303,2.921768383778882
1886,4,0,1,0.09349904629600843,1.0410294978143741,0.7541804130774018,3.7897162198692023,110.937532161249,-0.35734988252313493,3.06158714918957
1886,5,0,1,0.2090261161962654,0.3358775979936254,0.033236261169975356,0.1670104339221783,102.03447790157904,-0.20850025629620916,3.2856675347495856
1886,6,1,1,0.05872056147695683,0.6796427703808007,0.39508679148082465,0.4740035208498581,54.439592294214805,0.5815609656712284,1.970632021476334
1886,7,0,1,0.02925618620656654,0.7407228355038958,0.557194323959725,0.668491270904167,61.12729183173368,0.4828653163926571,1.8860678838964853
1886,8,0,1,0.060370075737947455,1.32897330646673,0.25681922395710555,0.3081176566833025,140.22462375036852,-0.76855854971134,3.495302420384994
1886,9,1,1,0.03538424613592976,0.7066793329640755,0.1240117021312816,0.2221012321385617,89.87927232174268,0.0021070939246806055,1.8280039251834475
1886,10,0,1,0.0692249765055439,0.06188474333884814,0.00242010202108911,0.004334329999082643,6.3625115383061965,0.9938406402348041,1.1703041033995631
1886,11,0,1,0.13401699526526473,0.6285105282062622,0.05098196714705283,0.09130717122341532,72.09788210059693,0.30739179262778976,2.2787085388897803
1886,12,1,1,0.10787297834571816,1.1059705493154146,0.40368387909146647,0.5086654141272032,135.48239371486767,-0.7130350347260782,3.0588568854245315
1886,13,0,1,0.00970046215295974,1.232125630915228,0.3470734488473865,0.43733294474836143,166.4083676552615,-0.9719953311045063,3.071529003951293
1886,14,0,1,0.0526691561148186,1.104139862493506,0.23393736281506772,0.2947748267876464,108.10542509037971,-0.31076642847521296,2.8928008382242063
1887,0,0,1,0.09711549434942024,0.716374046070953,0.04099473388520669,0.07279873087230578,82.52153649675213,0.13015351595954433,2.4274986519402963
1887,1,0,1,0.00804535167579572,0.8614908658839153,0.24065464255276603,0.427356172269038,152.13508055870903,-0.8840519643931498,2.1503481201327346
1887,2,0,1,0.18423968414494046,0.9449997344725817,0.05900420412691998,0.10478007220630563,105.6379750801503,-0.26955813619478675,3.593433269301695
1887,3,1,1,0.17376010021553945,0.44721706432994845,0.2811362430345623,0.565201414339633,64.03850116039631,0.4377670834159394,2.416070774112104
1887,4,0,1,0.18711650177912942,0.49811041622192764,0.43621688428603456,0.8769783550354423,87.1317548236056,0.05003941587534307,2.827185057298674
1887,5,0,1,0.11171037964119632,1.2436529966802907,0.26754471557674314,0.537876760430635,159.78246855545314,-0.9383873239914744,3.4427214865325957
1887,6,1,1,0.09629684617111721,0.7527533845471622,0.2008951513698451,0.7266727846135284,173.69535922184954,-0.9939520640602766,2.249579049363777
1887,7,0,1,0.13111393989375425,0.3991407625419737,0.0002575544861398438,0.000931619475914537,92.47568324050614,-0.043195379874996116,2.453600584230094
1887,8,0,1,0.1760501048528232,0.5405671065639717,0.5394915689287156,1.9514350545336079,4.112492964680846,0.9974251696769536,2.6468096063714843
1887,9,1,1,0.19421545920616198,0.2942710212288188,0.1350733727047313,0.2102662233345966,26.474246818162474,0.8951348272118508,2.503455037290071
1887,10,0,1,0.15699765940898125,0.8239082399143846,0.4054180788601325,0.6311068318389725,133.60998650460306,-0.689745754522383,2.962485780654364
1887,11,0,1,0.25337326640518754,0.5741553422657363,0.5741062085152391,0.8937005261675486,2.0548990479285485,0.9993569286390006,3.4574847108116096
1887,12,1,1,0.03250065798956054,0.6141997008223918,0.23195603601703277,0.517648211514457,132.0487627338068,-0.6697628324077435,1.6153122768421246
1887,13,0,1,0.10768040355151438,0.7476378804022935,0.20343594947836763,0.4540009271303875,83.47805544939374,0.11358374810728046,2.5282573682079477
1887,14,0,1,0.06859161779342617,1.0016568419183844,0.31705957228008874,0.7075708110578107,108.45415092495315,-0.31654568988092713,2.641334332214877
1888,0,0,1,0.2974801200331503,0.5382628416285785,0.2956434395858483,1.1163771956661221,71.43148883021965,0.31843838302362953,3.8944516902376196
1888,1,0,1,0.21871772971580627,0.26146378260439723,0.030429654355486224,0.1149052123126943,55.336122646813955,0.5687610821171376,2.7596183953698685
1888,2,0,1,0.12610886593981863,0.4183029165081153,0.22539311824289848,0.8511054316609779,58.55061487341271,0.5217451418639697,1.9175125116557223
1888,3,1,1,0.09558837702536235,0.46065164187343155,0.3848926124546931,2.34347334025309,49.843850525138286,0.6448729381163233,1.7233899019006118
1888,4,0,1,0.2015217842275002,0.05076799712921865,0.04451001411514499,0.2710055430471777,7.561328117192893,0.9913045811389909,2.4712981420095574
1888,5,0,1,0.19572871895048402,0.8726083832377912,0.6556329654832792,3.9919144350477778,103.37067415089332,-0.2312499747308994,3.6970667023477115
1888,6,1,1,0.05456886851591355,0.8091554633819568,0.1945846778108376,0.3230792818775449,104.83913939534706,-0.2561061462810602,2.133693083256354
1888,7,0,1,0.09709542084554801,0.7236401181714902,0.4222874451693809,0.701146287909972,126.35158851640766,-0.5927385880652163,2.1788519073445642
1888,8,0,1,0.054872211123015754,0.8812455504189893,0.23958362656363935,0.3977934279853527,130.2524492597194,-0.6461566054442967,2.339049480462309
1888,9,1,1,0.13841152387249034,0.539771787881843,0.026692870323582696,0.03500492984850348,42.18180369520127,0.741017887596693,2.7673844101782903
1888,10,0,1,0.06797317325051977,0.7782089099249679,0.7442254404122022,0.975974446258207,148.3971163804797,-0.8517005615584693,2.112695710552963
1888,11,0,1,0.16394977802243443,0.6338390942549839,0.4016118644318315,0.5266722900287947,55.725120773091035,0.5631638000835691,3.2573714912507725
1888,12,1,1,0.22870976765806095,0.1439638906293132,0.0409900349061606,0.07221904930905351,14.502021344484534,0.9681388065902732,3.201262915449146
1888,13,0,1,0.15739070072288908,0.753273654909982,0.36989114091913944,0.6516995315123905,156.75703389448793,-0.9188396638039134,3.1755608262355803
1888,14,0,1,0.21071217011412444,0.9748608242377809,0.15792557768098459,0.27824409293171,171.90752549471614,-0.9900421558013398,3.545585971763459
1889,0,0,1,0.0485407394589029,0.8707995139112236,0.5807827732081687,2.759056369232383,105.29068927712068,-0.26371630322968614,2.267367402568764
1889,1,0,1,0.10086790926719699,0.20063760017184415,0.11936277088746816,0.5670426680308133,35.637375743707764,0.8127208519191336,1.827146896584711
1889,2,0,1,0.010107462234672123,0.23584497902625595,0.23045124989535248,1.0947776314182056,9.442077843410704,0.9864519494874934,0.6126971095608528
1889,3,1,1,0.14431994170996623,0.002293052265529562,0.0014591674739505844,0.0018606239338373348,0.1291129165927571,0.9999974609927605,1.77393298375427
1889,4,0,1,0.16237363837465896,0.5407705242314027,0.5193749754676444,0.6622690864777351,19.02090927399934,0.945399701206431,2.4318169655702473
1889,5,0,1,0.11032181225410681,1.0200498651175305,0.5157621517057884,0.6576622771292194,147.0600493126729,-0.8392409206495927,2.9560185498914415
1889,6,1,1,0.2326282834578134,0.6816630975530166,0.07383184357078221,0.17969373841370845,98.79535292508494,-0.15290568378089306,4.0305918946438695
1889,7,0,1,0.20505388412353004,0.6793761635137646,0.10775877262129385,0.2622659243315427,143.74137461928964,-0.806355578610909,3.8534043602977626
1889,8,0,1,0.18886451097156917,0.6173218173941428,0.08907198604628241,0.21678556821143982,114.27318627042827,-0.4110877878829703,3.067536753084282
1889,9,1,1,0.08102460921886129,1.5612056272663364,0.08264672691593178,0.09778447121772707,152.3254698784908,-0.8856001760069392,4.058751269668214
1889,10,0,1,0.16360739267643606,0.9195790466212312,0.7580646313433577,0.8969133066839217,147.11733429963422,-0.8397841584315185,3.041759050210391
1889,11,0,1,0.08027547680634324,1.1313842259809002,0.04177870838584563,0.049430982449251856,86.63161668636113,0.05875552058878621,3.0420782031817506
1889,12,1,1,0.08657981027266215,1.0568176735751833,0.7463154739717013,4.560425867484822,151.62278139642092,-0.8798376164485316,2.922323301925486
1889,13,0,1,0.18984783659614854,0.43198782303902616,0.11777680753330655,0.7196854659950929,151.08783803533535,-0.8753619227015349,2.648476295930963
1889,14,0,1,0.2555170217776252,0.5833678043474279,0.46782240199166564,2.8586696348099188,65.64860923667561,0.412331665219345,4.177403542463412
1890,0,0,1,0.20067557261367566,0.35666815940254115,0.18940072067977543,0.6932799484322124,174.26222220994384,-0.9949898675104135,2.7713364830837737
1890,1,0,1,0.12955787768761343,1.1839094697708339,0.6450780517088508,2.3612353575971325,164.62556594292286,-0.9642138020163302,3.6198585855860794
1890,2,0,1,0.1448985897495666,0.5166971028520408,0.2144029991790169,0.7847979652931316,80.1858959802213,0.1704520635747133,2.385457061933812
1890,3,1,1,0.03916366415617607,0.7631051409087725,0.2878572171101781,0.3019943241881095,52.68384587555325,0.6062126540858797,1.9805136970621888
1890,4,0,1,0.0854402749089198,1.6954112743501333,0.07124315936373071,0.07474201960634085,117.98474112085076,-0.4692364015843542,4.475825621729145
1890,5,0,1,0.09503161358358223,0.9936471446639223,0.5841130212864264,0.6127997028657165,85.31664543876347,0.08164896436311246,2.7517298190369406
1890,6,1,1,0.10612797031791264,1.1635398762500955,0.27799008919720525,0.615993584440171,159.94610494552364,-0.9393704851747979,3.197003602657051
1890,7,0,1,0.05772136027076006,1.232941835441753,0.3790007815553974,0.8398214864786718,146.80535869924384,-0.8368155217148998,3.244661383813658
1890,8,0,1,0.05167297525652819,1.112791415131442,0.2619104743010052,0.5803630350024848,144.7977792196582,-0.8171225552457159,2.9048027351254344
1890,9,1,1,0.15056915721617886,0.7741915114141552,0.23728216599594454,0.45012363140686457,140.98913408432304,-0.7770265993845169,2.778714723361935
1890,10,0,1,0.06311510236055692,0.872846460136158,0.14057182603258978,0.26666437632048917,93.10439016482066,-0.05415532353231413,2.3870333224418863
1890,11,0,1,0.06056918567141023,1.5923918114528095,0.6060794901851778,1.1497311645749055,144.5782363334511,-0.8149076983434128,4.054837113944872
1890,12,1,1,0.13367722506517815,1.0153664048052236,0.5022376350754696,0.6084875257246195,117.37436140780086,-0.45980246100348027,3.4231150364042526
1890,13,0,1,0.22094079711792483,1.4336737804476514,0.049185204413483175,0.05959048316106925,127.0303626575038,-0.6022381582227536,4.719078009285738
1890,14,0,1,0.1782952608449321,1.0727041902722596,0.5780652757667047,0.7003567331343984,179.6129405940046,-0.9999771819598771,4.0635065006413384
1891,0,0,1,0.08892275769636679,0.9540960000675177,0.054223619090965514,0.1023207086959775,143.092725097941,-0.7996084160885432,2.793566869111366
1891,1,0,1,0.11417564541025553,1.315922741942462,0.2595022908422323,0.48968436176608743,171.53935853420376,-0.989117165612215,3.7132683993618323
1891,2,0,1,0.11405960040590558,0.7613814160726616,0.17925203958528468,0.33825104323627975,74.24574315310493,0.27151195568438957,2.5180382807318624
1891,3,1,1,0.07331091113243586,1.079931282050952,1.0085535702874848,0.9417768516450336,96.67645169749674,-0.11626253867674505,2.863858132373964
1891,4,0,1,0.1344235933775357,0.5209821855155536,0.507906495774692,0.47427781192069285,8.566721118017817,0.9888430682838955,2.1538943876188803
1891,5,0,1,0.13690140996293748,0.7545986601781456,0.7520946682529527,0.7022981918594385,6.025734552562869,0.9944748458146031,2.525338933111847
1891,6,1,1,0.15694181609970806,0.3192240832540629,0.009242234809308025,0.024842958207568783,50.12727656364749,0.6410843377686033,2.2566325887026686
1891,7,0,1,0.19664010926344766,0.2614639701785647,0.24081894285904815,0.6473169159274103,12.242462262616453,0.9772590117472157,2.7784082763778657
1891,8,0,1,0.08784226027273581,1.0059418189034643,0.2620652402163972,0.7044265748145253,177.77930981280903,-0.9992489889638163,2.954760974376321
1891,9,1,1,0.08604242044946953,1.10787022983995,0.03358922958644728,0.058743314077301254,172.89027194441064,-0.9923109377078979,2.958917648914576
1891,10,0,1,0.09636215504235265,0.5586116951706764,0.1325824363543926,0.2318699117482098,50.6217094809074,0.6344376774109893,1.831914658421183
1891,11,0,1,0.0907777491136135,0.36716429708091625,0.08319567510372694,0.14549871291073754,33.97668153422226,0.829265086456585,1.7621609416382547
1891,12,1,1,0.10937566091159447,0.779023924280085,0.03703125451203154,0.09034496738209472,130.74613569743724,-0.6527086571569822,2.708863884327964
1891,13,0,1,0.13710212702741517,0.2386559664223509,0.02784423102874728,0.06793143190043326,32.49517654643831,0.8434366754701736,2.1508548015848197
1891,14,0,1,0.15719233209405137,0.34308746440966303,0.02301427603110673,0.05614781472437875,50.91132994264442,0.630522335957581,2.434180040679428
1892,0,0,1,0.11657286545715129,0.930409384140805,0.7743049832462934,0.8278550208655614,83.31223491308822,0.11645865326001804,3.0105363352524823
1892,1,0,1,0.09407478150533007,0.9877606677174707,0.24928186517766426,0.2665219108275049,73.25291566600906,0.2881475388966019,2.9136893682467235
1892,2,0,1,0.09898426981101055,0.30850750450626774,0.2910705406733052,0.31120064281673704,7.552509123750141,0.9913248233813071,1.7011747440537595
1892,3,1,1,0.11211650302412383,0.621144392458897,0.17215295058652028,0.4257035685416198,153.6683121689858,-0.8962412496743745,2.4333677320105833
1892,4,0,1,0.0678617561926521,0.38925302752595436,0.1330640005831713,0.32904356097115667,67.03031261631604,0.3902440761712751,1.5240396593563874
1892,5,0,1,0.20464842317280635,1.1094004259280315,0.5621921862466541,1.3902010919710321,99.79070337528323,-0.1700496078819243,3.907806891284692
1892,6,1,1,0.10127702341049287,0.8777714572628783,0.8617812165727281,2.2330174842031787,13.80418890744601,0.9711168380790148,2.820111949194734
1892,7,0,1,0.08001895795284258,0.39036466982146617,0.1347745402314527,0.349223096273972,72.0843408943518,0.3076166798768354,1.7033788696830372
1892,8,0,1,0.11181846023354049,0.48999116150933947,0.4870809452299781,1.2621071868406883,5.26550371122265,0.9957801316220056,2.244217009674963
1892,9,1,1,0.1436738399633181,1.3411315097164558,0.4284216305156107,0.9385098222231352,177.56092344437135,-0.9990940379277714,3.8247207612514016
1892,10,0,1,0.11371023243294039,0.28546491707366123,0.03420783351982831,0.07493643053618615,34.84365328909717,0.8207141478162698,1.7187165040892067
1892,11,0,1,0.06157701679442098,0.5235807486682668,0.3470313906701624,0.760214577335245,122.55159385985034,-0.5380588498344316,1.5906793464602662
1892,12,1,1,0.048062284654841185,0.4786656406504862,0.060041952954542455,0.1348480961566387,60.07769073921805,0.4988252455919106,1.3645711268879857
1892,13,0,1,0.059129651113132786,1.345870493791502,0.46470964900823114,1.0436904256232866,165.65660026469558,-0.9688283595181875,3.5063132070185157
1892,14,0,1,0.20577414623648432,0.6660358522047937,0.2073177051003477,0.465614398877249,152.96609637198077,-0.8907377284436644,3.2688527482291483
1893,0,0,1,0.06326482156507021,0.4793447843839629,0.4572885959195303,0.4791501729712381,11.978125398082208,0.9782269067658205,1.4367674190933393
1893,1,0,1,0.13112202632643563,1.4396508444127398,0.20328248563721696,0.2130008030470015,85.36901118620236,0.08073802723889777,3.9590405297775697
1893,2,0,1,0.13196089665877803,1.1169060221063039,0.38038456922576946,0.39856959864398217,90.37573191528283,-0.006557712024743569,3.2187999848015534
1893,3,1,1,0.1417089456368392,1.1681969895940205,0.7061543406027607,0.7393246038355518,145.16993403980257,-0.8208496141469508,3.4864498428315565
1893,4,0,1,0.16893123580538233,0.9746137284710469,0.5309878555367868,0.55593000476515,79.88405662857188,0.17564067141215864,3.3421460675806878
1893,5,0,1,0.07139268262137266,0.7216611648099183,0.4318456463939606,0.45213077804746765,48.273973707961865,0.6655694422904761,2.149196276564967
1893,6,1,1,0.07740217626178399,0.44962938503601474,0.052448006581707396,0.20882955099044775,107.91746588891543,-0.3076466849533079,1.6577336031708556
1893,7,0,1,0.14643469332460368,0.8694994719776811,0.4429337019525167,1.7636065148287603,127.28416302420442,-0.6057685023857449,3.3481127147402656
1893,8,0,1,0.18681169633499248,0.8787368760502929,0.8032623230003689,3.198308594977496,40.50836830429768,0.7603111027040963,3.170592011191062
1893,9,1,1,0.20767155360341885,0.7759820103890946,0.4241576101089822,0.6021723594698847,93.99079964722966,-0.06959628755345541,3.1992365664467557
1893,10,0,1,0.05547857037117482,1.1004139049620543,0.2076666790105754,0.29482232807503556,131.97963216551491,-0.6688663866724268,2.8907392764572752
1893,11,0,1,0.07894050256467634,0.7464795905503218,0.4760084265276182,0.6757844501623692,91.59034736688017,-0.027753233782706825,2.095515822695599
1893,12,1,1,0.18417440393820553,0.413016132918759,0.40951453760484396,0.7161134503541192,10.104963754873106,0.9844879835824838,2.4880985713795516
1893,13,0,1,0.26011172076474703,1.4305039703576934,0.8411135688488046,1.4708458055015328,80.12441649306263,0.17150928211881655,4.99666633605323
1893,14,0,1,0.2446933018629474,0.7708313175033742,0.13636008383515363,0.23845133971774723,73.1781311184547,0.28939716940449667,3.545029301586951
1894,0,0,1,0.23644165926110125,0.21778083735398931,0.0583633667851676,0.3624834722647508,109.37939387628056,-0.33182188537489365,3.892991728180563
1894,1,0,1,0.060343362297320804,0.20624328981059065,0.06251682583792846,0.3882797952372775,102.58618958831663,-0.21790800286213108,1.1759593644918886
1894,2,0,1,0.10419294387081028,0.4895392242281098,0.473256171394126,2.9393016497681166,22.595068459663988,0.9232432906126853,1.9020901348779595
1894,3,1,1,0.17498199427968508,0.8076224597907681,0.2968035803415781,0.45251100065536526,101.39768159509434,-0.19761767472154934,3.5055056654462073
1894,4,0,1,0.15383159278498482,0.5213449130688176,0.4542169798527367,0.692505729989089,41.19437724132295,0.7524795461921225,2.3431771710971443
1894,5,0,1,0.1075735201896186,1.0050228018169016,0.13963002223644605,0.2128819369733657,117.5575374841239,-0.46263913298400894,2.8517788322833595
1894,6,1,1,0.10564282513757989,0.2561329568709764,0.1845481289904662,0.41566512558438606,30.337768155550553,0.8630627892046393,1.7731590933170989
1894,7,0,1,0.0346909799815288,0.11471055174309619,0.0891302979200615,0.20075173170804694,8.511918350010975,0.9889850954715476,0.6716050531985349
1894,8,0,1,0.09452617179388018,0.3310468296833113,0.09216994474368201,0.20759804971508386,47.43824512566786,0.6763844716413075,1.6700418655150366
1894,9,1,1,0.1099978116561322,1.178039195488951,0.9360119883519777,0.8799407436909842,152.03168325320885,-0.8832070648670882,3.2960420385870477
1894,10,0,1,0.08181227665593152,1.5082981706589895,0.5247721681028615,0.4933360016913788,138.06837527492743,-0.7439428189669068,3.9401167900975955
1894,11,0,1,0.14381747568668604,1.084438735771999,0.7606503454172995,0.7150840362779721,85.78869033861018,0.07343505643053069,3.6760970663591612
1894,12,1,1,0.13489157442014765,0.4482780319514378,0.37307324169509337,5.078100603859727,86.64262852711519,0.05856365865895642,2.2354073231245217
1894,13,0,1,0.13805627717020602,0.6035446740168648,0.45767471146788025,6.229656724016225,169.58539771894448,-0.9835254321440022,2.2757993706079716
1894,14,0,1,0.07612151646178741,0.3890245599309174,0.2479469494189201,3.374939322500209,154.52703241189522,-0.902788300997299,1.5950227549216491
1895,0,0,1,0.01503731474074256,0.6466321491993612,0.2670411279114212,0.904446574089617,92.5517664446675,-0.044522004413765255,1.6231540414205632
1895,1,0,1,0.1894340900383437,0.34914867874243544,0.34899055163009973,1.1820026049178076,1.3803348677386014,0.9997098165422582,2.472011338186693
1895,2,0,1,0.15037272035622182,0.35783810792242315,0.267320262599656,0.9053919805686045,33.93628571187186,0.8296588958238966,2.073399178674646
1895,3,1,1,0.10771405169820275,0.4586750945379804,0.06512402276422585,0.22695539498786776,91.16019376055047,-0.020247817313929092,1.8629197993987345
1895,4,0,1,0.11281487751807191,0.2825517409102905,0.026526314976781262,0.09244346460174555,55.934969192409206,0.5601335021451236,1.8065856678555183
1895,5,0,1,0.06338962856705103,0.9175950871752563,0.72443175243847,2.524624363449834,63.029152840623205,0.45353708524038366,2.4172747840575295
1895,6,1,1,0.08028569992455738,0.8605444031947105,0.36607281168203104,1.0093050667653023,98.47163598295334,-0.1473197851984908,2.4292024712969345
1895,7,0,1,0.10743418048024722,0.31955857001007637,0.0974191451909796,0.2685958467918275,58.75826416327409,0.5186499429616042,1.8716304130364685
1895,8,0,1,0.043254558317063145,0.780390877877218,0.4362159421376321,1.2026977873072218,73.89060163527463,0.2774722484898133,2.030037979228546
1895,9,1,1,0.017640344949812533,1.3729540813878665,0.30698534799715493,0.5703848410561213,165.54672249602737,-0.9683514936836465,3.4328770144907352
1895,10,0,1,0.14496935373951345,0.4274131394408922,0.15942403300036478,0.29621300272702805,37.760744702298624,0.7905747504700037,2.422199267518728
1895,11,0,1,0.07530641154266965,0.26866663372914357,0.09690340523842372,0.18004844125403496,29.794325112037157,0.8678146721367906,1.3229215040740314
1895,12,1,1,0.06243798365043936,0.7540843501851906,0.12102862614845017,0.2603991757131252,137.2000857442952,-0.7337308812997363,2.0415688866432964
1895,13,0,1,0.09880179026603064,0.9201948730237283,0.10994661549924672,0.2365556724847478,124.2174717198508,-0.5623355608689261,2.622347082735013
1895,14,0,1,0.20167230428627092,0.8682712458867201,0.0585943383488256,0.1260686656789381,170.95971852705168,-0.9875781161474511,3.4501940134263287
1896,0,0,1,0.1335788775486607,1.1686316269889439,0.7403809549496918,0.7414319485019194,125.8300268014614,-0.5853826460566072,3.6258342779644996
1896,1,0,1,0.15724140767577316,1.3983132386405168,0.4236496864373005,0.42425107020584857,123.13047239334644,-0.5465474190926066,4.001735275971486
1896,2,0,1,0.06958493235818419,0.3980199394449015,0.20729919809344488,0.20759346568517806,22.03615593217216,0.9269472782074341,1.3226715727486942
1896,3,1,1,0.2577479696598403,0.6939801779765307,0.3532755422575361,0.6471654415112867,134.17161134736935,-0.6968098056813946,4.219462339660059
1896,4,0,1,0.15262147569453355,0.3972238481787597,0.14148503989865674,0.25918643483818177,46.53144678916817,0.6879563503041368,2.2224328024212143
1896,5,0,1,0.1213960169032086,1.346772812770002,0.38477984422886535,0.7048781701210616,129.74788598985907,-0.63941063402083,3.987089855160052
1896,6,1,1,0.11861685267796399,0.8491807155035389,0.41900149493002287,1.9480279388727584,179.80299522267828,-0.9999940887704127,2.8575105908412755
1896,7,0,1,0.10758616733962659,0.6864699092810936,0.619654511046714,2.8809069050437035,40.80206061112458,0.7569715552503875,2.5139580675961755
1896,8,0,1,0.06212580825535274,0.2117100308612688,0.09346445190581804,0.43453631026870293,71.92244057266322,0.3103041250340447,0.9265054825210093
1896,9,1,1,0.13045258007843796,0.38811432617059455,0.21286737605140588,0.5423878957387841,38.89128110964268,0.7783386987531706,1.8747577122180608
1896,10,0,1,0.24996788166315947,0.34681229267868946,0.039931495472777134,0.10174579216850985,49.43503447424783,0.6503098263419073,3.169269238248058
1896,11,0,1,0.13633649397115855,0.3241584379010509,0.17933327944481675,0.4569427306254762,33.11949831049967,0.8375328243119352,2.0097967066652638
1896,12,1,1,0.09868628132997145,0.2848332778284416,0.1259995135037299,0.21211294414995413,28.03720273703952,0.8826425740545384,1.864135148981128
1896,13,0,1,0.06471405126645045,0.5055387574668945,0.11419629116634,0.19224289726785915,44.622282034951574,0.7117529284317095,1.490691151457076
1896,14,0,1,0.1580618696079336,0.11746442926103853,0.06287906492446627,0.10585329431553583,10.133771558950428,0.984399643447036,1.9490298142272926
1897,0,0,1,0.1861837886028037,0.5156655044249729,0.3381189574630411,3.2940178271047444,132.47352509549575,-0.6752494586297924,2.7429870307616557
1897,1,0,1,0.1602716858082345,0.07947018367554362,0.018851934367908316,0.1836590540478241,49.19173462385473,0.6535297998044314,2.812349127669402
1897,2,0,1,0.19149163183695359,0.15616658429751962,0.012348004873673948,0.1202965621574303,107.9009052018065,-0.30737165176536196,3.360086776221631
1897,3,1,1,0.13012415399005758,0.9059565014188194,0.6349243820727264,2.2579316464996313,79.08101316637341,0.1894208367909299,2.7827547685445557
1897,4,0,1,0.166288628272621,0.5297590096661632,0.011796298924654502,0.041950250148837534,134.6136573807151,-0.70232275603201,2.4229875181514906
1897,5,0,1,0.058609811914323844,0.7345006999430831,0.3186053832727363,1.1330312678939682,107.3611694764935,-0.29839401541143246,2.0926605497755637
1897,6,1,1,0.1505083480334827,1.5983189837121259,0.27816527816441117,0.2957247587835959,171.03065172367073,-0.9877718875478041,4.738304544693959
1897,7,0,1,0.10885827030411045,1.1528750204748945,0.6264333297488223,0.6659776035184416,125.78653782777481,-0.5847670919122006,3.1920787982249768
1897,8,0,1,0.14476517652247062,1.1639107438343537,0.3740535421525417,0.3976660719668587,98.0314736018088,-0.1397170519891645,3.418315080443666
1897,9,1,1,0.1529214524568222,1.0568489461697288,0.16854013082646419,0.2567694793422693,134.40052903033512,-0.6996699374392739,3.768899593445402
1897,10,0,1,0.12445955133414247,0.7098944085054923,0.20828514706822837,0.31732067908801787,77.46338652620567,0.2170634479120861,2.361955593057988
1897,11,0,1,0.014157041316346083,0.6137738566886874,0.24674916358316834,0.37592028646652825,65.62611101110643,0.41268936734688005,1.5498758464958633
1897,12,1,1,0.09747437825323996,0.7669366361651367,0.04363492708959715,0.10359225677918951,119.81002581366532,-0.4971257980186338,2.547219241734776
1897,13,0,1,0.026414825560665697,0.10171205630552181,0.07429345318593333,0.17637766332568783,10.426458389816482,0.9834880047277587,0.44482719038432494
1897,14,0,1,0.061636954988695335,0.2892911834197705,0.19447125971257276,0.4616878729040012,40.54761458266471,0.7598659914725054,1.286339198884084
1898,0,0,1,0.13043837045357598,0.07741105874747851,0.010968132625356869,0.05558263110151635,21.78723093009449,0.9285685677169253,1.650989118773334
1898,1,0,1,0.023849359855005154,0.297721254747266,0.07506443648046013,0.38040011223887515,76.82648178974978,0.22790086299688614,0.8447726844574008
1898,2,0,1,0.06549946154913511,0.39675337300163827,0.09792340667602834,0.4962413179518198,105.58134752716572,-0.2686062516242725,1.2781570235070585
1898,3,1,1,0.10093188264683524,0.5959260120892781,0.027483093437608686,0.04518788303892678,60.1109377015327,0.4983222410322399,2.1070002009022124
1898,4,0,1,0.09428026663814999,0.4249930085412654,0.05876647070528296,0.09662421775297439,38.59046020352756,0.7816243380738733,1.5668589881111692
1898,5,0,1,0.09357889024699761,0.9595645765318361,0.24393720192073254,0.401083152239075,160.69854798245714,-0.943792575223482,2.819159516535226
1898,6,1,1,0.09153397339374854,0.5753766008653328,0.5543774810962997,0.9582124853115852,81.2599948039969,0.15195097188254822,1.944133606502844
1898,7,0,1,0.11245912298727188,0.2758145206026267,0.13257286971126825,0.2291452724950361,21.734777736406407,0.9289079692790697,1.9561648497661484
1898,8,0,1,0.040783000687091946,0.19577316662658847,0.192627040584114,0.3329457663599739,4.239602821175839,0.9972636167773385,0.7916898635811389
1898,9,1,1,0.1926983393385833,0.2872099136491368,0.1583264938655672,0.6450336666831155,110.03046215504517,-0.34251969654901565,2.4636404586938414
1898,10,0,1,0.08003408795925496,0.5906202886087123,0.23390915603667797,0.9529629369371423,104.46838368940435,-0.2498457336545684,1.77795587098824
1898,11,0,1,0.09055096347228793,0.37077679716830614,0.22457812426476334,0.9149476339336838,51.480273761013414,0.6227840421934192,1.8077323282859559
1898,12,1,1,0.0654037633897885,0.766370365571415,0.04010886435581068,0.08569879270466742,103.38224608868714,-0.23144646394665522,2.221513532483047
1898,13,0,1,0.027739737383133643,1.462619803370418,0.5861700344690481,1.2524429469759637,145.0587677444478,-0.8197399252739768,3.7017974417046844
1898,14,0,1,0.12511165763381232,0.3419715318984977,0.2546561585715878,0.5441122728081369,42.340126710587754,0.7391595738804894,2.2224312876317174
1899,0,0,1,0.18303483340699897,0.6784333334574687,0.1976908439286108,0.7596860677592681,140.11128929892826,-0.7672915252308443,2.8406712478142233
1899,1,0,1,0.09599654932958922,0.5478360217666763,0.5430244643290614,2.0867335674493748,9.088737148273081,0.9874448774127704,1.9350058516743827
1899,2,0,1,0.27448435046779085,0.634913755650332,0.3020677278906683,1.160785395205789,93.76606014718391,-0.0656828289547953,3.7629196015268978
1899,3,1,1,0.04755510168893231,0.7266677950677392,0.4385951854713948,1.655947287645424,84.30849415601763,0.099172230679698,1.9004507535184831
1899,4,0,1,0.23044210852520358,0.41974248652507246,0.08440711129602863,0.31868504634499706,140.22707929004338,-0.7685859681951445,2.9994542803217095
1899,5,0,1,0.24383675209574548,0.39905657205231354,0.12026948095631507,0.45408597124037997,152.90718070703335,-0.8902698896873955,3.209775811780061
1899,6,1,1,0.13930122319935717,0.438293908449862,0.18999153726537155,0.30729932581046954,45.13726619381621,0.7054107045780554,2.030983192229086
1899,7,0,1,0.05686631774475853,1.2771291492927477,0.18289120096155487,0.2958149797675042,127.7846659165225,-0.6126955623263548,3.258093232223187
1899,8,0,1,0.18667753618554198,1.1817534698963035,0.029137647336963557,0.04712830640369846,138.0278504617378,-0.7434699901853398,3.7707136978621176
1899,9,1,1,0.07897677931277379,0.7163878134852798,0.5816368114640411,0.8949322096547365,166.06508674150996,-0.9705699180961977,2.0813229146397108
1899,10,0,1,0.20476639325244378,0.886195019656491,0.3600560505217002,0.5539982176882279,137.7541809933988,-0.7402671895344402,3.3548027546332393
1899,11,0,1,0.026170524182306348,1.1769553345402342,0.11171534974240771,0.171890194751722,164.20070406171058,-0.9622213392894046,2.9685733637958363
1899,12,1,1,0.1632293437354681,0.778500675686508,0.3857652858678088,0.37922812179553955,49.90281360346748,0.6440860662615686,3.35330784289615
1899,13,0,1,0.17300139978534357,1.5361568903997873,0.4504013719230092,0.44276888715960616,150.49928600497668,-0.8703495595046116,4.414875765960614
1899,14,0,1,0.1350500320667229,0.7373467191901941,0.5691421883950228,0.5594975262071878,40.62890159167192,0.7589429420576979,2.5468340188713925
1900,0,0,1,0.08012494855505611,0.1649804787766695,0.15886616013371097,0.3550259133920044,7.099074274887885,0.9923339347789908,1.0972438933338433
1900,1,0,1,0.029478374352770773,0.200915785970798,0.20007492496009122,0.4471171388608415,3.1624168545658122,0.9984771654754565,0.6549157654885522
1900,2,0,1,0.21928615916288682,0.3682829756630337,0.3147165635521768,0.7033123689819393,18.85042303139692,0.9463652843161012,2.9517544835850975
1900,3,1,1,0.06251803296922194,0.3105106569092439,0.11321735282149625,0.3388382204160514,64.29524372657532,0.4337338838678861,1.2983420204720908
1900,4,0,1,0.06692353633086363,0.631941626648027,0.04063129468822341,0.12160181493612698,126.01377020179388,-0.587979670705607,1.7848491805714288
1900,5,0,1,0.03873541945676458,0.20664484004449782,0.20582496953452123,0.6159953810633839,5.090323214548389,0.9960560647198333,0.7662261241572642
1900,6,1,1,0.2677576112136435,0.5948745016064546,0.4860287710375382,0.6669159094139098,48.128003592333364,0.6674686898122991,3.58542601434189
1900,7,0,1,0.21814361140501695,0.8675785924153073,0.01977044624141122,0.027128486872212806,71.9126658698615,0.31046629995802766,3.569325910303392
1900,8,0,1,0.18526161923408627,0.47168367369851916,0.4693361141365311,0.6440106842069647,6.196302275387884,0.9941579319070537,2.6264517626753743
1900,9,1,1,0.1107938143145728,0.8756055244695352,0.3296260832671029,1.1006496457033534,138.27066761671838,-0.7462975219952958,2.752488898922577
1900,10,0,1,0.1107938143145728,0.8756055244695352,0.3296260832671029,1.1006496457033534,138.27066761671838,-0.7462975219952958,2.752488898922577
1900,11,0,1,0.18174342198645227,0.5584266996181221,0.0671332853547228,0.22416377371660534,113.55146408993593,-0.3995726276571542,2.6857854239249974
1900,12,1,1,0.06235514460396058,0.10713706680855305,0.10571760612619528,0.47419992435823266,6.163667220711534,0.9942192493523755,1.0945282312836007
1900,13,0,1,0.060655579930681394,0.40157001560262073,0.08842929297382512,0.3966526066546019,96.0392860575058,-0.10521035351829447,1.395142367065013
1900,14,0,1,0.20991449815675767,0.5963112446169087,0.30365033697100524,1.3620339326556477,96.99382638687386,-0.12176239597334013,3.672637915588076
1901,0,0,1,0.015028432729955857,0.41225011867970235,0.11533797255941611,0.4681482629799965,83.04508412022861,0.12108830460152577,1.0486093887723964
1901,1,0,1,0.05141009147749159,0.803043811464726,0.3878952947626929,1.5744381874557525,125.59038815284413,-0.5819865575001169,2.120721068241239
1901,2,0,1,0.05218647193712156,0.5567817507839473,0.07609904207834592,0.3088803589387427,156.14562566143184,-0.9145762868700692,1.642268839709342
1901,3,1,1,0.13846945627037566,0.8739663041224011,0.5938566344619729,3.242220115685551,116.38769376097811,-0.44444278402681386,2.974402839298967
1901,4,0,1,0.10249188918082239,1.011975733044329,0.6818001838560357,3.722356782254146,139.90306131774238,-0.7649558153998154,3.0042875190384524
1901,5,0,1,0.09325017054120542,1.1669449743946383,0.8759571741291707,4.782376428300269,122.15238214874519,-0.5321728308918033,3.1973486608578185
1901,6,1,1,0.09945474376598178,1.006622329667842,0.3809061461741604,0.5058968145482435,123.34935622152206,-0.5497426025470763,2.896868552809331
1901,7,0,1,0.15687195474513085,0.44145778892059934,0.189518072848207,0.251706595748635,35.646111139225546,0.8126320103349791,2.204729176666052
1901,8,0,1,0.09111656701479456,0.5408492016811214,0.4764735959545055,0.6328237988040192,32.575000196764684,0.8426873980579843,1.782961032790445
1901,9,1,1,0.026788371074263122,0.5936347985523248,0.047001702343626994,0.13487165507537155,131.7992578500902,-0.6665228140731285,1.5214765274410413
1901,10,0,1,0.0864274998020268,0.6689330844161748,0.3014306891146458,0.8649570952596454,77.71616944039519,0.21275464579022385,2.0105927360256004
1901,11,0,1,0.07936705314360955,0.08429143902778012,0.08403889274064402,0.2411500858366067,1.2305855695339285,0.9997693615659464,0.9894393545068041
1901,12,1,1,0.04649284031635073,1.2817420078028368,0.4458695035809279,0.7088725858737871,93.89856018546597,-0.06799021933246316,3.2595973965418854
1901,13,0,1,0.06142600813719122,0.9595836826361076,0.1145990264626422,0.18219704997708347,113.74795480583764,-0.4027140172184414,2.637008366567716
1901,14,0,1,0.04470415394734374,0.6492308696314106,0.06098450107048159,0.09695716039078345,65.46167980440497,0.4153017443204147,1.707480238249832
1902,0,0,1,0.10580885236843555,0.36138666912656797,0.32923920931136597,1.21594125896413,21.3031479897041,0.931671268144993,1.7242750994587328
1902,1,0,1,0.09396517910391756,1.3406756867181313,0.9029339603965567,3.3347020206446447,123.03672504522093,-0.5451764882506726,3.540585925318968
1902,2,0,1,0.16592366787839757,0.7490829488289549,0.25136055085967846,0.9283209776426936,139.55714972086275,-0.7610533796981641,2.9968810170307973
1902,3,1,1,0.11744281738837456,1.335230581626837,0.7109579992825288,2.268006346717715,171.4458933368324,-0.9888758401384169,3.7066654024112484
1902,4,0,1,0.07950055923779253,0.4448685763357624,0.07681170646143048,0.24503478114396052,107.10272255118038,-0.29408574177784985,1.5339657588284887
1902,5,0,1,0.08459019102605009,0.8759080513016406,0.2504249852483263,0.798873430628902,173.0956229390767,-0.992748161283914,2.4290208124120087
1902,6,1,1,0.18240557792193812,0.12606947110490996,0.04225926664789298,0.09503195993910782,14.664613036475384,0.9674242940167198,2.6705648193265388
1902,7,0,1,0.1860034025475452,0.7931031124482106,0.07913275211001902,0.1779524616706908,156.27714648892967,-0.9155021959911797,3.5438789449278083
1902,8,0,1,0.16181789195841828,0.8358907303816661,0.03698795231720409,0.08317791295636283,157.40096287147296,-0.9232166751721456,3.1883853074570183
1902,9,1,1,0.15768146027469482,0.2910394771522449,0.12401127643762921,0.25908897238583734,37.26977172750119,0.795793079239401,2.832436103995332
1902,10,0,1,0.15306266518099093,0.16650712803022194,0.07971306769372793,0.16653950663009148,16.256430889614695,0.9600184402748754,2.4558881803301924
1902,11,0,1,0.12766139246953206,0.6799429940787349,0.15283750928865175,0.31931381049467306,74.10642094566828,0.2738514378523418,2.651691002863554
1902,12,1,1,0.2280348422522222,0.3917526577748612,0.12923307839654896,0.27241123815954554,40.429819543451224,0.7612008909205046,2.9471651828683303
1902,13,0,1,0.15674853711620518,0.3519861870363643,0.05373696578277071,0.11327249621728898,45.82707507329549,0.6968262495121031,2.2267522790670915
1902,14,0,1,0.016799666264826537,0.6058636224460192,0.10536472254332618,0.22209897715421859,90.95254885163675,-0.016624347909659727,1.5296045547576425
1903,0,0,1,0.15999429102536822,0.7329888132970113,0.25199524632131387,0.4766154773063621,64.77855373222178,0.426117945720725,3.042823070308215
1903,1,0,1,0.08957454652072892,0.24453725621009345,0.162488794947864,0.3073259344831597,23.96910374662486,0.9137646540267015,1.6658834298373941
1903,2,0,1,0.13923780116102413,0.6784301615399531,0.32923558341772086,0.6227052971340252,52.25501284115508,0.6121480997995907,2.8611205488449913
1903,3,1,1,0.10331095841445055,0.932240622321787,0.5496024283358496,0.6014068251013126,81.46969702501947,0.1483324677554461,2.8449391333660072
1903,4,0,1,0.19914632698975315,0.6733282234750214,0.654516461902978,0.7162098401229687,18.68348669662064,0.9473026427598608,3.5929728915210606
1903,5,0,1,0.18383238641816457,1.4519016232825879,0.3664939862803419,0.4010389571512149,166.61612013420103,-0.9728410418449804,4.349486623101133
1903,6,1,1,0.1265920205606185,0.8539112990242786,0.30277669830412507,0.5227177066796548,172.0882910645435,-0.9904813544599276,3.048015892908926
1903,7,0,1,0.05455832779814739,0.38264841513202114,0.21500295685137938,0.3711839555823792,40.31064839946361,0.7625481108833984,1.2154422833733807
1903,8,0,1,0.06711267245167735,1.26915146999824,0.11485033970793612,0.19827914935253702,170.68537536503865,-0.986814435202365,3.371321360081667
1903,9,1,1,0.10337998654407636,0.19682735235525106,0.027955007532831866,0.05510343478429079,22.786403331345554,0.9219550856504904,1.3849192693009922
1903,10,0,1,0.07964205971288285,0.37680717223579946,0.2789481346756527,0.5498478342117012,43.6926078771133,0.7230562753875535,1.387482941121578
1903,11,0,1,0.055568276369810626,0.16235993873630475,0.08027741060604765,0.1582385930244094,17.43930211294652,0.9540349766210283,1.023364166427265
1903,12,1,1,0.09163460650173805,0.788388968380826,0.3594808807673414,0.6117718516396312,146.76188555132805,-0.8363998768996938,2.3057729804692078
1903,13,0,1,0.022002100573719773,1.326371072530247,0.42963196373397317,0.7311563869991001,108.49381265049205,-0.31720224544312364,3.3440640215454187
1903,14,0,1,0.10989827293718592,1.0539677349182877,0.012878357549842678,0.021916649996870284,130.12179487237384,-0.6444145533505686,3.0405658656105694
1904,0,0,1,0.0737862980954396,0.6628718119189619,0.018476926321971066,0.03376661747265955,76.04240174901942,0.24120376194063364,1.9389600032087446
1904,1,0,1,0.1394628094316322,0.4569008077850053,0.45689670091165646,0.8349795769796761,0.49933686406602246,0.9999620239972928,2.301781561509983
1904,2,0,1,0.13451979711512785,0.7918532408074586,0.13257613599320367,0.24228313692860162,110.06813775882934,-0.34313741020720595,2.82827987973515
1904,3,1,1,0.1748179918155036,0.6758521546416565,0.43750966841958305,0.4372874365232981,40.14175770299638,0.7644517544513865,2.724248757564657
1904,4,0,1,0.05270220274668484,1.931165482473954,0.06984701536841087,0.0698115367589181,179.76916084132185,-0.9999918839798303,4.889423401932547
1904,5,0,1,0.17596462201478563,1.361362301686564,0.2883488648413448,0.28820239878664755,71.72181223550899,0.3136309913803075,4.529589689564359
1904,6,1,1,0.10230322192188096,0.8468398007096005,0.8068080854495976,0.8834096538395328,48.72757317389413,0.6596400511912727,2.611783820084131
1904,7,0,1,0.09891753062280541,0.8204973463711283,0.26516166869349667,0.29033717209403015,60.61163223311911,0.4907268690030544,2.683115441941875
1904,8,0,1,0.1298698914042405,0.7513433867241446,0.6533849810631818,0.7154199497434685,44.75342789436773,0.7101432545289965,2.848526674088774
1904,9,1,1,0.1674314479206107,0.7227607401080157,0.3633420595252549,0.9372505516722486,70.75567405699698,0.3295971495886467,2.743415846240821
1904,10,0,1,0.08747756937623091,0.8534320903597302,0.12695789253597456,0.3274912763305275,141.72038545060406,-0.7849968340416569,2.635084240034962
1904,11,0,1,0.10090285062040459,0.886868659266269,0.37487801755493166,0.9670078636705061,95.31565723653773,-0.09264268601042282,2.737487897313716
1904,12,1,1,0.22419095403610798,0.5968379205210987,0.5174574987682363,0.5588296769516365,27.98377740891301,0.8830804825301053,3.1812433311686577
1904,13,0,1,0.13699030323951092,1.2466172899722678,0.5950597702896554,0.6426364677088638,163.35604949003064,-0.9581031463926083,3.874611946044256
1904,14,0,1,0.11119037041590143,1.6123121733941945,0.17682567295781038,0.19096338140038682,148.34287187414373,-0.8512040581883272,4.433488910333064
1905,0,0,1,0.14186081909352755,0.7451297865455727,0.14831792985130843,0.4672792516515294,143.47097665100463,-0.8035554482298488,2.954483120425299
1905,1,0,1,0.15797274667229705,1.0521354621501418,0.4377510859755414,1.379145461842426,155.4293135893629,-0.9094489670567885,3.3034977075772014
1905,2,0,1,0.06746963852709432,0.4024398269999498,0.07463752679379965,0.23514734665115744,90.84509655785156,-0.014749182627189673,1.5353215590405402
1905,3,1,1,0.13075489432257967,0.7262237804511492,0.5519160790150227,1.9644191970467508,58.40204805517691,0.523955460395356,2.433141853793881
1905,4,0,1,0.07293326636379732,0.18534085667677197,0.1167161309140061,0.41542440398127,39.159219429741995,0.7753941425310417,1.0034360762706045
1905,5,0,1,0.04324184678167635,0.08509842817007014,0.08237619765635468,0.29319925656932355,5.181078729937335,0.9959142746749485,0.6331251276718461
1905,6,1,1,0.1804224325826265,0.7542783793576664,0.220922481702017,0.38074928293299365,63.86130421519536,0.44054556932904926,2.8955516400948595
1905,7,0,1,0.03438827399809236,1.8257886097050042,0.6674771285062481,1.1503647618612067,174.02864928716562,-0.9945740378197521,4.606204377662266
1905,8,0,1,0.14438373691566453,1.1897127738971744,0.12107957995950469,0.20867483875901335,136.15040091905163,-0.7211607920461943,3.495382115096568
1905,9,1,1,0.1400173618032556,0.7176430419758978,0.08123266882817326,0.1578479976897377,98.03385014783332,-0.13975812357824588,2.5008824653482096
1905,10,0,1,0.008831380928155474,0.84947473025735,0.21840206172109944,0.4243899484197374,83.87025794975494,0.1067802145445575,2.1205740041482515
1905,11,0,1,0.07514591867713132,1.043382283829335,0.024323540136589217,0.04726450777344129,164.04287745551596,-0.9614677007302256,2.8656402474035563
1905,12,1,1,0.25227748193173766,0.7517687632724187,0.11453167393175462,0.2601757556513381,157.71031816095345,-0.9252780380796464,3.746967160356529
1905,13,0,1,0.1431753373879424,1.0640949789394891,0.21625193785564834,0.49124848534201077,151.42790666811084,-0.878216024484699,3.350672330913272
1905,14,0,1,0.11275829090347356,0.4594627862525084,0.41247810337752266,0.9370054461949453,19.015824746992998,0.9454286195861482,1.9223345217418653
1906,0,0,1,0.05759607567863539,0.7168594207409381,0.6601743409340632,2.930229066118922,36.45123414972097,0.8043628377299906,1.9698702710324691
1906,1,0,1,0.0472856846701144,0.4052683287014018,0.2659102634975361,1.180260932252204,54.73130828458022,0.5774115739094815,1.165459197235637
1906,2,0,1,0.09355024421668642,0.20564954740638877,0.1415034300169689,0.6280726739615289,65.78125970907941,0.41022134795556287,1.2546359064523132
1906,3,1,1,0.07701285426691604,0.7026526629181222,0.48047286287928875,0.8058880070702481,154.8053949025,-0.904867139326949,2.086210268988742
1906,4,0,1,0.06043363710958611,1.1611667792437326,0.029339330510731565,0.04921030181054996,143.75254684332089,-0.8064708876585513,3.0372089718680773
1906,5,0,1,0.03506476091992515,0.4758192377480802,0.31500567504579086,0.5283530357098414,51.63175916357368,0.6207132820476494,1.2633315114767547
1906,6,1,1,0.13937632803806238,0.3021349891591471,0.30190483591820316,0.4840477065341658,1.5079600098415071,0.9996536786073009,2.2704342460724956
1906,7,0,1,0.18054713121819174,0.3732795581086871,0.3239289806583489,0.5193592864809422,24.771115068066877,0.9079888245504918,2.5041418374303306
1906,8,0,1,0.07886033249102685,0.37057235303127184,0.02142733467593172,0.03435470709000123,35.1319824310771,0.8178286227811618,1.4876397068076017
1906,9,1,1,0.26233598054815127,1.0214041192848902,0.11974412761047648,0.1686320608148781,103.13528887888658,-0.22725114314850714,4.187331185913406
1906,10,0,1,0.20143449239688085,0.21717448851827933,0.13989225203522637,0.197006059699838,12.274554504250391,0.9771400865107616,3.096653811173996
1906,11,0,1,0.15857250076959917,1.5338099604600712,0.13863031944955295,0.19522891791611902,159.36576354247916,-0.9358491295658135,4.674649285802769
1906,12,1,1,0.1139518010050864,0.8972052637545406,0.15118967569362712,0.35940431489259095,128.72700653444292,-0.6256104450372003,2.6506899157552524
1906,13,0,1,0.10257424857181292,0.08641931759303416,0.07691487624145815,0.1828401196959172,5.939181196867858,0.9946322908021992,1.3432713279407533
1906,14,0,1,0.14647629671033174,0.5202884603697521,0.21478247307939893,0.5105755219983686,107.24447469138047,-0.2964494764131456,2.338783589811735
1907,0,0,1,0.10135133815047709,0.4200107166462517,0.41703681634311357,2.000201684201166,7.921930877487672,0.9904567815780508,1.7820018529198307
1907,1,0,1,0.12175600395968468,0.4039162063338535,0.06469776883855738,0.3103049446082246,113.2893952462594,-0.39537550250509274,2.3564396021456884
1907,2,0,1,0.14042940147678815,0.619919258260775,0.42130915233510163,2.0206927615155896,77.72674450855682,0.21257429801310418,2.3059447694612296
1907,3,1,1,0.057054256623882166,0.9990797028598443,0.8149310339380452,7.041648093156683,123.41811579853534,-0.5507446750386167,2.600429089286097
1907,4,0,1,0.1335575829351689,0.3120987658622056,0.08327693805402746,0.7195785503692709,164.59976135187262,-0.9640942981325812,2.4502988892744306
1907,5,0,1,0.05664891288438435,0.6798923068194818,0.5399881014770289,4.665923896306168,97.15109803501849,-0.12448641782198548,1.9495979838796993
1907,6,1,1,0.21190115639806587,0.4013362314103365,0.026822420032660665,0.03624552382143705,31.995568756191748,0.8480890774670602,3.0577134361940543
1907,7,0,1,0.05888736897699143,1.5254919175068253,0.13298750467626608,0.17970793697316245,141.94061868971335,-0.7873722593399991,3.8996262646558613
1907,8,0,1,0.01836323272711282,0.77256691184081,0.6125761065371496,0.8277829455693958,100.0721190531852,-0.17488763200209906,1.959045197645009
1907,9,1,1,0.06209803131610718,0.37674097187389904,0.11409030928427893,0.19919028949452516,41.00540807670582,0.7546476522727147,1.4305177418209225
1907,10,0,1,0.06411682123296408,0.9550617363879412,0.14394875788248757,0.2513201597477046,144.5540048828688,-0.8146625057656134,2.6108695657690313
1907,11,0,1,0.19094794719161928,1.5333949335426795,0.38915222690496765,0.6794209361068045,175.12704257870172,-0.9963855004663044,4.4905332785333085
1907,12,1,1,0.04389475403110506,0.10329218633977504,0.06806201007676366,0.24184588610160349,18.243949131325884,0.9497321933778866,0.8079850834235522
1907,13,0,1,0.11275003094994923,0.34965456214544577,0.19564526307120084,0.6951896065906751,137.67724074306835,-0.7393636999319542,1.6538035922693368
1907,14,0,1,0.07922788900633149,0.39583613024777237,0.3014967738685393,1.0713135617178176,36.918089385576636,0.7994950543584297,1.5747607275032367
1908,0,0,1,0.23654979234476314,0.26089430206116226,0.09776317360468786,0.4739857142020818,107.89547718664979,-0.30728149989806175,3.4399410000711135
1908,1,0,1,0.17123510011654736,0.8542390254600695,0.5899701923288153,2.8603556191787143,99.3218441868135,-0.1619800510343748,3.6106454130298484
1908,2,0,1,0.22037193174257244,0.3330855088248611,0.045247905298182706,0.21937565975127965,129.75979231153258,-0.6395703939205925,3.651534026173693
1908,3,1,1,0.02023099752715755,0.23758728726606343,0.039251336806810394,0.1446614944749841,55.665074211494,0.564029508950217,0.6632810841442962
1908,4,0,1,0.21423200080949964,0.7626816077639272,0.2626080983812592,0.9678467808636569,140.3110549768771,-0.7695227882570879,3.680032710749007
1908,5,0,1,0.18301797320861637,0.6477418654365029,0.21681384185304842,0.79907124029169,113.98041022398034,-0.4064242725515538,3.551251843520584
1908,6,1,1,0.13135478105371667,0.9034187856981617,0.29108579159273174,0.48577858523209994,168.74014778157093,-0.9807517194104459,2.999586772450675
1908,7,0,1,0.11763347959507044,0.5042418645415228,0.3971071974577449,0.6627124309674628,53.03570134019064,0.6013172718284263,2.395690279230155
1908,8,0,1,0.14014473633880942,0.9602521428947026,0.10933494357703849,0.18246364385107772,123.38400871701225,-0.5502477121583412,3.1433989165592973
1908,9,1,1,0.14116085770207462,0.5463875816150444,0.5011847060068026,7.955773974906269,70.4986984995975,0.333828271689558,2.8068472171995493
1908,10,0,1,0.17945621007877322,0.36234870161364374,0.23648685679964015,3.7539772426902944,175.9367256994891,-0.997486406767823,3.2493025006824836
1908,11,0,1,0.17440032612112905,0.09009045788765335,0.04695025588428692,0.7452853596740238,55.0249642614096,0.573219470362786,3.0487773901165776
1908,12,1,1,0.18464448334079453,0.25046898411949303,0.025872118384893006,0.15100609252166988,85.32367206667085,0.08152673542639408,2.583887853733115
1908,13,0,1,0.06982191713759953,0.38715472190133915,0.044808234436037764,0.26152927620074257,175.33489031842768,-0.9966870985591336,1.4870922096732706
1908,14,0,1,0.11240290758867948,0.6231903804574469,0.34092742415095534,1.9898686836782058,123.39031374549319,-0.5503395953161756,2.2325823624156866
1909,0,0,1,0.10497508399856179,0.7576141999496623,0.17755368272527505,0.31028382672340293,68.41748095001967,0.36784086062480237,2.4787692708495266
1909,1,0,1,0.03880765883985095,0.4146298093415803,0.3841757242581011,0.6713660456228299,27.50536901242406,0.8869675602322497,1.2430359846784236
1909,2,0,1,0.10845499155993356,1.0558712051351007,0.13017847333358,0.22749330930776446,111.45535392790556,-0.3657761146636691,3.2377036551226834
1909,3,1,1,0.08989679639665349,0.41569750576432113,0.14374711800321138,1.0476489015286758,166.73180545311035,-0.9733064257107537,1.834180752054651
1909,4,0,1,0.08003332840560287,0.7509498288110307,0.5385361188403286,3.9249258084185192,118.49457334991592,-0.47707552279228926,2.3246316616015408
1909,5,0,1,0.08907465462028712,0.6860008872295027,0.43396669739499383,3.162809384573092,143.21296800493664,-0.800866930074849,2.2995258703796644
1909,6,1,1,0.14662243484362938,0.6650695388893353,0.18380357389740154,0.22761702435669026,53.52805752699298,0.5944290697762273,2.941335164448589
1909,7,0,1,0.17026192026735143,0.6418415654919948,0.35626633964864407,0.44118992024899206,52.49113405327019,0.6088841851855245,3.0770060534201673
1909,8,0,1,0.01246899276392706,1.0146976484082262,0.30612335112326994,0.37909429501991876,98.96205481281694,-0.15578031595398986,2.543905395946141
1909,9,1,1,0.09140228184866392,0.5011386264403648,0.47447901982486446,1.8351612861180993,21.34877152687578,0.9313816820140536,1.9991381461323954
1909,10,0,1,0.10266784160193207,0.6817140692346993,0.1881452787007583,0.7276969417214221,149.17299629827903,-0.8587184739434549,2.1129043223639283
1909,11,0,1,0.015683878552886728,0.13737436353860422,0.10504870248226389,0.406301024697671,16.600512566979592,0.9583200186639559,0.396811459738734
1909,12,1,1,0.17223642751719087,0.49257373045697433,0.13166217904830418,0.4247193943726694,79.79086623533698,0.17724163288970912,2.4398422346898494
1909,13,0,1,0.12481683999683636,0.08660818739362157,0.030307892198632724,0.09776801289755989,15.837276227507944,0.962040646305963,1.570956696435331
1909,14,0,1,0.024302223840012935,0.7521533366888857,0.18571745253057254,0.5990923478053715,136.76177357944988,-0.7285117511982784,1.9048905031315408
1910,0,0,1,0.163569754913123,0.3241952524896498,0.1413622149635187,0.3480231987921751,52.81820338479819,0.6043460196292997,2.3963447191054086
1910,1,0,1,0.1090310440989507,0.39983749145497144,0.23370618243987668,0.5753671390280894,75.59129428166578,0.24883705415939875,2.096631589661023
1910,2,0,1,0.15741045767437603,1.3021902801841703,0.4923282002488708,1.2120752009327571,172.3220425943091,-0.9910346729864218,4.091872321466851
1910,3,1,1,0.13897286090307645,0.34173616493856657,0.3395457272150088,3.2412244393180023,10.273031237705954,0.9839690900150172,2.577791900997008
1910,4,0,1,0.09026993798225878,0.7321230530018796,0.715114726299147,6.8263186428768705,31.051558933580786,0.8567034847750442,2.157422791345907
1910,5,0,1,0.20860750685600316,0.8871135710786863,0.8503758968803706,8.117490277915618,47.07583765736135,0.6810297308684798,3.537491468587904
1910,6,1,1,0.21755352122710558,1.3890074756164816,0.6692026116607646,1.850171843061336,170.61280336123232,-0.9866086339261818,4.469731298926535
1910,7,0,1,0.15295301571282832,0.8055192325011101,0.08958976840606309,0.2476924985691928,164.36269289024727,-0.962987260359063,3.025448806935912
1910,8,0,1,0.06399418828405935,0.3921619307378631,0.012130565756080791,0.033537871507414205,64.41535918873137,0.4318439804650266,1.4058457530373398
1910,9,1,1,0.1935961563862246,1.5103317912553966,0.17529364294816951,0.20793672629501786,177.33426795748306,-0.9989178701390166,4.7534033190913405
1910,10,0,1,0.2361529858144674,1.1890169146409086,0.20062218740380566,0.23798193801715695,105.55362542378938,-0.26814015938502667,4.35537542177247
1910,11,0,1,0.25050200152490043,1.2243775887052493,0.25266735962514064,0.2997189328627981,116.2300565322365,-0.44197648070614093,4.521947388932794
1910,12,1,1,0.16402422363584823,0.6385643948292012,0.4817503689310842,5.612915842155194,143.43319094261284,-0.8031627283091618,2.56096492698148
1910,13,0,1,0.017184841939902846,0.5921576721475854,0.5400277602517378,6.2919108447100704,63.21598755983188,0.45062845995751544,1.50270336536815
1910,14,0,1,0.12866209728764572,0.4095522469719844,0.35448580939955565,4.130145286266724,63.68160997765312,0.443358910054355,1.9355279145495052
1911,0,0,1,0.08198636004516152,0.49471941917783835,0.2623957819084264,0.539850885267735,78.99017700915314,0.19097728620360296,1.7552925755482434
1911,1,0,1,0.19860321378050225,0.9781051856529979,0.0063092104098008694,0.01298051668475403,177.1213578473995,-0.99873814706102,3.586579548790049
1911,2,0,1,0.08295230505362022,0.8921767707134554,0.06489090099958283,0.13350599653568887,159.05302229107082,-0.9339116652539017,2.627007919771363
1911,3,1,1,0.1484664433161217,0.32965124529432865,0.2983813729329174,1.1237780719313044,20.865732475883576,0.9344176654883777,2.0595971269050373
1911,4,0,1,0.05037628871141779,0.7182959426868311,0.49978529205575656,1.8823150599696201,69.81395165731642,0.3450696635014456,1.9821309117542227
1911,5,0,1,0.09119303165349396,0.8620672497943633,0.5720253037533389,2.154388816665067,86.28536763452387,0.06478715678512342,2.419051603444532
1911,6,1,1,0.24157546742803204,0.7487065863019324,0.5606284609597982,4.381643182588552,113.42521950361467,-0.39755181412162377,3.5172205604208027
1911,7,0,1,0.09855656450488484,0.8180498889575797,0.8126728522178912,6.351519251268728,15.512607228478599,0.9635716273779315,2.505853686015718
1911,8,0,1,0.12190632039387567,0.2217896800987692,0.08714072042310461,0.6810562969173465,75.86217343847844,0.24425526625501645,1.7017983963115193
1911,9,1,1,0.0470451107248829,0.4966035246661358,0.07240905771880984,0.2041806527606545,78.2822164226059,0.20309121869684293,1.4142610427806008
1911,10,0,1,0.1291981754900025,0.6181360153303761,0.005469972203248019,0.015424347867900598,119.72851039973972,-0.49589083841785675,2.7265691579242386
1911,11,0,1,0.11551229206929557,0.4368522472575202,0.19407833186666681,0.5472663467203354,110.18783155016492,-0.34509887452016325,2.192866489605245
1911,12,1,1,0.08004802782087528,0.4852431208358856,0.14096696600159342,0.24182736137333227,54.43775181924274,0.5815870969920176,1.797225796689649
1911,13,0,1,0.11248345393558962,0.6826095629590514,0.42170380679560227,0.7234284866237192,122.20182003369992,-0.532903155619064,2.192004929869647
1911,14,0,1,0.1997364170844852,1.5984599396046864,0.47126740909533305,0.8084543299419732,153.92696529071375,-0.898234526236705,5.053703932197981
1912,0,0,1,0.15162897869773148,0.8600026017898492,0.2936387137862541,0.46623637161283926,122.8898251235487,-0.5430253374130966,2.8327779570485756
1912,1,0,1,0.1226218327029246,0.6828509747531906,0.2549636211620933,0.4048284781359427,81.36638747344344,0.15011537087620108,2.622172107802922
1912,2,0,1,0.14042940147678815,0.619919258260775,0.42130915233510163,0.6689501121265096,77.72674450855682,0.21257429801310418,2.3059447694612296
1912,3,1,1,0.07583617820883241,0.7249979997688728,0.6130855249863407,0.6698576969483294,43.17566462377514,0.7292593110230421,2.182160664024994
1912,4,0,1,0.035178045697541266,0.9372691143936952,0.86089787881141,0.9406176575791139,112.35660018441232,-0.38036995151048597,2.413912427408761
1912,5,0,1,0.05099158606853214,0.7328259744532047,0.7320838369578297,0.7998753404080023,4.615288689449486,0.9967574428518258,2.043512806467884
1912,6,1,1,0.1481073739638549,0.35347721581679115,0.2048911847091791,0.5956029850081398,82.34650939071247,0.13318171867768544,2.0526161905699745
1912,7,0,1,0.13837704301175016,0.7171696220880832,0.7104082396328274,2.065102355185582,9.356945586692811,0.9866946129229957,2.4679371956066647
1912,8,0,1,0.05491762507884131,0.22065436043992795,0.12213264701030113,0.355030252909763,26.530580101935865,0.8946960879048937,0.8762104152627871
1912,9,1,1,0.08115544238313747,0.5569376634645865,0.4169998125745879,0.9724317409178393,35.69643057826705,0.8121198788606141,1.7180325080314307
1912,10,0,1,0.10768273214958043,0.7133441389714018,0.5762899743064316,1.3438918821769545,37.34848298276247,0.7949604162044754,2.3042327808854295
1912,11,0,1,0.1831446527867519,0.39113912713069765,0.38762139460586525,0.9039221030972542,5.069864763572445,0.9960876824037838,3.0502225811049715
1912,12,1,1,0.12973951159612582,0.3571011719453044,0.06834825355993773,0.1966147447597893,68.45079912555751,0.3673000571169093,1.8310459934300056
1912,13,0,1,0.01592604442628133,0.6205103263542028,0.05193969746821564,0.14941289394700366,149.29736555621795,-0.8598287960685904,1.5666326260685166
1912,14,0,1,0.2410175591628289,0.557324869068617,0.12922099670850726,0.3717249814315793,159.3257559503006,-0.9356028324904245,3.4558531037391775
1913,0,0,1,0.18697416689087581,0.4604042062122511,0.2087866487007824,0.44764579727781867,72.58198840543508,0.299340754018893,2.5797358782297137
1913,1,0,1,0.06148892976929456,1.01625217003285,0.08477917460925644,0.18176948309038968,174.08098387931693,-0.9946686461151069,2.7547611237112295
1913,2,0,1,0.167994458653627,1.3195352536826295,0.47619045945519867,1.02096881771595,136.2480967640026,-0.7223409911640679,3.9724317627742227
1913,3,1,1,0.17305508931618444,0.25049921462297947,0.2436930310144989,0.5745491758410344,12.03317654404068,0.9780270475898644,2.2008922006396854
1913,4,0,1,0.08369064126538557,0.8315730109445082,0.22331390498617493,0.5265018024090158,99.68602507692172,-0.1682489531794022,2.544203901574792
1913,5,0,1,0.04814379359446709,0.6598077087538001,0.18134095283890211,0.42754318646732326,162.55008772965928,-0.9539794620369796,1.8508000266661384
1913,6,1,1,0.16223933088822926,1.08194345376062,0.4324831525105986,0.539825690148891,131.68319205028797,-0.6650112966894165,3.376811833679208
1913,7,0,1,0.18036260131600956,1.2012336123054559,0.3624317143809825,0.45238744957299803,149.97587411307393,-0.8658147889343744,4.000535454151068
1913,8,0,1,0.09729696481127609,0.6800719443402033,0.6799191797737363,0.848675464780863,2.6501495385725304,0.9989304820675841,2.137595407736887
1913,9,1,1,0.2763840599492137,0.9732634021199488,0.9179835274135382,10.536018193790397,66.22883078995729,0.4030848447045295,4.262694672128936
1913,10,0,1,0.046906441076377904,1.03304348508171,0.9765934876479194,11.208705218040878,67.1710948157983,0.3879806084458515,2.717376068114708
1913,11,0,1,0.22095488144604133,0.5289456497166433,0.3732226227778686,4.283606651419094,138.70402837916257,-0.751310535360627,3.0073057498814113
1913,12,1,1,0.0893226548197881,0.8536256805391562,0.26699024981589187,0.4700536841930649,157.2949883634258,-0.9225043308957662,2.4137919413434874
1913,13,0,1,0.08324096606731442,0.37782202351131994,0.27905690521589177,0.49129781513256293,21.159614984104774,0.9325784612170528,1.606975864940064
1913,14,0,1,0.13895242490160709,1.0264277588781119,0.09997813694225538,0.17601800680314075,164.32013557950592,-0.9627867846751135,3.154692165893443
1914,0,0,1,0.21014975951058595,0.3269151616297801,0.07470079045758848,0.16082594403570605,37.082319045014415,0.797770035329378,3.4522446471143575
1914,1,0,1,0.1720079873676758,0.997608486042714,0.07731467308500783,0.16645346335080513,164.90132671354894,-0.9654786627376633,3.828026236696397
1914,2,0,1,0.1260695821492013,0.5397352841012083,0.25398170326572306,0.5468060906088718,99.1987003176513,-0.15985879571205824,2.587666309896399
1914,3,1,1,0.0964031182438565,0.46083335225238475,0.10253999034011502,0.5383986545513263,143.96546793135343,-0.8086625902909923,1.8070684021040195
1914,4,0,1,0.056659473436425724,0.6408793874825015,0.2898153738814522,1.5217107671700256,141.81640436252536,-0.7860339175561307,1.7647308114828388
1914,5,0,1,0.01957072730748453,0.04151429072333241,0.032241000628462024,0.16928528374321034,7.280795644406936,0.9919369762903937,0.3561059116455308
1914,6,1,1,0.0720306377176694,1.045484822866698,0.28549019588108826,0.5636138171086766,105.10988648269718,-0.26067109868282967,2.7734274449942027
1914,7,0,1,0.1758863324893763,0.4237929122860884,0.06255241583454269,0.1234907760985261,52.45408402809858,0.6093970148404788,3.14364749350721
1914,8,0,1,0.2749906159286084,0.6777013838708241,0.20293489346750054,0.4006334073181296,111.06098911668539,-0.35936150618386237,4.550593431565159
1914,9,1,1,0.06512231701126392,0.5237324695149318,0.09558580844261899,0.17193654040561632,61.18643714077059,0.48196109689594757,1.6946720524685561
1914,10,0,1,0.0475463275486551,1.0927245374432322,0.02962679235602328,0.0532916785870795,146.36903500954782,-0.8326220435839762,2.8600122543574167
1914,11,0,1,0.2158559957892994,0.9481514326437328,0.05211612189062964,0.0937447288800349,126.86734227275083,-0.599964319663998,4.0413101685257615
1914,12,1,1,0.10397831244959631,0.758037887423373,0.278020196811133,0.35818035042091567,45.88361178976931,0.69611817251419,2.3434859251034235
1914,13,0,1,0.04031021986907048,0.28195520025348164,0.28048620899492677,0.3613573753934342,2.6552548212980374,0.9989263581700919,0.8926231893719937
1914,14,0,1,0.16152986999158678,0.8180376023477615,0.06835155730288989,0.0880590152347667,66.71687646651796,0.3952749571121197,3.3890275812987856
1915,0,0,1,0.2424238903132694,0.524592450113332,0.13154448463974344,0.4199476231101191,85.72827262643719,0.07448665629541505,3.5614890741363685
1915,1,0,1,0.08666222154063828,0.5207688796355385,0.09102727634447452,0.2905989441042718,152.69638042817087,-0.8885882564089524,1.9214651422234192
1915,2,0,1,0.16330600527704525,0.35632326640424694,0.07350848484022832,0.23467128683974836,79.01267292814177,0.190591870167917,2.995182214267041
1915,3,1,1,0.02609179989992685,0.7090593353095288,0.5039070843516182,0.7210524690347859,85.02523142801576,0.0867170385635404,1.8120817714304658
1915,4,0,1,0.08959073320258286,0.6503108888988804,0.298910861186628,0.42771856394370245,66.2159266604306,0.4032909469891946,1.9695605594074397
1915,5,0,1,0.04666264749573321,0.865468454808784,0.5083957459624724,0.7274754002411065,147.44573264852434,-0.8428821675149595,2.3073063475868536
1915,6,1,1,0.026836170287446923,0.7961487044984022,0.7450583468773604,0.8534384486100052,49.64385284435834,0.6475368477453461,2.0475553090261336
1915,7,0,1,0.13556696778098115,0.7655952666096552,0.1716972772039933,0.19667326525724835,56.94794098678273,0.5454008271678338,2.54449386731645
1915,8,0,1,0.10832816020845044,1.4302213080185777,0.21055077282388046,0.24117859448936316,136.89940610779092,-0.7301551941930116,4.020447931689647
1915,9,1,1,0.07850545560594388,0.45364143907241095,0.3307160668894107,4.145645948193782,118.17559176034796,-0.47217528307632106,1.7236431120930655
1915,10,0,1,0.15076639468731887,0.22161306409691395,0.08077966860328073,1.0126024689136444,131.4911620131159,-0.6625045124374586,1.918093729939676
1915,11,0,1,0.13125169072878584,0.5910206198182597,0.4459328890072114,5.58993063707812,142.533867071191,-0.7937130356254648,2.343709067265371
1915,12,1,1,0.14549564881516866,1.09445001884163,0.26753543724366563,0.6076005050172423,143.7798230580041,-0.8067522779214253,3.544661375707515
1915,13,0,1,0.16624245482094965,0.7000422009777306,0.07127507030663499,0.16187301824246925,119.4919907880268,-0.49230189077716874,2.6896950087204354
1915,14,0,1,0.1528278353796872,0.34321552868220256,0.13930547156100515,0.316377059219417,51.0367117937374,0.6288223120951169,2.052185481476937
1916,0,0,1,0.16048952445881912,0.6401445430341421,0.5961942994490934,0.8787864558960135,59.134619812337014,0.513022690033815,3.2320975691056875
1916,1,0,1,0.10954545092856494,1.1718589760912814,0.3552954858180494,0.5237031972066949,83.63079557137497,0.11093478165989129,3.2433407343538634
1916,2,0,1,0.00597610441753175,1.4397144862529263,0.10228428701631231,0.1507663628517983,161.23299090582665,-0.9468346637414877,3.598970972559191
1916,3,1,1,0.16957257276626875,1.0922961286159842,0.020717305146101705,0.037848998820396815,156.60611007579013,-0.9177969726898247,3.4680238231376768
1916,4,0,1,0.11053296246325703,0.7026726120778797,0.35599430203329957,0.6503755108449372,138.75071740561577,-0.7518480631483779,2.2350451763128216
1916,5,0,1,0.133270884753514,0.25520711077584857,0.12322080689461284,0.22511538744604104,26.819671383200703,0.8924309658792744,2.3018598418878473
1916,6,1,1,0.1423150334054681,0.26757720447777783,0.19435990875205186,0.603969818051393,54.0088628141667,0.5876601022339105,1.9567209088845472
1916,7,0,1,0.11003676964087658,0.5473730457371968,0.45563019835559304,1.4158624058144011,35.30405155971517,0.8160967259606567,2.3587464630329675
1916,8,0,1,0.06618562330867013,0.6574969242106503,0.10646658877295634,0.33084295348063175,121.81942964195709,-0.5272439733440653,2.0079251640008633
1916,9,1,1,0.0672670369234193,0.3944202785248618,0.2995285997536323,1.3159135282194676,43.48107306249082,0.7256017206755979,1.2835838729543763
1916,10,0,1,0.11343513019890285,0.9393715688370811,0.5349257556182034,2.3500795549740445,135.86201716733774,-0.7176648016683151,2.91997030961185
1916,11,0,1,0.1485877831583164,0.44677064782756115,0.01657289061033934,0.07280937771479856,142.47317060624442,-0.7930681939307408,2.3922608222939283
1916,12,1,1,0.15781925774189032,0.1182490964095807,0.11266966637587894,0.6614502013751059,20.865487610172817,0.9344191876875017,2.3610428521583042
1916,13,0,1,0.0672536244490071,0.5573590668668831,0.41719035716597086,2.449200877533273,71.4866870804876,0.31752499489643865,1.8176920719156986
1916,14,0,1,0.19604311668639143,0.6312460781408072,0.6306675449371486,3.702462144582403,4.192045177008019,0.997324635846353,3.6015391149093077
1917,0,0,1,0.15746292130469602,0.7256532316487744,0.19923749443452554,0.3080761247975782,80.86338488129093,0.15878904603199914,2.787017700051168
1917,1,0,1,0.12143482151983191,0.9800146495573665,0.22043392821600105,0.3408516583258389,130.82736414361108,-0.653782066056594,2.884781692353654
1917,2,0,1,0.04296559640078772,0.5168136028802661,0.5109416134928048,0.7900566744700446,5.145880104011333,0.9959695631830133,1.477688085468376
1917,3,1,1,0.11890119286527133,0.5902226024628192,0.4116603306731954,0.6358077150963017,29.59270180610012,0.8695578395377909,2.206148434547422
1917,4,0,1,0.1561934539410791,0.5503790795332997,0.5225885456642481,0.8071358943207492,35.35388784798062,0.8155937423223523,2.4464109843587147
1917,5,0,1,0.14159751008055962,0.9887211415798344,0.1280332650432432,0.19774685982091444,115.40479478038802,-0.42901072724832456,3.0376046619306294
1917,6,1,1,0.11581151292295724,1.2511987455736004,0.11208641993620316,0.1902271754301792,151.52495539900005,-0.8790248576452234,3.4394519921151474
1917,7,0,1,0.09996493795438663,1.0698043870591614,0.10658048438663281,0.1808827912640017,172.85350068244375,-0.992231300322206,2.957759429255129
1917,8,0,1,0.1366431343046332,0.4481978191115644,0.18333063897140334,0.3111391160605333,49.435960446507316,0.6502975490436893,2.1206722267202753
1917,9,1,1,0.11371625925427328,0.08949130676825809,0.08840744935021655,0.25051944542773985,2.0161596939578623,0.9993809442208501,1.6417847528000005
1917,10,0,1,0.10237800658690492,0.6555030623454935,0.23172408429966385,0.6566345881220748,84.90650578411615,0.08878119846692102,2.3706958297577834
1917,11,0,1,0.061071871332671224,0.7268539582466371,0.4929249369241322,1.3967972466500616,58.532105972766544,0.522020701585988,2.0127383552597116
1917,12,1,1,0.10908008122350372,1.2324517006836806,0.35142360577252696,0.6616380202471344,119.23630808227759,-0.48841272800956376,3.4192703075298208
1917,13,0,1,0.1674941653747402,1.027666556696538,0.010998950652416295,0.020708124937888164,155.6628140525899,-0.9111360047979336,3.4870552300091475
1917,14,0,1,0.18601398776726147,0.7006270056295021,0.18738927967943264,0.352804620936278,104.3657478130224,-0.24811081073054939,2.86958010018995
1918,0,0,1,0.03208700910629048,0.9052922045826662,0.35838566734419397,0.470202558176436,97.05013639323852,-0.1227378193197185,2.29730640423018
1918,1,0,1,0.1941988651218185,0.63750871933924,0.6180807567270287,0.8109229231356552,27.25699939061355,0.8889611998703939,3.3321929938163577
1918,2,0,1,0.11667683171043446,1.0398933353483881,0.21499914852449853,0.28207922038602273,103.94475381767575,-0.24098619718821374,3.2421320708407078
1918,3,1,1,0.17429650148332035,0.7109648627219909,0.6287913342532081,3.0121704596165912,46.75206104031914,0.6851567889665338,2.7696350343229845
1918,4,0,1,0.17614807445635372,0.6922617515372128,0.31453847555539727,1.5067693412251715,137.7892836673956,-0.7406789478763274,3.125003329839527
1918,5,0,1,0.06400431528901793,0.9736858780781094,0.6889546890237126,3.3003778030055986,105.25496015466511,-0.26311473610487923,2.5789044088053164
1918,6,1,1,0.08018563161301173,1.1263783968818495,0.38278091087215477,0.9757569374071822,147.7156038358213,-0.8454073264906256,3.0011684869362028
1918,7,0,1,0.12775502015328055,0.7177868144014375,0.028180206465008573,0.07183490914723956,124.01142774564009,-0.5593582453727706,2.5322840070118455
1918,8,0,1,0.0564670656801028,0.8002805658401734,0.022551069308854532,0.057485526835517275,165.05094133167705,-0.9661555589328926,2.169655733408272
1918,9,1,1,0.12099586158874252,0.8777839992220954,0.09200427114586496,0.12250737300283311,66.53558471293432,0.39817943318647014,3.048076057622468
1918,10,0,1,0.24489510118780605,0.5821885414704966,0.16066308847927568,0.21392933896419886,49.69447181930217,0.6468633625190854,3.3269293267522757
1918,11,0,1,0.04536394837313611,1.196293652860599,0.25967872644639056,0.3457726277862962,147.97733101018795,-0.8478383680186447,3.0319658347241294
1918,12,1,1,0.15625399159682504,0.7099846410222893,0.04221346893774658,0.09767320427494633,102.99782675969648,-0.22491409613185814,2.6556150149291025
1918,13,0,1,0.08933137538632017,0.7935910368473494,0.00976611738580846,0.022596768339600344,130.41522181158055,-0.6483221966265337,2.3608926060847555
1918,14,0,1,0.05759735320854361,0.47582608992439884,0.29444021348057514,0.6812735328730892,38.962844140842385,0.777553907305688,1.3962237789649545
1919,0,0,1,0.10659188861891228,0.6978853037160784,0.02368800471714061,0.06192971893062543,124.44450300783387,-0.5656077184063295,2.439418178108132
1919,1,0,1,0.0928246078252329,0.9517968064898036,0.25385395156487667,0.6636736212090352,136.76582925284697,-0.7285602393556972,2.696146265126143
1919,2,0,1,0.20172848692867948,0.39061195004898364,0.11767421024637809,0.3076464587440862,71.62629962303568,0.31521345537382006,2.64477684121475
1919,3,1,1,0.21267602025308302,0.7744764902866087,0.14594280851529806,0.3649130925350172,108.96130351936267,-0.32492949497608353,3.835095192656224
1919,4,0,1,0.03176886347457219,0.6733235023457551,0.07952069146298757,0.1988322805178851,138.09426401474724,-0.7442446845631154,1.7461228685836228
1919,5,0,1,0.18337708290142204,0.06619976573030384,0.06277713257633771,0.15696695042367145,3.278706007657711,0.9983631413526699,2.81798481276755
1919,6,1,1,0.13132646362146222,0.7935147891241349,0.6383190826972976,4.588423324606075,91.56532571124178,-0.027316689093595137,2.5655902213896904
1919,7,0,1,0.0944505236125955,0.27771388884544695,0.018746106779342325,0.13475247086210063,138.4141530131312,-0.7479620685302076,1.486687748420792
1919,8,0,1,0.2976163264419399,0.5682731016981737,0.4501088896628719,3.2355136857487015,74.57520887389094,0.2659732439474696,3.9462620969976276
1919,9,1,1,0.0994351163728817,0.44562165515973085,0.3783606457099907,1.4330132194623115,33.21495537546095,0.8366213597057476,1.9049928075576987
1919,10,0,1,0.13962981805837757,0.3336171855773892,0.26167569321766576,0.9910775125389258,32.249726629986064,0.8457303676795643,2.026834067754753
1919,11,0,1,0.10058997394823206,0.3412664779564058,0.136321885133876,0.5163091503142256,116.83218850798966,-0.4513789201591195,1.7337440695359978
1919,12,1,1,0.04352806138745913,0.14778331621917953,0.09048694949192332,0.4206819840155827,41.81295421383695,0.7453252818490473,0.8457079695616018
1919,13,0,1,0.0320277866352996,0.46636180245226094,0.21955652259217057,1.0207380627399822,84.56957560596621,0.09463694925200256,1.254638676329228
1919,14,0,1,0.0023164807342551624,0.32079615437632925,0.07888595649384905,0.36674792193941147,130.5456855507978,-0.6500541616066321,0.8000403529000599
1920,0,0,1,0.21133007942726573,1.3713980565570967,0.9746781098604287,4.897268178783673,172.8342192505613,-0.9921893782130621,4.743803720820311
1920,1,0,1,0.30070719143311764,0.23260724408292519,0.21559406620582325,1.0832519467535282,17.484780641312522,0.9537967929568114,4.345011818310757
1920,2,0,1,0.031370516221075555,0.605530855580074,0.20823850071024105,1.0462939228951365,173.9003135924095,-0.9943385257249577,1.576149716134098
1920,3,1,1,0.09250061887412227,1.5016502371819702,0.1713559534846486,0.2575502062590993,177.45257807641417,-0.9990117769924395,3.9194759802318733
1920,4,0,1,0.16284833593474088,0.6275477959905169,0.06036438665718802,0.09072845102901898,53.419626797089684,0.5959498330727949,2.5291680454222605
1920,5,0,1,0.06293692336766621,0.41457928188904436,0.38034771388721844,0.5716675153081617,21.837539519004526,0.9282423117860064,1.4120949147873358
1920,6,1,1,0.012851397741610439,0.6528563789325598,0.28629898268522685,0.5710116178124283,126.58953699824598,-0.5960782594508974,1.6449848924572843
1920,7,0,1,0.14900440620464192,1.0735977690161758,0.16111945498075575,0.32134616681739725,134.0969516930959,-0.6958745891396835,3.3669262052357416
1920,8,0,1,0.039517084035708853,0.4456756712167914,0.10744823216640048,0.21430110685331344,58.23626466240508,0.5264177608023937,1.2308180666269621
1920,9,1,1,0.22241937522480923,0.6064801991777207,0.2850684768691829,1.4462686385922052,120.50087777783185,-0.5075515631574743,3.7747249319444256
1920,10,0,1,0.012230207576131491,0.3775491387330825,0.018649673425022717,0.09461739891701322,132.2087815804331,-0.6718341226954762,0.9605069571478432
1920,11,0,1,0.028945672642994278,0.267486048571858,0.15138589734147587,0.7680423947772685,49.75855242481039,0.6460100462823597,0.8332468251080584
1920,12,1,1,0.16568543620538945,0.7207969918961087,0.3048424298732495,0.3391421513187077,53.09418374236705,0.600501400497579,3.409900747245251
1920,13,0,1,0.20337850499922613,1.3580319359397428,0.18703526654457103,0.20807976991512614,114.44711643081098,-0.4138531787941738,4.7771461992229645
1920,14,0,1,0.21708529831893247,0.7742645768798085,0.7742543880454944,0.8613705740991424,0.6800241549743975,0.9999295682757856,4.000073055225833
1921,0,0,1,0.21005776140135068,1.01415392395229,0.74030580604621,0.7521824988563542,90.04161656339662,-0.0007263459907683427,4.050021574704085
1921,1,0,1,0.17855385630255968,1.1578519387758808,0.6108877728569393,0.6206882179708901,108.4513449365708,-0.31649923412878334,3.698222343148388
1921,2,0,1,0.1356720577788021,0.991972848946682,0.7007984609776623,0.7120413392245661,83.31089468304114,0.11648188548919758,3.331880804446269
1921,3,1,1,0.12293629569993665,0.7077112748878857,0.3397226627164519,1.2653865812046858,100.38623780737593,-0.18028289053181124,2.4850960044805444
1921,4,0,1,0.12859513898012062,0.9399503459836079,0.7007109499144234,2.609982584720748,75.77369758197688,0.24575239727727044,2.8466144526524713
1921,5,0,1,0.1776491886851537,0.8857932300069129,0.7941336105354071,2.9579599029984527,43.10321891033879,0.7301238887490238,3.3808103560264704
1921,6,1,1,0.1004237556572941,0.41482563126243627,0.0499810355209081,0.12881399953999717,69.29722679043782,0.3535201203882696,1.7300347029517815
1921,7,0,1,0.07465369431206574,0.558094431724893,0.03327306702699612,0.08575326213313117,97.32134491769946,-0.12743411923087022,1.8622664359803116
1921,8,0,1,0.20051552717900367,0.6991984715922237,0.30643405203256213,0.789759464288201,74.51000281236776,0.2670701394648635,3.590363886713886
1921,9,1,1,0.05483710756736906,1.0466610159863918,0.2399813152532329,0.5525131832983187,140.51926155771162,-0.7718383750311946,2.7861898147933135
1921,10,0,1,0.2027913751308791,0.6955130008252572,0.05350184362236321,0.12317823119240746,97.74183227514465,-0.13470967731293088,3.3452199230802124
1921,11,0,1,0.12472115929211254,0.2216347477104108,0.22120852819172626,0.5092922670041081,1.4752134569733275,0.9996685557584303,1.7544358350957456
1921,12,1,1,0.09461679607458873,0.9183010003978476,0.2330646612550531,0.65751471691877,153.40504030509348,-0.8941936227102908,2.6329757821101096
1921,13,0,1,0.12062292607209672,0.5620596188488193,0.03131376460964641,0.08834141118649004,112.0062838887595,-0.37470827963352427,2.5323967756848202
1921,14,0,1,0.18014141157228275,0.5141583410898372,0.19324286860347126,0.5451707237045903,170.49119694800422,-0.9862602316121056,3.197990965456458
1922,0,0,1,0.13450243905803028,0.5642994287251184,0.41175489687375316,1.4528497287487316,51.52758952154272,0.6221377167484936,2.5135305974214113
1922,1,0,1,0.12273401095167669,1.2368045227229139,0.6709623722399751,2.367446041105216,174.5681818098225,-0.9955095497183362,3.5148145839810088
1922,2,0,1,0.06942008188523678,0.5948577234546696,0.46637168495193565,1.6455614277399973,47.22154229868324,0.6791653855246772,1.8568575593794834
1922,3,1,1,0.062868156550288,0.664714199566201,0.16841422188130434,0.3760959644928656,130.73230465278877,-0.652525753396427,1.8389220488259084
1922,4,0,1,0.13532943008491663,0.2730246159255554,0.2256804914692615,0.5039807277450485,28.199439681614,0.8813080732861281,2.4572398892424285
1922,5,0,1,0.07167481105579557,1.346934329026024,0.5053916313584021,1.1286205578073056,145.69187459116526,-0.8260183696650136,3.5215588692046818
1922,6,1,1,0.07860607147587337,0.8509391732671971,0.4619927795037743,0.5656622298062961,83.1822846911578,0.11871097811144214,2.4679707339447803
1922,7,0,1,0.11653446615587228,1.0622879265769032,0.36700857032710377,0.44936391965310857,110.65817471109301,-0.3527918858048593,3.014930098039176
1922,8,0,1,0.332999102746165,0.6315414533779437,0.6156365080459807,0.7537830358853177,20.01364058137372,0.9396111683753334,4.999007253700747
1922,9,1,1,0.23883131425113593,0.8640932827256395,0.010616425206519675,0.02310850693489296,136.76804290495892,-0.7285867034359855,4.276682620569451
1922,10,0,1,0.2861190568850241,0.26381812023127227,0.20918623453015245,0.45533043913459365,16.677282463556065,0.9579363567949679,3.8220569195108065
1922,11,0,1,0.1827478554232085,0.21572444263677829,0.01272209291834886,0.027691861121903374,27.500067197538193,0.8870102916303924,2.5994340357050034
1922,12,1,1,0.20340943288357988,0.6544080614184825,0.2597542524947134,0.36696220982510985,64.45108318251874,0.43128153059709257,3.915909442033545
1922,13,0,1,0.06694291785381531,1.089203546301388,0.2949791419657122,0.41672541160901916,151.74338142103318,-0.8808360563360274,2.8855107005720524
1922,14,0,1,0.22767748895146264,0.8325740148887835,0.5473489721591634,0.7732554383228702,137.0694505575043,-0.7321798422361826,4.339970825370949
1923,0,0,1,0.15037916354305886,0.9469534841439905,0.5827239593248597,0.5033650580359009,54.44745998804516,0.5814492522897722,2.9969179937293453
1923,1,0,1,0.06905330778157359,1.5344319884635174,0.7751585753186866,0.6695927548686792,168.55955514225286,-0.9801314048913756,3.946541783124564
1923,2,0,1,0.15186125095788724,1.3088951236804383,0.23938355091691654,0.2067828395793802,77.2233159899054,0.22115165123534974,3.7629769264797615
1923,3,1,1,0.0774091205541543,0.6866970561381168,0.5330582163597938,2.2952571250860094,61.78319728199224,0.47280919802110555,2.002618561433877
1923,4,0,1,0.11581244376590756,0.8667331140228204,0.8193389711663795,3.5279328855911394,33.23813861088406,0.8363996457519597,2.8835720745042988
1923,5,0,1,0.18637801000451562,0.6573486864787447,0.26091659292640723,1.1234620358300367,126.09956325578273,-0.5891901983326748,2.865592463392673
1923,6,1,1,0.10806445472988391,1.1807386639895823,0.05820434980983358,0.08812353652351664,138.4231532231094,-0.7480663220011216,3.2645083071300003
1923,7,0,1,0.09409891600459566,0.81666158784993,0.4757036092632743,0.7202328438036838,143.63239182786333,-0.8052291545453188,2.3538417131651688
1923,8,0,1,0.16939617955644307,1.283065446314231,0.10368140457641128,0.1569774780209852,128.33124726914295,-0.6202069313115541,3.8133524571509234
1923,9,1,1,0.06278601303651725,0.6159116109521847,0.07481907976616747,0.19715536421641747,128.04354022460726,-0.6162601228520288,1.8932998007210247
1923,10,0,1,0.17669609736688033,0.8417856622416572,0.35636016513306434,0.9390427998928979,92.37131678149797,-0.04137547102560345,3.5589796959647626
1923,11,0,1,0.145306736026924,1.1131671720838578,0.41559243484663544,1.0951254427861463,140.1019079319285,-0.7671865114664365,3.3698879736309544
1923,12,1,1,0.10199871405540079,0.5913329619879747,0.27423153013057416,0.9274430558086352,79.30257790942822,0.1856224044928951,2.3164372449276556
1923,13,0,1,0.26971152031293966,0.1534299542978862,0.05973032790398097,0.20200623104623713,25.180357445607097,0.9049729680334001,3.3073203551840678
1923,14,0,1,0.048541203448204166,0.14168463905378464,0.13141411714704607,0.44443872054106304,13.801718082827243,0.9711271267605484,0.8200573373611184
1924,0,0,1,0.206592872640464,0.745395703648158,0.170272168208919,0.29482544347810685,96.86190486166824,-0.11947674227477723,3.739859998198969
1924,1,0,1,0.020690240434670923,0.40850537845672164,0.3079366738250082,0.5331908754003619,21.634701514873775,0.9295533586421794,1.0835038366184169
1924,2,0,1,0.03362437729266109,1.007213593718392,0.11356815403323023,0.19664271460239266,150.3330980190322,-0.8689175808059458,2.5619573800604623
1924,3,1,1,0.08984105500259779,0.8300587609426578,0.7075575390260442,2.9897518208848357,54.65227879693888,0.5785371784370268,2.3910191697233993
1924,4,0,1,0.1511429234458393,0.7784808929910442,0.4212068646163021,1.7797902234060266,112.11669795797769,-0.37649426942315883,2.686257235942941
1924,5,0,1,0.11963437088764194,0.7227382226755854,0.25943836950238813,1.0962448915389296,159.698230711895,-0.9378782208255135,2.316351495710162
1924,6,1,1,0.1507886100411243,0.9149854387417944,0.3099315249056171,1.0231675421594375,174.993913259336,-0.9961854335964355,2.9972204987344893
1924,7,0,1,0.15719221274333653,1.366874064367686,0.776810294824315,2.5644602636714144,159.0254829417097,-0.9337397223271395,3.9444004680604072
1924,8,0,1,0.10349485745432913,0.4206194655085283,0.40138464384451494,1.3250789497067081,15.64646230441554,0.962944177625732,1.6567511415018807
1924,9,1,1,0.09788753286426835,0.4400359294408839,0.21306583304959528,0.9875321402232798,78.52665368440407,0.19891205722880803,1.6767658400461245
1924,10,0,1,0.13679506692888305,0.33709580292031344,0.2579565242330103,1.195594595408862,39.67999294174723,0.7696225588558466,2.310191081734003
1924,11,0,1,0.027228940127590032,0.4504191043752113,0.34842520732397664,1.6149050543279504,48.29285459741701,0.6653234633271362,1.2128877788124615
1924,12,1,1,0.21622841246683047,0.9138954057654963,0.36044807210781754,1.0892742855352018,122.78167369140915,-0.5414393236297548,4.230931600732057
1924,13,0,1,0.12229614912718838,0.4488662958686412,0.060998062253547924,0.1843361799432527,76.25921623244882,0.23752964538232135,2.06186058677137
1924,14,0,1,0.21989749324727648,0.900324860210827,0.4944802841300165,1.4943197089589464,92.07957741441778,-0.036287504414354126,4.086375789409676
1925,0,0,1,0.24297299116307994,0.5120912550950825,0.20734845548894903,0.42113048538377695,47.01527883999008,0.681803308603297,3.26098847026382
1925,1,0,1,0.23777368912868801,0.6238707351364532,0.036356592335159144,0.07384125114846439,75.22816549354258,0.25497045547120406,3.7607626352175014
1925,2,0,1,0.09630757568539385,0.7769415531336207,0.20160304496975734,0.40946139667525167,165.09087066280506,-0.9663350962882368,2.451818605583253
1925,3,1,1,0.1317035170026946,0.39641852460650695,0.3374499796366085,0.5129449511079185,26.187933487044972,0.8973513310763087,1.943457406445925
1925,4,0,1,0.23985844327400385,0.9307400182985763,0.09821218915305008,0.14928863417791027,99.40046948717516,-0.16333404630413115,3.756473505483495
1925,5,0,1,0.14212904963663148,0.9450807565837448,0.3557059364250722,0.5406951405504278,158.18142969091684,-0.9283654129577655,3.0066769736615067
1925,6,1,1,0.07104878266810526,1.118812851513205,0.40475297331014737,0.4962464417313795,128.5475688980578,-0.6231641698334415,2.936535047577012
1925,7,0,1,0.19078219392303303,1.3867079915941845,0.23639338011191624,0.2898295539869994,167.41884839508953,-0.9759884709612777,4.389330006785463
1925,8,0,1,0.13335734253104867,0.9973357386631398,0.5644767423564968,0.692075397355727,130.55068999415354,-0.6501205307842077,2.9949456072312746
1925,9,1,1,0.20447091934898895,0.6696004992411683,0.16321251301792095,0.34047735979766763,113.03939871183672,-0.39136400948099215,3.0060489394299656
1925,10,0,1,0.09551471148199016,0.5453851139710598,0.4120924476802487,0.8596653895239242,168.191007547183,-0.9788352814779349,1.8049225748098245
1925,11,0,1,0.18138651091964245,0.9366844493755397,0.0007201843543964137,0.0015023754185168065,155.77769359439912,-0.9119604557246286,3.4982829184792013
1925,12,1,1,0.22824723498442936,0.7779416042448943,0.34141051158263425,0.6100141164796042,179.82808294764234,-0.999995498447431,3.3986330597475627
1925,13,0,1,0.07115171382269164,0.7342747647650333,0.1459182785192939,0.26071900755647226,96.78606886907147,-0.11816253110090837,2.1309891307825195
1925,14,0,1,0.18370550375612482,0.5084997774280743,0.24967837313037067,0.4461120177089916,64.24758621849104,0.4344832020258875,2.578791145445567
1926,0,0,1,0.09712341812866784,0.4294275317697284,0.21736712056840637,0.8796189584339397,66.26455895799783,0.4025140946078957,2.0039402216464746
1926,1,0,1,0.09042922601221286,0.8107108977489083,0.464181865577452,1.8784035416923441,104.87458990829835,-0.25670418998309885,2.3118428416933967
1926,2,0,1,0.2097567247103141,0.10377504573996803,0.013111930303030456,0.0530600140722774,23.421966339086815,0.9176022977191957,2.5683005178266707
1926,3,1,1,0.09508635482952534,0.3995855144138506,0.3401251476126265,0.6499760676742489,39.596264243899434,0.7705548019750471,1.6653974100098643
1926,4,0,1,0.04556079599984437,0.9809996350448561,0.06448614529060015,0.12323243791191689,174.58477593562463,-0.9955369239345937,2.5734200435590395
1926,5,0,1,0.006260390250852169,0.9187034483048552,0.11889241877304496,0.22720233235560683,163.907826549467,-0.9608170261139499,2.296295915361667
1926,6,1,1,0.14748871267902064,0.9762054657941933,0.34087514675972014,1.0665322925795453,169.10343865820377,-0.9819700596625902,3.048025403597567
1926,7,0,1,0.17247801600133478,0.1954367841811011,0.07173107223257663,0.22443262773664624,37.681998851751224,0.7914156230551668,2.172188664747626
1926,8,0,1,0.13557206973702754,0.9733040032142117,0.3347152544264205,1.0472591828948778,175.6013171581985,-0.9970545156378109,2.986791388183016
1926,9,1,1,0.13003580975953177,0.9542440484983489,0.38533612868792283,0.45615272200493767,88.95998231957043,0.018150736030369572,3.062285960560088
1926,10,0,1,0.062041598939969446,0.6878679526972655,0.28836471055704416,0.34136001754793244,54.18948636072356,0.5851064934200795,1.9066423458960655
1926,11,0,1,0.1436529275102331,1.3830146635620912,0.30631978800666493,0.3626148567459645,178.15521919435605,-0.9994817053056648,3.9715014281749514
1926,12,1,1,0.08957205759165371,0.44570993380339613,0.09019161888118529,0.40778107793123014,112.53572792714387,-0.3832594614529738,1.9234035986737623
1926,13,0,1,0.1169928450790793,0.13018908502816676,0.08496667210481193,0.384157658648673,33.016234956887516,0.8385162089289527,1.8243627132975437
1926,14,0,1,0.07837246003710545,0.33305002099202735,0.2869536439214395,1.2973962291189025,29.208483134642094,0.8728498358692981,1.5956136487382178
1927,0,0,1,0.18650073175892573,0.5547613585954365,0.45414134063959516,0.6473454273092977,44.963672867881364,0.7075549645740331,3.1933273654232366
1927,1,0,1,0.21670037807716458,0.8051868516330011,0.4930466792164984,0.7028021558031373,112.65703796968273,-0.38521418819802355,4.056064729602694
1927,2,0,1,0.1199855048260067,0.8146250188632376,0.10153584407561467,0.14473195564572286,77.05714858462758,0.22397907573305667,2.8672174409514173
1927,3,1,1,0.15592104662534825,0.5630683279161325,0.11755580945153132,0.17396465475128772,53.269663012546594,0.5980495876053942,2.4133559988113173
1927,4,0,1,0.2037617275410318,0.49647300408160744,0.32367499166407343,0.47898958323861024,45.399738542369136,0.7021563021738245,3.247927297468665
1927,5,0,1,0.14387704579757224,0.7791347876973951,0.5709868925669911,0.8449734478999268,170.0366348517058,-0.9849185821282899,2.65835674839797
1927,6,1,1,0.01680382803363027,0.49561337764519553,0.002045575285646639,0.005911180884951525,91.81489051659601,-0.03167051831704664,1.2614254981919644
1927,7,0,1,0.06501468463457195,0.34802439557255865,0.13130215665711242,0.3794291043847256,46.71950190983708,0.6855705993449993,1.189170779223742
1927,8,0,1,0.10936526674469281,0.8323193109257495,0.17922980075271366,0.5179275383590681,144.80276530817898,-0.8171727181585379,2.7458022552242487
1927,9,1,1,0.06934745789438099,0.34351571028449907,0.3353007628307826,1.0657257475400632,9.472629011580185,0.9863643345239594,1.485254555404051
1927,10,0,1,0.10700119319823732,0.7794634434743599,0.20311540197129896,0.6455855088883509,137.58642316614308,-0.7382955368960654,2.6305766570109737
1927,11,0,1,0.13948867849065258,0.6456035733994412,0.06487099871295099,0.2061871050138965,136.70507260453067,-0.727833472807424,2.916743565548866
1927,12,1,1,0.010678311799439188,1.6303280305534686,0.09023926131134274,0.09567443348918178,130.30717475875582,-0.6468852781799188,4.066665681328135
1927,13,0,1,0.07401973883228027,0.6060907230656806,0.5887279319666365,0.6241874163378763,14.309597119528389,0.9689743451491268,1.9889072266507521
1927,14,0,1,0.03418006623878029,0.8157978879462706,0.5395622074420832,0.5720604067345679,59.45103742331989,0.508274489792594,2.078075023164122
1928,0,0,1,0.1829974148385985,1.0129821561765409,0.5279819191352477,0.5601330851547692,87.48696280605353,0.0438467116242306,3.488232507685463
1928,1,0,1,0.11500353793487425,0.8929694911257453,0.462684546324792,0.4908594650567056,69.19035505090666,0.35526432230129823,2.9807388571101288
1928,2,0,1,0.0883278226679382,1.0670477259602908,0.6616438090279284,0.7019342416713165,108.85327868080151,-0.3231458339402012,2.972240019445669
1928,3,1,1,0.10796690579868072,0.41558959056588957,0.20200066586298343,1.843373253148259,158.69898223997657,-0.9316847749112707,2.0738490643435306
1928,4,0,1,0.12159848342696533,0.14593738242888435,0.1184263539354682,1.080709176773636,31.30008979655459,0.8544580159177498,1.7770243622263855
1928,5,0,1,0.12369534179074462,0.7556858328733502,0.5399375222193918,4.927243098819707,164.50449774343934,-0.9636514285674525,2.4248012809911317
1928,6,1,1,0.17110132221564664,0.77511437131952,0.44582706589223214,0.6270562736947252,93.80111580784288,-0.06629333209275795,3.054719414230479
1928,7,0,1,0.0928094284489163,1.0681407592774943,0.0459710890929681,0.06465838893525791,93.32586190199314,-0.058014647957744504,3.0755866444902074
1928,8,0,1,0.09596263348774343,0.6104093292354317,0.3199160150361381,0.44996223789678547,35.34921380168674,0.8156409423847446,2.0638603036451633
1928,9,1,1,0.10995558174578092,1.1217021124110427,0.34490099564864485,0.6845712698977184,109.39901993181341,-0.3321449976184575,3.1120569977631143
1928,10,0,1,0.12605140383918384,0.34267641268744115,0.1986559884219346,0.39429918725235946,41.715440479729466,0.7464588841040144,2.250490730514593
1928,11,0,1,0.22359584138100158,0.8495096965645244,0.12405422263394994,0.24622705586855,96.6809225871157,-0.11634004089608778,3.7423035026718576
1928,12,1,1,0.003575168159537168,0.6916908762489411,0.337667979461912,1.9052396006932637,175.32077478741613,-0.9966670312594079,1.7390557163576854
1928,13,0,1,0.13669394652696726,0.9486791753073088,0.5942266202325028,3.352832242065712,179.3274934639344,-0.9999311168858961,2.9079649715956597
1928,14,0,1,0.1706128946343394,0.8107428913567322,0.51412345080395,2.900862437941791,127.12934461953687,-0.6036163993816206,3.5195480441296145
1929,0,0,1,0.1563164900455168,0.4968946790577324,0.30962787786646967,0.5742537796113121,67.05374196214316,0.3898675469436157,2.306532935609825
1929,1,0,1,0.2787650375154687,0.9476018588379058,0.44658226911753185,0.8282573188023342,69.94668211806355,0.34289444730658664,4.257832303074021
1929,2,0,1,0.21157853101184712,0.37304891770416737,0.3607577883342463,0.6690822703132094,17.612638668671508,0.9531239459231038,2.975822004880508
1929,3,1,1,0.10649112551658942,0.9133393376972175,0.19423008660419128,0.5262625674013528,156.2745609911075,-0.9154840405051474,2.624336283571334
1929,4,0,1,0.10491961045674901,0.21910406312054648,0.1764686823933591,0.47813839496202465,28.191552087648862,0.8813731172059471,1.6300619023578737
1929,5,0,1,0.02768609100419879,1.2178707364469556,0.7018305468165622,1.9015959468784442,104.66726322927319,-0.25320524080061735,3.0928631399787796
1929,6,1,1,0.018007433713882626,0.49821511936534546,0.4616580218760491,0.44782030474002793,14.045804153660157,0.9701020158242069,1.2748485872945374
1929,7,0,1,0.03087565042581355,1.557196155242153,0.34719353241337136,0.3367867688235855,129.394300038009,-0.6346536361270237,3.9399385763173123
1929,8,0,1,0.25232147415553524,1.3143865596369075,0.6622299722168492,0.6423803203093766,134.0956931225247,-0.6958588136524082,4.641907116532706
1929,9,1,1,0.13852645814942743,1.0543399160801228,0.1534298405272554,0.2784827179538813,113.697117917903,-0.40190171665076513,3.1937842462925556
1929,10,0,1,0.2068981404921964,0.6350906329299411,0.02436775955363224,0.04422868385721025,72.18791099178782,0.3058961907908652,2.980426575040862
1929,11,0,1,0.03404540140697689,0.9857195652395238,0.09484102714507259,0.17214113579298074,110.65885359212578,-0.35280297263883803,2.511884266082258
1929,12,1,1,0.22362792623544026,0.6588035671856217,0.049742132306221654,0.11444118401360492,106.84155173637538,-0.2897259829632051,3.193783557618575
1929,13,0,1,0.061092407846415016,0.8003449321293058,0.0310236157094414,0.071375696005848,145.36953748968767,-0.8228343460985008,2.2672079404973298
1929,14,0,1,0.16445676358121628,0.7923944197446404,0.11920660814245798,0.27425734976709865,105.93745797633784,-0.27458791292613827,2.849145467331171
1930,0,0,1,0.16067225536469926,0.3858557910213934,0.014853782927447878,0.05765688804353834,100.8646182524245,-0.18848901998311604,2.2434249366980334
1930,1,0,1,0.10585046104294851,0.4700878586971072,0.0005777900763379584,0.00224276724029176,131.38001021240717,-0.6610501206221535,2.1860992211117587
1930,2,0,1,0.12966290839979164,0.40032020746266395,0.011253127607444818,0.043680476668550204,105.1555841818257,-0.26144101696168864,1.9227678091607063
1930,3,1,1,0.14474727678265822,0.6982705017617947,0.4265352553359929,0.6818647140278427,103.15770309769351,-0.22763209233304782,3.042588467590847
1930,4,0,1,0.06131578767575395,0.8665450798479196,0.24835326754003678,0.39702070961442876,117.42179296235082,-0.46053744001131436,2.376039243213986
1930,5,0,1,0.046215757114381056,0.656762172636076,0.23442315140519704,0.37475184781266524,76.65521034591463,0.23081042695632495,1.739020637026249
1930,6,1,1,0.12434086592850874,0.35674837610243193,0.1514433527102294,1.396300868051853,148.27738544022463,-0.8506036402701708,2.32891890204312
1930,7,0,1,0.13122679935608259,0.327983142743077,0.30638192010234305,2.824827457517049,32.0350955325369,0.847723344262194,1.8139758248439424
1930,8,0,1,0.12083350787067638,0.7120273473427893,0.683564920448844,6.302437675285608,39.753861803448245,0.7687987313804787,2.696165985363109
1930,9,1,1,0.046075645020405426,1.4252453123677753,0.2534318947935894,0.28639187791719384,139.47208191291466,-0.7600894236369936,3.6067039568828605
1930,10,0,1,0.18669118650753283,1.537638128312287,0.22935951032806856,0.25918876917415185,172.97657763557734,-0.9924962488398733,4.541233479447932
1930,11,0,1,0.21358397131895818,0.9130052952061797,0.8360460202169085,0.9447776490410916,123.80627401193456,-0.5563866067638679,3.5924386007451403
1930,12,1,1,0.2264000716291477,0.6095724450021811,0.47459718237891724,0.7862288754952215,86.52195943631092,0.060665985460440545,3.167371228258419
1930,13,0,1,0.16367986914661345,0.8769175678692047,0.3300621297779395,0.5467887016060696,176.79134635298556,-0.9984323218135633,3.397417874227274
1930,14,0,1,0.15295347727849976,0.6056121769594693,0.016109740883971546,0.026687776350117234,61.0995335148833,0.4832895110095729,2.476343801589633
1931,0,0,1,0.07443465596993971,0.8540683340595528,0.22004960696583226,0.3698980894856209,121.80231862431928,-0.5269901882069438,2.5081912679489973
1931,1,0,1,0.11811439588903228,0.21257299007168934,0.0893840570311234,0.1502524470830803,20.25637550382465,0.9381528164464688,1.6920758225237076
1931,2,0,1,0.15012524659716614,0.1390580946798922,0.12916711087044458,0.21712680242493484,5.608947568046241,0.9952121488594692,2.642646240880427
1931,3,1,1,0.08056898136949678,0.943584930823719,0.0293435677874323,0.060112259308216016,170.33377345413874,-0.9858026152448983,2.6947975349408786
1931,4,0,1,0.15908993181826903,0.7087184627667493,0.4257151615352964,0.8721059540895083,50.196310570631326,0.6401591700006092,3.2452873698229006
1931,5,0,1,0.16901373461420197,1.3930972043940666,0.42797557882582415,0.8767365699470379,164.80999581458818,-0.9650622212779283,4.052054485761736
1931,6,1,1,0.029841139777088098,0.3089400896746743,0.06926786915467303,0.26123334336023346,60.73251231884942,0.48888751988342366,0.8827224586266842
1931,7,0,1,0.1512751238665288,0.5306138908453062,0.21955076383930155,0.8280026623449915,84.71001968470317,0.09219645719670538,2.8157783323538057
1931,8,0,1,0.0624979182614834,1.0107462956764064,0.4877754111171309,1.8395715504183965,164.29923712442883,-0.9626881433799581,2.648506236201248
1931,9,1,1,0.03277928211184173,0.9184486288136005,0.5122496378672657,1.1391602508823908,70.83855502853552,0.3282310899567952,2.360082122532517
1931,10,0,1,0.023253888211708446,0.5139917866832814,0.13738406237907919,0.30551990943046176,57.631461303869386,0.53536309093901,1.3400464726523897
1931,11,0,1,0.14906036097564757,0.7251597327784625,0.021061971418424863,0.04683841406893815,103.94991057479496,-0.24107354610092482,3.1510851576226955
1931,12,1,1,0.11171837950135668,1.2105772447010692,0.33332617792236524,0.7127247285485467,143.87381126814867,-0.8077204898700742,3.4047486691735687
1931,13,0,1,0.04646820522892037,0.6991342323020929,0.05217642352688917,0.11156467675784344,104.51746482804249,-0.25067510197401627,1.9230700485413976
1931,14,0,1,0.12278395638113904,0.3801689189708255,0.05916981324663978,0.12651808312007748,50.88220097839627,0.6309168570001085,1.7750574405064088
1932,0,0,1,0.07148249398486287,0.7263957498414858,0.05084653936378236,0.07238885723792218,64.76311173950883,0.4263617504822015,2.0154159348292744
1932,1,0,1,0.15107932637071508,0.39939049853510983,0.3891681548903493,0.5540482864399107,10.98364471020861,0.9816816105790872,2.8041098661606183
1932,2,0,1,0.11885239251776869,1.1056016128003543,0.295118531483628,0.4201523547352864,169.78167445234413,-0.9841389186435131,3.133916911106294
1932,3,1,1,0.097762487703932,0.4600217066498754,0.3613040857020788,0.6130942018027636,45.70968848805762,0.6982942546564732,1.8393033352251205
1932,4,0,1,0.10435047244559813,0.9195451721424621,0.25215110967250515,0.4278733328407977,165.4236717568763,-0.9678132303682826,2.641447101038562
1932,5,0,1,0.04535535620180063,0.9049891571641147,0.2632063016732972,0.4466328054947847,161.91610510878192,-0.9506030212363411,2.3678332409658553
1932,6,1,1,0.1199866468811551,1.212267408450284,0.25386542895312014,0.39169083048442427,101.64154907451089,-0.20178822498628185,3.6907678839395253
1932,7,0,1,0.15637744114699417,1.1646916063442236,0.38277308914483366,0.5905834039416014,84.57590163679484,0.09452703414555239,3.6753527066023195
1932,8,0,1,0.046483550945840536,0.31352838514317877,0.023930370999740824,0.03692234476093151,27.3995637011112,0.8878188894639734,1.1274905365064287
1932,9,1,1,0.1170623842834765,0.3373046332059891,0.15499320278900372,1.4159806146236493,123.3856241977006,-0.5502712551876793,2.2157158573646134
1932,10,0,1,0.10792798054660775,0.4354445598987543,0.2609982807312752,2.384417505512742,119.87022067526843,-0.49803710522926636,1.8939938898485889
1932,11,0,1,0.06180524953258343,0.588440128373369,0.3727146750573548,3.4050316089371737,164.64146487974392,-0.9642873343602809,1.6804139909760651
1932,12,1,1,0.11373179502987689,0.37627454819670164,0.04346117901240565,0.1076761210093705,52.19705619013624,0.612947650356378,2.1506226913591946
1932,13,0,1,0.04396994950916728,0.48114736969152067,0.2864074714906014,0.7095814301173701,125.42206771431339,-0.5795950793222228,1.3831438361252428
1932,14,0,1,0.2272890920510667,0.7130767696215298,0.3470877907087941,0.8599183869946861,68.91548385940003,0.3597446695769198,3.311318086458182
1933,0,0,1,0.09353093198115071,0.49670707320121016,0.1514380654984029,0.45909343116357443,154.305756437702,-0.9011205859782645,1.8221158943613054
1933,1,0,1,0.06956892352274183,0.39881233569922975,0.3716807810538782,1.1267722187944995,17.28614922677263,0.9548326594813616,1.432536055153676
1933,2,0,1,0.1575798685575267,0.5961852032324777,0.037563173195602706,0.1138749759580277,146.70655856841802,-0.8358702017728576,2.8953126728024285
1933,3,1,1,0.2028841019222213,0.21152508460928024,0.11074551395601442,0.3958047890081186,48.9526371455468,0.6566826761988963,2.8814760300984
1933,4,0,1,0.12387726793084884,0.300465558444335,0.20820309441821133,0.7441184650582597,99.868547894986,-0.17138830574102346,1.9165101879176432
1933,5,0,1,0.13985108719465164,0.7033384191003065,0.41147120966234885,1.4705993001938342,80.8587304802838,0.15886924946871747,2.5656854625673033
1933,6,1,1,0.11784581960717182,0.4772639533697682,0.1178651394251446,0.3825186142741459,145.5057260035263,-0.8241827897945947,1.8941505613542715
1933,7,0,1,0.19746052302857942,0.32142392547281534,0.01492603824008526,0.04844084936433969,64.56682024910911,0.42945817921441926,2.5715050305078275
1933,8,0,1,0.11498547445478516,0.17055635381807252,0.16922488096510913,0.5492011232769254,3.178026086447769,0.998462099257432,1.4782135041978008
1933,9,1,1,0.0926264628791569,0.6431902621685225,0.1815867529634622,0.42522051549861545,144.6940891336964,-0.8160779715878538,2.2800246338661854
1933,10,0,1,0.22499483958377642,0.7883158265629451,0.02619948933872135,0.061351173368099206,144.4104973675154,-0.8132074002597628,3.3946665992793723
1933,11,0,1,0.25889211004127616,0.44014486456166607,0.032374946094781476,0.07581220019079739,59.406319989750905,0.5089464688231009,4.083261058678456
1933,12,1,1,0.11520016386383775,1.1583310583444844,0.2620095718736595,0.4597327770207068,110.03214338612896,-0.3425472644793118,3.459274884976374
1933,13,0,1,0.1318405720334977,0.5079679631192036,0.29064008622229626,0.5099690556990173,62.9492574087963,0.4547794195058806,2.2698620980130437
1933,14,0,1,0.16195735714245538,0.8059379540636296,0.055017880989728485,0.09653663807900544,95.82937605422306,-0.10156636803970341,3.2176718054263
1934,0,0,1,0.16845004828992696,0.5507122042421695,0.2113307668260734,0.5060743178047665,120.08869921649723,-0.5013400885037567,2.987185735496348
1934,1,0,1,0.07712207825148898,1.3372786587564593,0.6485368699972154,1.5530528705514826,122.41594453597172,-0.5360617377297008,3.4668459189671776
1934,2,0,1,0.029036965139752978,0.8446433331642123,0.06846392806162771,0.1639507403885883,138.23752865208897,-0.7459124175351763,2.150114751762482
1934,3,1,1,0.018674668023247205,1.1252554410990268,1.0667416858440353,0.8276648438071591,39.10592780975225,0.7759811533218958,2.8325182383844276
1934,4,0,1,0.16136480733365074,1.840563675839968,0.6487545375645668,0.5033564640137901,142.94471121988877,-0.798054404108352,5.182530418114616
1934,5,0,1,0.13425540190889496,1.7008822914781687,0.8765231963123692,0.6800778895175725,177.4529435917019,-0.9990120605145497,4.657910514274164
1934,6,1,1,0.016253152407689913,1.3275551319562804,0.27873298457146756,0.5228403365302094,161.13211636196206,-0.9462667776457517,3.33964782882467
1934,7,0,1,0.05212847956617399,0.7495994294755559,0.2301992504604951,0.4318019762347409,125.14794031680817,-0.5756896099483998,2.0177910981931637
1934,8,0,1,0.11727373842492987,0.5725954260059622,0.23990988602962054,0.4500169427077239,82.22136215460905,0.1353461726512708,2.1013720355907
1934,9,1,1,0.13745313769213627,1.4659985974746945,0.4561818745399233,0.40255070246664226,105.36353809525578,-0.2649425324434872,4.192144057700601
1934,10,0,1,0.0421762870452418,1.3069814665210193,0.9582555429415218,0.8455979149603504,172.7280402350708,-0.9919565085158333,3.355297925778617
1934,11,0,1,0.08609941536652203,0.9990747442822361,0.8691968543182149,0.7670094403476164,53.521751740524124,0.5945175680851688,2.922945407744953
1934,12,1,1,0.14206077173352574,0.8176491108714806,0.060729596354373916,0.14255268676887578,127.09613564723004,-0.603154192783477,2.977361365379343
1934,13,0,1,0.21564877327271387,0.2871716390470429,0.2201301761349381,0.5167191934527192,36.28132752645299,0.8061211742584751,3.0905293801169287
1934,14,0,1,0.03969171262979245,0.050800237782901346,0.01517262779734102,0.035615235201531426,6.410634319990952,0.9937472129753822,0.501200188562918
1935,0,0,1,0.21745216537977755,0.7664643257522689,0.22311610217661199,0.44884838650752074,166.9275101005376,-0.974084679780487,3.2666363087294887
1935,1,0,1,0.03822901846800969,0.937367145750205,0.06520907825859001,0.1311827755884796,124.34551936038444,-0.5641821753194054,2.399292115135488
1935,2,0,1,0.21002923335735474,0.5825350724722131,0.18514171131971274,0.37245433023616714,89.06584511990982,0.01630335605765219,2.942772615869266
1935,3,1,1,0.12596904369955642,0.4826967476815527,0.32022162950181204,1.2760156297506204,56.97908011915499,0.5449452147730337,1.9818842208501584
1935,4,0,1,0.10064507643027358,0.1352247764775272,0.1352241597170023,0.5388397454201723,0.13731028086469627,0.999997128355712,1.2728428248717116
1935,5,0,1,0.12760649485591408,0.21231761654442854,0.18874693556961245,0.7521167143801444,45.79520265372582,0.6972251269687196,1.6437896230408084
1935,6,1,1,0.1346665356863841,0.27740792023499755,0.2382702849855205,0.41857457632410794,12.02773680369119,0.9780468363748888,1.9433577119900716
1935,7,0,1,0.19225918522652438,0.895943590197583,0.17412129112568936,0.30588264779374863,135.81161646826544,-0.7170519400850315,3.6114799326029607
1935,8,0,1,0.24136506910886654,0.5414455106932499,0.24606302967305588,0.43226425989579326,68.42136268001626,0.3677778607759611,3.295185090723237
1935,9,1,1,0.05004365777216198,0.7331496819923793,0.28561329409711833,1.1297128794161346,132.42868950502984,-0.674672067063225,1.9848192171681194
1935,10,0,1,0.24448353933119213,0.8513847289040494,0.5930021261737441,2.345556573539024,82.6820812023092,0.12737480945167753,3.7638826430733534
1935,11,0,1,0.25037485627770734,0.9974600283607962,0.7522922879055878,2.9756117950286547,81.03002879781378,0.1559167947446115,3.9470607058475355
1935,12,1,1,0.024297500820558517,0.28912886454887815,0.2588962229863909,1.2574802699673786,24.01642985604687,0.913428786284366,0.7850016881252918
1935,13,0,1,0.21504258516331212,0.4179676902658067,0.39775251725871863,1.931916723284872,20.987580074633794,0.9336580874780652,2.8229844786413714
1935,14,0,1,0.0770949255835865,0.1841748788263477,0.18404497650050658,0.8939216032833445,1.3985884770294628,0.9997020913821949,1.057960178863837
1936,0,0,1,0.05357076457915538,0.7134241524518553,0.49428189195938743,0.7204930373056,90.34071697866365,-0.005946598047275554,1.9084568062795555
1936,1,0,1,0.03816088589083449,0.35196243553247136,0.02756366829782364,0.040178350480245345,29.04315776746614,0.8742542785635231,1.0922843244154326
1936,2,0,1,0.21015970738027007,0.5700803994535365,0.3727926331234629,0.543403472580268,55.44574629167987,0.567186352781856,3.5724493660050567
1936,3,1,1,0.20270703289966355,0.3431962030848706,0.15618366563412,0.8655065095118671,76.62508325022894,0.23132201431665272,3.4375321717844196
1936,4,0,1,0.07968860462298792,0.9779457179088082,0.7746808865512858,4.292967176703823,91.91723317261257,-0.03345578712530849,2.789497116975913
1936,5,0,1,0.0461241625822692,0.6013740188136283,0.24057115095619452,1.3331477162350671,177.67378103073204,-0.99917592589436,1.6327123426828285
1936,6,1,1,0.17242158952240702,0.39007131270943485,0.204573546930215,0.5692737747033714,43.29368813882002,0.7278483048832807,2.5980870337016433
1936,7,0,1,0.18004422710227574,0.6108100238598381,0.16592287417653617,0.4617192315892649,85.14214065564182,0.0846840949201485,2.9182952103429836
1936,8,0,1,0.03860862302145392,0.28530882794667495,0.2728628943568223,0.7593048670167682,10.031740923707254,0.9847114036522703,0.8697935992755376
1936,9,1,1,0.1417715179624689,0.44112890688078515,0.4218680220325397,8.632988086261337,50.304775904260374,0.6387036818011431,2.7094381246835466
1936,10,0,1,0.17752619894782976,0.3456943296717203,0.3435963840746519,7.031259387491923,15.78293027785708,0.9622990693340306,2.591034585805895
1936,11,0,1,0.1674213661794858,0.666278442198512,0.5794730813116032,11.858173518746478,139.54470425871634,-0.760912457167769,2.8819247242881367
1936,12,1,1,0.10404472692858606,1.0346801298557737,0.2748216734460541,0.31859265064783526,88.92458852355868,0.018768369038028403,3.017495856544692
1936,13,0,1,0.02675991508190609,0.7504489594257087,0.5411974330045966,0.6273942027304625,59.16407966443397,0.5125812703257395,1.903348233977089
1936,14,0,1,0.003800038431191516,1.0261647571753814,0.6722457587858028,0.7793146570020251,146.1253771642606,-0.8302592373886133,2.575288884427416
1937,0,0,1,0.15242738695283986,0.807828070898804,0.5715902054283379,2.310363451599632,78.70494677221927,0.19586147973093576,3.3041107473458258
1937,1,0,1,0.16056178522639997,0.3501510522906361,0.13991352748166397,0.5655294601064401,159.5790654346483,-0.9371545666896532,2.148143725233465
1937,2,0,1,0.20952891736559295,0.20817293673213497,0.059348547021211034,0.23988639525513866,55.10134919253926,0.5721265604718558,2.692763638915287
1937,3,1,1,0.17181796795706236,0.9097467334527857,0.9039835337842247,4.693438704880271,12.772731278210523,0.9752546852118862,3.1267971493971447
1937,4,0,1,0.17836899107598644,0.13332517857324463,0.039475164968897664,0.2049531437491669,35.05522226960884,0.8185988449579902,3.0896427200266325
1937,5,0,1,0.0674125393529013,0.8009389949758395,0.644080440054256,3.3440344358402023,72.73848269691786,0.2967335421832821,2.246995979984336
1937,6,1,1,0.047379337466967604,0.7274909766482988,0.46360710875516215,0.6780790078290524,92.54127120636146,-0.04433900884069154,1.9794092076211276
1937,7,0,1,0.023580387468720668,0.4697157899218911,0.03715107872913037,0.05433774877194921,38.96148530255789,0.7775688202211115,1.2076435170726663
1937,8,0,1,0.13997926025931814,1.4574141514415606,0.12380579552284277,0.18108029278720802,155.46784099536035,-0.9097283683167147,4.1460585725306105
1937,9,1,1,0.2677438581571506,1.45942712923013,0.2933201104405986,0.3049310732107105,126.08494092100901,-0.5889839726111471,4.922066173159322
1937,10,0,1,0.1686410556887925,1.1105090387658443,0.7978435129254432,0.8294258388390585,152.90238309728986,-0.8902317512721867,4.006196625685179
1937,11,0,1,0.2430201157076197,0.47592677390461624,0.3665753015288318,0.38108604261678647,23.137698467822066,0.9195631551728035,3.2308461610213692
1937,12,1,1,0.2070570384138277,0.502305044082774,0.15002272430088293,0.3662184158098467,60.07644424398665,0.4988441009751043,2.830196414624757
1937,13,0,1,0.1976946981262489,0.8253695659734385,0.006434057380924896,0.015706089275823794,176.56071614990313,-0.9981989309159155,3.2088260121314396
1937,14,0,1,0.12205019218654453,0.7383206039078706,0.08113420987657516,0.1980556075584351,109.83329239879309,-0.3392845730676598,2.6663472258891923
1938,0,0,1,0.03915007863158621,1.525491244118791,1.369979525817141,0.8881785886434492,81.15581715287497,0.15374784935649063,3.83339669188979
1938,1,0,1,0.09507567127062724,1.2837939789524195,0.8957443862685232,0.5807247260186137,54.825455109639535,0.5760692218558519,3.4185343779941744
1938,2,0,1,0.08479043077627273,1.4856281998465086,0.9475670061012026,0.6143221196112963,73.34482347471679,0.28661111096334235,3.863682664380202
1938,3,1,1,0.12301009551002862,0.6986158471799208,0.5105800308891477,0.6102407380445506,54.31444752466327,0.5833364203629319,2.6939108648861407
1938,4,0,1,0.1875289471324289,1.1196400536112754,0.5417308400712233,0.647471909723652,160.9542146449482,-0.9452581105340389,3.6084454291156307
1938,5,0,1,0.0353746221967076,1.1736270784425156,0.4403160652893728,0.5262618676784809,141.6616625718167,-0.7843614918432438,2.9814795318692977
1938,6,1,1,0.04115656116101968,0.41316158563106825,0.24150618172917815,2.348056155229396,125.90285015949009,-0.5864126512621844,1.2573552756007709
1938,7,0,1,0.07492441011830578,0.15046985953958558,0.005606736232567064,0.05451177865248084,90.7669511156099,-0.013385422427023716,1.2307612388102607
1938,8,0,1,0.029194257256908305,0.4925335499817971,0.31761779349106417,3.0880551780384047,129.6694865057559,-0.6383579748000119,1.2819057861735426
1938,9,1,1,0.190039350687566,0.4787283048396286,0.08477208757344534,0.26094503827798643,80.44938943640041,0.16591874811303525,2.614279600750963
1938,10,0,1,0.07223158216551667,0.5698264346525016,0.010652751314697728,0.03279124861908472,119.27227770893849,-0.4889604479018811,1.8047478947434032
1938,11,0,1,0.10906478263057165,0.6856817170932112,0.19287171782661794,0.5936968078956832,106.68300458294071,-0.2870763921704825,2.1745190415054103
1938,12,1,1,0.05248909015761738,0.4176172441689542,0.230915611227891,0.4658228672248755,33.70302755136458,0.8319248025791274,1.288091720516434
1938,13,0,1,0.06776086067182764,0.8517862924420443,0.0827651373462221,0.16696096630222584,104.66179199160953,-0.25311286034358776,2.3643760615423255
1938,14,0,1,0.08345511450131274,0.4509752054336437,0.43804781934420994,0.8836678044566861,36.966729907427414,0.7989848329144226,1.6051882656780312
1939,0,0,1,0.09039738546388316,0.31231981388625474,0.06384524008354048,0.14455638738136,37.75089640508711,0.7906799953729167,1.386971809038424
1939,1,0,1,0.13159381166805842,0.3094432752290624,0.1768392551249166,0.40039388738486226,43.585663862390234,0.7243443904060086,1.8061179222828938
1939,2,0,1,0.09709276158203224,0.38664641921762305,0.35372465126413155,0.8008922458051275,46.668751554118856,0.6862151696328207,1.9549139644099556
1939,3,1,1,0.09949140846243064,0.5834767395969465,0.5082904598808193,1.6313177638293328,32.929930220702666,0.8393360060323773,2.1690201462673984
1939,4,0,1,0.07091770038892292,0.7264665288520417,0.3443208282543835,1.1050702854417287,90.06452685414258,-0.0011262058226734451,2.194934817089124
1939,5,0,1,0.09275573303961888,0.553610524430351,0.11462444362904001,0.367878026089553,95.99690573155094,-0.10447475378885615,2.0498095981903277
1939,6,1,1,0.18170246240355253,0.252014873517263,0.2324804682560033,1.4547232823611145,22.404258997266428,0.9245177047536645,2.544506356631653
1939,7,0,1,0.13490358200537417,0.2173757338541404,0.03008056003486076,0.18822609640043697,76.32769614108064,0.23636848239980937,2.4005752562207654
1939,8,0,1,0.10768605824241284,0.8862478561770883,0.5802094227662272,3.630602442756126,153.82226289254453,-0.8974298537929469,2.8233887118011087
1939,9,1,1,0.2285293868730861,0.8699878519721989,0.26969916875897426,0.8898869555294909,166.06352373544246,-0.9705633482747794,4.1615190574841145
1939,10,0,1,0.08778996155030735,0.5520887325661293,0.00030260099139994834,0.000998448294135298,131.3651785674869,-0.6608558642330385,1.8585309419993936
1939,11,0,1,0.18193530747117648,0.3131512372142805,0.08432815215384187,0.2782452868910186,52.21716038809571,0.6126703705737447,3.0923982372079992
1939,12,1,1,0.13112195755374986,0.6531110498227918,0.6386890997104876,1.5371494417851999,11.837460282370866,0.9787334789616513,2.778386949089487
1939,13,0,1,0.07806892592222112,0.6168555803142625,0.11220057521891486,0.2700360028751267,117.3707208860546,-0.4597460360139362,1.8233527449591527
1939,14,0,1,0.04591786292591556,0.1569903111591477,0.151722757637674,0.36515505324042435,6.983388843355283,0.9925814422114605,0.8950319014356479
1940,0,0,1,0.05553312342747661,0.8460020208284175,0.17048669470969113,0.32652182124625084,87.09803802867359,0.050627139053648434,2.2945897163791993
1940,1,0,1,0.09697633706498676,0.896241907335679,0.0811777995186917,0.15547443739666514,136.8955453238679,-0.7301091507214569,2.7313567592535466
1940,2,0,1,0.07466242754106904,0.9067920904150468,0.46747585247689216,0.8953253918103077,65.43171573966937,0.4157774262423427,2.4836764107758866
1940,3,1,1,0.15160871934720607,0.24126316184400673,0.16428920979598557,0.707896087952527,33.867957605289966,0.8303240716077984,2.697257811788414
1940,4,0,1,0.1925929574850827,0.4455697731111073,0.2653279830998845,1.1432560999835788,63.575560006573,0.44501721205672934,3.164339701293
1940,5,0,1,0.11099918916364418,0.8541425524676245,0.44530130065076823,1.9187325149490952,133.6061429478548,-0.6896971816160762,2.8679018532827807
1940,6,1,1,0.1460031721596952,0.2057006380918673,0.19335426768204617,0.637886115964425,10.381267154094804,0.9836304389478426,1.962560040104678
1940,7,0,1,0.14763713670475756,1.06516834535201,0.4719549407220399,1.5570047025931597,160.15322984324354,-0.9406039460441807,3.556696108880427
1940,8,0,1,0.13760099308413565,0.28357345143913815,0.26612491140509564,0.8779603788043823,13.540092384281818,0.9722063303360013,2.3673894801759694
1940,9,1,1,0.15791948544817774,1.0011743934105448,0.031166308984242108,0.05524167953245494,119.38416905381031,-0.49066301664389633,3.1803652804488403
1940,10,0,1,0.14280747914511882,0.49889176618577113,0.22606347131004312,0.4006931280318694,61.2115579672026,0.48157689170176565,2.6489972100884884
1940,11,0,1,0.07377388416236356,0.41806057254715345,0.3892082315749773,0.6898640583628048,28.112063501949084,0.882027675937178,1.3859354093745742
1940,12,1,1,0.0251606196376871,0.5618553724491208,0.4906607185808518,0.5559482822490535,26.915199798114383,0.8916774733948342,1.4411015201109802
1940,13,0,1,0.08872884303152914,0.6834349747534093,0.44090518359506153,0.49957225058355,49.441970998497844,0.6502178520958397,2.154279891554701
1940,14,0,1,0.05491154340710306,1.2554561120876522,0.5093802432571113,0.5771586363576641,177.28498664383093,-0.9988774972488071,3.2685829991118514
1941,0,0,1,0.10842145165961146,1.4214788176268223,0.5009927859330887,1.0334596111089251,148.38075973151263,-0.8515509284945726,3.838998276870617
1941,1,0,1,0.04496695868801131,1.072304012442721,0.2650110943561616,0.5466710703284416,119.02021401627862,-0.48511815689710824,2.7805532317846544
1941,2,0,1,0.0885187092036541,0.6147992991060274,0.08096394443792948,0.16701431414192533,87.058991140497,0.051307750070736846,1.8750436974121376
1941,3,1,1,0.049750398863014814,1.504230621010325,0.7894493132827285,0.6140952480567529,106.57931955271356,-0.28534245003593617,3.831189573526597
1941,4,0,1,0.1737060375916729,1.935917571308517,0.2264278924362051,0.17613327471827342,110.94439002744478,-0.35746166909289767,5.473323314502345
1941,5,0,1,0.11653580025411592,1.2532449337611362,0.5202470719525207,0.404688748632891,70.16359236564483,0.3393357185946301,3.493384500784702
1941,6,1,1,0.19815210006686418,0.5168208404665323,0.516287623568708,2.0828157625302164,3.090192537309597,0.9985459125040278,2.775280988166027
1941,7,0,1,0.25575956769434655,0.5265528163866251,0.4406981844839932,1.777871642200147,40.82276862157095,0.7567353347643608,3.414445877825103
1941,8,0,1,0.13033628551952184,1.0518424984654895,0.568849415913133,2.2948613832349687,158.95042739451856,-0.9332700152982,3.4787805840690624
1941,9,1,1,0.09948020729528624,0.7503448330646004,0.2861300800371075,0.5309033751965306,139.95933190141778,-0.7655880045438143,2.3975388703435008
1941,10,0,1,0.09193607359344451,0.0893023735575083,0.08927641951776177,0.16564896791450354,0.25056359363524816,0.9999904377523824,1.4243750447683996
1941,11,0,1,0.0650197346049859,0.8413258899337892,0.2361807783058379,0.4382243640474692,176.35513649619583,-0.9979772565089584,2.3520521974358624
1941,12,1,1,0.18069601239230243,0.8068255669610487,0.15187358877559265,0.38447390087810757,116.95366587236637,-0.45326980946721274,3.076045283188513
1941,13,0,1,0.03589529113377338,0.71455128747395,0.021022133619623407,0.053218349435727175,136.59826756519297,-0.7265538953857716,1.851803703687395
1941,14,0,1,0.099757520160485,0.5887733295431897,0.04809205652951298,0.12174691283863202,104.85322769782772,-0.25634382513232357,2.021285641881838
1942,0,0,1,0.10069505373310034,0.7883557756011488,0.02624971289058292,0.056576635245071345,111.39292565676351,-0.3647618235532818,2.409054833981228
1942,1,0,1,0.12223599388679611,0.8964068841530937,0.0005148392892994624,0.001109645457911925,149.80673234655936,-0.8643339016427337,3.0410920001110804
1942,2,0,1,0.05301256931894955,0.6147730034715382,0.5905179087702921,1.2727574000310224,14.040847892535924,0.9701230062751701,1.8014305133298953
1942,3,1,1,0.11480327301891517,0.17806279461041966,0.056084114353311454,0.12880833048359794,21.049800619000187,0.9332685859205735,1.474375459845036
1942,4,0,1,0.06419169424004502,0.8558414532560403,0.32954615802444726,0.7568683382428532,86.36187434712508,0.06345461070044717,2.3566919183567783
1942,5,0,1,0.11598376971125307,0.5248873532017299,0.02269087095462763,0.05211410108880101,71.90115192212164,0.3106573196071843,2.2380821866707614
1942,6,1,1,0.17163406031493647,0.4601847482389144,0.3405602450111659,0.47243754775075064,34.38183713984789,0.8252925523243094,2.388736538361507
1942,7,0,1,0.08274622418225748,0.8371548561543244,0.026571496104868197,0.036860944997972295,72.5092729541842,0.3005514425992731,2.3368974001644336
1942,8,0,1,0.12643360171549553,0.7364698001870523,0.026351403312841692,0.03655562427875796,62.67744424683048,0.45899934279871957,2.4302314495467305
1942,9,1,1,0.16301957743565604,0.9032995523951791,0.5580373269686548,2.6795200988368073,125.50397262370203,-0.5807594013104923,3.380302159742853
1942,10,0,1,0.2061731242404568,0.5712459691411351,0.5427498971856481,2.6061146591225146,26.035982353369576,0.8985185673761851,2.969317707945996
1942,11,0,1,0.20760988231706623,0.5338785693025351,0.5018309363168489,2.4096346518314915,27.40483470621482,0.887776549608333,2.8619741277904547
1942,12,1,1,0.18976181321608937,1.0728048136985828,0.26655693391334084,0.6035339464435606,136.5656673253226,-0.7261628252015911,3.547510979176436
1942,13,0,1,0.25124627367257996,0.31433980012257856,0.27800982678485975,0.6294654033051943,31.665237762168193,0.8511297646095561,3.1611860254694
1942,14,0,1,0.080946054054133,0.2148013641797972,0.2148005849597025,0.48634804893599615,0.06156548516239984,0.9999994227029873,1.131843123799717
1943,0,0,1,0.19775740433716518,0.6260254765702571,0.2885884500603532,1.0533595006207586,90.07008360093025,-0.0012231892828654229,2.896778247652596
1943,1,0,1,0.117661146117934,0.2828525536216161,0.09554435506674822,0.34874075563036117,74.03577789208315,0.275037049925093,1.74129323193145
1943,2,0,1,0.23838741256982848,0.980110462116205,0.5132230262139401,1.8732847779830815,128.05556540742992,-0.6164253979727999,3.8328017626279673
1943,3,1,1,0.11180157512012194,1.1303008687859786,0.3404103106545563,0.4448054508077753,141.8408889213214,-0.7862980178891193,3.1438248213487507
1943,4,0,1,0.11820837261558334,1.4507387889303671,0.06757087325825806,0.08829313272950427,130.34446292521275,-0.6473814339616393,3.952480489186476
1943,5,0,1,0.07790484701535652,1.3696458251946533,0.11784115115687976,0.15398001976865652,151.51528058698952,-0.8789443380039822,3.541638891531333
1943,6,1,1,0.03297986014131313,1.2114730248109036,0.856097119041897,4.3168022059705775,139.19128190203116,-0.7568956227273845,3.0514004256625227
1943,7,0,1,0.15811380909843212,0.615616313006445,0.4357741499787259,2.1973567835836327,75.6300379319982,0.24818206281564012,2.5227889079695056
1943,8,0,1,0.01161263640907895,0.49634481585371404,0.288626621438126,1.4553769758276236,81.03828041667902,0.15577453652175474,1.2524185363595914
1943,9,1,1,0.20602476024026267,0.5625919743433232,0.16951031689655963,0.46236413648734603,172.38819928780583,-0.9911882795323556,2.9192596418703207
1943,10,0,1,0.12187181914769006,0.8598910932395767,0.3038258393369767,0.8287293329367583,108.44202323151424,-0.31634489916703185,2.6676976322575516
1943,11,0,1,0.23271514580897573,1.045048790996181,0.33101495281751914,0.902891609348281,157.04797134140887,-0.9208316734831595,4.0320424617696
1943,12,1,1,0.04241553150579207,1.5029029197320554,0.7323570706926515,1.4296615741217398,110.5325300665767,-0.3507391267611392,3.833060494473422
1943,13,0,1,0.1199268550804191,0.9087179058957461,0.059598023700710545,0.11634352665963485,113.79039412408419,-0.40339189388507635,2.6987084586158647
1943,14,0,1,0.16419055826266543,1.026679211797456,0.9007115925495152,1.7583127203457474,33.665977631021555,0.8322834433664404,3.59237339574797
1944,0,0,1,0.13033186875705588,0.7020844451050444,0.3670599778848158,0.4649623784770954,36.5019520885605,0.8038365943166487,2.368574022048417
1944,1,0,1,0.062215520161999875,0.2773388348510626,0.22686628165616807,0.28737615722356885,13.748233172900123,0.9713493988594536,1.030919889158523
1944,2,0,1,0.11417564541025553,1.315922741942462,0.2595022908422323,0.3287168572982432,171.53935853420376,-0.989117165612215,3.7132683993618323
1944,3,1,1,0.13013452587544538,0.41122473196847037,0.23323627060578173,0.5518200047458833,37.52201650663501,0.7931193587355403,1.8998642608855807
1944,4,0,1,0.1306062678890703,1.105836695177952,0.36156827302582867,0.8554441623460245,130.34738026221058,-0.6474202404412469,3.187667535901853
1944,5,0,1,0.13013452587544538,0.41122473196847037,0.23323627060578173,0.5518200047458833,37.52201650663501,0.7931193587355403,1.8998642608855807
1944,6,1,1,0.032162702447922284,1.3466833875693753,0.2577405313914747,0.3079425151456294,143.31002727893875,-0.8018802217635311,3.3881840160741503
1944,7,0,1,0.07129223091747716,1.544320280335783,0.12377833288355122,0.1478875322515709,170.00646638329766,-0.9848273446178991,3.970981293753689
1944,8,0,1,0.1720771281925604,0.6504473384679454,0.6386586896775833,0.7630548527123597,17.40334792955165,0.9542228532178985,2.8490027851395596
1944,9,1,1,0.08344505181069851,0.7464035034347292,0.29893308858560536,0.4456010632754732,86.40940154942318,0.0626267544826819,2.156383266265804
1944,10,0,1,0.007305110618633112,1.1796211821175802,0.1437047497652425,0.21421178095776502,159.75284201044616,-0.9382085030187527,2.9413537108631127
1944,11,0,1,0.04744524090772136,1.0778401413535192,0.22543038129846737,0.3360351243700679,149.191534406499,-0.8588842319520392,2.804464093033721
1944,12,1,1,0.1240266027661562,0.4245265762137632,0.42340660558465937,1.8560270534733267,4.58108095688583,0.996805305767709,2.133927330246864
1944,13,0,1,0.2054720002421744,0.22353557191664059,0.1978898608667992,0.8674615146111913,19.196605238947235,0.9443958538489684,3.3985962040422826
1944,14,0,1,0.10733399179872821,0.5119516144970082,0.05573091461371241,0.2442996492580226,178.75690468187884,-0.9997646487197865,2.1692841124433864
1945,0,0,1,0.2082088001340824,0.5880469731652508,0.5007944843167138,0.7060485358613425,47.25071324780033,0.6787916042500668,3.660489747451639
1945,1,0,1,0.14769048753893654,0.6300890443603726,0.3655389841766797,0.5153576420281942,62.6217105007927,0.45986334099600934,2.8964206977788147
1945,2,0,1,0.0515913864215826,1.3190035968174245,0.0535159358383378,0.07544980890806288,127.23716886407674,-0.6051157117450583,3.3553962108654116
1945,3,1,1,0.206476234501113,0.7293589733133409,0.5602105970546694,0.8604655990462992,147.56712464100968,-0.8440203380873239,3.866418643516111
1945,4,0,1,0.19725164070935594,0.5558195229887309,0.05240058796149938,0.08048563084619721,48.26213800407656,0.6657236001956801,3.513246928005363
1945,5,0,1,0.1268199339739679,1.3936090418119689,0.13463954543169965,0.20680204502433414,151.72065435068384,-0.8806481986595214,4.1069168741713336
1945,6,1,1,0.18116712611000121,0.4516714802534452,0.32553321553519365,0.35940177622884284,24.942533947186107,0.9067312053255882,2.6716107035519805
1945,7,0,1,0.08526846830523521,0.5856925041515051,0.5597121851799383,0.6179447869854899,17.72471801324521,0.9525302294848581,1.8897953615584206
1945,8,0,1,0.1029378486179305,0.5694024329666882,0.47284757478706496,0.5220427598596283,29.34562813577684,0.8716792707470649,2.2565283747704705
1945,9,1,1,0.07858034306397932,1.4276911019077112,0.05083556213965579,0.06908384016267308,139.3147292565725,-0.7583019487048042,3.8409671530405367
1945,10,0,1,0.14465388310569818,1.2820427886369206,0.22606950379071877,0.30722094549928747,97.17668335220786,-0.12492947986295472,3.970162101515977
1945,11,0,1,0.09491408759173194,0.8550209341395205,0.1067438726624147,0.14506137685851342,77.13184875480619,0.22270824529897285,2.5701100968499793
1945,12,1,1,0.0920883379832343,0.24818569200558308,0.017125207999755948,0.07270940338299732,66.16276568429532,0.40413980807209327,1.4540413371016205
1945,13,0,1,0.09898087640449572,0.6128063509720549,0.3183295016562478,1.351548439292678,92.92155061819929,-0.050968584045287646,2.2762940459752343
1945,14,0,1,0.17120205129732238,0.3040245480270005,0.14974754546781405,0.635791091657876,137.09458474816526,-0.7324785578808695,2.3374002035408523
1946,0,0,1,0.049895807509716165,0.4581220502851976,0.37514654597958097,0.36290763822077216,18.337460465582563,0.9492199838079514,1.3083250315267378
1946,1,0,1,0.1242974178587064,1.2603309520485941,0.7503126837786198,0.7258342290908599,138.60080620107198,-0.7501203747849515,3.7946117467506935
1946,2,0,1,0.07432600552205278,1.6030188685786175,0.45618905208094673,0.4413061862013792,167.90864114629224,-0.9778148395666902,4.144347752117016
1946,3,1,1,0.13149167585531246,1.0672467349930488,0.7257835704983925,0.7798579957624572,127.26617730881631,-0.6055187129314538,3.1857411189669267
1946,4,0,1,0.030746871385372358,1.0009427580643888,0.7811176345517558,0.8393147181851135,114.04016671401824,-0.4073769762712513,2.5547593285780192
1946,5,0,1,0.10689583341611537,0.6146960265896578,0.5633694638748432,0.6053432439501306,24.279025158997865,0.9115538627524473,2.027687907383797
1946,6,1,1,0.18258199219189883,0.7190832649565447,0.46438740036866205,0.607703865208587,69.99500345311047,0.34210208904246087,2.8972729395177024
1946,7,0,1,0.13504380062898297,0.9929504201514199,0.48770837468812783,0.6382220192823597,140.40231266634916,-0.7705389709020242,2.9719663498904105
1946,8,0,1,0.1628172802696907,1.088203302171622,0.03488986297987928,0.04565736402977017,93.51781046182347,-0.06135880798031791,3.5613899746334434
1946,9,1,1,0.0671413764471956,0.2968300091187145,0.03386266900128132,0.1741757637514334,113.13944528301548,-0.3929702747445887,1.1186609152463067
1946,10,0,1,0.11321032455702797,1.2411443073930875,0.8751403251725174,4.501365043636499,149.59661916408857,-0.8624838083140471,3.4653269855491486
1946,11,0,1,0.142335096307363,0.22826503686293537,0.0026108375959671415,0.013429084172051712,71.33923193016248,0.3199643356373916,2.209933305795355
1946,12,1,1,0.1389547325766956,0.5472739155146905,0.2642522641532862,1.608631669763679,129.15203727452234,-0.6313803694673132,2.7069383559345064
1946,13,0,1,0.20850712988831369,0.7732955675969617,0.7616949358117676,4.63680642575181,19.70058485639306,0.9414671038059301,3.477169771878156
1946,14,0,1,0.19615089188870047,0.48986999141378235,0.22063878711407856,1.3431352865308621,120.84162820250053,-0.5126668062906108,2.722222216276714
1947,0,0,1,0.11294785067144213,1.3261333763861132,0.1227755650296336,0.10616130532589473,74.28899075331594,0.2707854198906586,3.602847061486371
1947,1,0,1,0.16682217512220826,1.0055294618351414,0.9328435948060709,0.8066091462548739,43.31039348820059,0.7276483378300214,3.229028513151586
1947,2,0,1,0.11294785067144213,1.3261333763861132,0.1227755650296336,0.10616130532589473,74.28899075331594,0.2707854198906586,3.602847061486371
1947,3,1,1,0.09754869228334914,0.4763094932258144,0.476024421248141,0.9652536115542418,1.3655502967473596,0.9997159991867314,1.713092131538682
1947,4,0,1,0.1392166975244927,1.087027233086484,0.1030430707288787,0.20894452411894565,172.4608025882656,-0.9913553332832826,3.3493363361335926
1947,5,0,1,0.07625328322826744,1.3673312445093453,0.5312707183447498,1.0772787208074124,124.81874988303649,-0.5709822558945817,3.6088702871078384
1947,6,1,1,0.08901019445016985,1.6501704257814245,0.0031935653259875796,0.0035405675124114255,132.7986941555162,-0.6794245814380389,4.328096333893468
1947,7,0,1,0.10519246811261272,0.46945021754794475,0.24766652779561438,0.2745771489592832,30.08744569612022,0.8652612877930357,1.8618655736422687
1947,8,0,1,0.12900604698209936,0.6634449449396427,0.4911165004681374,0.544479585940194,42.98178786139434,0.7315704458833432,2.376334265336233
1947,9,1,1,0.13136142007927912,0.4451613630480686,0.2775066347971734,1.26596414310006,63.66460482465102,0.4436249218074809,2.1566707604403463
1947,10,0,1,0.1264178813045427,1.4360090019687273,1.0459784622210375,4.77167412085335,138.1822414264849,-0.7452693750866793,4.102762483998848
1947,11,0,1,0.19994200411810437,0.6886697833486737,0.2686410392533646,1.2255199711115494,151.64691089760416,-0.8800376951261133,3.7820695424543773
1947,12,1,1,0.06968373680737756,0.42416792165991385,0.3083226997619508,1.3597666212354411,49.43597385141202,0.6502973713092423,1.394383450220559
1947,13,0,1,0.10085977203698929,0.6420721768436637,0.18892698405150096,0.8332069191216078,176.05139877190794,-0.9976262258414219,2.1814232620116933
1947,14,0,1,0.1678008187439406,0.2558160557152136,0.25506807802141374,1.1249027687678455,3.389072210982817,0.9982511210289029,2.3255990221332863
1948,0,0,1,0.10264251917393544,0.6569873211312737,0.17481845081282604,0.7200992062910216,167.9862542937123,-0.9780976929421222,2.1728439344221075
1948,1,0,1,0.1574207948380442,0.6401505134162975,0.1992315434399175,0.8206598081161692,136.42944675467308,-0.7245261907966472,2.5292415294686723
1948,2,0,1,0.09963655235586619,0.18520678694400103,0.01321482749129399,0.05443353801334228,46.067209082100774,0.6938140929290778,1.3356990163169165
1948,3,1,1,0.10300506874389191,0.3596490871364096,0.32402038206616496,0.4900624737088065,19.02671133957631,0.945366692712173,2.012103077086094
1948,4,0,1,0.0711533301919058,0.2534427776375891,0.22577427761098728,0.3414708058805567,12.319984340467249,0.9769712115954028,1.094504879962182
1948,5,0,1,0.08819918344207202,0.8411004817501156,0.30800258271484204,0.46583645951974323,58.53207546097299,0.5220211557992992,2.36837757766221
1948,6,1,1,0.17371148128151379,1.4112364242435813,0.11515065282056058,0.1508633750200182,178.22410173041567,-0.9995196850126369,4.475170968236254
1948,7,0,1,0.15390312109929072,0.48263358529373346,0.45546187625730405,0.5967184220153887,18.958364407184277,0.9457549092068394,2.3458405470385704
1948,8,0,1,0.2347753485103301,0.8630675764795771,0.2567425933327193,0.33636851544318924,82.996333169857,0.12193286438131755,4.1696615484331945
1948,9,1,1,0.09991303289112892,0.5276258567649326,0.046615499603219646,0.15275534217240838,138.62674520111403,-0.7504196828649159,1.9306607328477312
1948,10,0,1,0.11980128784241308,0.8199856518672969,0.25531987772758596,0.8366632475821648,140.80413720126,-0.7749901241191185,2.7063638739449853
1948,11,0,1,0.038238353194474516,0.6828054350575441,0.337227709231885,1.1050687979792906,84.20755463950324,0.10092511796735082,1.8386419944813925
1948,12,1,1,0.19835057660497435,0.3053552375676357,0.1916076067461543,0.49527259894895215,29.10767413640638,0.873707075949075,2.7208532300472403
1948,13,0,1,0.22515807301369828,1.2053207764957588,0.5119902685379142,1.3234064933094527,135.395760954556,-0.7119740950379214,4.751367533788619
1948,14,0,1,0.06510973904017694,0.4080592870322439,0.26965173462352915,0.6970032019397837,91.95919870234194,-0.0341878047329054,1.5130992853403726
1949,0,0,1,0.05637188331025676,0.6774864062801111,0.33349853742180813,1.6010618371402339,122.73550903287236,-0.5407617426121408,1.8383844321763465
1949,1,0,1,0.19495911263753857,0.2824712623143947,0.12606355410546496,0.6052066887395129,149.90083114093798,-0.8651586954666096,3.3984560759190736
1949,2,0,1,0.23919831098068,0.8441029935384566,0.5949531384004858,2.856254699477252,94.09714744786069,-0.07144778523145422,3.5999522185630464
1949,3,1,1,0.20831536999158945,0.3262429561041363,0.07869603868144248,0.13970424260385628,35.274397472967735,0.8163957233422021,2.720747419886415
1949,4,0,1,0.2571600666326246,0.5694047193378153,0.0862150244226999,0.15305223604458926,55.4529024741108,0.5670834829000035,3.5480903537390005
1949,5,0,1,0.1292704073463405,0.7536142912978495,0.37193155214713897,0.6602672340792884,173.007198330037,-0.9925614548093971,2.4617773668310483
1949,6,1,1,0.0835535316806014,0.9100653691158866,0.3577756574290906,0.5642334147942296,176.58337114613423,-0.9982225734968565,2.7028841389574785
1949,7,0,1,0.12554657665976085,1.174020973373363,0.181537388419299,0.2862952200736254,107.4978143284183,-0.30066941768715766,3.3103825867306944
1949,8,0,1,0.06288382916533448,0.31515197703706477,0.13330079089273428,0.21022324710586496,23.622984855535528,0.916202051249936,1.1057215187766978
1949,9,1,1,0.14844373854719034,0.45727192424331975,0.4554147130508304,0.5727871441335484,4.540375938076266,0.9968617966268781,2.711149740137496
1949,10,0,1,0.07562964228956194,1.2053731863809354,0.3537814257096353,0.44496026736206823,153.13550648727426,-0.8920777344475374,3.1820359465064123
1949,11,0,1,0.03770406546496753,1.3922872353265867,0.2744715475999372,0.345210133512169,95.4776091930936,-0.0954567510435221,3.5402557759603224
1949,12,1,1,0.16799509530945778,0.3382055598174853,0.298533813202882,2.191718990439821,38.12091605950553,0.7867097180519903,2.220672663807852
1949,13,0,1,0.09816635098061309,0.38488923386068175,0.3805827010648972,2.794089970605595,12.423380072704203,0.9765845722864704,1.677154376061257
1949,14,0,1,0.13779393555527464,0.09397443163414083,0.0443934276714639,0.3259192566308759,43.47107460923286,0.7257217897605275,1.8305315605409405
1950,0,0,1,0.1887749242539974,0.7069312511782484,0.16512849999593737,0.3386569446573705,120.1637199964729,-0.5024725822537142,3.60721243823791
1950,1,0,1,0.18139246416164048,0.2681042233924833,0.2168291421880565,0.44468819621017797,25.064252661874495,0.9058332844733762,3.2304712390526267
1950,2,0,1,0.13121568542845322,0.44183473771379805,0.018085435686684748,0.03709086192026644,52.785785345447444,0.6047967093716249,2.544211792585695
1950,3,1,1,0.09127094666056415,0.11990561853941727,0.07906346066204298,0.3655729894514704,30.33625497730136,0.8630761284770908,1.3055862887338734
1950,4,0,1,0.2155318108509303,0.6078758460306217,0.30590809381304185,1.4144553680828578,102.80673598540419,-0.2216631396425655,3.4330422958088067
1950,5,0,1,0.1268108793709314,0.40237388231607313,0.015808259934677882,0.07309410433030201,127.61406116696932,-0.6103395842268293,2.3740965469975253
1950,6,1,1,0.10155677584579154,0.24899635891681302,0.14956358309607576,0.36053115924187323,34.920816540478334,0.8199439513288878,1.4085771895578063
1950,7,0,1,0.26336640216873164,0.45663951944835024,0.3251778852013694,0.7838589948474333,33.63293743639893,0.8326029767186173,3.4468733992367966
1950,8,0,1,0.14601573585695066,1.098533221008115,0.26912344790698145,0.6487367221654889,177.35628338256242,-0.9989356670994743,3.4173012416649455
1950,9,1,1,0.10668751081454364,0.8773761130300921,0.3253045544093972,0.5225028743683016,142.52961245962814,-0.7936678634821557,2.5664707361643027
1950,10,0,1,0.09825859215105101,0.33104158310239246,0.15185402557368283,0.2439073285976558,31.528813836364563,0.8523772939441885,1.889749512754873
1950,11,0,1,0.063272733923249,1.271152025021471,0.04826460130869337,0.07752240960725965,158.68001309723948,-0.9315644553364697,3.3530295325494475
1950,12,1,1,0.14695655341438296,0.9539696502111136,0.34144418465610615,0.52413579081523,164.703053692456,-0.9645714807265441,3.500332458535365
1950,13,0,1,0.11633717893697254,0.6386442081905258,0.2102545003703617,0.32275233779445717,68.4479083927212,0.36734698293041157,2.133095072681812
1950,14,0,1,0.055839596112497704,1.3139893491942372,0.2745241674425153,0.42140984695725775,111.63380848868692,-0.3686731212585538,3.4031051422542817
1951,0,0,1,0.16665945913324068,0.1611620959093812,0.12193921049925185,0.3781416643917103,23.915869709447264,0.9141417045838003,2.6070530919080936
1951,1,0,1,0.05973870903978801,1.0034864473564007,0.6617407065431582,2.0521022823049315,84.0615699914991,0.10345969081460446,2.644520670219028
1951,2,0,1,0.04189848683465606,0.0955319200072044,0.07535455804916816,0.2336795349383456,11.939901136913694,0.9783651459578089,0.7708604383744928
1951,3,1,1,0.04430444968037323,1.0818810202831028,0.9622232863477701,0.9392761439128954,156.78955523487113,-0.9190635101298643,2.7795393469679466
1951,4,0,1,0.17300179942308588,0.7675814461638469,0.5388201850913265,0.5259703780771908,45.60278580775541,0.6996286009403488,2.8832920539367173
1951,5,0,1,0.09413503652830404,1.339961821866893,0.47529781912744107,0.46396289623662174,113.2703683450255,-0.3950704568250214,3.6052522827253015
1951,6,1,1,0.1521952946307089,0.8581727689363761,0.5576566606451301,0.5629636311587023,59.7407907747943,0.5039128159424857,3.1502582689617964
1951,7,0,1,0.07154949746676187,0.5038138797373596,0.08480908585806513,0.08561617622332873,30.39516263901744,0.8625563894891966,1.5358622239255768
1951,8,0,1,0.056097060375789355,1.4733904112484502,0.4941016655840898,0.4988038114652637,163.51676927402437,-0.9589028191400901,3.7706693068029655
1951,9,1,1,0.151297634893158,0.4107300065828152,0.19497600161681872,1.803742259766822,174.00125120045155,-0.9945241777785101,2.1923169418554798
1951,10,0,1,0.1586769555273315,1.0321753638708833,0.8570863840935968,7.928990842158101,125.82257474958209,-0.5852771917269718,3.5798536056416896
1951,11,0,1,0.12632089102335872,0.639674570939224,0.42486482064193776,3.9304664436918526,169.94873635255425,-0.9846519924530749,2.7148905747594085
1951,12,1,1,0.20128918055595876,0.42914800414880716,0.003308421078624807,0.015148151829203033,163.74824864840008,-0.9600413004454319,2.9361715205116337
1951,13,0,1,0.0920883379832343,0.24818569200558308,0.017125207999755948,0.07841059064791571,66.16276568429532,0.40413980807209327,1.4540413371016205
1951,14,0,1,0.22445986003925714,0.8953519037067657,0.5958466885548878,2.7281823838787385,104.8158512820032,-0.2557132266743752,3.8536116097095157
1952,0,0,1,0.08567286801029167,1.539141174823266,1.1997771916399471,2.945757719133074,73.14389614338623,0.2899690626290707,4.010630823127761
1952,1,0,1,0.048155280783822675,0.4662293456091671,0.4506638779966772,1.1064942779321931,11.599018346600982,0.9795786945404691,1.4387798952981405
1952,2,0,1,0.057555027380051776,0.5875192768182166,0.5853510833787188,1.4371855743555686,4.545301141068575,0.9968549881331249,1.7286022355310144
1952,3,1,1,0.1812088641537758,0.8011219933013618,0.7639339751730334,0.7189242621457173,24.72751216997443,0.9083074222416301,3.7499333179835603
1952,4,0,1,0.16973642054256924,1.121729499117776,1.0003996498721448,0.9414577745050048,161.36583832884438,-0.9475780672877219,3.933639614369337
1952,5,0,1,0.27761497664806134,1.3002752782287619,0.7977464342972631,0.7507445476903065,150.81582250298896,-0.8730567687563987,5.273460065807519
1952,6,1,1,0.11881203269142339,0.7395942396076937,0.2426690790143976,0.7883579888762215,116.1229306641438,-0.44029853924839063,2.374770109408821
1952,7,0,1,0.07004207091287039,0.6862605697786492,0.26142629070552803,0.8492944614824731,98.56076034714523,-0.14885814760604238,1.9362506915508524
1952,8,0,1,0.18132719200668468,0.528395125691916,0.35469267954853434,1.1522885760876458,51.398126663175084,0.6239051488876818,2.6306513129940616
1952,9,1,1,0.08809459062381614,0.8306127741215008,0.4677802568616639,2.3035037101902,136.8048406379663,-0.7290264588301956,2.374203381307364
1952,10,0,1,0.16635857404717236,0.8702087103306192,0.6133697062465386,3.0204340036416073,98.5755070143046,-0.14911265300807108,3.370648087916001
1952,11,0,1,0.1619223685600685,0.26100883225635263,0.03899421649731463,0.19202033660024156,89.96977854239051,0.0005274639155791588,2.5337649184700717
1952,12,1,1,0.1861375481092875,0.4777363355065913,0.01663969269836374,0.06727956954966798,176.16577905214552,-0.9977617070278152,2.8389164470503028
1952,13,0,1,0.19254656037445142,0.5476314570345988,0.26869783327095553,1.0864307946730307,83.80507913687745,0.1079112261234826,2.7960041910624613
1952,14,0,1,0.12845128442436426,0.6178998839698787,0.27282121604614473,1.1031029426046162,101.2249924556002,-0.1946622259928086,2.6198113617770575
1953,0,0,1,0.07251351385084405,0.6721569698438339,0.421265773874696,0.8285113206958582,44.77771401141339,0.7098447601079112,1.908823630579738
1953,1,0,1,0.12283730969486542,0.8664526539876667,0.09598107300198255,0.18876778149637075,140.15808094093103,-0.7678149973704296,3.0395854943344487
1953,2,0,1,0.10917169693978772,0.8602047837306636,0.14223175549192751,0.2797298686376513,158.831221717288,-0.9325207198826996,2.5383039317709413
1953,3,1,1,0.11014035330260108,0.5507328511738608,0.24703726813498367,0.5026276262804563,90.47324287205335,-0.008259552364649156,1.954676254295262
1953,4,0,1,0.18574104076150957,0.9167572258320192,0.06494158508812986,0.13213162129813297,121.9277487687131,-0.5288494359842464,3.778554167909046
1953,5,0,1,0.049666191314811585,0.5302514108709423,0.19849798066788077,0.4038684915753083,80.76055898983495,0.16056067016534417,1.5250508093381188
1953,6,1,1,0.07444906615769174,0.41573313221197994,0.2811412798859682,0.6034064849454288,62.916651082200715,0.45528617773003605,1.3861243104396033
1953,7,0,1,0.11808053049546031,0.4756273970921372,0.13633335918735157,0.2926088729531612,71.09822397987898,0.32394674422759423,2.0243697974095753
1953,8,0,1,0.14241185762905653,1.2056964967012487,0.36436456333203027,0.7820265330229427,135.0158575420229,-0.7073024574433766,3.490290369669664
1953,9,1,1,0.04117901492351493,0.6783747353991175,0.31759841556766755,1.6119497578803106,140.524072726876,-0.771891762485339,1.8471245619164132
1953,10,0,1,0.21763974259274438,0.4354236680884411,0.2571035864737552,1.3049122528705719,71.94555608218845,0.30992057299997433,2.881612198027836
1953,11,0,1,0.1303776853230189,0.43357668173857367,0.2317941892663055,1.176456080859371,78.14335158936602,0.2054637591753561,1.9261077752795859
1953,12,1,1,0.14230415951399475,0.5674407352336801,0.42227298660864576,0.5075843821106014,37.888155181101084,0.7892110598203771,2.2415869439980964
1953,13,0,1,0.10263392893369024,0.7199882060350422,0.434241033635615,0.5219703218886644,59.89720658870974,0.5015529163498805,2.2107209416030695
1953,14,0,1,0.13311931762034135,1.1120652204658932,0.3373577837965211,0.4055138445246051,111.38019741732994,-0.3645549707905527,3.3140876683738094
1954,0,0,1,0.07771294667369365,0.6666173602906313,0.011600916198677591,0.026246327850692086,99.64846674920143,-0.16760274528872643,2.0348779469444316
1954,1,0,1,0.14493880848225027,1.22924465048234,0.6683602692763658,1.5121221849532873,94.83741736365035,-0.08432859127562328,3.5695058987428934
1954,2,0,1,0.07771294667369365,0.6666173602906313,0.011600916198677591,0.026246327850692086,99.64846674920143,-0.16760274528872643,2.0348779469444316
1954,3,1,1,0.07268735724980545,0.31350531220181227,0.13185005686900172,1.4513802920924144,178.14165545667908,-0.9994740564416359,1.29285940332441
1954,4,0,1,0.19792463184116305,0.37764620694832524,0.2682553922507933,2.952904221703499,94.75733842914393,-0.08293584669354762,3.4715468559435845
1954,5,0,1,0.14217394167566444,0.19691827071880458,0.028667877059343205,0.3155705258542145,138.41213197325692,-0.7479386553808115,1.8096398885012877
1954,6,1,1,0.21140439357398272,0.11245057273928492,0.10528280262323547,0.3467810341737775,9.234552291181977,0.9870396690331906,2.684047826300295
1954,7,0,1,0.07810297545593621,0.4176536921854079,0.17615613233369223,0.580223970341466,148.5548835404425,-0.853140273683285,1.6055418353286768
1954,8,0,1,0.07276326717858936,0.45374921052634654,0.06085830825851546,0.20045540724707928,111.82285283194418,-0.37173813922129334,1.6308852830029896
1954,9,1,1,0.08329228808138056,0.36474360800311306,0.07463808134377758,0.16435360875363705,50.936129890572545,0.6301863184237928,1.3984288612715687
1954,10,0,1,0.18312601973711565,0.7824322424024963,0.10563900634059181,0.2326178755487537,154.01248314277316,-0.8988895337395891,2.97923536166993
1954,11,0,1,0.16320025472669414,0.5754009820875394,0.3328335455504529,0.7329019361246669,178.623478353019,-0.9997114175334988,2.4590146441774094
1954,12,1,1,0.13097899802477903,0.8496616862982793,0.4886169589271024,1.3064816451297923,75.4546585027315,0.2511460773567636,2.823054171700011
1954,13,0,1,0.09916208564346149,0.7525231170866741,0.7065796582921087,1.8892781707939952,23.499893799716897,0.9170608134827348,2.531058261905993
1954,14,0,1,0.15097992381696715,0.5135179678253229,0.04140089943125497,0.11069921788545367,93.04390180919032,-0.05310112182942155,2.251902789468207
1955,0,0,1,0.14046750233022895,1.4185955817201454,0.4662008309639745,0.9785911369750097,177.10018570204804,-0.9987195211563341,3.9518246179169165
1955,1,0,1,0.16801808389832243,0.22637943722047135,0.11955379848929448,0.2509525505379474,26.961527449572813,0.8913111655149454,2.1360156760671303
1955,2,0,1,0.043929845481614965,0.8179157978803734,0.34877456582218685,0.732104441363112,72.31185644661224,0.30383591633682583,2.1227625988690635
1955,3,1,1,0.15487673688193662,0.40853006064267655,0.37621606288883586,6.033796917923865,57.5656839290125,0.5363323908388146,2.2744493168024786
1955,4,0,1,0.18425172957097313,0.3878775912110395,0.34998241146135156,5.613058569025097,62.8572712963065,0.45620866253857945,2.5548492639125926
1955,5,0,1,0.08566242127944376,0.17519456855494853,0.11810202205216282,1.8941339484206874,75.17442060766841,0.2558773655619315,1.4750787491134798
1955,6,1,1,0.0073272539177157885,1.3587273320615885,0.036097527741071,0.047687797537660614,133.6675665591267,-0.690473050155471,3.406261991823355
1955,7,0,1,0.06018292733501564,0.9407273243824922,0.3942573460843312,0.5208463203537703,109.18440363925542,-0.3286095678998641,2.505802063053429
1955,8,0,1,0.1451270563317912,0.7364715977488664,0.1410977198164982,0.1864016711587433,63.92103255729978,0.43960948563626706,2.5626078933059033
1955,9,1,1,0.11403192672929313,0.584892228625944,0.21229819969491742,0.8693863269203328,109.40841141188002,-0.33229959983412566,2.4313351839455404
1955,10,0,1,0.06565993009282314,0.7306117157217087,0.2471381805317967,1.0120601838502388,165.92616075082202,-0.9699831466630742,2.1451727665084603
1955,11,0,1,0.1895428910547753,0.8109628885382055,0.3633830337877221,1.4880966558542053,140.47451609952049,-0.7713415934934569,3.0984906950621327
1955,12,1,1,0.12693856508989124,1.3811108544381288,1.068606055969057,0.8671945349102442,153.91248641267782,-0.8981234299438832,3.781300279365565
1955,13,0,1,0.050214726502218206,1.726371372366462,0.7376875565908889,0.5986477560870518,177.0937927498934,-0.9987138702383515,4.358690897933729
1955,14,0,1,0.1350565216082482,1.1473838248446133,0.7976040725253474,0.6472711705614401,68.59823890502844,0.36490540194006327,3.307074957462039
1956,0,0,1,0.04098759610392578,0.42715485395692565,0.33190767439059843,0.7711599130135859,81.53242377204616,0.14724970185403768,1.219396775316012
1956,1,0,1,0.1740313724627468,0.4834798249134703,0.3015143221627663,0.7005434836006774,106.70812763909922,-0.28749638797027416,2.533284391798085
1956,2,0,1,0.056808130000722296,0.2309273491135464,0.14178909446124432,0.32943518390096466,29.971866908542363,0.8662708069143805,1.0766149306166841
1956,3,1,1,0.19202816690431412,0.1293422518798203,0.12400865517124582,0.3025104924767774,4.503016715211693,0.9969132013533589,2.3977783241979314
1956,4,0,1,0.13436444106325784,0.4212924559786438,0.28162276872457254,0.6869991642268702,86.17371094789561,0.06673171517077614,2.1441821130173384
1956,5,0,1,0.1695413680533273,0.5924655107285888,0.20118149940919436,0.4907682804837281,144.53546109484407,-0.8144747669365675,2.540728634343497
1956,6,1,1,0.1209199160392544,0.8001522018752563,0.039267975517750076,0.047041904439168176,58.730487845198176,0.5190643694602726,2.645194260068609
1956,7,0,1,0.12009922613520745,1.0461906413615543,0.5753100148296898,0.6892048388968067,139.7164969119634,-0.7628545253056084,3.3196568383379073
1956,8,0,1,0.12767126955377003,1.1317023945342004,0.42259648920504533,0.5062584306778327,126.99903513619806,-0.6018015740046528,3.2579923300628115
1956,9,1,1,0.017601873757927336,0.9796286054622168,0.13459693613342294,0.19983321070062424,107.27044243655394,-0.29688229558264456,2.470974006519258
1956,10,0,1,0.11594520565579274,0.6381194415151558,0.3589243854206531,0.532887407379452,69.92825107614433,0.34319660959153614,2.3199070645344286
1956,11,0,1,0.05440582646174403,0.3582840701094927,0.11306205704297156,0.167860833361895,32.122523139957266,0.846912961585363,1.3048767550201588
1956,12,1,1,0.1635072976190152,0.22024752949276194,0.18774641025485633,0.6862695795342906,44.14047489549126,0.7176345117704901,2.7608685472565084
1956,13,0,1,0.20141321837361062,0.4912685333265824,0.046828528371400696,0.17117235121580432,158.06975085673287,-0.927639206765738,3.7345065817375063
1956,14,0,1,0.16080667402552848,0.11964797160786995,0.04957396302926842,0.18120774036511572,21.10313703195532,0.9329338230487977,2.7793033723963454
1957,0,0,1,0.07581471972042246,0.47906063792716513,0.1409269160066395,0.4099657718584111,120.22451198658226,-0.5033896502000288,1.5453723671641808
1957,1,0,1,0.1783002321030194,0.5910877302530102,0.4369604984239815,1.2711471526105333,45.18708056255972,0.7047941908275205,2.647523493462363
1957,2,0,1,0.1491258680099967,0.4892978784978266,0.41929021551136186,1.2197431243489107,28.508240669006273,0.8787484753517408,2.193252554931044
1957,3,1,1,0.06367014756735889,0.33983420448382723,0.336769662867462,0.8610409931410442,17.96806212074717,0.9512286211389728,1.3206301934421563
1957,4,0,1,0.02742294170403016,0.7706480509612286,0.6797858346767418,1.7380528436839437,32.576066418935426,0.8426773787208276,1.9639204517205355
1957,5,0,1,0.12818244476557994,0.1289539432552094,0.11132088088389352,0.28462136707167324,11.291888914814797,0.9806423878642342,1.5974455640474918
1957,6,1,1,0.10481852644944291,0.9609429764846796,0.4179123141308627,0.6017401352867813,161.60808005629593,-0.9489205161680337,2.806693753957694
1957,7,0,1,0.099066474353798,0.8449649108349979,0.5346955146901802,0.769892966700555,158.18796596689313,-0.9284078067155508,2.5032519456312676
1957,8,0,1,0.0988735486549484,0.558412865179943,0.35014645173105435,0.504165984371675,52.81416087225365,0.6044022309658847,2.0956153154150283
1957,9,1,1,0.02977274398111231,1.5399274786575567,0.013903660008004026,0.018143945343579316,169.43215913680987,-0.9830384430461142,3.8802442053787667
1957,10,0,1,0.11327239954283286,0.5696403620570646,0.5692700123399546,0.742883815030632,3.0287390975546713,0.9986031578403787,2.2664776830954723
1957,11,0,1,0.15808009419939625,1.1236678295551015,0.39827916450772144,0.5197448289266626,163.2104597859821,-0.9573722465606905,3.8572189541061332
1957,12,1,1,0.19449886226746724,1.0485496148568763,0.9514223373326245,6.261663698866897,65.12359108447275,0.42066230948304284,3.7920026499596777
1957,13,0,1,0.12710288473560466,0.35422279004507545,0.2961518726537974,1.9490854456357185,43.72680159577049,0.7226438885499359,2.37050328381487
1957,14,0,1,0.07213495085680728,0.7786086157439636,0.4994982055820075,3.2873831723466744,143.32107596006222,-0.8019954233548177,2.2155544739567317
1958,0,0,1,0.06909605516406962,1.032250134514426,0.7498736797492926,0.7577501806663685,93.47385357165393,-0.06059304310023478,2.8087195335856348
1958,1,0,1,0.07219130450797535,1.0690366373116051,0.8285956798542305,0.8372990585812168,115.58058493092959,-0.43178013184494435,2.96140940780737
1958,2,0,1,0.16076739434101986,0.8146639431281205,0.4504224081676248,0.45515354169959504,55.37511193505648,0.5682012443574489,3.0004812726060064
1958,3,1,1,0.13020126862129794,0.2522049041459718,0.09336966340413899,0.2035072764874353,26.916444932737676,0.8916676358684678,1.7354796646099595
1958,4,0,1,0.11718146556026249,0.40040483965823076,0.19032915980884024,0.4148389052361293,60.24744835167905,0.49625516812608245,1.741512178078218
1958,5,0,1,0.08631992869767106,0.3200036282546439,0.28974977614805253,0.6315347582598256,28.227140503452354,0.8810795100851728,1.704039283413716
1958,6,1,1,0.1448546429172781,0.6447589084857003,0.6205781793640412,0.6600569143330758,18.36124763946841,0.9490892858025899,2.5913597609990964
1958,7,0,1,0.07153582559772481,1.0851108185191711,0.13267647384082148,0.14111682756507837,76.34100216244414,0.23614282284214877,2.844601715844958
1958,8,0,1,0.0274218859640861,0.7620732031577526,0.36095330441191265,0.38391572931650453,54.09692214778682,0.5864158702371495,1.9543832731131914
1958,9,1,1,0.039971747149407204,1.6540262454718477,0.033540289851204275,0.04108099009597778,166.00906066862052,-0.970333971309017,4.202598279388139
1958,10,0,1,0.13359119345508502,0.8884484418911672,0.6887334484170302,0.843578039984432,120.69532905985984,-0.5104728182336782,3.1588656372702193
1958,11,0,1,0.10588959894502617,1.189656816005581,0.4287750608404778,0.5251744724310271,160.96875817545842,-0.9453409116187736,3.5015657906778133
1958,12,1,1,0.06529143191036722,0.6279058336857675,0.17920536168783305,0.7768504332642197,156.21391752028148,-0.9150576646526719,1.7565021509676366
1958,13,0,1,0.03328899866574658,0.6654236644520523,0.2040617723501024,0.8846023063695225,179.7063582922489,-0.9999868671413105,1.741941648674797
1958,14,0,1,0.2260769107376875,0.21258391667508142,0.21127507018978284,0.9158717589084533,4.227458927755709,0.997279263383904,2.8237674959542494
1959,0,0,1,0.053920524434756804,0.7490016169853922,0.5053796450042223,3.921128991201471,150.35696191503368,-0.8691236567018441,2.0180418628064145
1959,1,0,1,0.0966093018324866,0.5322386147603967,0.2749222840432158,2.1330612519627152,174.46225411969553,-0.9953328401559327,1.8014224120882278
1959,2,0,1,0.06588532363620915,0.18985090760672724,0.020391794696408838,0.15821542904849098,105.89757833048691,-0.27391856938722364,0.9508102583782974
1959,3,1,1,0.17590356070342392,1.3529484959756206,0.5666499548632955,0.5862370174948381,162.22056010547774,-0.9522390276107638,4.002328914355684
1959,4,0,1,0.04713229591856958,0.9816518514255729,0.6816059159231446,0.7051665950525331,84.59773235885223,0.09414771540138422,2.525708851668996
1959,5,0,1,0.1272892035917032,0.8798429204809305,0.7299275313059767,0.7551585158837953,61.80246838020219,0.4725127966777349,2.6948483076129923
1959,6,1,1,0.20530652332849236,0.574147111141933,0.14413311685553437,0.6548543152002293,157.8818362909544,-0.926409315006657,3.130048598079114
1959,7,0,1,0.2546485670296571,0.1979105204609269,0.11724584928878168,0.5326947201386791,63.99103094420951,0.4385118382368912,3.4505045801841545
1959,8,0,1,0.20765764628039188,0.8516159334147486,0.6134107319301654,2.7869699452709487,87.19844585358243,0.04887686236619259,3.48688728881974
1959,9,1,1,0.17608037516572794,0.7072278997441509,0.0912441711633869,0.23552996265032017,109.04176010492894,-0.32625721038981276,3.5534313359353655
1959,10,0,1,0.11262144719007232,0.0728647727527989,0.06909194473001734,0.17834808464158472,3.1535023721959035,0.9984857365944951,1.938914335936353
1959,11,0,1,0.09262686764058008,0.6324175181359489,0.0859090527541243,0.22175834059877506,132.8881443149019,-0.6805692760683324,1.9599526611514513
1959,12,1,1,0.08220053339834388,0.0839480908510373,0.036558640257342845,0.07587694697400328,9.35851439281748,0.9866901608524317,1.1034719996030955
1959,13,0,1,0.07397549398347109,1.2420137315607132,0.2833406065237273,0.5880694693633929,169.50415262529037,-0.9832681128627172,3.370220714671629
1959,14,0,1,0.06890603167230197,0.7969527902515028,0.04408332729376313,0.09149432976612602,120.07433383299099,-0.50112313438439,2.3150083538037305
1960,0,0,1,0.2912708728539412,0.2901050209103687,0.056572460921290035,0.10305876579220963,31.763830861120354,0.8502251753032628,3.6443710005133028
1960,1,0,1,0.0336662104251976,0.2722093419125484,0.25542357111358865,0.46530834198338195,13.464404564067339,0.9725147624360844,0.816005560488351
1960,2,0,1,0.19834892237545704,0.26749511887639355,0.25489097221709534,0.4643380998542432,11.591791904780102,0.9796040456258828,2.5168072136150954
1960,3,1,1,0.053512325650640215,0.790417307053157,0.09423712267021178,0.2589919116289299,147.93449710249948,-0.8474417165368451,2.183136206230512
1960,4,0,1,0.05020483286105407,1.4032090704941698,0.7327280798787308,2.013756794932089,142.6164945184083,-0.7945894411902034,3.580702559963493
1960,5,0,1,0.12157102870340572,0.6211369869295484,0.07691490512128774,0.2113852561037167,145.011863875839,-0.8192707935839453,2.362728724653402
1960,6,1,1,0.22877056301500118,0.5925509649621065,0.273105711027124,0.630850785693727,176.85061442894488,-0.9984896866683096,3.533647291909348
1960,7,0,1,0.1210333573115715,0.22834885959980059,0.21782641003888653,0.5031603381747948,12.892530271634056,0.9747902913272355,2.01410946580448
1960,8,0,1,0.1301317325740054,0.45066659394992165,0.1033263235585471,0.2386749517415982,70.9918042085395,0.3257034014555625,2.288209453316177
1960,9,1,1,0.028592465829179427,1.3115520788437864,0.4202772011303122,0.7553674760621262,114.8501247404179,-0.4202460834757431,3.3169294596338257
1960,10,0,1,0.07052578651985954,0.6340615233303627,0.2923562266248719,0.52545411557598,94.44174224619113,-0.07744540014888401,2.007619566814513
1960,11,0,1,0.2192282446713436,1.094923354791667,0.11221481639927378,0.2016845606003081,126.4721862167379,-0.5944324907216888,3.8298944664448973
1960,12,1,1,0.25545067266568544,0.3485375082511515,0.019672610578830546,0.09013139752944245,99.5450469842733,-0.165822990453684,3.27906762313764
1960,13,0,1,0.23349848907206033,0.8981844404748797,0.4730887923690471,2.1674883382088086,158.6692587493865,-0.9314961961149968,4.08766135712386
1960,14,0,1,0.0922698730990982,0.3606426242743876,0.22699031567917824,1.0399715022992058,53.42104938770746,0.5959298947523333,1.6100219462178451
1961,0,0,1,0.1710496272908797,0.5909760777947354,0.03387153075473087,0.06909496150376788,77.17546519974262,0.22196604896955696,3.1986705397397017
1961,1,0,1,0.04940293765046705,0.3497534416494036,0.2649192259664077,0.5404120602727795,40.18804065960955,0.7639307382918549,1.2277005402887684
1961,2,0,1,0.058612362036489195,0.28019933374716055,0.135317112200955,0.2760350787222729,25.598986947404516,0.9018401660169008,1.2146301196288598
1961,3,1,1,0.13571821423966265,0.5149330118679755,0.36066465896588384,3.9124622830030757,128.16123043514418,-0.6178764986055575,2.6859260190396754
1961,4,0,1,0.09672851969340635,0.42121456580434324,0.3337069241524617,3.620026863921192,80.87029860214601,0.1586699086447327,1.7532897959424736
1961,5,0,1,0.05647015500631384,0.3141303144043342,0.2825816950658996,3.0654243390034757,43.319423931350926,0.7275402154938355,1.0476431944515094
1961,6,1,1,0.19092440288625662,1.1429000655768835,0.33639303475329785,0.8161945406989083,159.00083154631213,-0.9335856274721415,3.7470799523063736
1961,7,0,1,0.2785868688961706,0.9278736383724983,0.3231803082810376,0.7841363406166278,104.3646288808563,-0.24809189227385614,4.144195734706374
1961,8,0,1,0.03756142566231802,0.588668926690879,0.03909797231818413,0.09486388914652186,85.84382161165571,0.07247539834627242,1.5971753799065855
1961,9,1,1,0.11594957603406317,0.776449715898518,0.3742778229688892,0.5528096342438821,97.40142636465639,-0.12882028395282777,2.808846072312485
1961,10,0,1,0.05855179791465568,1.1739122599003378,0.10006786862628958,0.14780058678353,138.68045213210047,-0.751038913941836,3.014804759928812
1961,11,0,1,0.18948710193041776,0.9124230412790836,0.3373757734415254,0.49830517993169793,124.23311275742324,-0.5625612758563238,4.009658306820253
1961,12,1,1,0.14721426943116847,0.6715751394703527,0.1687033715844335,0.18539527489415772,46.624466582136236,0.6867771844986211,2.479064067028283
1961,13,0,1,0.1337704195921984,0.6320356760554392,0.4777749759572574,0.5250471414604405,38.52443724567557,0.7823425767129935,2.322602169015968
1961,14,0,1,0.19188213807859203,0.6265620638855521,0.6142802928012459,0.675058611315027,13.668287834825238,0.9716800567563941,2.817966922483909
1962,0,0,1,0.21663670675974206,1.0470127596997296,0.8841464600371114,8.149231108738682,117.4015799542612,-0.46022426647670367,3.736150111415197
1962,1,0,1,0.16247242325937264,1.495112935739444,1.4339650632346905,13.216942249212957,62.29832164646927,0.464867981179266,4.237771900570289
1962,2,0,1,0.13988861105006808,0.8075926563188555,0.602802494544568,5.556066854310179,150.61909364638936,-0.8713773549425372,2.650071623411818
1962,3,1,1,0.15074730910947431,0.6835330549002623,0.27369651448948223,0.839286415613494,90.16240662607103,-0.00283452655629444,2.918618117881428
1962,4,0,1,0.2102879257703465,0.6467483162921055,0.1405700307057317,0.4310559724655394,108.0188581547539,-0.30933000541645134,3.762412758075074
1962,5,0,1,0.16063901813291173,0.8832913131962211,0.23719835983244214,0.7273653505763604,166.04207790650182,-0.9704731315590747,3.2010152963837752
1962,6,1,1,0.1193036273890844,0.45410019880487174,0.2577893213542963,0.3614555823781507,38.29202623616006,0.7848626166096149,2.13593059302041
1962,7,0,1,0.0758193926689263,0.7817352296673975,0.5915721536511471,0.8294643711125492,120.35260173573153,-0.5053200716393157,2.210885693001362
1962,8,0,1,0.007460637579632816,0.8991378784630503,0.14926542859292335,0.20929036989406002,88.7019675056768,0.022653002945954653,2.2619289333989196
1962,9,1,1,0.11163354703541775,0.680512878423372,0.2914249363229596,0.9217895670547275,89.10471770523873,0.015624987927131613,2.195756905177228
1962,10,0,1,0.04555548316964764,0.3058479178013443,0.11904509025183554,0.3765447239615134,68.70629130078687,0.36314892494087875,1.1026584935828168
1962,11,0,1,0.1497905167519482,0.5655971207735413,0.24220539635725247,0.7661060520883124,74.92647680414946,0.2600583287892665,2.3127168291188642
1962,12,1,1,0.09036862809431354,1.1223137499208597,0.03933321189696348,0.06694699200625974,162.36354091142587,-0.9529980674475881,3.1879631155363297
1962,13,0,1,0.026739951427741656,0.1821984275706025,0.17764039756646532,0.30235238116389507,4.729793192370661,0.996594644932257,0.6001540264469682
1962,14,0,1,0.1367107641514398,0.8439228860698081,0.3078375489268451,0.5239541073131403,151.48757327031586,-0.8787136022947409,3.0642826415947524
1963,0,0,1,0.04072890866347858,0.35542926780237954,0.04438788899449422,0.15266239621909852,82.41580902175546,0.13198288954857376,1.0264285074604538
1963,1,0,1,0.19553235571796632,0.8633288864142337,0.5020323917692648,1.7266301606865702,94.01490556026145,-0.07001598876909197,3.5706965146057716
1963,2,0,1,0.10785207877630451,1.2892008397184125,0.7078239836389804,2.434405147248116,177.97859020736462,-0.999377716303909,3.511945695101412
1963,3,1,1,0.1860734697238834,0.5022399611725964,0.3344604109863015,2.2365417861561223,88.26686854522643,0.030244237552632367,3.2415195302883424
1963,4,0,1,0.040130452197218516,0.7101873612360919,0.637599349719866,4.263636417443906,54.23663240253973,0.5844389969149245,1.908293358943787
1963,5,0,1,0.060688416486760585,0.4913105298014712,0.49055897719694463,3.2803752403446973,5.032226539718609,0.9961455189645816,1.6062437751866665
1963,6,1,1,0.06048247569326281,0.775720206973686,0.5825031356488837,1.435113680224955,47.7065556257133,0.6729278825463634,2.107749345831447
1963,7,0,1,0.0848474686445258,0.7251021295767288,0.017884030853600907,0.04406090845670287,131.92883285707222,-0.6682070295203574,2.2555732063545446
1963,8,0,1,0.04435594189389362,1.1966131226848433,0.40595261735636334,1.000145954651841,157.31008241864862,-0.9226059835995705,3.0994902348156392
1963,9,1,1,0.08314719645180497,0.5419888350100683,0.24494992229064244,0.7211393556816306,65.70478445903964,0.4114382508379641,1.8976541426942248
1963,10,0,1,0.13085167359774974,0.5951156183875843,0.3338756649118971,0.9829392049639338,61.99103981067018,0.4696096366320752,2.687751898570741
1963,11,0,1,0.09211744685567817,0.21459645686979908,0.18747815779627092,0.5519408891959738,14.17488718613007,0.9695527753153971,1.680458025185697
1963,12,1,1,0.11382277378336066,0.5920209009273347,0.33474922935905205,0.6256182486046808,96.44452641135716,-0.11224118779843004,2.0324096197704726
1963,13,0,1,0.06796857359551918,0.6514812764643643,0.022810433799013707,0.04263078863714217,76.89643596597492,0.22671189232443725,1.830836256779188
1963,14,0,1,0.07377739219153505,0.528077546615425,0.10032576940077814,0.18750045298867435,65.02469641808943,0.42222757319597043,1.717091267894146
1964,0,0,1,0.16538365684833378,0.35206174336994484,0.3518879371756035,0.9728492916931186,1.2474664556318427,0.999762990728155,2.2217869487846453
1964,1,0,1,0.22053823483457974,0.6209953221511799,0.21640613482000937,0.5982886388987811,79.05376130651862,0.18988783913662657,3.108572748678738
1964,2,0,1,0.08114617829789762,0.8473569963104696,0.29686945288346456,0.8207420785182442,108.7898102000084,-0.3220973327671574,2.5021550532004015
1964,3,1,1,0.09166702582513203,1.3053659850860748,0.6918290250369104,0.6532107166893248,125.09811500408648,-0.5749783351094947,3.6118163214077237
1964,4,0,1,0.13727446493421494,0.5507831863013966,0.05861254579365616,0.0553407585679386,30.853698995595064,0.8584796207459277,2.5116615137945497
1964,5,0,1,0.03704944895141226,1.4748011008712316,0.14525944248441558,0.13715097386391756,96.47088521177665,-0.11269831671328145,3.74731231009238
1964,6,1,1,0.13492323385113247,0.43518183293049095,0.04368264120085652,0.16837632438226066,101.06932632225104,-0.19199659738865593,2.1660421614035976
1964,7,0,1,0.06426888772564537,0.9753884310264843,0.5524114114819952,2.12928981524888,122.28242985640051,-0.5340931189329082,2.604075968211372
1964,8,0,1,0.1413606976123988,0.21338787023474257,0.12031945656583665,0.4637757079539732,55.2682392975673,0.5697351740877897,2.195440470302282
1964,9,1,1,0.1309610398413183,0.5675039706623827,0.523855750575994,0.6172293181996232,23.99012124509752,0.9136155722935719,2.535546068316489
1964,10,0,1,0.20264648565249407,1.1129889165562157,0.5391112462619181,0.6352039976617975,143.51729771424363,-0.8040364022093731,4.27837108664804
1964,11,0,1,0.09318060166034231,1.00983490683526,0.6875681974833026,0.810122346240806,178.61166956564637,-0.9997064452050929,2.779074170949741
1964,12,1,1,0.1389502981351088,0.9405478548959332,0.8461339297753864,0.5988333431015069,26.531129341114323,0.8946918060191167,3.3856955172919228
1964,13,0,1,0.22132795445634504,1.3966327537981391,0.9727617718229377,0.6884515126543981,78.89114589601049,0.19267360658772273,4.458729944277281
1964,14,0,1,0.12145817161122947,1.2195864628147952,1.2152825123839632,0.8600904231518942,11.115229751242504,0.9812414551966152,3.4446701445987475
1965,0,0,1,0.08477242794979672,1.3079475439998651,0.21799094810852504,0.39549179454695005,164.0483590717122,-0.9614939983457791,3.5516290790605933
1965,1,0,1,0.04095505673158996,0.9556983270718958,0.08722218560919898,0.15824353722116882,140.4335456203426,-0.7708863106622241,2.4534517656303336
1965,2,0,1,0.17365891203334363,0.6929593233818625,0.407076106498632,0.7385410324293793,168.38418472362054,-0.9795197090161418,2.8427558164753473
1965,3,1,1,0.07133369382389172,0.5425463692040081,0.3695044593107792,0.6504391093969678,72.51272273900516,0.30049401572858814,1.7794169611546897
1965,4,0,1,0.03374577885516014,0.5328603697688055,0.2007929014182545,0.35345596698706105,65.40499958231871,0.4162014514850353,1.4154244082544702
1965,5,0,1,0.13029031580831796,0.34882352304435754,0.29675232225410464,0.5223734418752956,27.006329863340163,0.890956363262347,2.4340477686145525
1965,6,1,1,0.2560675985724891,0.7521502244212293,0.14722356939640519,0.2512582604291818,93.336382959352,-0.05819796479307523,4.079983175799248
1965,7,0,1,0.2011257210140203,0.2742739790832455,0.22424764696993676,0.38271096071101895,19.752197380323054,0.9411630549439199,2.5450255515432874
1965,8,0,1,0.028666000601326787,0.39504670335437425,0.02690009156447626,0.045908887004889085,38.39866802005299,0.7837078972071162,1.0461646643180909
1965,9,1,1,0.10948782748943732,0.7391432575211215,0.22836496998906342,0.2585193714420285,55.044201408217646,0.5729443226074529,2.65308199355187
1965,10,0,1,0.13921577142495473,1.1559242463295374,0.5114367482829485,0.578969299471783,129.45066152235017,-0.6354135240264407,3.771018265130618
1965,11,0,1,0.13785262871896112,0.6028210498928993,0.5687352877676125,0.6438338118040859,21.85058100287546,0.9281576197216524,2.835149031148356
1965,12,1,1,0.18424395683682526,0.4725739488438607,0.45515170638720837,1.1613836909006603,12.668438015247967,0.9756555005296204,2.674900972997795
1965,13,0,1,0.14405098099705546,0.8640798084680192,0.32883178576563854,0.8390606201815736,97.48432039744773,-0.1302548678510714,2.899359426810346
1965,14,0,1,0.0641618118811773,0.19165068390873008,0.19158443419677137,0.4888546701773154,1.0303872610270084,0.9998382985194665,1.1916088901614221
1966,0,0,1,0.12058002052247753,1.0111390801527822,0.7161653013210186,2.5358418387784827,84.45264982099604,0.09666833156425811,2.9724161683870154
1966,1,0,1,0.12058002052247753,1.0111390801527822,0.7161653013210186,2.5358418387784827,84.45264982099604,0.09666833156425811,2.9724161683870154
1966,2,0,1,0.11961496591521653,0.762159883464509,0.36429796071577303,1.2899284688335468,103.11529790162372,-0.2269113497226904,2.621048585591633
1966,3,1,1,0.061922744676469625,1.0958292341798226,0.27777622858957196,0.6717792758961179,164.93045987375248,-0.96561098517124,2.9288329849397448
1966,4,0,1,0.13126334133626777,0.37331523068700034,0.11553301840176,0.27940723307430226,60.75212503387121,0.48858888129803274,1.9296231424808385
1966,5,0,1,0.03450060738699353,0.4710123511660974,0.21204905121631368,0.5128234291460236,48.84748821486393,0.6580656131285345,1.2915645296357736
1966,6,1,1,0.1506264836934834,0.5445398897309,0.2957127314614777,2.370276917367329,173.13463011881248,-0.9928297724504034,2.5495643744401755
1966,7,0,1,0.27171065182053933,0.4621841851927724,0.2921451615887517,2.34168116337789,103.47537349625999,-0.23302740451519235,3.826542458678486
1966,8,0,1,0.08850402993758287,0.6936591512593224,0.5357271327737004,4.294105466968382,100.26099529909891,-0.17813238371092166,2.0496910922249256
1966,9,1,1,0.12869083309988252,0.5965769261300706,0.587330329352984,0.5843433682093452,9.261122871514502,0.9869651428904544,2.370887591182272
1966,10,0,1,0.11704495627150664,1.3597167736134508,0.6504793383033187,0.6471712229019018,179.174674191214,-0.9998962547832545,3.7180169355740986
1966,11,0,1,0.2496234246164024,1.8316873045447388,0.155128289849362,0.15433936043281096,161.7123211121894,-0.9494929778747276,5.8572045900169165
1966,12,1,1,0.17639103599959025,1.2595043344178194,0.23845750528072585,0.31763986770055214,171.3461368661326,-0.9886153676162402,3.8543886896048933
1966,13,0,1,0.14935158551079133,0.7793664410353393,0.6555585648572868,0.8732437906120435,104.08990240025267,-0.2434440812879423,2.880463547032277
1966,14,0,1,0.014799767596845634,0.9493231335738489,0.23469708726327343,0.3126307627023422,95.28493462153364,-0.0921087679489515,2.3822618608090673
1967,0,0,1,0.10803558311313718,0.9098492602912417,0.08493113643624661,0.1707463431129768,178.89517649650904,-0.9998140924224366,2.793462915425818
1967,1,0,1,0.06428289303902178,0.7154001767736949,0.031000773969511064,0.062324243040588034,95.7939481521428,-0.10095121267192844,2.119084283099619
1967,2,0,1,0.24915228311139934,1.0290202785782594,0.05152284460780332,0.10358200387633192,159.09262823723364,-0.934158568131347,4.033963375486594
1967,3,1,1,0.15954967723165286,0.6884261729674112,0.13794490869339043,0.324659321815696,149.946676513444,-0.8655596935942876,2.6429134620649144
1967,4,0,1,0.06627693865118027,0.8346981803245412,0.003866625546802782,0.009100270822828743,161.31720092807603,-0.9473064871926434,2.2657391863080867
1967,5,0,1,0.014589457168253463,0.3811699743523699,0.060719220474593216,0.14290531725440694,48.939613534377415,0.6568540850837251,0.9839699261497535
1967,6,1,1,0.2705452588372998,1.1149680317569277,0.07676900337367587,0.135498143140114,134.20481594056434,-0.6972253596098743,4.548357145066331
1967,7,0,1,0.153803912399988,1.0404690079476804,0.070097184542318,0.12372230884126434,156.29166315766722,-0.9156040980955613,3.569427930536018
1967,8,0,1,0.24201795530498635,1.1806082697671854,0.05714017026885043,0.10085303481735768,165.3668413492181,-0.9675631289320861,4.183441031150622
1967,9,1,1,0.0942687304493242,0.19082796026203122,0.019614358682140398,0.15358559340546993,107.75825828585283,-0.3050015687424259,1.372612975058627
1967,10,0,1,0.11756086077883188,0.607723990958504,0.4450608116936526,3.4849433505939422,99.8205308208438,-0.1705625898589368,2.320884067974053
1967,11,0,1,0.15473718176648527,0.382126623066483,0.3644421857188647,2.853678280421367,26.49526823654227,0.8949712077303943,2.613768391450844
1967,12,1,1,0.19202335110371388,1.0368667137803154,0.09471486096028714,0.1513363484193432,127.12693972897445,-0.6035829346250994,3.5018504059373554
1967,13,0,1,0.055496659487221184,0.9210920443015304,0.1610755144912696,0.2573680617352811,114.43889382834314,-0.4137225297638989,2.3971994562037526
1967,14,0,1,0.06192071969971074,0.6015503374326832,0.3977314222095216,0.6354992287224974,73.3377416847905,0.2867295239120618,1.7517720659394487
1968,0,0,1,0.08375484805865967,0.31959866668288955,0.28679200716000736,0.8552365023529734,17.763979805902533,0.9523213863440047,1.3068684738960437
1968,1,0,1,0.10510478226152176,0.8545990809427788,0.18679306914788069,0.5570317412391532,170.39553177099992,-0.9859830285602066,2.56294841486356
1968,2,0,1,0.2384644327245463,0.817213842334083,0.3010156401691993,0.8976525036425308,110.64065344597552,-0.3525057281753634,4.100848647438606
1968,3,1,1,0.1220086153212173,0.1392669168181059,0.0015839119309170036,0.0023788232731247905,11.990866126720904,0.9781807327884046,1.5490744707743789
1968,4,0,1,0.04253886619806235,0.31407246894790086,0.22727089504526998,0.34133040094255035,23.140671324872983,0.9195427656774812,1.061812487955941
1968,5,0,1,0.17913932508861474,0.66677210910859,0.6253159439917798,0.9391406754303875,89.57759703213661,0.007372255777237722,2.7985439691923983
1968,6,1,1,0.12543518755817867,0.5840021496711035,0.29163938724569993,0.5297863311549722,84.16422727448342,0.10167743304975001,2.3548575529383173
1968,7,0,1,0.1367704303512172,1.3168782595996187,0.2415403997912754,0.4387775034080613,157.19484838416824,-0.9218283053058263,3.9809220552370275
1968,8,0,1,0.12886414195425394,1.1007911087069984,0.01001962355683661,0.018201449584237077,164.46081077775685,-0.9634474418544203,3.169384093055377
1968,9,1,1,0.14085669815471819,0.8387476093187932,0.3578315525493698,0.4209865364678678,71.80899984530296,0.31218569596369034,2.7490581932340374
1968,10,0,1,0.20143449239688085,0.21717448851827933,0.13989225203522637,0.16458234116980108,12.274554504250391,0.9771400865107616,3.096653811173996
1968,11,0,1,0.15245391114742746,0.5226432955342266,0.49535104845395667,0.5827773452023535,17.462353079024954,0.9539143274310496,2.796162562261308
1968,12,1,1,0.07973840415484737,0.951172113154317,0.24149567582795411,0.6283043499616534,139.40103188709813,-0.7592830275430544,2.6451554875190957
1968,13,0,1,0.11654933218495069,0.3212907127693414,0.25975207838011166,0.6758024142596804,51.191640355484694,0.6267175126918891,1.9173985785526948
1968,14,0,1,0.049710410499627634,0.6631445363026,0.15530356002354656,0.4040565198229111,90.10903857354548,-0.0019030809713077527,1.8138292788931343
1969,0,0,1,0.02492979052987749,0.1422347935041914,0.14020439581937044,0.4990243278718677,3.9895062525450857,0.9975768094577016,0.5138143229082408
1969,1,0,1,0.08171646483098528,0.7923020771251786,0.5062355612661174,1.801825536419877,80.78091007727076,0.16021007485209898,2.3444956105424897
1969,2,0,1,0.06024668625569072,0.8415054692811791,0.3036728795842257,1.0808516647556943,151.02864479646135,-0.8748619764615773,2.2862066409455286
1969,3,1,1,0.09869730297066376,0.5802702014372089,0.07927630414581432,0.21763725852020982,126.26684902121895,-0.5915467746799763,2.021567927935169
1969,4,0,1,0.03733447814603131,0.4474282423975615,0.11980452498879751,0.32889939380775896,92.49401674536884,-0.0435150590262241,1.2636572643140886
1969,5,0,1,0.12668292147438562,0.12684059382334723,0.11330456456284471,0.31105505074917916,10.82052589692399,0.9822200593749754,1.6373980010345126
1969,6,1,1,0.18444254647536404,0.47531490728048037,0.3509958822321675,1.3560051650247857,47.57550177339191,0.6746180707680401,3.1073295374660246
1969,7,0,1,0.008351777572185968,0.3374987284284351,0.07918277408200108,0.30590743672930737,67.36123493025377,0.3849198584713281,0.8484250299564363
1969,8,0,1,0.12151335833727335,0.16433007494472857,0.04406822278091077,0.1702491132498575,32.840916818941324,0.840179537366798,1.9589419384218065
1969,9,1,1,0.10668418836726294,0.7558425592936437,0.6808680502506302,0.7755684118038748,46.478609033500675,0.6886253410098943,2.365335036985851
1969,10,0,1,0.14704419502876256,1.0421399912419849,0.12000863687109242,0.13670036046866912,78.77491566841621,0.19466379885582566,3.173918034758213
1969,11,0,1,0.18032997215213015,0.5441642097397119,0.47705365660112337,0.5434059457763811,25.4951859397209,0.9026214532238295,2.6983922124878728
1969,12,1,1,0.16496892156870452,0.7236643147818963,0.14200767984021823,0.2590461674304743,97.50736582993812,-0.13065364929426998,3.00750129869785
1969,13,0,1,0.0169231402467446,0.48680616706745244,0.2381964448312489,0.4345108391217035,61.986162045766235,0.4696847967073472,1.245753512640324
1969,14,0,1,0.09193160279490822,0.38309977752126734,0.2667672850344979,0.4866289123361078,40.97604751640031,0.7549837795482833,1.5122159264781947
1970,0,0,1,0.1729446092082003,0.8242169265949623,0.7024925290540337,0.886100658194853,107.33587211643797,-0.29797257864250787,3.6492667510786365
1970,1,0,1,0.16927280841220316,0.8156785828805572,0.5542385731629734,0.6990980603566135,86.95490589034782,0.05312190202727074,3.564790022483377
1970,2,0,1,0.0698989500104632,0.340199763204918,0.09628307002098802,0.12144825487824697,25.365123398804112,0.903596223249121,1.2357732755224566
1970,3,1,1,0.04062552909129936,0.8891121266488405,0.02603066678579996,0.05730618347707437,144.12187763473779,-0.8102654799087005,2.3378350711255957
1970,4,0,1,0.1705042417286255,0.5965914114693159,0.32278185191922487,0.7106001617770121,49.95498140376922,0.6433893097391425,2.766091903033268
1970,5,0,1,0.03565534199359041,0.9422688330951916,0.04317059200673623,0.095039511922972,163.88228720750323,-0.9606933773793673,2.4349347447600618
1970,6,1,1,0.12854653180497694,1.1486146688486931,0.11775237401806549,0.2041862443244599,129.0397705926997,-0.6298596780062723,3.2776234127258688
1970,7,0,1,0.13340727440428227,0.8618675208109713,0.28235152630210436,0.4896062454423269,162.40701567763398,-0.9532276848346025,3.1713294160987786
1970,8,0,1,0.09070670883524252,0.7817320432290877,0.21733221128136104,0.3768607500470687,111.12710868336696,-0.360438181508591,2.264661200199491
1970,9,1,1,0.0269229392503128,1.4306966138913988,0.6990987222417594,0.653633921883281,165.070303386477,-0.9662426766506619,3.6055337079303524
1970,10,0,1,0.1264664367241092,1.6002133831246639,0.22436422007399381,0.20977304124800492,112.86071829637764,-0.3884922985705731,4.30961625140982
1970,11,0,1,0.11200319113039459,1.003599705830194,0.10437532670995331,0.09758743933404425,58.83959099073394,0.5174358349105437,3.10279880444615
1970,12,1,1,0.16287344752069172,0.6389693611461279,0.5264532119198017,0.5938441789248945,18.619770478727073,0.9476582935052646,3.076480058483123
1970,13,0,1,0.1080537225061814,0.3123877620562823,0.08551254155610422,0.09645895186579558,20.538551592978948,0.9364363394191054,1.5331197320664436
1970,14,0,1,0.10100906421124095,1.1622246628422648,0.5832157182242734,0.6578728203822728,151.55910680311555,-0.8793088858984832,3.1474750220500196
1971,0,0,1,0.19253179136853105,0.1761942605400205,0.07091125376299659,0.31779988709789336,36.70356166988793,0.8017384926024815,2.424301260745751
1971,1,0,1,0.14020531319617846,0.7856313625514212,0.48616008946797307,2.178802564411105,101.72688011112552,-0.20324667192104426,2.8931262750005664
1971,2,0,1,0.1484813413522229,0.27135703205118084,0.02580156127002267,0.11563373686732678,80.13165588325103,0.17138480176380635,2.0180705214452215
1971,3,1,1,0.1598091320678635,0.7831569902581752,0.6823844310089974,0.8669130171700372,84.00188328855855,0.10449577368811266,3.407957063467243
1971,4,0,1,0.17758206999792409,0.8268428002994648,0.7375139656967603,0.9369505342638564,142.05320927537835,-0.788582164399592,2.993439962553105
1971,5,0,1,0.08441276761920631,0.9527308375304209,0.542688549815106,0.6894409466643332,126.39486388559965,-0.5933467318435851,2.7094800779522195
1971,6,1,1,0.24923748995903036,0.3888181437095549,0.13052119713151905,0.26643503492518195,51.756694672269006,0.6190021854547987,3.1893718846275387
1971,7,0,1,0.04089228001161289,0.24619123753749558,0.002935956964286779,0.005993216531184255,29.193627090449187,0.8729763356482946,0.8355556598714361
1971,8,0,1,0.026214858292447407,1.0257671679446132,0.23097769366107462,0.47149850928439885,114.47286968904942,-0.4142623174605218,2.597981218627266
1971,9,1,1,0.06004392601536957,0.7856861342583409,0.4533581321938614,0.5359974135349849,67.6799583542438,0.3797797679192169,2.13222061169914
1971,10,0,1,0.09170914403259466,0.9728773517239223,0.3076140823354919,0.36368676503249914,86.31027139084584,0.06435341129419661,2.690680275120428
1971,11,0,1,0.20538968674168603,0.9202097647354794,0.7660471770414226,0.9056842182427246,157.8699429413392,-0.926331138159981,3.5126328720858626
1971,12,1,1,0.13649996139982393,1.0978325957922654,0.48334434093953,0.5936061043960155,143.4193796407292,-0.8030190954943514,3.2332771059980057
1971,13,0,1,0.14348791838160727,0.710338534506792,0.011135943190486497,0.013676303405623261,51.33980222631142,0.6247003561981076,3.077348196352257
1971,14,0,1,0.2074952960433953,0.27789945908419095,0.08461232892005854,0.10391431263367987,17.799467307533806,0.9521322348228215,3.3418380292082612
1972,0,0,1,0.2074670452648527,0.3736512858993895,0.2518067290730118,0.46278912889387674,40.49927676545295,0.7604141634079337,2.709289302950023
1972,1,0,1,0.27768848475312213,0.6760578586426943,0.13684347696414245,0.25150111648002155,89.37149449977164,0.010969270354588296,4.316683029137998
1972,2,0,1,0.23657247473986587,1.0251026453336447,0.038598372932312164,0.07093895962123535,155.16894829302353,-0.9075500212760959,3.9121165103389517
1972,3,1,1,0.1605680689390064,0.257826273928892,0.11828463812769834,0.5354266719578197,99.05528970265917,-0.15738749881460137,2.0880599380828238
1972,4,0,1,0.005860831794019173,0.161677339070251,0.025974282396926007,0.11757506131324114,45.222923195608466,0.704350264799083,0.41627405911180876
1972,5,0,1,0.13272810795611978,0.4917655790334616,0.07403880700885879,0.3351437064015301,144.45016155066574,-0.8136100888449497,2.126194727591437
1972,6,1,1,0.15133720399251355,0.8140199607336709,0.26634608000685467,0.38353893398046884,56.179163781311715,0.5565977750359827,3.154741150489452
1972,7,0,1,0.2536024264568319,0.27531589714550475,0.20649856589297932,0.29735838360771294,13.219295713078933,0.9735019450915618,3.165430321892938
1972,8,0,1,0.28938216358299534,0.36010346126418435,0.03432729883193797,0.049431384911284015,29.184959955634437,0.8730501095219867,3.6576295660036484
1972,9,1,1,0.15556466716009432,1.1062845635845562,0.8213106515806886,0.835721784070632,136.9778029945864,-0.7310894331926422,3.3525785992587105
1972,10,0,1,0.14727899409657777,0.7725995601316812,0.7551357891165735,0.7683857839679892,19.887015746447005,0.9403652389897196,2.666203207422926
1972,11,0,1,0.16730403174814998,1.0169172844106493,0.8956279379257961,0.9113430791458725,110.76686584203419,-0.3545662932286986,3.259297300761063
1972,12,1,1,0.14741825575559364,1.104225485190997,0.930621002440666,6.206077844716528,95.16734419325178,-0.0900649598526655,3.500422409756317
1972,13,0,1,0.10490207069507432,0.2855579457470691,0.010548007312630558,0.07034201282492344,133.76740978263584,-0.6917325199450645,1.4655273665036361
1972,14,0,1,0.04233591033237115,0.9194240461585267,0.9042687335858168,6.030341179125296,24.13530545161714,0.9125823921989931,2.373749151708583
1973,0,0,1,0.016233985397751293,1.6527169205378451,0.14909269557810856,0.19383316927693112,156.61593115889625,-0.9178650176438211,4.137895969712382
1973,1,0,1,0.050214589629233114,0.88150161422489,0.6365565188278078,0.8275775482484559,145.33975765890764,-0.822538867296644,2.3622166522263286
1973,2,0,1,0.253286361039035,1.020474463921751,0.4254276248292656,0.5530920512159669,128.82854622112092,-0.6269920196621886,4.047457204659975
1973,3,1,1,0.14895696288265645,0.2882373864427384,0.2097159073033235,0.8086372633793039,121.25973325599206,-0.5189184808494038,1.9530341543475183
1973,4,0,1,0.23455689521763706,1.3025775820014895,0.8032621833068161,3.0972745083463424,155.19535655109544,-0.9077434816986717,4.9155581078906065
1973,5,0,1,0.10376285580741226,0.744147511820532,0.4441109344809478,1.7124340032827239,88.6880282041241,0.022896226550344304,2.243637766546745
1973,6,1,1,0.2144944044533313,0.3731386561170887,0.3364136314255076,0.5516411676696225,22.80002802871771,0.9218629620183194,2.914964290418839
1973,7,0,1,0.12186958677037972,0.5604159143885045,0.28803740812542133,0.4723152610598745,65.71930275447622,0.41120728657397315,2.4455870995794484
1973,8,0,1,0.12227561298085529,0.6608731858764343,0.33034747553100485,0.5416940638417252,44.41431812886652,0.7142978125121656,2.7020726499828047
1973,9,1,1,0.006359931213852807,0.6883413705466124,0.14608042933859433,0.5213034944161967,153.3609440713275,-0.8938488121087975,1.7243366216710356
1973,10,0,1,0.0676426767262096,0.4892284141621479,0.027402099670109925,0.09778729688190463,133.14937196662507,-0.6839027032250274,1.5807291562908066
1973,11,0,1,0.10807412718448271,0.7683484641542366,0.3251092703611787,1.160186887961219,115.37986958646464,-0.42861772731070835,2.376738586436623
1973,12,1,1,0.039728123249576815,1.1764817622824684,0.10237301383212705,0.15980747773590093,172.73643283460888,-0.9919750389997537,2.9737351449415335
1973,13,0,1,0.1237071323394454,1.2857252431197244,0.1085385673052004,0.1694320996210531,135.23888549260357,-0.7100487941424961,3.555283772026946
1973,14,0,1,0.09166790021184792,0.7391965817067022,0.3613251344934329,0.564039840427749,99.3358956241921,-0.1622220513255244,2.2112863894112236
1974,0,0,1,0.13841078247427904,0.8531012440115714,0.4129582747314921,1.621732034742151,129.7163049562988,-0.638986743658533,3.042743627088866
1974,1,0,1,0.12064287924011044,0.49107636987683145,0.03397122147921905,0.13340867952819557,129.26009506819122,-0.6328417606677623,2.4407248797459085
1974,2,0,1,0.1358378633314844,0.2846780137326406,0.10706831657864263,0.42046891786924023,51.51626852574073,0.6222923983041025,2.059801446936189
1974,3,1,1,0.16170672798870384,0.5591895174314355,0.15287567217319942,0.13656147023418527,29.96739422803275,0.8663098025759746,2.4547779370987364
1974,4,0,1,0.0150384432163277,1.360920134948199,0.70597086605667,0.6306328406652871,117.53129053037276,-0.4622329611745125,3.412682628402216
1974,5,0,1,0.028790634396439918,1.566997896715158,0.5861400214554955,0.5235898031072852,140.23449180189078,-0.7686687275214981,3.947143385044574
1974,6,1,1,0.05243863908887221,0.26429613881042996,0.2626102273022446,0.6245613628605321,6.631980057654468,0.9933084578565587,1.1040886131979197
1974,7,0,1,0.10934445814716985,0.4328485197892308,0.3784423670763819,0.9000429380587592,20.884476910203986,0.9343010907124156,1.9862497632427467
1974,8,0,1,0.08950513326742711,1.0480616032740195,0.22765560782141736,0.5414293957414809,156.961874830878,-0.920244653391275,2.905393155656737
1974,9,1,1,0.048686802152600024,0.4327764619207222,0.07477369026297015,0.2010474898518292,63.05457239727988,0.45314163872497315,1.3751308835627452
1974,10,0,1,0.07084326786736667,0.6389719413044141,0.07463606713248522,0.20067745615639115,145.1997759925555,-0.8211469778271662,2.0136851907105595
1974,11,0,1,0.14636493833546194,0.345924255830889,0.29580016485295263,0.7953316257669633,20.733366275310036,0.9352380256643223,2.2321144941554096
1974,12,1,1,0.09820762201300802,0.5279176859212503,0.14764430565212922,0.4255804067324026,75.44161157417098,0.2513664843562089,1.9990252912490925
1974,13,0,1,0.1170963222006994,0.34757929705351864,0.2892569128031206,0.8337746183788287,85.88556280299841,0.07174877381982449,1.6736141273628968
1974,14,0,1,0.099757520160485,0.5887733295431897,0.04809205652951298,0.13862395090706076,104.85322769782772,-0.25634382513232357,2.021285641881838
1975,0,0,1,0.03742553037108428,0.7244460467576387,0.33434700208061446,0.8919656463171106,77.10661490369303,0.22313757654099167,1.9167945157135713
1975,1,0,1,0.09695193045811988,0.7504854257609307,0.0022618625958922833,0.006034161274576398,172.85241696702718,-0.9922289470648673,2.520963398399759
1975,2,0,1,0.1580980751352735,0.24666134499683418,0.2459566554712468,0.6561592770331155,4.8582384655847575,0.9964072898947561,2.2324881128537277
1975,3,1,1,0.19182404708839676,0.5527619849528704,0.36503095216422776,0.3720422992051576,30.9640937106597,0.8574898979537176,3.423823485238685
1975,4,0,1,0.023044007161459316,1.4277597436983895,0.4478302927785577,0.4564320115629391,139.13038448378907,-0.7562005779997031,3.578164180432307
1975,5,0,1,0.048475526946339026,1.0952137889610054,0.7885486321017952,0.8036947124150854,121.90140258022818,-0.5284591170878455,2.80001266560112
1975,6,1,1,0.18963729296102855,0.4466357049494756,0.35012373860328627,1.6176111348736084,46.64863576679596,0.6864705073286634,3.059021235067999
1975,7,0,1,0.061237630777855837,0.4814521007124444,0.47806136266298416,2.2086973779081975,8.436764098258335,0.9891783944759587,1.6062939704571215
1975,8,0,1,0.15491745047561867,0.8230967893899426,0.724177280755828,3.3457806592783923,51.38283783501284,0.6241136624576096,3.4018632871356904
1975,9,1,1,0.09903560757390274,0.790529782849511,0.22971541230433656,0.35071466818616415,91.5492414029526,-0.027036068641301817,2.510639845070391
1975,10,0,1,0.1215451461856174,0.17333151339359962,0.1715559744359028,0.26192059142261515,2.5198443013570704,0.9990330541557733,1.6714789776700767
1975,11,0,1,0.10948782748943732,0.7391432575211215,0.22836496998906342,0.3486529000019811,55.044201408217646,0.5729443226074529,2.65308199355187
1975,12,1,1,0.046093125455630976,0.6390208318408105,0.39151645232796456,2.4116690368069,114.73080510970394,-0.4183554733398807,1.7591587792625965
1975,13,0,1,0.0220223372710484,0.15879475227488,0.07651363394225931,0.47130985371095285,72.22806593882213,0.30522887435022567,0.4950327882634236
1975,14,0,1,0.055184004741570494,0.10406639352934541,0.07318695067171677,0.45081809917260107,21.80925449150462,0.9284258309363116,0.9962162315569244
1976,0,0,1,0.20958993239162496,1.043706510528025,0.5755365384046756,0.670824691335201,124.3563416032139,-0.5643381172018227,3.731449502297123
1976,1,0,1,0.16064056526817827,0.8646055674169058,0.522617228119107,0.6091438463859139,79.89138006544488,0.17551483890779643,3.4328670954954816
1976,2,0,1,0.10134590009109229,1.1178229414388539,0.5969680582311006,0.6958045001102559,173.94643098126295,-0.9944237312175422,3.075726669799011
1976,3,1,1,0.18721066580643,0.44861561608977435,0.44860748256011557,0.8036830438308473,0.6258264699925019,0.9999403475510187,3.196240898792269
1976,4,0,1,0.08884840872771467,0.7903822616271202,0.27839124011168803,0.49873960628559894,138.74888905704987,-0.7518270228779341,2.517405239138274
1976,5,0,1,0.1158846544291618,0.7672008779625202,0.10534134937709627,0.1887196705357862,98.18213866231626,-0.14232037477778595,2.455337000773372
1976,6,1,1,0.04115656116101968,0.41316158563106825,0.24150618172917815,0.7013192271467491,125.90285015949009,-0.5864126512621844,1.2573552756007709
1976,7,0,1,0.10337310466241019,0.5879023792415342,0.061533528371767676,0.17868961470184525,102.87628818182733,-0.22284669266764257,2.0014388579731044
1976,8,0,1,0.0729547026123095,0.6663287715196341,0.0198727844151379,0.05770935430094881,140.20634449376504,-0.7683543997060122,2.0173232177356053
1976,9,1,1,0.21959445350332263,1.0198335922061537,0.9031676304043668,5.625320584318353,69.92910666689049,0.3431825836469893,3.9118309142308174
1976,10,0,1,0.13071816428190974,0.465362928665419,0.3744602791878969,2.3323013863795903,56.24610985460859,0.5556266850713151,2.122044387724029
1976,11,0,1,0.14620315748828763,0.5895223559633102,0.28754780124734136,1.7909726952990357,147.21138328199174,-0.840674211190728,2.8293912886004113
1976,12,1,1,0.19094465331450597,0.07183265500743483,0.006034532224120329,0.06572385553842044,47.565509157504415,0.6747467998132859,2.3816902756562555
1976,13,0,1,0.12485252854297184,0.4504270764373934,0.4478480730770479,4.877644358319187,12.413113773628249,0.9766231044475085,2.457699011828609
1976,14,0,1,0.07943532899684615,0.40022558323426927,0.3825878902659645,4.166876618884041,32.70004273296963,0.8415103790170833,1.5608385780340723
1977,0,0,1,0.14148826456283392,0.5598242946207703,0.42058762429553076,1.880506622566097,58.24395817005066,0.5263035902197486,2.2338650367023605
1977,1,0,1,0.09986927797117177,0.554994850022479,0.27375460863171397,1.2239954881035677,92.72527826010779,-0.04754714520401411,2.0021650207690818
1977,2,0,1,0.10576037458807619,0.3809565321575976,0.2675515740839717,1.1962608452534034,48.295517639417405,0.6652887635798813,1.7146558125157558
1977,3,1,1,0.25921752993097635,0.8002702033822325,0.16593471874842702,0.34170333018785787,166.9214270830726,-0.9740606606720287,3.7545748861317474
1977,4,0,1,0.15682769611061312,0.38319004295102366,0.2646938849780159,0.5450744886877823,50.04484392907888,0.6421878496378497,2.2037093726145156
1977,5,0,1,0.3096008433941384,0.5760915183566276,0.38297852310571423,0.7886537411983925,149.10013363173806,-0.8580661034606671,4.043630327664417
1977,6,1,1,0.22990370595357731,0.7631462771349459,0.6664052045041389,0.6320144246382046,33.80002062566894,0.8309842690157336,3.937288365739613
1977,7,0,1,0.16268955620430023,1.1869777560377264,0.4777235264896422,0.4530699305614594,88.32978840600089,0.029146563166724343,3.5632911957425604
1977,8,0,1,0.19382384022735732,1.0774216947229256,1.030238223281102,0.9770713276643503,161.90769317617773,-0.9505574379732122,3.9141323602403366
1977,9,1,1,0.10771833652390238,0.4143219081593013,0.09593851925958849,0.3153811005864154,106.39030740055044,-0.2821791677945306,1.669998572322838
1977,10,0,1,0.025672422026016273,0.5211486895907556,0.0832007259127725,0.273507833042111,97.06296672136992,-0.12296005459387663,1.3463855375151887
1977,11,0,1,0.19028408892337753,0.45707467931642465,0.18650050416261815,0.6130877849341965,65.37281580446873,0.41671213584163436,3.3279902252611318
1977,12,1,1,0.08211507425113002,0.321416065379923,0.25853899020211635,0.48035116050672894,28.49232861000704,0.8788809920546342,1.3721517321817314
1977,13,0,1,0.17457039424999815,0.7807483176461654,0.07469964109478056,0.13878780628508952,102.14983696677405,-0.21046897809249898,2.9510531155575714
1977,14,0,1,0.16928352614849315,0.9157273998605278,0.12255537448913889,0.22770111508586194,147.19179287294807,-0.8404889998359626,3.0938891773131676
1978,0,0,1,0.2956144857967389,0.5662050040359471,0.3121607127552757,0.7018243017893505,153.04943039410603,-0.8913978606595324,3.876524550518034
1978,1,0,1,0.3114010568308428,0.9618888027887267,0.09439830210169609,0.2122336980777007,155.5645652050058,-0.9104280006390337,4.582391580694439
1978,2,0,1,0.15244033557460723,1.3128684536399358,1.1622823304069252,2.6131346825166855,42.32980148804103,0.7392809381945584,3.798183354188243
1978,3,1,1,0.1565710225247659,0.1834588963640411,0.12264370758488857,0.3272547534602752,18.18233199575133,0.950068319466409,1.993975282695697
1978,4,0,1,0.06582866362830642,0.7970887424165488,0.050126016993703004,0.1337531101778355,170.79621646633234,-0.9871257051473314,2.1775050573762416
1978,5,0,1,0.0660080427682792,0.4889159495392708,0.1698876244958846,0.4533174490984061,111.63412492647525,-0.36867825509751423,1.6077514915600188
1978,6,1,1,0.18285231993568016,0.3291298115107276,0.1034085869731245,0.251465086725296,52.09554345794575,0.6143465742519458,2.6289059843300895
1978,7,0,1,0.1442866010329424,0.539476520547713,0.05779647654721776,0.1405472834779178,75.27463244709702,0.2541861749058912,2.5843501353929517
1978,8,0,1,0.0416801347944109,1.613451393775622,0.8364835527064332,2.0341290339870435,148.75587771396806,-0.8549650847683661,4.114350293420673
1978,9,1,1,0.21297153748510286,0.8470811725299708,0.21622052595433522,0.644437101230809,144.27203126653276,-0.8117985765565313,4.076449072951231
1978,10,0,1,0.23145103784376364,0.14902826581378442,0.07696948441250284,0.22940463769151584,25.023362076497847,0.9061353911531865,3.1148210214583245
1978,11,0,1,0.2233601544932017,0.4380767872753129,0.03493982345838548,0.10413682256879507,76.53123497880347,0.23291523859811705,3.162128473130137
1978,12,1,1,0.18192230046510366,0.25879716049134466,0.08127601673040522,0.652248880538463,100.17020827028654,-0.17657297034207403,2.389117214810109
1978,13,0,1,0.10287290018548646,0.7458986779229597,0.738002564203415,5.922550903704859,19.003878233169218,0.9454965363962712,2.379525033412618
1978,14,0,1,0.01017422847471345,0.37375638207134804,0.21307520263347446,1.709951692750691,96.917527331835,-0.12044052725928261,0.9419687830535253
1979,0,0,1,0.24539045662144804,0.25626900967633004,0.0012962556691593075,0.004155411962947471,48.39776682135251,0.6639553585657395,3.5810904212545203
1979,1,0,1,0.2560063519023036,0.6324008532259838,0.2726859536751493,0.8741504480858681,83.83503489275176,0.10739143785659581,3.9005232368521723
1979,2,0,1,0.09587661566313238,1.04553214703264,0.4432146048047642,1.4208148244036005,154.59198486018664,-0.903275280040156,2.875663373270314
1979,3,1,1,0.1709886297038786,1.082061872483376,0.674439486214323,1.7374958225591852,82.41076427062258,0.13207016631393087,3.8229786582635104
1979,4,0,1,0.116055031530376,0.4591212072028164,0.062061331188459745,0.15988284477185002,79.47908299118419,0.18259447087164007,2.333492582418089
1979,5,0,1,0.11600122629058837,0.44577090562779326,0.263295669042543,0.6783041835631315,109.55307031720672,-0.33467983926532907,1.8630628243148766
1979,6,1,1,0.13799349479955292,0.1897305061665223,0.05779357462762133,0.2859542662374025,46.43778874302809,0.6891417749303446,1.7530700791423075
1979,7,0,1,0.050978579332910806,0.6389566172586859,0.28713122681745795,1.4206838702652282,130.35905655181634,-0.6475755418934741,1.8230396993442386
1979,8,0,1,0.14543758990198616,0.42487682566441753,0.28260008413695337,1.3982644302363119,60.90570165013057,0.4862484266982148,2.7573840496915842
1979,9,1,1,0.12134722091385342,0.5662304175692067,0.35089077433355176,0.7622248356961409,163.66649984489612,-0.9596410254664645,2.4108257834378986
1979,10,0,1,0.21032630224755633,0.24948366117765808,0.18543951312699114,0.40282222493097275,17.607133675096563,0.9531530135036127,2.6570800300250745
1979,11,0,1,0.04855298525122483,0.9189349558625473,0.024024490529882425,0.052187360530077484,153.15365483750674,-0.8922208226150823,2.4121324783058222
1979,12,1,1,0.075482709967724,0.4023062441632142,0.21955171865746112,0.7051193045822688,170.97696250673576,-0.9876253615710959,1.5178457526976679
1979,13,0,1,0.10880486288053946,0.8558692706342814,0.2562110789033407,0.8228556755889326,152.46486621113576,-0.8867275220458931,2.52568280474447
1979,14,0,1,0.09657731758771085,0.7613324739657344,0.2764216067732894,0.8877644517262424,112.01010764172335,-0.37477015359893284,2.322160689795554
1980,0,0,1,0.15219063689964718,0.2891906053650817,0.28916620400885545,3.2882749333044234,1.1819919532721868,0.9997872162898556,2.726220484119289
1980,1,0,1,0.09673384565954746,1.0123243768659425,0.8546622719466718,9.718855406758337,140.85432810249867,-0.7755434331218359,3.013373008285266
1980,2,0,1,0.09751017292723756,0.4820121817362236,0.3437774924810503,3.9092912501111954,120.2261910991629,-0.5034149721494454,2.059449165762843
1980,3,1,1,0.05706214903260554,0.8960230077886701,0.30184244733428756,0.5032362034677078,172.42267966276663,-0.9912678142760508,2.383145828068531
1980,4,0,1,0.13481161561577598,0.5466686045369231,0.045263675766212264,0.07546427134005836,51.942373281763814,0.6164537260753582,2.5925948483459784
1980,5,0,1,0.18763786006800076,0.652429652787052,0.4007956330522068,0.6682124218276496,96.3242540585472,-0.11015505801808945,3.248104632547273
1980,6,1,1,0.06259668686395504,1.0182596676011257,0.36126718736193075,0.43511064409833977,99.42149217758936,-0.16369602309819695,2.7255322319117985
1980,7,0,1,0.08980778266861561,1.3841801052249,0.10151739864616605,0.12226767959379826,125.0774394942564,-0.5746830568474861,3.6246044778534356
1980,8,0,1,0.09728107161979589,0.8152504905098584,0.5703867648990966,0.6869745200849836,77.65206775992655,0.2138476839333118,2.3645410295934512
1980,9,1,1,0.13322649513636686,0.2876621276436538,0.2208070210290043,0.5018195595405476,34.53487008152497,0.8237813224669783,2.289734138862081
1980,10,0,1,0.13060544613668812,0.7165505542398547,0.5366521556767037,1.2196285567966354,42.46462647143798,0.7376942952225035,2.51929186303995
1980,11,0,1,0.10002422949887953,0.46548503996219986,0.18257624051110583,0.41493394625262997,48.289336639707905,0.6653693005221103,1.8774782829462895
1980,12,1,1,0.14164189253967027,0.9367081274472437,0.1201832304764226,0.21442225354892666,138.44911088974217,-0.7483668979035869,2.9847551781959956
1980,13,0,1,0.038818407003572364,0.6033604472666653,0.34209366326175816,0.6103388460321346,90.51145514906688,-0.008926457777432808,1.5863827392871248
1980,14,0,1,0.09438048925351859,0.7070669813105693,0.21570376407013292,0.384843101716903,61.38616429825604,0.4789038580374497,2.3883915682429024
1981,0,0,1,0.04752261202420263,0.9468048927809792,0.1347150387798901,0.3265977293080171,161.02220283742523,-0.9456446663711114,2.519674832613704
1981,1,0,1,0.14032534095288532,0.6146537483522277,0.2096540556513881,0.5082768719521863,174.38716009467393,-0.9952055067982368,2.8065503787794337
1981,2,0,1,0.21956495602960133,0.4402593618113599,0.13851045205381712,0.3357991768099208,76.86240453400701,0.22729034721307853,3.249837940108304
1981,3,1,1,0.22281485269477896,0.25495213502054004,0.24277286479826365,0.46492108408141347,7.0627685903473685,0.9924120459319105,3.72913952610495
1981,4,0,1,0.24408125480821374,0.4592955807844232,0.22350774745240393,0.42802750765624126,61.06238968606926,0.48385695485346,3.9223701037291527
1981,5,0,1,0.1507025809694854,0.7967177369219646,0.18358006765272655,0.35156418382988613,134.40449700326187,-0.6997194155422545,3.279168566138995
1981,6,1,1,0.08939298145785944,0.44638673665454337,0.4423303615323898,2.329386648888402,9.941022295291948,0.9849859768862514,1.6533351229859985
1981,7,0,1,0.03321564425748115,0.5119003968647492,0.13328776010329715,0.7019159339848429,171.98394147095246,-0.9902290232172896,1.3604673484047622
1981,8,0,1,0.0639365753620437,0.9777378436335836,0.6448532520000907,3.3959065131713477,134.73121976946504,-0.7037819043108936,2.5588681044250032
1981,9,1,1,0.12051101503503192,1.3223734890286498,0.3540532489774262,0.7215280756620235,163.3499350083153,-0.9580725744514919,3.7249608508806635
1981,10,0,1,0.1994840766048659,0.4601164878528769,0.3043862311831067,0.6203112449267922,32.06766771970429,0.847421657227892,3.066690635317441
1981,11,0,1,0.12425045877693745,0.92247979795444,0.2451539614695356,0.49960130734830166,95.45910756686924,-0.09513530634057112,2.775108482458499
1981,12,1,1,0.23544073200346524,1.4771136878495124,0.6610953552741632,0.6150562496115626,164.08350577736806,-0.9616624027317342,4.671498695908842
1981,13,0,1,0.06086340753894673,1.021918938166679,0.9191312552579602,0.8551223635889648,66.17166845872416,0.40399767504515116,2.7582624130768862
1981,14,0,1,0.07637365416906482,2.160878598531999,0.06119458161242819,0.05693295159739831,155.56800858916233,-0.9104528597500067,5.532317654629778
1982,0,0,1,0.1445091800958685,0.38722672010432224,0.05942206004711226,0.07441415680488532,26.728867422407067,0.8931448938525195,2.0112976377915754
1982,1,0,1,0.04176252169228882,1.5222231455388489,0.036337448524139004,0.04550533236681579,154.48669901455682,-0.9024853186051393,3.833359896321867
1982,2,0,1,0.08182619391759964,1.0546202451954148,0.5161144783575633,0.6463293882999221,151.08520902562094,-0.8753397379016504,2.9095205396194928
1982,3,1,1,0.0779456599517739,0.23652126202906779,0.18228092150675745,0.8206586945309395,29.126056363463412,0.8735509622715965,1.3419553642597228
1982,4,0,1,0.17204102129574642,0.19318637239375125,0.04340089522427437,0.1953979699126477,45.608482528242156,0.699557556561409,3.0476203300634843
1982,5,0,1,0.13279610548942525,0.7142137679317446,0.3459692431776908,1.5576104460473412,123.16269884311959,-0.5470183504926902,2.8638483418732306
1982,6,1,1,0.1459067365223907,0.5966285772105548,0.08320420103045867,0.3097600451045896,147.8640580476153,-0.846788405524541,2.4029431489915813
1982,7,0,1,0.12044481895142518,0.6511883928524442,0.4541413076313289,1.6907178987782205,63.95670269476579,0.43905022272232985,2.1988958669441176
1982,8,0,1,0.22291730265702941,0.4880392532652579,0.1485728857716349,0.5531204341604501,87.95215333215032,0.035734057617475404,3.106218757371658
1982,9,1,1,0.15544164101472072,0.15652406923534687,0.13613123511480643,0.45791573122097623,20.328924928142083,0.9377136697646591,2.210733199806993
1982,10,0,1,0.17192946277604382,0.3155777677562303,0.2762059242586933,0.9290963801791622,21.303570258555233,0.9316685905874768,2.6462726781400026
1982,11,0,1,0.17653271245610178,0.44678498863904953,0.15238855741728952,0.5126018113374045,70.10851572119775,0.3402397938997978,2.594756650007339
1982,12,1,1,0.1497304791623171,0.2954810571357329,0.11363297826272711,0.2876346062863063,48.28507889605986,0.6654247733954918,2.5857976875839332
1982,13,0,1,0.1424021930855626,0.760946337560243,0.5481307893803178,1.3874615116774134,51.23198452334952,0.626168659836301,2.893666365492722
1982,14,0,1,0.19567434219619506,0.8371928233605379,0.24554197377613257,0.6215305629899757,105.4042497860031,-0.2656276263716088,3.7121052316777767
1983,0,0,1,0.036933506748808166,1.2464504933474172,0.2748419909500086,0.34733703685691003,82.88044783780184,0.1239401024202092,3.1627114101647917
1983,1,0,1,0.18519409927407182,0.43222307669777876,0.2013576405591434,0.25446972632734616,24.92125305557804,0.9068877746388749,2.501363640265368
1983,2,0,1,0.16719352371860674,1.1870543919715677,0.31556902590594815,0.39880663796359417,137.6812268494939,-0.7394105405179392,3.9663915014171756
1983,3,1,1,0.07633698130276037,1.1192430229997827,0.3615482232231248,0.46016373195028004,133.11023364349444,-0.683404177630245,3.066617129837783
1983,4,0,1,0.18565552309261515,0.7313373774101019,0.18589201155763246,0.23659571886573585,62.01809858145641,0.4691926340274342,2.90363926097817
1983,5,0,1,0.15135347120684564,0.7416260911270459,0.5047383728368348,0.6424102744373662,70.65543895997287,0.3312483214741084,2.635167522242623
1983,6,1,1,0.030055445700241993,0.4059345299202926,0.1522467777410439,0.5857868379328859,70.18232706936642,0.33902811957886647,1.0895318023155423
1983,7,0,1,0.10217979403651092,0.4744246461476368,0.026998269411188824,0.10387892014989335,120.29015191836935,-0.5043792146843658,1.7355008720747471
1983,8,0,1,0.19771890479838117,0.4741375236750011,0.11212501061300095,0.4314137638557995,95.5950832680891,-0.09749749579156619,2.748474337798708
1983,9,1,1,0.13760491928461255,0.4186451671622052,0.08715931966059542,0.20494722185839148,65.35548029381691,0.4169871570328211,2.5932188215231906
1983,10,0,1,0.09054278446899293,0.5918890629381341,0.18108373631247854,0.4258019546905498,121.92781125431027,-0.5288503615757537,1.8695702874603388
1983,11,0,1,0.10714341939547964,0.4896357058644605,0.22464585735657006,0.5282343247573602,48.88299198603024,0.657598908988134,1.8460601391255904
1983,12,1,1,0.22905751140230304,0.4532547337647212,0.35842007302405005,6.215268699096619,127.15624312550355,-0.6039906274909524,3.0927234132851735
1983,13,0,1,0.08432871157107513,0.6431473366168896,0.5301221211940584,9.192708987409448,162.9578110397289,-0.9560892128435736,2.1010856046884308
1983,14,0,1,0.1464906521218442,0.4260562005943235,0.3373925048731155,5.850635142041752,119.05137282077064,-0.4855936310431717,2.5657301214156147
1984,0,0,1,0.14509371423986842,0.6086958854034562,0.25118487996359085,0.43761217352926074,47.5089266813039,0.6754753316222593,2.3413529758196803
1984,1,0,1,0.1333708614301166,0.08367531698657062,0.02505569577250577,0.043651821271580855,8.155967214166793,0.9898855513802386,1.7196538113934907
1984,2,0,1,0.11895190821989014,0.42828762656161146,0.35085792175259767,0.6112617039702751,40.13938636050126,0.7644784356800796,1.8085392927688781
1984,3,1,1,0.08277747206111807,0.10567961899621559,0.03142706614140678,0.04708722590258748,8.472493324684551,0.9890867100307937,1.0643707464608
1984,4,0,1,0.06610483739605864,0.4937260783680451,0.24782508168966821,0.37131673549614524,31.70733045124379,0.8507438733499115,1.4717574450888746
1984,5,0,1,0.01910008747285915,0.9019493570981671,0.05922625003852344,0.08873878975462798,89.86997316116224,0.002269394505720396,2.2723085526821154
1984,6,1,1,0.12813658495600436,1.1625765443788125,0.11536524324206499,0.16449953916266025,128.9285878575782,-0.6283512856293463,3.3908565567605558
1984,7,0,1,0.09974053186369321,0.8127368782315398,0.393181273912246,0.5606379924171904,99.82674102960328,-0.17066938921200323,2.376276495483896
1984,8,0,1,0.09849077558212052,0.7126124600183449,0.5434492028197327,0.7749053433241039,87.68601125975981,0.04037574422133459,2.154069636794005
1984,9,1,1,0.2529736304463995,0.9462982016776705,0.35899236873737866,0.5369294007958575,148.39128510880258,-0.8516472241767851,4.01606115385022
1984,10,0,1,0.22322817768241457,0.7333576142265696,0.5888282388136913,0.8806849977059039,142.31458441175172,-0.7913791690974153,3.355633517707359
1984,11,0,1,0.07398490045490118,0.7385444194767874,0.350235117946793,0.5238315585321186,89.60440638921652,0.006904356151584152,2.248789634528544
1984,12,1,1,0.19132897025140377,0.14481296521248196,0.013573509394444211,0.1663736813778222,109.8007880624277,-0.3387508613546262,2.814150233460394
1984,13,0,1,0.06950034678989024,0.6607801955930738,0.6596780181959366,8.085827859389637,8.897282610768567,0.9879672021679451,1.8564298008029525
1984,14,0,1,0.13293516366783764,0.22367511626816441,0.12902584290239466,1.5814999535296623,88.36222824985975,0.02858061698435519,2.3533187943006912
1985,0,0,1,0.2271706791859746,0.27413363669852453,0.05961425962183198,0.09253364168278794,25.18260782082019,0.9049562564179123,3.3581008584189957
1985,1,0,1,0.16165574376963246,1.2170138247060982,0.11879892376654988,0.1844004624707096,119.47992799881632,-0.4921186247027939,3.6262004652058115
1985,2,0,1,0.08607588798434597,0.8459329314667526,0.4056918583407695,0.6297175422703924,142.4358211217112,-0.7926709491194407,2.3640048091432377
1985,3,1,1,0.13139962979060066,0.6981175401206469,0.6981043253316215,0.906982896019533,1.0484153893407597,0.9998325907710912,2.848281230055331
1985,4,0,1,0.05766672127145227,1.607176399672704,0.06784203526703902,0.08814093164245748,178.9706202899866,-0.999838614591803,4.074700424880239
1985,5,0,1,0.10603284025689526,0.6160974504810854,0.0440048713359007,0.05717149170253723,48.55073146505239,0.6619566398718911,2.197818797490372
1985,6,1,1,0.03237703523828193,0.300523597220885,0.1816796014480181,1.4985842862519103,77.30560454698885,0.21975077866021117,0.9346707094831974
1985,7,0,1,0.060557143484747875,0.18453681192877944,0.14392291855161654,1.187148267906545,37.579364320914664,0.7925093421780687,0.9150514158524065
1985,8,0,1,0.06610704685361021,0.920364374950196,0.7157419634098418,5.903797954356309,130.51660921467405,-0.6496684516894008,2.55205140888422
1985,9,1,1,0.17936271090553224,0.16373020671395117,0.07819901931275075,0.1313502405027045,13.043625346558782,0.974198503293825,2.2229547557887206
1985,10,0,1,0.06345381808461673,0.3499541009673649,0.3498927425001629,0.5877119212165552,0.9821908456853348,0.9998530715597371,1.2156777749758514
1985,11,0,1,0.2970702276475774,0.8680386890493978,0.30548065379881995,0.5131133062541595,155.88856426543546,-0.9127526598764846,4.233880564828088
1985,12,1,1,0.21377305416313658,0.8493140047240623,0.14987458619845134,0.3423892876614494,111.01075340785167,-0.3585431598222392,3.3782162747920013
1985,13,0,1,0.165154346216286,0.8178224490682431,0.053370548187322564,0.12192530060941882,168.29065124312794,-0.9791897094756726,3.0785953900285823
1985,14,0,1,0.0741372572365396,0.4643965148237592,0.2820092955632145,0.6442517325381872,89.91839010505566,0.001424360887360064,1.4731978956156915
1986,0,0,1,0.13095936215956633,0.95226724825286,0.9103718296597252,0.8633328927776681,41.99148699581385,0.7432442366677598,2.8945326137241953
1986,1,0,1,0.08260769719232386,1.3464786116647618,0.5460241872351026,0.5178111028198822,114.37352398245939,-0.4126835645711716,3.668749321016934
1986,2,0,1,0.10123235375959327,0.6547085492110746,0.5126883963959848,0.48619777318848967,31.251093047355724,0.854901973737146,2.4112009966129224
1986,3,1,1,0.12289795941493706,0.11873302378100646,0.0559728992173088,0.10192961404907293,11.548381538010984,0.9797560055778698,1.5263292591043254
1986,4,0,1,0.08484821151841165,0.35198371817345026,0.35055267919704164,0.6383749956509922,5.503552365458899,0.9953902539719635,1.6081991662162534
1986,5,0,1,0.03490981994704026,1.2462695764060456,0.20562844065515928,0.37446028143226184,145.35805567120647,-0.8227204485408385,3.133656290851456
1986,6,1,1,0.05938912323423629,0.46043537788341243,0.08569404652834173,0.23442366306760987,67.68779595371527,0.37965322132036394,1.364464504335753
1986,7,0,1,0.16047076147394942,0.23973995487768007,0.07963691285005703,0.21785383678353926,40.94115742637654,0.7553829525249487,2.871013530595791
1986,8,0,1,0.13906676523880673,0.4784267546621348,0.014745424372107518,0.040337415897995006,79.77358083494423,0.17753853546641837,2.1384808481043396
1986,9,1,1,0.126030028022621,0.4692594569715007,0.08832003642598762,0.19771922527475275,56.246747519262264,0.5556174317422926,2.332774609729276
1986,10,0,1,0.21084293759465209,0.06541471505922077,0.020392331488807314,0.04565165670976274,8.167748283284453,0.9898563597295145,2.6612689250240433
1986,11,0,1,0.1519182412051122,1.0669884100957419,0.28633374112410614,0.6410061380864835,127.82422477140324,-0.6132410779974706,3.3795168699028184
1986,12,1,1,0.1293370579660397,0.5999226105959594,0.24878009832117032,0.9366549187650436,95.20090450786428,-0.09064830185530894,2.5752232348511415
1986,13,0,1,0.08439489143153646,0.4516513462652817,0.01527253206933088,0.05750095116639129,111.44517776992437,-0.36561080912068494,1.7376978990685623
1986,14,0,1,0.1483147637502805,0.3077831927907757,0.1809354655775523,0.6812204631958534,42.38306879020636,0.7386545683486966,2.007977380879682
1987,0,0,1,0.08463604590681188,0.3066790524233151,0.24935702115820857,0.6987800643497875,54.230812571612304,0.5845214158507349,1.3321854722446353
1987,1,0,1,0.10046955129282127,0.2704320584951563,0.2689076424934027,0.7535673102481794,9.284330149976638,0.9868998766053025,1.6911473821972771
1987,2,0,1,0.12985744093740645,0.2795346572866207,0.21538368356034548,0.6035756425029701,22.741534658072663,0.9222580974102056,1.848944776852437
1987,3,1,1,0.13775949131975973,0.7072980388683316,0.22001891335647483,0.7281491188681458,115.58877191322557,-0.4319090110169219,2.76386105287939
1987,4,0,1,0.031749540491141745,0.5126496745919437,0.009420851573055167,0.031178159492104555,113.28148192326942,-0.3952486387434214,1.3453992135336499
1987,5,0,1,0.07873529372992448,0.34304385249427133,0.342904513930016,1.134837073163388,1.268793163155381,0.9997548179615536,1.62148602053494
1987,6,1,1,0.20280472078672898,1.1960407344855843,0.9545048606990747,0.7650066152249547,73.13816914860828,0.29006472163447383,3.887784036249681
1987,7,0,1,0.1512415020926505,1.2560179617617773,0.9711139982259259,0.7783183337969444,85.37137977588448,0.08069682244068255,3.6501942935997924
1987,8,0,1,0.03501828327734235,1.6075691111435848,0.8860104387587451,0.7101104192516992,173.44096639398467,-0.9934546915613396,4.075628239181526
1987,9,1,1,0.07081515530821936,0.7926617705995769,0.2125562268731056,0.37063607216615785,114.1159927173934,-0.4085852398358097,2.1694170243087307
1987,10,0,1,0.07081515530821936,0.7926617705995769,0.2125562268731056,0.37063607216615785,114.1159927173934,-0.4085852398358097,2.1694170243087307
1987,11,0,1,0.05320688713782158,0.7871759615569391,0.14616625398876604,0.254871320678735,74.02664836130707,0.2751902416241224,2.1543189202671233
1987,12,1,1,0.08342223129331972,0.4477449395738467,0.11770505617046856,0.24182093473717317,61.27965888722528,0.48053487107049986,1.5182851311816028
1987,13,0,1,0.049230165050927165,0.3419780795080693,0.3348006737686787,0.6878363132007074,14.724245679995596,0.9671602842003796,1.2111621986842787
1987,14,0,1,0.07621535205152533,0.06518730373240657,0.02189172657776367,0.044975789114602434,7.401074174128716,0.9916687475650309,1.3436806758406572
1988,0,0,1,0.03640068288683317,1.010851641862883,0.31430299631249736,0.402584359115526,105.51212270753201,-0.2674422561448267,2.5637525141109694
1988,1,0,1,0.05933599688849733,1.4722478374912042,0.0783050094166422,0.10029930481537903,166.0957663099882,-0.9706987280384222,3.7543957587785757
1988,2,0,1,0.0877127512513831,0.494524711053322,0.3631249771279016,0.46511944814718753,34.191501739190876,0.827163934862435,1.6884243862661874
1988,3,1,1,0.2501304835459699,1.1948539190802052,0.5433003298737522,1.6139048509799228,155.7259201089421,-0.9115893488585988,4.682693454639197
1988,4,0,1,0.17241232885863658,0.45853147680479556,0.04969079782451313,0.14760937045018857,94.33061130440699,-0.0755114802569394,3.1941426502940655
1988,5,0,1,0.05684319798278737,0.7934457677398886,0.21979605845380007,0.6529168223536398,123.47072323208842,-0.5515108176390571,2.1101904551966517
1988,6,1,1,0.15427384817280573,0.7999498999783627,0.4441507266948597,0.8946147675402513,58.26018955585842,0.5260626875869049,3.294695918298591
1988,7,0,1,0.10195695868082745,0.054283852749548646,0.030547959432235816,0.06153013827009675,5.3475882372371535,0.9956476343731885,1.7471385192442659
1988,8,0,1,0.1423534510102888,0.8843120279816338,0.08524706000935406,0.17170585161769306,153.8151290352781,-0.8973749186662061,3.3252780065243814
1988,9,1,1,0.15222103831214218,0.6373107342136496,0.13474222228674554,0.2761978184731317,68.82270417637129,0.36125509661687666,2.98492396661676
1988,10,0,1,0.12727276797751158,0.6435004313527023,0.16714551330371857,0.3426188566477288,66.68685561005509,0.395756195584237,2.4141219857104366
1988,11,0,1,0.12797151860584338,0.9188024053043332,0.18569958094582256,0.3806514266883681,103.42148628085722,-0.23211268431684062,3.1363310725563016
1988,12,1,1,0.07199366487045633,0.3874540134558565,0.14906521634384004,0.495218085318107,113.46739285101494,-0.39822710355770147,1.3460445354715231
1988,13,0,1,0.07634633617826485,0.41814569325829054,0.3504329892381675,1.164193486712083,29.853683109047285,0.8672994342799522,1.687149483754437
1988,14,0,1,0.10298348164801542,0.4773372656677378,0.14590931825583997,0.48473369568697056,76.56948913111255,0.23226588847428187,2.1603872403057602
1989,0,0,1,0.16316104737299625,1.4549101675038008,0.053331233958107016,0.07064906513491012,174.7793386094626,-0.9958516509140823,4.6124885187778935
1989,1,0,1,0.2109364128514545,0.7083509618821294,0.6522289306479152,0.8640220895772598,59.517816527871716,0.5072704087455611,3.8658466831398486
1989,2,0,1,0.08625906541276913,0.6887654127787091,0.05516529777811385,0.07307869004070228,56.371536592703656,0.553805259699029,2.0252282387176295
1989,3,1,1,0.0951065719219922,0.938602360727328,0.2744922617233886,0.5715385472739964,96.3872000273615,-0.11124692001709903,2.6793498818695305
1989,4,0,1,0.04128532561264472,0.2258643549884541,0.2185803720810202,0.4551206927927443,5.629328285998935,0.9951773193392723,0.8186426312137858
1989,5,0,1,0.08759846947514509,0.724015257592539,0.21475274677144957,0.44715094022046337,150.99034943167038,-0.874538036216588,2.118740297725797
1989,6,1,1,0.1272955501029713,0.9108014460386128,0.7095320193880401,5.567397926755247,121.9169833197089,-0.5286899593166602,2.921609472573604
1989,7,0,1,0.20006348857002204,0.44691747683256455,0.43648825791156554,3.424938911489555,20.625417208683373,0.9359033617656005,2.9493446654652944
1989,8,0,1,0.241550473050189,0.9122617594737094,0.8609524107506995,6.755529751543123,50.29320725846059,0.6388590297330498,3.93957423041223
1989,9,1,1,0.17391031136199844,0.5688615956803182,0.260107247037344,0.33063553534328793,46.28472042820733,0.6910751865446163,2.560429240859168
1989,10,0,1,0.14731013058456285,1.3577663332276104,0.11635617612877036,0.14790624645421924,137.31605016125943,-0.7351045379325806,4.02950200273262
1989,11,0,1,0.11805406527711351,1.0026481238461833,0.5412341023779317,0.6879901626119592,147.6284767047271,-0.8445941336926692,2.9111208905734647
1989,12,1,1,0.12962242373761876,0.32039199569153864,0.22492838832126594,0.541117599976296,25.54463996166081,0.9022495930848692,1.787705984997945
1989,13,0,1,0.12926582030586242,0.09761832770606893,0.07798965725781015,0.1876222760198837,8.987811658381737,0.9877215960333314,1.690362709216055
1989,14,0,1,0.037694460959826814,0.3516850019964735,0.1783470982809603,0.4290554629622337,35.51555608606011,0.813957824642217,1.073380219630734
1990,0,0,1,0.06227481062155468,0.9760565887749151,0.8515863684233033,6.4210583232401115,82.611213549315,0.12860151082051002,2.622527928914059
1990,1,0,1,0.04762014413832276,0.15102093835045224,0.07567436006258299,0.5705933039244983,46.302505765225966,0.6908507922769338,0.9079949145119771
1990,2,0,1,0.10297996953403032,0.8071200485090274,0.7528482129683223,5.676561372121193,50.242855326367916,0.6395348701082294,2.3992103739613544
1990,3,1,1,0.09923437878560275,0.3449858236863427,0.29746924965440036,0.45365405973991646,12.688391548140093,0.9755790660186056,1.908963182648229
1990,4,0,1,0.05538945088659592,1.1962381071576589,0.08454231225821451,0.12893084989556794,154.2674884350413,-0.900830803424905,3.0964451139521905
1990,5,0,1,0.14676605999867604,0.4695009829147558,0.2457865090396637,0.37483554278194514,45.38470142052562,0.7023431464524668,2.1662712923707135
1990,6,1,1,0.09057138174965246,0.773869892144432,0.265874946531739,0.6064341301073733,81.67863465936263,0.14472518070937074,2.243836783994751
1990,7,0,1,0.10465163340315847,0.19124338515578315,0.07906464375764194,0.18033853540875538,25.342077227213238,0.9037684601946387,1.3736963050488693
1990,8,0,1,0.1250772898255279,0.36015743026540953,0.2786126709680702,0.6354876040764667,51.076337542282744,0.6282844090107317,2.087222098767351
1990,9,1,1,0.15613095969782778,0.5819001171135916,0.46271085627279807,0.8801683760538191,151.61343034796045,-0.8797600368173718,2.8171654196676714
1990,10,0,1,0.05162507915525176,0.8956103284319209,0.06535645486961483,0.12432101812045895,130.4193351721797,-0.6483768547111399,2.319660122668363
1990,11,0,1,0.04507798793429038,0.17299568329869003,0.17281064888992104,0.3287203361154212,1.0640840147035981,0.9998275496441862,0.8102881095436706
1990,12,1,1,0.19148780297135792,1.2234708080881098,0.24195835673178778,0.4688938590673375,147.00184667437375,-0.8386881215243914,3.8530020469384025
1990,13,0,1,0.02922234641460914,0.7532306276234242,0.27834011073122455,0.5393984750800204,175.6533646758431,-0.9971237750336855,1.938562613193139
1990,14,0,1,0.29684863766933084,0.8763952492854618,0.1022613288321565,0.19817339544348272,140.73300985095136,-0.7742049913697862,4.247180576601052
1991,0,0,1,0.005777426174082133,0.7103432705085408,0.6284924573307986,3.5963375217791262,52.43417247028401,0.6096725163403263,1.7716162891208451
1991,1,0,1,0.10222013613612459,0.6803856969200577,0.5003370054619555,2.863010884680129,84.31577272260893,0.09904582117430587,2.2292978981211267
1991,2,0,1,0.04298210643497991,0.8290650475707663,0.6214687996650938,3.556146993939568,94.70541597427449,-0.08203271699078722,2.1363229315385235
1991,3,1,1,0.18498731922310088,0.07471605591546124,0.05039867817522348,0.06017453839596234,3.8930393615964474,0.9976925343828016,2.271010182680045
1991,4,0,1,0.2765555075242164,1.443580850343309,0.04239589665273624,0.050619452797781954,114.36828527042398,-0.4126002790683363,4.9266163963268355
1991,5,0,1,0.07547318295048447,1.0022041451906847,0.46035250143139533,0.5496473375105134,104.73145738779084,-0.25428897015376783,2.687238772636679
1991,6,1,1,0.08811475784832655,0.5621811931306591,0.22644217930884997,1.2254541676286157,137.92063164528406,-0.7422172068815734,1.824177488669292
1991,7,0,1,0.1586780889730172,0.558506433228418,0.18904585901261878,1.0230736893057768,177.65090215399871,-0.9991596385610457,2.4074223858136747
1991,8,0,1,0.18512093433655566,0.9248484471844823,0.7285064844659657,3.9425133173428963,87.81027347394911,0.038208634688824475,3.277452556905809
1991,9,1,1,0.05825816254320094,1.3652924277660867,0.03964878266292482,0.05913824488446913,162.94970224903597,-0.9560477256898748,3.4896100352326846
1991,10,0,1,0.17983788141359938,1.4620786912742687,0.17257201467758898,0.257400237252495,149.85493459568605,-0.8647566949029918,4.811728816930604
1991,11,0,1,0.1366458437088324,0.527650983227337,0.014055397306902528,0.020964364403080835,46.85137702828847,0.6838931658736156,2.1342310735114505
1991,12,1,1,0.06227332006865674,0.40984358336397675,0.32792267996539454,0.4377317536842721,25.279741265021187,0.9042335990323787,1.3063911506803947
1991,13,0,1,0.1237071323394454,1.2857252431197244,0.1085385673052004,0.14488408491263108,135.23888549260357,-0.7100487941424961,3.555283772026946
1991,14,0,1,0.05201811005167778,0.7309413014986408,0.28146201256378617,0.3757131417932193,69.47689348683444,0.3505850983647325,1.9957869305333293
1992,0,0,1,0.17202814803177144,0.5989546507630593,0.5561337070269832,0.7364462668927391,33.337199782835256,0.8354507273951011,3.275867482735711
1992,1,0,1,0.14237063678153777,1.3565250037501637,0.10359673360903798,0.13718540481301178,149.21028465223895,-0.8590517953208716,3.824299634881022
1992,2,0,1,0.10568128697576687,1.1914544534113565,0.24669747060586378,0.3266830062338852,140.2901655953791,-0.7692899038548942,3.249617341394889
1992,3,1,1,0.07169358451327766,1.5792765792580146,0.3858357552842995,0.38149506442082065,148.59226544189175,-0.8534804565818753,4.046833543475264
1992,4,0,1,0.059043590280923326,1.389922062689747,0.5571397451606301,0.5508718672660122,139.8850063155197,-0.7647528145566089,3.614148789443607
1992,5,0,1,0.16376821062426913,1.3482975705835212,0.6522781162460287,0.644939922154737,156.48840098472485,-0.9169793324311615,4.3903490094724305
1992,6,1,1,0.13090351618620072,0.3067221204901042,0.27412945940590183,0.5218713445232331,21.8364520739781,0.9282493715375625,2.144173124993584
1992,7,0,1,0.10129495148924844,0.41122821716531655,0.07699982483643664,0.1465876823400597,42.08902933257412,0.7421041968194534,2.038875876834973
1992,8,0,1,0.05843196669887445,0.7598981033430319,0.05626077876093638,0.10710592112035482,99.52578992600725,-0.1654915351354364,2.1259411881206494
1992,9,1,1,0.09748078758675431,0.6667792248776593,0.2876463621563374,0.5132103596611541,100.55256684548299,-0.18313755017071062,2.101698506453471
1992,10,0,1,0.0836340599475746,0.9884198373924139,0.08184073308766054,0.14601788024707482,143.93788035702724,-0.8083792467664382,2.8035908608210147
1992,11,0,1,0.09634777065348235,0.19367555356338576,0.18856378889301745,0.3364300844669081,5.5493063033731405,0.9953133490371697,1.290387729051286
1992,12,1,1,0.046290629329749894,1.0502254858655844,0.5201274909095597,0.6493437207843109,148.21156397419477,-0.8499990308607472,2.7495648978864167
1992,13,0,1,0.08620727216564233,0.8126828695559721,0.6296732632245646,0.7861041509373576,87.80555500021974,0.03829092732596516,2.4753993841658253
1992,14,0,1,0.06593954128830198,0.7154252563007681,0.7151759869200021,0.8928484736504253,4.127394314884443,0.9974064844959829,2.0383434455971994
1993,0,0,1,0.1013232991943807,1.6582058533405717,1.3022361838662366,0.8103185230021049,94.33510876641103,-0.07558975143416871,4.3737622616329475
1993,1,0,1,0.018171336779567247,1.7596393014171712,1.1491491650995826,0.7150598836902268,101.91925567195032,-0.2065330260305041,4.422650527987548
1993,2,0,1,0.024467038974674827,1.7780581177418209,1.4042410651702981,0.8737912215658261,145.56707054513947,-0.8247886600022984,4.484627580857018
1993,3,1,1,0.1531838434155353,0.8708320769947293,0.03321372413125212,0.07888784009737206,168.45636525848911,-0.9797725878434838,2.962662440595123
1993,4,0,1,0.06921305289875786,0.5428610364262506,0.26016491492243277,0.6179327595497058,132.52903428708387,-0.675963731654628,1.818578136896552
1993,5,0,1,0.09937571839654295,0.5852408109198434,0.014382873690284237,0.03416159643333161,86.19430956341418,0.06637299857602501,1.9213207459356574
1993,6,1,1,0.03924326758192714,0.5588057314344249,0.28256230159983386,0.5828068833685325,46.555595239378334,0.687650406512161,1.4988455650022974
1993,7,0,1,0.15492523113179218,0.37387498208478337,0.002935419827100494,0.0060545333582165345,45.21292024184028,0.7044741833088651,2.1094116722931107
1993,8,0,1,0.09952275275349334,0.31026938349470995,0.3000478184412005,0.6188721316932612,15.163603935734574,0.965182850495145,1.4419153741786976
1993,9,1,1,0.04056432066095636,1.5669642554932597,0.9015865739133636,0.7126128800627949,141.74625206607908,-0.7852764319208277,3.957115409209382
1993,10,0,1,0.06874301781439704,1.0615489954040114,0.7613637883704732,0.6017809689104126,55.19644618174402,0.5707644990474824,2.900919077756049
1993,11,0,1,0.0770740018558463,1.0122926434335395,0.8399073219682909,0.6638616778594215,45.308461883013464,0.703289718786461,2.806454073772573
1993,12,1,1,0.051665488092246005,0.6393872892350524,0.11977697971729695,0.3484395730892015,103.7583760741859,-0.23782789035384191,1.8360717672172424
1993,13,0,1,0.08626141149383497,0.5815120974094129,0.07814765567090654,0.227336971128855,144.9254482146452,-0.8184050282518347,2.088234066910368
1993,14,0,1,0.18763812615278275,0.2800891746810062,0.2621680407366304,0.7626650831195746,34.2342585423039,0.826744343104294,2.38963007073733
1994,0,0,1,0.23112564611349984,1.2189313551785095,0.020461268391930854,0.024983449454576267,97.79459212830038,-0.1356220599298636,4.697009891733004
1994,1,0,1,0.1790976825769722,0.976499701188356,0.6442338967314791,0.7866171679886153,151.79404344202425,-0.8812543201931304,3.9778582293412126
1994,2,0,1,0.2631151502765327,0.6243682801477405,0.2913688393343301,0.35576478108358656,33.66053934867208,0.8323360562943324,4.347962485336869
1994,3,1,1,0.032999675754319335,1.3138506415653675,0.8264506773705156,3.380797513747665,172.94261725126466,-0.9924235995521702,3.3266055209947254
1994,4,0,1,0.11014035330260108,0.5507328511738608,0.24703726813498367,1.0105660322900765,90.47324287205335,-0.008259552364649156,1.954676254295262
1994,5,0,1,0.07985828359050688,0.42868391433455577,0.15548418190283225,0.6360458645598279,79.40887525981992,0.1837990892577427,1.5112079586497378
1994,6,1,1,0.20429937016964686,0.6888456398564297,0.595237443896961,0.6195295207181752,34.01609302123225,0.8288804758733597,3.5734740137171417
1994,7,0,1,0.14713389305994795,1.7271037888747434,0.19339710570571478,0.20128978348829218,175.926625206421,-0.9974738999189696,5.022994965794273
1994,8,0,1,0.15449093094925323,0.890538405226999,0.6529736334110237,0.6796219664883254,67.66199948476367,0.38006970666912154,3.0633880971103413
1994,9,1,1,0.14304976530182834,0.8020586265017913,0.4944002518068211,3.0678891086260007,152.59502908723297,-0.8877754554165095,3.2062256427353097
1994,10,0,1,0.17407451377579208,0.3479206004183288,0.2722400030850952,1.6893238572285643,48.39424519723265,0.6640013183349058,2.7743972078725894
1994,11,0,1,0.05322251465036457,0.43922425629108014,0.3738610289362494,2.3199101833414666,46.22738100415543,0.6917981738094594,1.3578960152886583
1994,12,1,1,0.19786179659535297,1.6471445478541733,0.5409017543157179,0.7823795230870146,114.87312309391785,-0.4206102813257859,5.255736493235991
1994,13,0,1,0.09097498636043372,0.7422706732970433,0.3412994670603486,0.4936676801988482,84.12497870133438,0.10235887581429597,2.439765536150506
1994,14,0,1,0.18175271009927407,0.5461721266634154,0.38937215496060773,0.5632017246585423,49.557524802524746,0.648684275668685,3.458082402880727
1995,0,0,1,0.18160280306504079,0.9117716068077909,0.18897216645831166,0.3360731468936592,153.51770256825614,-0.8950721797755289,3.214169855017235
1995,1,0,1,0.07000635059339438,0.4687267305718329,0.20058616966346043,0.35672780031876267,56.02738608198124,0.5587965784682309,1.6565111882273622
1995,2,0,1,0.16283515015187597,1.1833918754725483,0.3730199643919837,0.6633886653092387,101.4846104361563,-0.199104720864546,3.7176408436757336
1995,3,1,1,0.20880092594582234,0.5602557431082642,0.5598539668578781,0.7714731617474404,1.2584400975534036,0.9997588027367624,2.9987347943841316
1995,4,0,1,0.15466851281304522,0.906324895436322,0.5030000236319397,0.6931289971352094,139.34283469577696,-0.7586216372750555,3.0138281238572526
1995,5,0,1,0.22401291935474246,0.9200675977102601,0.5240080877613067,0.7220778991980753,162.5238473695407,-0.9538420264353757,3.580831850474359
1995,6,1,1,0.04671827021755055,0.7273900225794055,0.21550099254409605,0.27803990750302365,46.71126803682684,0.6856752127145083,1.9881644985966795
1995,7,0,1,0.14203651605679857,0.9048281111267674,0.08062876661830332,0.104027431836764,75.78878615425894,0.24549711959803974,2.8733439121238553
1995,8,0,1,0.07029048583803338,0.8492493859551573,0.01179444376516825,0.01521722018447769,67.0107415190007,0.39055855009309814,2.3522007685111217
1995,9,1,1,0.1503794469823279,0.8315267095175054,0.40159709648529796,0.6218692349216531,132.91618372182919,-0.6809277553050893,2.911359018282858
1995,10,0,1,0.10446588131097002,0.5683622903301451,0.5244927311407563,0.8121719412092687,46.05415161281041,0.693978195039789,2.0697463372489575
1995,11,0,1,0.25694490726853697,0.5719606905345078,0.36257706427456377,0.5614470909622635,62.285856404855735,0.4650605930154556,3.4550837695194607
1995,12,1,1,0.2226724452004552,0.4563852879169297,0.035274530386205594,0.07899517330558231,58.74557660223522,0.5188392582517314,2.951946821451217
1995,13,0,1,0.09837031514410047,0.6929734252847165,0.19921869692577412,0.4461381999154273,173.9450373163609,-0.9944211657525093,2.3557935358445055
1995,14,0,1,0.1078003328961398,0.8319559111340801,0.07025227058797973,0.157325702977419,119.27287852854411,-0.4889695951197813,2.4749350399542327
1996,0,0,1,0.11621283029678736,0.5287925110191403,0.00765445072449511,0.026521642723459086,136.372141305256,-0.7238364649310727,2.2338324482139127
1996,1,0,1,0.1390296344025189,0.557286869578777,0.28361841241050983,0.9826996703597398,72.34522707550957,0.30328097210313076,2.519211185801292
1996,2,0,1,0.0845014707728812,1.2710636862074622,0.697153786712712,2.4155441481035504,170.12325374076315,-0.9851790231918389,3.3517334152726552
1996,3,1,1,0.06170598613189012,0.7625202455451553,0.013930116134839743,0.03693138745697855,165.92299669173457,-0.9699697164278313,2.195690299108301
1996,4,0,1,0.14031941048114982,0.8224269502862356,0.21212343244006565,0.5623795664240815,114.84994836411931,-0.4202432901502353,3.2005638206244926
1996,5,0,1,0.16498673963442503,0.4760813015876094,0.11430254157604963,0.3030377786804469,64.91679701264808,0.4239339250958708,2.3813104880068168
1996,6,1,1,0.06540176788265376,0.7086509194420159,0.057757589342537496,0.10304571084765667,73.72553486909786,0.28023892699881575,2.031896626182471
1996,7,0,1,0.044593934125686234,0.898257976107256,0.1792359711657488,0.31977612411607703,144.3568559128765,-0.8126621882603963,2.3764108739610816
1996,8,0,1,0.2521710083913692,0.6817853300883104,0.4357458184173858,0.7774170999661869,165.01734131192157,-0.9660041169920786,3.5478873651037626
1996,9,1,1,0.05040292596401704,0.27785128109437307,0.2774528171254896,2.5235233040389144,4.130534527220908,0.9974025382974753,0.9284638956432596
1996,10,0,1,0.13367298880190626,0.5466892101527607,0.37442863604877874,3.4055498104430395,119.32278575187794,-0.48972922312393086,2.3878051609070585
1996,11,0,1,0.18225034122623573,0.3087387668429901,0.22557182845823426,2.0516488956447034,66.56582489480462,0.39769523131991147,2.352458791502121
1996,12,1,1,0.08275420289625286,1.1871595966745454,0.4627570726759091,1.186769925890145,142.87902564119244,-0.797363058063594,3.2484954173399316
1996,13,0,1,0.07071107116339777,1.0929526413523052,0.3367012069044916,0.8634916459613264,155.2233410043469,-0.9079482784914217,3.009790630628179
1996,14,0,1,0.09760063730146169,0.326878908265656,0.17483404373898848,0.44837301768590654,56.958665579420334,0.5452439284090232,1.4620993730573886
1997,0,0,1,0.06365503253700247,0.6378720849116959,0.0845883347848333,0.12844086863901608,61.882180391759846,0.471286209448388,1.896438713315992
1997,1,0,1,0.03181695322362656,1.03474126423169,0.1327052490971491,0.20150269549993513,90.59566084105523,-0.010396055628401589,2.6095567190977778
1997,2,0,1,0.0660221128581956,1.2100606716866378,0.007016201602580652,0.010653561518549896,134.91922224946276,-0.706109172974646,3.1406838880019414
1997,3,1,1,0.08209744165450215,0.8163703558057669,0.5496457950563929,1.875964916680898,74.80442290947293,0.26211468405529914,2.303305476824395
1997,4,0,1,0.1296269211009284,0.17746697926576016,0.10337653545837455,0.35282859520108306,24.437296325303958,0.9104145601683481,1.7215090273310218
1997,5,0,1,0.08415223523156974,0.3476613939178933,0.09805132872926081,0.3346534338740225,88.50549614518668,0.026081055229293847,1.3812774216028492
1997,6,1,1,0.0497189965800706,0.9808118038695645,0.4073866073981027,0.5867704182190521,176.5219131552862,-0.9981580738446806,2.5938361000397028
1997,7,0,1,0.19933946886886492,0.5263648449660406,0.12771753126767138,0.18395516169387316,48.04370037589131,0.6685636037502577,2.8704909979948887
1997,8,0,1,0.058753115008835906,0.7292881235531675,0.10119041461904765,0.14574740756697346,58.14554101528322,0.5277633706495231,1.9676809256510912
1997,9,1,1,0.013674353574165429,0.685554304576355,0.5649747398652418,1.3523216727732499,35.276912180562476,0.8163703764355305,1.7248022480177772
1997,10,0,1,0.07855002830608034,0.9590403537494228,0.1463997293209338,0.3504219089442095,154.9068683930691,-0.9056196438655097,2.6346172423959264
1997,11,0,1,0.04851025836767529,0.4938293271256512,0.055931046229967474,0.1338763676685944,66.93402085390485,0.39179087962135045,1.4986147590193093
1997,12,1,1,0.3400503271439611,0.3013204142021536,0.0801719742122115,0.19376531323795132,46.022360095983586,0.6943775899622582,4.294420634609172
1997,13,0,1,0.08661961523817287,0.6515426571069074,0.17581962248450983,0.4249333331110651,177.41293893715627,-0.9989807885079668,2.1980229822521395
1997,14,0,1,0.24297748944695202,0.6862226352469726,0.3069783352170757,0.7419270120897365,68.37953318559207,0.36845665771670466,3.539208440331862
1998,0,0,1,0.24666070341620278,0.16499022692757606,0.15643583232858999,0.32596482532990534,5.438628199725699,0.9954982915359281,3.8581600087762182
1998,1,0,1,0.18902585563679167,0.22828248610901694,0.19851279616577838,0.4136404554169594,11.336873514801349,0.9804883515509072,3.133162849829454
1998,2,0,1,0.1631082129798318,0.4471635103607987,0.30743629695902275,0.6406039930022216,68.70859623637838,0.36311144230171233,3.0493809021478326
1998,3,1,1,0.13032034089370384,0.5466172111344504,0.4461433026885566,0.5832291833404779,37.297800701119805,0.7954967411376626,2.2286399673975845
1998,4,0,1,0.06681026051468604,0.40496837207549685,0.07173257640873076,0.0937737531991547,28.84826647144714,0.8759005355989885,1.5207506496093963
1998,5,0,1,0.04128594853413633,1.6238452478030703,0.2162007684562699,0.28263250140585006,136.5118482514068,-0.7255167010313028,4.107784094640475
1998,6,1,1,0.12193760828807873,0.37230537924925544,0.268516103111549,0.4053336714561409,29.24129527353141,0.8725702313410848,1.7512314588798068
1998,7,0,1,0.09719074277431718,0.5912105952836273,0.1776268694074521,0.26813345751659823,59.66982678410899,0.5049822368933972,2.2539030514303877
1998,8,0,1,0.081893231885264,0.32042610024009116,0.26733609593308844,0.40355241276644765,19.882329070266067,0.9403930607557536,1.4865426595764233
1998,9,1,1,0.015348603746926839,0.27680366704577947,0.09445831529340795,0.7787323798279645,107.06122436586826,-0.2933934130893701,0.7186385499446035
1998,10,0,1,0.07223262528330829,0.6640989793387345,0.4296517039956837,3.5421306521337974,156.7130052049362,-0.9185361400427577,1.9939050814034034
1998,11,0,1,0.02778184490164142,0.44380725062378884,0.37228779191209804,3.069211612297711,59.16546887905112,0.5125604513038987,1.1593675763784852
1998,12,1,1,0.10935376819507618,1.045172580599362,0.8010982244120556,3.7063882937519756,91.41986114213485,-0.024778715525000692,2.9404374755119203
1998,13,0,1,0.04357430475902123,0.41627355329670584,0.0027746659908759186,0.012837364051333264,151.4820455870639,-0.8786675453190113,1.1749005802846135
1998,14,0,1,0.08492507343362558,0.7927850641826439,0.38148031628306656,1.7649698070496451,150.40778676986886,-0.869562050532091,2.2432757896879285
1999,0,0,1,0.17626237600932476,0.3057764477438632,0.15114016989260368,1.048758228437203,80.22779432688682,0.16973145530518416,2.69831650398589
1999,1,0,1,0.0816405379002676,0.3086287054390236,0.29754977066203403,2.0646911444730485,18.693992182317384,0.9472438907984406,1.520568610477923
1999,2,0,1,0.01720115484095447,0.36856459245723194,0.09979109815644244,0.6924481783414694,142.24518029673436,-0.7906380714180025,0.9591002957087973
1999,3,1,1,0.2022212549048161,0.8111628362714038,0.04022848083077901,0.07744778145695445,97.4083773682834,-0.12894059007804237,3.3904763080095086
1999,4,0,1,0.15615042149068523,0.539772127413959,0.27044712500890566,0.5206642011031607,81.004647114697,0.156354355640919,2.6380450379107643
1999,5,0,1,0.20110682765950744,0.198389028629587,0.15556589802653603,0.299495119470081,16.280495322018147,0.9599007811588821,2.511847647277024
1999,6,1,1,0.023351708849092375,0.7023036514271892,0.1309887690785944,0.4581386573206734,175.5330881808175,-0.9969624774400878,1.806228991783119
1999,7,0,1,0.1733691012306594,0.23868716564001058,0.09438233722216455,0.3301061423350347,38.832423408567685,0.7789832480532164,2.6479183312301777
1999,8,0,1,0.1293738005210223,0.5347527643818433,0.4891570433584666,1.7108470645199765,26.534686778091515,0.8946640701386401,2.4205532703074955
1999,9,1,1,0.03735138297843451,0.9653589118143988,0.0069561066436074626,0.014360987247066245,163.29582331024108,-0.9578015445840091,2.464195534387309
1999,10,0,1,0.11898417282154197,1.0621518968437988,0.13821378371165283,0.2853444443776453,147.0174362170019,-0.8388362733301532,3.0787008063134205
1999,11,0,1,0.06849438929349452,0.7571940562202614,0.2115372768285791,0.436721903567437,179.1513021819581,-0.9998902958719388,2.207538625206969
1999,12,1,1,0.10879739624599745,0.7576811839697283,0.3531590961767858,1.1643821618347967,97.37971623973286,-0.12844451867441384,2.3208919823111414
1999,13,0,1,0.09827497485929737,0.40301495651868124,0.08662818902275105,0.2856172164390499,69.81501046582147,0.34505231882484194,1.7589584788233823
1999,14,0,1,0.060134933916460735,0.2411657462328099,0.15334854308040546,0.5055973640186137,51.74769566980165,0.6191255328024831,0.96308490979854


==> data/reviewer_strengthening/02_action_distance/binned_sensitivity.csv <==
checkpoint,quintile,n,action_l2_median,rms_pos_median,tgt_mse_median,pred_mse_median,edge_lo,edge_hi
vicreg_nocrop_s42,1,600,1.4747271044792578,6.754036576239741e-06,0.0,6.020194120992528e-07,0.20523172295147976,1.8388826606537187
vicreg_nocrop_s42,2,600,2.1359731345437702,1.0116579232999356e-05,0.0,1.4679629884994938e-06,1.8388826606537187,2.369731579108289
vicreg_nocrop_s42,3,600,2.589350447851147,1.2372287983453134e-05,2.3210104416193644e-07,2.1230582660791697e-06,2.369731579108289,2.833507633286021
vicreg_nocrop_s42,4,600,3.0927932766319763,1.4577986803487875e-05,1.4581170944438782e-05,3.144636821161839e-06,2.833507633286021,3.3984841015437155
vicreg_nocrop_s42,5,600,3.7943987540032067,1.854148558777524e-05,9.034944741870277e-05,5.172790224605706e-06,3.3984841015437155,5.857204590017917
vicreg_nocrop_s43,1,600,1.4747271044792578,6.754036576239741e-06,0.0,8.379274731851183e-07,0.20523172295147976,1.8388826606537187
vicreg_nocrop_s43,2,600,2.1359731345437702,1.0116579232999356e-05,0.0,2.0043700033056666e-06,1.8388826606537187,2.369731579108289
vicreg_nocrop_s43,3,600,2.589350447851147,1.2372287983453134e-05,8.044988817346166e-07,3.1532038065051893e-06,2.369731579108289,2.833507633286021
vicreg_nocrop_s43,4,600,3.0927932766319763,1.4577986803487875e-05,1.2532370874396292e-05,4.488441391004017e-06,2.833507633286021,3.3984841015437155
vicreg_nocrop_s43,5,600,3.7943987540032067,1.854148558777524e-05,3.975741674366873e-05,7.0072603648441145e-06,3.3984841015437155,5.857204590017917


==> data/reviewer_strengthening/02_action_distance/correlations.csv <==
checkpoint,x,y,spearman,n
vicreg_nocrop_s42,action_l2_normalized,rms_pos,0.6840317911146434,3000
vicreg_nocrop_s42,action_l2_normalized,tgt_mse,0.2924783116087013,3000
vicreg_nocrop_s42,action_l2_normalized,pred_mse,0.5955399643933293,3000
vicreg_nocrop_s42,action_l2_normalized,capture_ratio,0.11856183708649924,1727
vicreg_nocrop_s43,action_l2_normalized,rms_pos,0.6840317911146434,3000
vicreg_nocrop_s43,action_l2_normalized,tgt_mse,0.32693241988138,3000
vicreg_nocrop_s43,action_l2_normalized,pred_mse,0.5902910895878989,3000
vicreg_nocrop_s43,action_l2_normalized,capture_ratio,0.09203302071806663,1744


==> data/reviewer_strengthening/03_episode_bootstrap/bootstrap_summary.csv <==
checkpoint,subset,metric,n_episodes,point,ci95_lo,ci95_hi
vicreg_nocrop_s42,all,rms_pos,200,1.2557003869157295e-05,1.2223074609827715e-05,1.289726006436922e-05
vicreg_nocrop_s42,all,tgt_mse,200,0.0013363243970046363,0.0009678629047407759,0.0017386759511676853
vicreg_nocrop_s42,all,pred_mse,200,3.183240559874475e-06,3.032647785946696e-06,3.3428980929705253e-06
vicreg_nocrop_s42,all,capture_ratio,200,5.272746954905757,3.648142159822878,7.154282189846884
vicreg_nocrop_s42,command_change,rms_pos,200,1.2515651754227974e-05,1.2095337466512036e-05,1.295609134271558e-05
vicreg_nocrop_s42,command_change,tgt_mse,200,0.0014463374003414798,0.0007736656759807767,0.0022842983149213352
vicreg_nocrop_s42,command_change,pred_mse,200,3.1788756067618883e-06,2.9359401909909714e-06,3.4411315281168143e-06
vicreg_nocrop_s42,command_change,capture_ratio,200,6.076936645623411,3.11891723183021,9.945593726067802
vicreg_nocrop_s42,effective_contact,rms_pos,200,1.2557003869157295e-05,1.2225224882702907e-05,1.2900849684337838e-05
vicreg_nocrop_s42,effective_contact,tgt_mse,200,0.0013363243970046363,0.0009758938697007325,0.0017326813914369768
vicreg_nocrop_s42,effective_contact,pred_mse,200,3.183240559874475e-06,3.032488454285861e-06,3.3466907808268923e-06
vicreg_nocrop_s42,effective_contact,capture_ratio,200,5.272746954905757,3.6794095616371574,7.085423637692895
vicreg_nocrop_s42,effective_contact_command_change,rms_pos,200,1.2515651754227974e-05,1.209014529961294e-05,1.292344775503551e-05
vicreg_nocrop_s42,effective_contact_command_change,tgt_mse,200,0.0014463374003414798,0.0007612450551545646,0.002270495523785998
vicreg_nocrop_s42,effective_contact_command_change,pred_mse,200,3.1788756067618883e-06,2.934834506830686e-06,3.4343610709211544e-06
vicreg_nocrop_s42,effective_contact_command_change,capture_ratio,200,6.076936645623411,3.056404428568513,9.958994106368474
vicreg_nocrop_s43,all,rms_pos,200,1.2557003869157295e-05,1.2221198962960027e-05,1.2903142793432684e-05
vicreg_nocrop_s43,all,tgt_mse,200,0.0003858441614286835,0.00025006291974525067,0.0005460778320062141
vicreg_nocrop_s43,all,pred_mse,200,4.119682102298998e-06,3.924937849989248e-06,4.315829694546203e-06
vicreg_nocrop_s43,all,capture_ratio,200,3.1383637450926147,1.9909761447393417,4.441995679375497
vicreg_nocrop_s43,command_change,rms_pos,200,1.2515651754227974e-05,1.2104465633825612e-05,1.2925781629125054e-05
vicreg_nocrop_s43,command_change,tgt_mse,200,0.00032556510722667355,0.0001281969108682409,0.00064640547473309
vicreg_nocrop_s43,command_change,pred_mse,200,3.993789804531689e-06,3.695453643936586e-06,4.294282673411059e-06
vicreg_nocrop_s43,command_change,capture_ratio,200,1.965051531099002,1.0689400485777314,3.153519326501613
vicreg_nocrop_s43,effective_contact,rms_pos,200,1.2557003869157295e-05,1.2223710469550041e-05,1.2898233191451897e-05
vicreg_nocrop_s43,effective_contact,tgt_mse,200,0.0003858441614286835,0.0002563334866607806,0.0005377045401706735
vicreg_nocrop_s43,effective_contact,pred_mse,200,4.119682102298998e-06,3.923945082497944e-06,4.317816792983494e-06
vicreg_nocrop_s43,effective_contact,capture_ratio,200,3.1383637450926147,1.965508860142964,4.484476900633156
vicreg_nocrop_s43,effective_contact_command_change,rms_pos,200,1.2515651754227974e-05,1.2091277200227068e-05,1.2938080985875899e-05
vicreg_nocrop_s43,effective_contact_command_change,tgt_mse,200,0.00032556510722667355,0.0001285765117020087,0.0006423907917302664
vicreg_nocrop_s43,effective_contact_command_change,pred_mse,200,3.993789804531689e-06,3.703161897522428e-06,4.299236686515134e-06
vicreg_nocrop_s43,effective_contact_command_change,capture_ratio,200,1.965051531099002,1.085224825274573,3.0851900975844297


==> data/reviewer_strengthening/03_episode_bootstrap/bootstrap_summary.json <==
{
  "n_boot": 5000,
  "seed": 0,
  "unit": "episode",
  "vicreg_nocrop_s42": {
    "all": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2557003869157295e-05,
        "ci95_lo": 1.2223074609827715e-05,
        "ci95_hi": 1.289726006436922e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0013363243970046363,
        "ci95_lo": 0.0009678629047407759,
        "ci95_hi": 0.0017386759511676853
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.183240559874475e-06,
        "ci95_lo": 3.032647785946696e-06,
        "ci95_hi": 3.3428980929705253e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 5.272746954905757,
        "ci95_lo": 3.648142159822878,
        "ci95_hi": 7.154282189846884
      }
    },
    "command_change": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2515651754227974e-05,
        "ci95_lo": 1.2095337466512036e-05,
        "ci95_hi": 1.295609134271558e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0014463374003414798,
        "ci95_lo": 0.0007736656759807767,
        "ci95_hi": 0.0022842983149213352
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.1788756067618883e-06,
        "ci95_lo": 2.9359401909909714e-06,
        "ci95_hi": 3.4411315281168143e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 6.076936645623411,
        "ci95_lo": 3.11891723183021,
        "ci95_hi": 9.945593726067802
      }
    },
    "effective_contact": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2557003869157295e-05,
        "ci95_lo": 1.2225224882702907e-05,
        "ci95_hi": 1.2900849684337838e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0013363243970046363,
        "ci95_lo": 0.0009758938697007325,
        "ci95_hi": 0.0017326813914369768
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.183240559874475e-06,
        "ci95_lo": 3.032488454285861e-06,
        "ci95_hi": 3.3466907808268923e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 5.272746954905757,
        "ci95_lo": 3.6794095616371574,
        "ci95_hi": 7.085423637692895
      }
    },
    "effective_contact_command_change": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2515651754227974e-05,
        "ci95_lo": 1.209014529961294e-05,
        "ci95_hi": 1.292344775503551e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0014463374003414798,
        "ci95_lo": 0.0007612450551545646,
        "ci95_hi": 0.002270495523785998
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.1788756067618883e-06,
        "ci95_lo": 2.934834506830686e-06,
        "ci95_hi": 3.4343610709211544e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 6.076936645623411,
        "ci95_lo": 3.056404428568513,
        "ci95_hi": 9.958994106368474
      }
    }
  },
  "vicreg_nocrop_s43": {
    "all": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2557003869157295e-05,
        "ci95_lo": 1.2221198962960027e-05,
        "ci95_hi": 1.2903142793432684e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0003858441614286835,
        "ci95_lo": 0.00025006291974525067,
        "ci95_hi": 0.0005460778320062141
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 4.119682102298998e-06,
        "ci95_lo": 3.924937849989248e-06,
        "ci95_hi": 4.315829694546203e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 3.1383637450926147,
        "ci95_lo": 1.9909761447393417,
        "ci95_hi": 4.441995679375497
      }
    },
    "command_change": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2515651754227974e-05,
        "ci95_lo": 1.2104465633825612e-05,
        "ci95_hi": 1.2925781629125054e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.00032556510722667355,
        "ci95_lo": 0.0001281969108682409,
        "ci95_hi": 0.00064640547473309
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.993789804531689e-06,
        "ci95_lo": 3.695453643936586e-06,
        "ci95_hi": 4.294282673411059e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 1.965051531099002,
        "ci95_lo": 1.0689400485777314,
        "ci95_hi": 3.153519326501613
      }
    },
    "effective_contact": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2557003869157295e-05,
        "ci95_lo": 1.2223710469550041e-05,
        "ci95_hi": 1.2898233191451897e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.0003858441614286835,
        "ci95_lo": 0.0002563334866607806,
        "ci95_hi": 0.0005377045401706735
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 4.119682102298998e-06,
        "ci95_lo": 3.923945082497944e-06,
        "ci95_hi": 4.317816792983494e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 3.1383637450926147,
        "ci95_lo": 1.965508860142964,
        "ci95_hi": 4.484476900633156
      }
    },
    "effective_contact_command_change": {
      "rms_pos": {
        "n_episodes": 200,
        "point": 1.2515651754227974e-05,
        "ci95_lo": 1.2091277200227068e-05,
        "ci95_hi": 1.2938080985875899e-05
      },
      "tgt_mse": {
        "n_episodes": 200,
        "point": 0.00032556510722667355,
        "ci95_lo": 0.0001285765117020087,
        "ci95_hi": 0.0006423907917302664
      },
      "pred_mse": {
        "n_episodes": 200,
        "point": 3.993789804531689e-06,
        "ci95_lo": 3.703161897522428e-06,
        "ci95_hi": 4.299236686515134e-06
      },
      "capture_ratio": {
        "n_episodes": 200,
        "point": 1.965051531099002,
        "ci95_lo": 1.085224825274573,
        "ci95_hi": 3.0851900975844297
      }
    }
  }
}

==> data/reviewer_strengthening/03_episode_bootstrap/per_episode_metrics.csv <==
episode,checkpoint,subset,n,rms_pos,tgt_mse,pred_mse,capture_ratio
1800,vicreg_nocrop_s42,all,15,8.810142147315976e-06,1.5080990882173259e-05,3.2937787864284475e-06,0.06518538759466234
1800,vicreg_nocrop_s42,command_change,4,9.042560009220324e-06,1.25206145185075e-06,1.2545262535468282e-06,0.04503311761134248
1800,vicreg_nocrop_s42,effective_contact,15,8.810142147315976e-06,1.5080990882173259e-05,3.2937787864284475e-06,0.06518538759466234
1800,vicreg_nocrop_s42,effective_contact_command_change,4,9.042560009220324e-06,1.25206145185075e-06,1.2545262535468282e-06,0.04503311761134248
1800,vicreg_nocrop_s43,all,15,8.810142147315976e-06,0.0001102841823012568,4.248205016210704e-06,0.010785515238444546
1800,vicreg_nocrop_s43,command_change,4,9.042560009220324e-06,9.10079870664049e-06,1.8548077065361213e-06,0.013795058634274708
1800,vicreg_nocrop_s43,effective_contact,15,8.810142147315976e-06,0.0001102841823012568,4.248205016210704e-06,0.010785515238444546
1800,vicreg_nocrop_s43,effective_contact_command_change,4,9.042560009220324e-06,9.10079870664049e-06,1.8548077065361213e-06,0.013795058634274708
1801,vicreg_nocrop_s42,all,15,1.1262944038511099e-05,4.039668218733065e-05,1.9042483148249782e-06,3.604580037192806
1801,vicreg_nocrop_s42,command_change,4,7.866592113714432e-06,0.0,1.2894422338760592e-06,nan
1801,vicreg_nocrop_s42,effective_contact,15,1.1262944038511099e-05,4.039668218733065e-05,1.9042483148249782e-06,3.604580037192806
1801,vicreg_nocrop_s42,effective_contact_command_change,4,7.866592113714432e-06,0.0,1.2894422338760592e-06,nan
1801,vicreg_nocrop_s43,all,15,1.1262944038511099e-05,1.2170429888177145e-05,2.472598878474249e-06,3.3767144739028643
1801,vicreg_nocrop_s43,command_change,4,7.866592113714432e-06,0.0,1.6237000224350595e-06,nan
1801,vicreg_nocrop_s43,effective_contact,15,1.1262944038511099e-05,1.2170429888177145e-05,2.472598878474249e-06,3.3767144739028643
1801,vicreg_nocrop_s43,effective_contact_command_change,4,7.866592113714432e-06,0.0,1.6237000224350595e-06,nan
1802,vicreg_nocrop_s42,all,15,1.1803186225733953e-05,0.0003446042400658674,4.518410772410183e-06,0.020462865045471547
1802,vicreg_nocrop_s42,command_change,4,1.0537534421928285e-05,0.00026011717272922397,4.346737455307448e-06,0.007725863324467377
1802,vicreg_nocrop_s42,effective_contact,15,1.1803186225733953e-05,0.0003446042400658674,4.518410772410183e-06,0.020462865045471547
1802,vicreg_nocrop_s42,effective_contact_command_change,4,1.0537534421928285e-05,0.00026011717272922397,4.346737455307448e-06,0.007725863324467377
1802,vicreg_nocrop_s43,all,15,1.1803186225733953e-05,5.3385897141803675e-05,5.515305527599897e-06,0.04897762982446459
1802,vicreg_nocrop_s43,command_change,4,1.0537534421928285e-05,3.568540341802873e-05,4.105597895431856e-06,0.03882739614291952
1802,vicreg_nocrop_s43,effective_contact,15,1.1803186225733953e-05,5.3385897141803675e-05,5.515305527599897e-06,0.04897762982446459
1802,vicreg_nocrop_s43,effective_contact_command_change,4,1.0537534421928285e-05,3.568540341802873e-05,4.105597895431856e-06,0.03882739614291952
1803,vicreg_nocrop_s42,all,15,1.2517943226460677e-05,0.0010017856807261675,1.529685166209068e-06,19.516491405048647
1803,vicreg_nocrop_s42,command_change,4,1.0542890663600701e-05,0.00021986384023620076,3.4244024078589064e-06,53.66462457340569
1803,vicreg_nocrop_s42,effective_contact,15,1.2517943226460677e-05,0.0010017856807261675,1.529685166209068e-06,19.516491405048647
1803,vicreg_nocrop_s42,effective_contact_command_change,4,1.0542890663600701e-05,0.00021986384023620076,3.4244024078589064e-06,53.66462457340569
1803,vicreg_nocrop_s43,all,15,1.2517943226460677e-05,7.038782158588219e-05,2.3770719619638688e-06,2.613776403214201
1803,vicreg_nocrop_s43,command_change,4,1.0542890663600701e-05,2.010076890712753e-05,4.394738076562987e-06,7.101583758082321
1803,vicreg_nocrop_s43,effective_contact,15,1.2517943226460677e-05,7.038782158588219e-05,2.3770719619638688e-06,2.613776403214201
1803,vicreg_nocrop_s43,effective_contact_command_change,4,1.0542890663600701e-05,2.010076890712753e-05,4.394738076562987e-06,7.101583758082321
1804,vicreg_nocrop_s42,all,15,1.4216826669629274e-05,0.00010270720157829298,2.940584029905343e-06,11.723007399908461
1804,vicreg_nocrop_s42,command_change,4,1.6428364460807643e-05,0.0001439449259166281,4.505235793317297e-06,35.85769378849015
1804,vicreg_nocrop_s42,effective_contact,15,1.4216826669629274e-05,0.00010270720157829298,2.940584029905343e-06,11.723007399908461
1804,vicreg_nocrop_s42,effective_contact_command_change,4,1.6428364460807643e-05,0.0001439449259166281,4.505235793317297e-06,35.85769378849015
1804,vicreg_nocrop_s43,all,15,1.4216826669629274e-05,1.765388141166113e-05,3.9750794447475835e-06,2.5873972359245028
1804,vicreg_nocrop_s43,command_change,4,1.6428364460807643e-05,2.3449443304457418e-05,5.578772910297403e-06,7.653916564205183
1804,vicreg_nocrop_s43,effective_contact,15,1.4216826669629274e-05,1.765388141166113e-05,3.9750794447475835e-06,2.5873972359245028
1804,vicreg_nocrop_s43,effective_contact_command_change,4,1.6428364460807643e-05,2.3449443304457418e-05,5.578772910297403e-06,7.653916564205183
1805,vicreg_nocrop_s42,all,15,1.3050804591330234e-05,0.00040937225664937257,2.3334876137444857e-06,7.008098192850846
1805,vicreg_nocrop_s42,command_change,4,8.267626526503591e-06,0.00011919235112145543,3.385946030221021e-07,0.002248971793257804
1805,vicreg_nocrop_s42,effective_contact,15,1.3050804591330234e-05,0.00040937225664937257,2.3334876137444857e-06,7.008098192850846
1805,vicreg_nocrop_s42,effective_contact_command_change,4,8.267626526503591e-06,0.00011919235112145543,3.385946030221021e-07,0.002248971793257804
1805,vicreg_nocrop_s43,all,15,1.3050804591330234e-05,0.00048111683188748107,2.7034843393873114e-06,2.145118512070752
1805,vicreg_nocrop_s43,command_change,4,8.267626526503591e-06,6.027680569786753e-06,5.800070823624992e-07,0.06596433147289041
1805,vicreg_nocrop_s43,effective_contact,15,1.3050804591330234e-05,0.00048111683188748107,2.7034843393873114e-06,2.145118512070752
1805,vicreg_nocrop_s43,effective_contact_command_change,4,8.267626526503591e-06,6.027680569786753e-06,5.800070823624992e-07,0.06596433147289041
1806,vicreg_nocrop_s42,all,15,1.2214996483332167e-05,7.201784394646656e-05,4.946564682957918e-06,25.979788421351607
1806,vicreg_nocrop_s42,command_change,4,1.3261363733363396e-05,1.4714103269142242e-09,5.547373575609527e-06,nan
1806,vicreg_nocrop_s42,effective_contact,15,1.2214996483332167e-05,7.201784394646656e-05,4.946564682957918e-06,25.979788421351607
1806,vicreg_nocrop_s42,effective_contact_command_change,4,1.3261363733363396e-05,1.4714103269142242e-09,5.547373575609527e-06,nan
1806,vicreg_nocrop_s43,all,15,1.2214996483332167e-05,2.8474971976303702e-05,6.968640114261385e-06,32.31835826636589
1806,vicreg_nocrop_s43,command_change,4,1.3261363733363396e-05,5.092430654940472e-08,7.522845464791317e-06,28.277602257805576
1806,vicreg_nocrop_s43,effective_contact,15,1.2214996483332167e-05,2.8474971976303702e-05,6.968640114261385e-06,32.31835826636589
1806,vicreg_nocrop_s43,effective_contact_command_change,4,1.3261363733363396e-05,5.092430654940472e-08,7.522845464791317e-06,28.277602257805576
1807,vicreg_nocrop_s42,all,15,1.0785186229137858e-05,0.00023142230823699114,5.614403204390328e-06,0.1679741793125385
1807,vicreg_nocrop_s42,command_change,4,1.0228791779809399e-05,0.00046277777948944276,5.758517026777099e-06,0.027733669712821023
1807,vicreg_nocrop_s42,effective_contact,15,1.0785186229137858e-05,0.00023142230823699114,5.614403204390328e-06,0.1679741793125385
1807,vicreg_nocrop_s42,effective_contact_command_change,4,1.0228791779809399e-05,0.00046277777948944276,5.758517026777099e-06,0.027733669712821023
1807,vicreg_nocrop_s43,all,15,1.0785186229137858e-05,9.6905222562782e-05,6.9971194231281215e-06,0.22068492718621907
1807,vicreg_nocrop_s43,command_change,4,1.0228791779809399e-05,0.0001676489695228156,7.4598162029815285e-06,0.0976895798240462
1807,vicreg_nocrop_s43,effective_contact,15,1.0785186229137858e-05,9.6905222562782e-05,6.9971194231281215e-06,0.22068492718621907
1807,vicreg_nocrop_s43,effective_contact_command_change,4,1.0228791779809399e-05,0.0001676489695228156,7.4598162029815285e-06,0.0976895798240462
1808,vicreg_nocrop_s42,all,15,1.2609450277523137e-05,0.00021577134320978076,3.838726847031163e-06,0.0814934277092197
1808,vicreg_nocrop_s42,command_change,4,9.652514336266904e-06,0.0,1.8544835427292128e-06,nan
1808,vicreg_nocrop_s42,effective_contact,15,1.2609450277523137e-05,0.00021577134320978076,3.838726847031163e-06,0.0814934277092197
1808,vicreg_nocrop_s42,effective_contact_command_change,4,9.652514336266904e-06,0.0,1.8544835427292128e-06,nan
1808,vicreg_nocrop_s43,all,15,1.2609450277523137e-05,1.3089808013925601e-05,4.697235271559445e-06,0.14524827987762318
1808,vicreg_nocrop_s43,command_change,4,9.652514336266904e-06,0.0,2.0457893707970243e-06,nan
1808,vicreg_nocrop_s43,effective_contact,15,1.2609450277523137e-05,1.3089808013925601e-05,4.697235271559445e-06,0.14524827987762318
1808,vicreg_nocrop_s43,effective_contact_command_change,4,9.652514336266904e-06,0.0,2.0457893707970243e-06,nan
1809,vicreg_nocrop_s42,all,15,1.5441867011152983e-05,0.00011473590008487614,2.4349021468121163e-06,0.045816019970391725
1809,vicreg_nocrop_s42,command_change,4,1.389402245877136e-05,0.00010623579373714165,2.834697312437129e-06,0.05997682348977588
1809,vicreg_nocrop_s42,effective_contact,15,1.5441867011152983e-05,0.00011473590008487614,2.4349021468121163e-06,0.045816019970391725
1809,vicreg_nocrop_s42,effective_contact_command_change,4,1.389402245877136e-05,0.00010623579373714165,2.834697312437129e-06,0.05997682348977588
1809,vicreg_nocrop_s43,all,15,1.5441867011152983e-05,2.395497112956946e-05,4.0188559523812725e-06,0.19457106030245117
1809,vicreg_nocrop_s43,command_change,4,1.389402245877136e-05,2.756633011813392e-05,4.106485988586428e-06,0.2222667468103134
1809,vicreg_nocrop_s43,effective_contact,15,1.5441867011152983e-05,2.395497112956946e-05,4.0188559523812725e-06,0.19457106030245117
1809,vicreg_nocrop_s43,effective_contact_command_change,4,1.389402245877136e-05,2.756633011813392e-05,4.106485988586428e-06,0.2222667468103134
1810,vicreg_nocrop_s42,all,15,1.6404304066478895e-05,8.039526167162118e-05,3.526945401214713e-06,10.377079272208288
1810,vicreg_nocrop_s42,command_change,4,1.6530196262465324e-05,0.0002530898927943781,3.7425774053190253e-06,1.2868010074242862
1810,vicreg_nocrop_s42,effective_contact,15,1.6404304066478895e-05,8.039526167162118e-05,3.526945401214713e-06,10.377079272208288
1810,vicreg_nocrop_s42,effective_contact_command_change,4,1.6530196262465324e-05,0.0002530898927943781,3.7425774053190253e-06,1.2868010074242862
1810,vicreg_nocrop_s43,all,15,1.6404304066478895e-05,6.672760280631943e-05,4.9481141550937e-06,1.8821437880762095
1810,vicreg_nocrop_s43,command_change,4,1.6530196262465324e-05,0.0001646418768359581,4.7054104155286325e-06,0.24443350139888573
1810,vicreg_nocrop_s43,effective_contact,15,1.6404304066478895e-05,6.672760280631943e-05,4.9481141550937e-06,1.8821437880762095
1810,vicreg_nocrop_s43,effective_contact_command_change,4,1.6530196262465324e-05,0.0001646418768359581,4.7054104155286325e-06,0.24443350139888573
1811,vicreg_nocrop_s42,all,15,1.3792089794151252e-05,0.00026443929299754625,3.5643467223659777e-06,1.680192956367223
1811,vicreg_nocrop_s42,command_change,4,1.7539367718200083e-05,5.324704332565489e-06,6.792903647578896e-06,7.170538924593664
1811,vicreg_nocrop_s42,effective_contact,15,1.3792089794151252e-05,0.00026443929299754625,3.5643467223659777e-06,1.680192956367223
1811,vicreg_nocrop_s42,effective_contact_command_change,4,1.7539367718200083e-05,5.324704332565489e-06,6.792903647578896e-06,7.170538924593664
1811,vicreg_nocrop_s43,all,15,1.3792089794151252e-05,1.6730301213859398e-05,4.384698211623572e-06,1.0339083029210976
1811,vicreg_nocrop_s43,command_change,4,1.7539367718200083e-05,1.349535978079075e-06,8.204307900605556e-06,3.8129075024602637
1811,vicreg_nocrop_s43,effective_contact,15,1.3792089794151252e-05,1.6730301213859398e-05,4.384698211623572e-06,1.0339083029210976
1811,vicreg_nocrop_s43,effective_contact_command_change,4,1.7539367718200083e-05,1.349535978079075e-06,8.204307900605556e-06,3.8129075024602637
1812,vicreg_nocrop_s42,all,15,9.521248375676806e-06,0.0004481283634333977,4.941020624945243e-06,3.5509571434171145
1812,vicreg_nocrop_s42,command_change,4,1.1121378975076368e-05,0.0001565146806683515,7.052889202441293e-06,0.8254444931639736
1812,vicreg_nocrop_s42,effective_contact,15,9.521248375676806e-06,0.0004481283634333977,4.941020624945243e-06,3.5509571434171145
1812,vicreg_nocrop_s42,effective_contact_command_change,4,1.1121378975076368e-05,0.0001565146806683515,7.052889202441293e-06,0.8254444931639736
1812,vicreg_nocrop_s43,all,15,9.521248375676806e-06,0.0022571738683230553,5.1078912766418705e-06,0.03619901522277032
1812,vicreg_nocrop_s43,command_change,4,1.1121378975076368e-05,0.0002713114135985961,7.568380766542759e-06,0.028554798785390002
1812,vicreg_nocrop_s43,effective_contact,15,9.521248375676806e-06,0.0022571738683230553,5.1078912766418705e-06,0.03619901522277032
1812,vicreg_nocrop_s43,effective_contact_command_change,4,1.1121378975076368e-05,0.0002713114135985961,7.568380766542759e-06,0.028554798785390002
1813,vicreg_nocrop_s42,all,15,1.0078703174561573e-05,0.00034778591664993047,2.7622357199182562e-06,0.05152488451893104
1813,vicreg_nocrop_s42,command_change,4,8.751716848109936e-06,0.0002476415829733014,1.7066511368568626e-06,0.0052217191337893265
1813,vicreg_nocrop_s42,effective_contact,15,1.0078703174561573e-05,0.00034778591664993047,2.7622357199182562e-06,0.05152488451893104
1813,vicreg_nocrop_s42,effective_contact_command_change,4,8.751716848109936e-06,0.0002476415829733014,1.7066511368568626e-06,0.0052217191337893265
1813,vicreg_nocrop_s43,all,15,1.0078703174561573e-05,5.836770481740435e-05,4.403742614063807e-06,0.05405081286451505
1813,vicreg_nocrop_s43,command_change,4,8.751716848109936e-06,6.116170698078349e-05,2.8655526076448723e-06,0.03824903631346225
1813,vicreg_nocrop_s43,effective_contact,15,1.0078703174561573e-05,5.836770481740435e-05,4.403742614063807e-06,0.05405081286451505
1813,vicreg_nocrop_s43,effective_contact_command_change,4,8.751716848109936e-06,6.116170698078349e-05,2.8655526076448723e-06,0.03824903631346225
1814,vicreg_nocrop_s42,all,15,9.275734525241812e-06,0.0002340917391241722,4.122502909353898e-06,0.9601054999002726
1814,vicreg_nocrop_s42,command_change,4,9.326821782451589e-06,0.0008751810448757169,4.650262216188139e-06,1.4175888869351303
1814,vicreg_nocrop_s42,effective_contact,15,9.275734525241812e-06,0.0002340917391241722,4.122502909353898e-06,0.9601054999002726
1814,vicreg_nocrop_s42,effective_contact_command_change,4,9.326821782451589e-06,0.0008751810448757169,4.650262216188139e-06,1.4175888869351303
1814,vicreg_nocrop_s43,all,15,9.275734525241812e-06,0.00030107089210105185,5.6192902263774155e-06,2.8963676177571394
1814,vicreg_nocrop_s43,command_change,4,9.326821782451589e-06,0.0008114570245538744,6.276864937149185e-06,4.34427221658239
1814,vicreg_nocrop_s43,effective_contact,15,9.275734525241812e-06,0.00030107089210105185,5.6192902263774155e-06,2.8963676177571394
1814,vicreg_nocrop_s43,effective_contact_command_change,4,9.326821782451589e-06,0.0008114570245538744,6.276864937149185e-06,4.34427221658239
1815,vicreg_nocrop_s42,all,15,1.672245361987734e-05,9.917765620410061e-05,1.6645664895046745e-06,0.5913540452170231
1815,vicreg_nocrop_s42,command_change,4,1.636643423807982e-05,4.859018691405481e-05,3.13156650122437e-06,0.27305082522420293
1815,vicreg_nocrop_s42,effective_contact,15,1.672245361987734e-05,9.917765620410061e-05,1.6645664895046745e-06,0.5913540452170231
1815,vicreg_nocrop_s42,effective_contact_command_change,4,1.636643423807982e-05,4.859018691405481e-05,3.13156650122437e-06,0.27305082522420293
1815,vicreg_nocrop_s43,all,15,1.672245361987734e-05,9.104862328968011e-05,2.338019628211896e-06,0.1547677734953974
1815,vicreg_nocrop_s43,command_change,4,1.636643423807982e-05,7.109678386996166e-05,3.839259552051999e-06,0.03537572961058814
1815,vicreg_nocrop_s43,effective_contact,15,1.672245361987734e-05,9.104862328968011e-05,2.338019628211896e-06,0.1547677734953974
1815,vicreg_nocrop_s43,effective_contact_command_change,4,1.636643423807982e-05,7.109678386996166e-05,3.839259552051999e-06,0.03537572961058814
1816,vicreg_nocrop_s42,all,15,1.4486501944096139e-05,0.000208329090256143,2.2807642077774895e-06,4.532215776763812
1816,vicreg_nocrop_s42,command_change,4,1.1925286116820644e-05,9.036203908863172e-05,2.0383116563493786e-06,2.1928308768362608
1816,vicreg_nocrop_s42,effective_contact,15,1.4486501944096139e-05,0.000208329090256143,2.2807642077774895e-06,4.532215776763812
1816,vicreg_nocrop_s42,effective_contact_command_change,4,1.1925286116820644e-05,9.036203908863172e-05,2.0383116563493786e-06,2.1928308768362608
1816,vicreg_nocrop_s43,all,15,1.4486501944096139e-05,4.338836431780161e-05,2.694376092904349e-06,2.693151149846994
1816,vicreg_nocrop_s43,command_change,4,1.1925286116820644e-05,1.546914826100476e-05,2.166133654668556e-06,8.304908709015624
1816,vicreg_nocrop_s43,effective_contact,15,1.4486501944096139e-05,4.338836431780161e-05,2.694376092904349e-06,2.693151149846994
1816,vicreg_nocrop_s43,effective_contact_command_change,4,1.1925286116820644e-05,1.546914826100476e-05,2.166133654668556e-06,8.304908709015624
1817,vicreg_nocrop_s42,all,15,1.4358377029566327e-05,0.0005780998230669355,1.86452692361172e-06,3.761304763100295
1817,vicreg_nocrop_s42,command_change,4,1.0865026524697896e-05,2.156969145516996e-07,1.70980323055403e-06,0.7905785494983273
1817,vicreg_nocrop_s42,effective_contact,15,1.4358377029566327e-05,0.0005780998230669355,1.86452692361172e-06,3.761304763100295
1817,vicreg_nocrop_s42,effective_contact_command_change,4,1.0865026524697896e-05,2.156969145516996e-07,1.70980323055403e-06,0.7905785494983273
1817,vicreg_nocrop_s43,all,15,1.4358377029566327e-05,0.00017184773742921303,3.2740606637086484e-06,2.7473559529355103
1817,vicreg_nocrop_s43,command_change,4,1.0865026524697896e-05,2.1426090768272843e-07,2.812667077023434e-06,2.415890780234699
1817,vicreg_nocrop_s43,effective_contact,15,1.4358377029566327e-05,0.00017184773742921303,3.2740606637086484e-06,2.7473559529355103
1817,vicreg_nocrop_s43,effective_contact_command_change,4,1.0865026524697896e-05,2.1426090768272843e-07,2.812667077023434e-06,2.415890780234699
1818,vicreg_nocrop_s42,all,15,1.3543064217932018e-05,0.0002450054609653307,3.7661454570070417e-06,0.34538145313784585
1818,vicreg_nocrop_s42,command_change,4,1.4827995300947805e-05,0.00022044530169296195,2.955478471733386e-06,0.034768316082899195
1818,vicreg_nocrop_s42,effective_contact,15,1.3543064217932018e-05,0.0002450054609653307,3.7661454570070417e-06,0.34538145313784585
1818,vicreg_nocrop_s42,effective_contact_command_change,4,1.4827995300947805e-05,0.00022044530169296195,2.955478471733386e-06,0.034768316082899195
1818,vicreg_nocrop_s43,all,15,1.3543064217932018e-05,0.00022448407568541976,3.1767437140691373e-06,0.0511978372891476
1818,vicreg_nocrop_s43,command_change,4,1.4827995300947805e-05,0.00011794084093708079,1.913317291268868e-06,0.012781871330269432
1818,vicreg_nocrop_s43,effective_contact,15,1.3543064217932018e-05,0.00022448407568541976,3.1767437140691373e-06,0.0511978372891476
1818,vicreg_nocrop_s43,effective_contact_command_change,4,1.4827995300947805e-05,0.00011794084093708079,1.913317291268868e-06,0.012781871330269432
1819,vicreg_nocrop_s42,all,15,1.1199723833973016e-05,9.43355605945347e-05,2.8163087306391314e-06,0.03863112375037864
1819,vicreg_nocrop_s42,command_change,4,1.1644207461358747e-05,9.897372408929073e-05,4.450247686360598e-06,0.0388508116527845
1819,vicreg_nocrop_s42,effective_contact,15,1.1199723833973016e-05,9.43355605945347e-05,2.8163087306391314e-06,0.03863112375037864
1819,vicreg_nocrop_s42,effective_contact_command_change,4,1.1644207461358747e-05,9.897372408929073e-05,4.450247686360598e-06,0.0388508116527845
1819,vicreg_nocrop_s43,all,15,1.1199723833973016e-05,0.00040980738500972315,3.3709401198696773e-06,0.00850467017689344
1819,vicreg_nocrop_s43,command_change,4,1.1644207461358747e-05,0.0007631668279373116,5.380733430371265e-06,0.009352890109563559
1819,vicreg_nocrop_s43,effective_contact,15,1.1199723833973016e-05,0.00040980738500972315,3.3709401198696773e-06,0.00850467017689344
1819,vicreg_nocrop_s43,effective_contact_command_change,4,1.1644207461358747e-05,0.0007631668279373116,5.380733430371265e-06,0.009352890109563559
1820,vicreg_nocrop_s42,all,15,9.468877457644946e-06,0.0019612506286042237,4.244932982070774e-06,0.04406589696954392
1820,vicreg_nocrop_s42,command_change,4,9.220742583693209e-06,0.0,5.558276313877286e-06,nan
1820,vicreg_nocrop_s42,effective_contact,15,9.468877457644946e-06,0.0019612506286042237,4.244932982070774e-06,0.04406589696954392
1820,vicreg_nocrop_s42,effective_contact_command_change,4,9.220742583693209e-06,0.0,5.558276313877286e-06,nan
1820,vicreg_nocrop_s43,all,15,9.468877457644946e-06,0.0020690768002774953,5.1920167597548545e-06,0.016275712379308107
1820,vicreg_nocrop_s43,command_change,4,9.220742583693209e-06,0.0,7.310019043416105e-06,nan
1820,vicreg_nocrop_s43,effective_contact,15,9.468877457644946e-06,0.0020690768002774953,5.1920167597548545e-06,0.016275712379308107
1820,vicreg_nocrop_s43,effective_contact_command_change,4,9.220742583693209e-06,0.0,7.310019043416105e-06,nan
1821,vicreg_nocrop_s42,all,15,1.603905269197033e-05,0.0033768952242553495,3.808040068046618e-06,0.40319446490633154
1821,vicreg_nocrop_s42,command_change,4,1.483980940975016e-05,0.00027830030012410134,8.007717173796891e-07,0.003883846804935136
1821,vicreg_nocrop_s42,effective_contact,15,1.603905269197033e-05,0.0033768952242553495,3.808040068046618e-06,0.40319446490633154
1821,vicreg_nocrop_s42,effective_contact_command_change,4,1.483980940975016e-05,0.00027830030012410134,8.007717173796891e-07,0.003883846804935136
1821,vicreg_nocrop_s43,all,15,1.603905269197033e-05,0.0001041258872646722,5.641055596091367e-06,0.22347757593532722
1821,vicreg_nocrop_s43,command_change,4,1.483980940975016e-05,6.664058128080796e-05,1.8258010214822207e-06,0.029757050574301922
1821,vicreg_nocrop_s43,effective_contact,15,1.603905269197033e-05,0.0001041258872646722,5.641055596091367e-06,0.22347757593532722
1821,vicreg_nocrop_s43,effective_contact_command_change,4,1.483980940975016e-05,6.664058128080796e-05,1.8258010214822207e-06,0.029757050574301922
1822,vicreg_nocrop_s42,all,15,1.3797656477739413e-05,0.00015658081251028003,2.480419963527917e-06,0.47894179722336694
1822,vicreg_nocrop_s42,command_change,4,1.779120157152647e-05,0.00027377627827718243,1.1095297125507386e-06,0.14211943802037416
1822,vicreg_nocrop_s42,effective_contact,15,1.3797656477739413e-05,0.00015658081251028003,2.480419963527917e-06,0.47894179722336694
1822,vicreg_nocrop_s42,effective_contact_command_change,4,1.779120157152647e-05,0.00027377627827718243,1.1095297125507386e-06,0.14211943802037416
1822,vicreg_nocrop_s43,all,15,1.3797656477739413e-05,4.9133964641138546e-05,2.935467668171062e-06,1.7045867160986805
1822,vicreg_nocrop_s43,command_change,4,1.779120157152647e-05,6.999648931227398e-05,2.0234424198406487e-06,3.2999818835340657
1822,vicreg_nocrop_s43,effective_contact,15,1.3797656477739413e-05,4.9133964641138546e-05,2.935467668171062e-06,1.7045867160986805
1822,vicreg_nocrop_s43,effective_contact_command_change,4,1.779120157152647e-05,6.999648931227398e-05,2.0234424198406487e-06,3.2999818835340657
1823,vicreg_nocrop_s42,all,15,1.1738534431060543e-05,4.591939823323325e-05,2.3413681333295243e-06,0.685922557372383
1823,vicreg_nocrop_s42,command_change,4,1.3062797734164633e-05,3.6364400486377235e-06,6.329751656153348e-07,2.9484609682163905
1823,vicreg_nocrop_s42,effective_contact,15,1.1738534431060543e-05,4.591939823323325e-05,2.3413681333295243e-06,0.685922557372383
1823,vicreg_nocrop_s42,effective_contact_command_change,4,1.3062797734164633e-05,3.6364400486377235e-06,6.329751656153348e-07,2.9484609682163905
1823,vicreg_nocrop_s43,all,15,1.1738534431060543e-05,1.7471526018653093e-05,2.9829820609469e-06,0.806412743842125
1823,vicreg_nocrop_s43,command_change,4,1.3062797734164633e-05,1.793422185869531e-06,1.2440762695575813e-06,3.038405878784931
1823,vicreg_nocrop_s43,effective_contact,15,1.1738534431060543e-05,1.7471526018653093e-05,2.9829820609469e-06,0.806412743842125
1823,vicreg_nocrop_s43,effective_contact_command_change,4,1.3062797734164633e-05,1.793422185869531e-06,1.2440762695575813e-06,3.038405878784931
1824,vicreg_nocrop_s42,all,15,1.0764074128625603e-05,0.00325930433477879,2.994576430559448e-06,0.2986613231292948
1824,vicreg_nocrop_s42,command_change,4,1.1029754318769847e-05,0.00010415429278509691,2.821633700023085e-06,0.013689593582257888
1824,vicreg_nocrop_s42,effective_contact,15,1.0764074128625603e-05,0.00325930433477879,2.994576430559448e-06,0.2986613231292948
1824,vicreg_nocrop_s42,effective_contact_command_change,4,1.1029754318769847e-05,0.00010415429278509691,2.821633700023085e-06,0.013689593582257888
1824,vicreg_nocrop_s43,all,15,1.0764074128625603e-05,0.00011319826320648948,3.410994227692754e-06,0.6773635291606634
1824,vicreg_nocrop_s43,command_change,4,1.1029754318769847e-05,4.2129717257921584e-05,2.584474430022965e-06,0.022549965056670118
1824,vicreg_nocrop_s43,effective_contact,15,1.0764074128625603e-05,0.00011319826320648948,3.410994227692754e-06,0.6773635291606634
1824,vicreg_nocrop_s43,effective_contact_command_change,4,1.1029754318769847e-05,4.2129717257921584e-05,2.584474430022965e-06,0.022549965056670118
1825,vicreg_nocrop_s42,all,15,8.993080033784887e-06,2.819533983711153e-06,4.3240773720754074e-06,0.3747134172260882
1825,vicreg_nocrop_s42,command_change,4,9.8982602594333e-06,4.1048688217415474e-06,5.332592422746529e-06,0.2657164820551293
1825,vicreg_nocrop_s42,effective_contact,15,8.993080033784887e-06,2.819533983711153e-06,4.3240773720754074e-06,0.3747134172260882
1825,vicreg_nocrop_s42,effective_contact_command_change,4,9.8982602594333e-06,4.1048688217415474e-06,5.332592422746529e-06,0.2657164820551293
1825,vicreg_nocrop_s43,all,15,8.993080033784887e-06,9.698350913822651e-05,5.474666265096554e-06,0.014698729221461213
1825,vicreg_nocrop_s43,command_change,4,9.8982602594333e-06,0.00017833520541898906,5.904100248699251e-06,0.004124347939943707
1825,vicreg_nocrop_s43,effective_contact,15,8.993080033784887e-06,9.698350913822651e-05,5.474666265096554e-06,0.014698729221461213
1825,vicreg_nocrop_s43,effective_contact_command_change,4,9.8982602594333e-06,0.00017833520541898906,5.904100248699251e-06,0.004124347939943707
1826,vicreg_nocrop_s42,all,15,7.961395067468401e-06,0.0004636370076696039,4.045169982684153e-06,0.025762156927895328
1826,vicreg_nocrop_s42,command_change,4,8.653896486521262e-06,8.673284810356563e-07,4.78206232834566e-06,0.021437919970790795
1826,vicreg_nocrop_s42,effective_contact,15,7.961395067468401e-06,0.0004636370076696039,4.045169982684153e-06,0.025762156927895328
1826,vicreg_nocrop_s42,effective_contact_command_change,4,8.653896486521262e-06,8.673284810356563e-07,4.78206232834566e-06,0.021437919970790795
1826,vicreg_nocrop_s43,all,15,7.961395067468401e-06,0.000495253185696735,4.146693985281521e-06,0.07903200048601922
1826,vicreg_nocrop_s43,command_change,4,8.653896486521262e-06,1.9604556200647494e-07,4.822301423956787e-06,0.2963451253599005
1826,vicreg_nocrop_s43,effective_contact,15,7.961395067468401e-06,0.000495253185696735,4.146693985281521e-06,0.07903200048601922
1826,vicreg_nocrop_s43,effective_contact_command_change,4,8.653896486521262e-06,1.9604556200647494e-07,4.822301423956787e-06,0.2963451253599005
1827,vicreg_nocrop_s42,all,15,1.5549407059249158e-05,0.0013644568551512749,1.918124631098787e-06,0.518801681883719
1827,vicreg_nocrop_s42,command_change,4,1.734619513626967e-05,4.49831313744653e-05,1.29546249638679e-06,0.043966997553321216
1827,vicreg_nocrop_s42,effective_contact,15,1.5549407059249158e-05,0.0013644568551512749,1.918124631098787e-06,0.518801681883719
1827,vicreg_nocrop_s42,effective_contact_command_change,4,1.734619513626967e-05,4.49831313744653e-05,1.29546249638679e-06,0.043966997553321216
1827,vicreg_nocrop_s43,all,15,1.5549407059249158e-05,0.003013753053498173,2.63330627490177e-06,0.26315834814977745
1827,vicreg_nocrop_s43,command_change,4,1.734619513626967e-05,3.86708301221006e-05,1.8347726467027314e-06,0.1423645546530492
1827,vicreg_nocrop_s43,effective_contact,15,1.5549407059249158e-05,0.003013753053498173,2.63330627490177e-06,0.26315834814977745
1827,vicreg_nocrop_s43,effective_contact_command_change,4,1.734619513626967e-05,3.86708301221006e-05,1.8347726467027314e-06,0.1423645546530492
1828,vicreg_nocrop_s42,all,15,1.550928658010283e-05,0.0011212615782265325,1.8057629461054602e-06,1.4198565237721785
1828,vicreg_nocrop_s42,command_change,4,1.4650699313278892e-05,1.5327809819609683e-05,5.576588293365603e-07,0.06064989023131627
1828,vicreg_nocrop_s42,effective_contact,15,1.550928658010283e-05,0.0011212615782265325,1.8057629461054602e-06,1.4198565237721785
1828,vicreg_nocrop_s42,effective_contact_command_change,4,1.4650699313278892e-05,1.5327809819609683e-05,5.576588293365603e-07,0.06064989023131627
1828,vicreg_nocrop_s43,all,15,1.550928658010283e-05,4.591612328681549e-05,2.9214935570583594e-06,0.31873308121344357
1828,vicreg_nocrop_s43,command_change,4,1.4650699313278892e-05,1.7440114696398723e-05,7.009267619650927e-07,0.6848041186403445
1828,vicreg_nocrop_s43,effective_contact,15,1.550928658010283e-05,4.591612328681549e-05,2.9214935570583594e-06,0.31873308121344357
1828,vicreg_nocrop_s43,effective_contact_command_change,4,1.4650699313278892e-05,1.7440114696398723e-05,7.009267619650927e-07,0.6848041186403445
1829,vicreg_nocrop_s42,all,15,1.0787236775892477e-05,0.00012858668780305985,1.42504863731574e-06,1.5522366812264925
1829,vicreg_nocrop_s42,command_change,4,1.1762425060624082e-05,2.1162765051485621e-07,2.0022354298987466e-06,6.528289470326697
1829,vicreg_nocrop_s42,effective_contact,15,1.0787236775892477e-05,0.00012858668780305985,1.42504863731574e-06,1.5522366812264925
1829,vicreg_nocrop_s42,effective_contact_command_change,4,1.1762425060624082e-05,2.1162765051485621e-07,2.0022354298987466e-06,6.528289470326697
1829,vicreg_nocrop_s43,all,15,1.0787236775892477e-05,5.351149441897481e-06,1.9715252392416003e-06,0.5780008350672301
1829,vicreg_nocrop_s43,command_change,4,1.1762425060624082e-05,1.2752177553920774e-06,3.1250709113805897e-06,1.9025735553048633
1829,vicreg_nocrop_s43,effective_contact,15,1.0787236775892477e-05,5.351149441897481e-06,1.9715252392416003e-06,0.5780008350672301
1829,vicreg_nocrop_s43,effective_contact_command_change,4,1.1762425060624082e-05,1.2752177553920774e-06,3.1250709113805897e-06,1.9025735553048633
1830,vicreg_nocrop_s42,all,15,1.0764517810457619e-05,6.381691615994592e-05,2.476825856471502e-06,0.1636211245941987
1830,vicreg_nocrop_s42,command_change,4,9.192737024932285e-06,1.800006430130452e-06,1.6023801308051588e-06,0.3378979277742521
1830,vicreg_nocrop_s42,effective_contact,15,1.0764517810457619e-05,6.381691615994592e-05,2.476825856471502e-06,0.1636211245941987
1830,vicreg_nocrop_s42,effective_contact_command_change,4,9.192737024932285e-06,1.800006430130452e-06,1.6023801308051588e-06,0.3378979277742521
1830,vicreg_nocrop_s43,all,15,1.0764517810457619e-05,2.0171420540767334e-05,3.707107663331044e-06,0.6388327342141461
1830,vicreg_nocrop_s43,command_change,4,9.192737024932285e-06,6.5287611050735e-07,3.0810785460744228e-06,2.550007409330602
1830,vicreg_nocrop_s43,effective_contact,15,1.0764517810457619e-05,2.0171420540767334e-05,3.707107663331044e-06,0.6388327342141461
1830,vicreg_nocrop_s43,effective_contact_command_change,4,9.192737024932285e-06,6.5287611050735e-07,3.0810785460744228e-06,2.550007409330602
1831,vicreg_nocrop_s42,all,15,1.029878964497281e-05,0.0026467784111029384,2.711438420988088e-06,0.8984644360381187
1831,vicreg_nocrop_s42,command_change,4,1.4118988019617973e-05,0.00985928902082378,4.066039764438756e-06,0.0048291124283983385
1831,vicreg_nocrop_s42,effective_contact,15,1.029878964497281e-05,0.0026467784111029384,2.711438420988088e-06,0.8984644360381187
1831,vicreg_nocrop_s42,effective_contact_command_change,4,1.4118988019617973e-05,0.00985928902082378,4.066039764438756e-06,0.0048291124283983385
1831,vicreg_nocrop_s43,all,15,1.029878964497281e-05,0.00034597919141864016,2.9368810383327097e-06,0.20224425880746316
1831,vicreg_nocrop_s43,command_change,4,1.4118988019617973e-05,0.0010546149169385899,3.3420249678783875e-06,0.011707892664067998
1831,vicreg_nocrop_s43,effective_contact,15,1.029878964497281e-05,0.00034597919141864016,2.9368810383327097e-06,0.20224425880746316
1831,vicreg_nocrop_s43,effective_contact_command_change,4,1.4118988019617973e-05,0.0010546149169385899,3.3420249678783875e-06,0.011707892664067998
1832,vicreg_nocrop_s42,all,15,1.1085192515262558e-05,0.00016544340196988916,4.721000925655971e-06,0.15896228798140438
1832,vicreg_nocrop_s42,command_change,4,1.0691630336623348e-05,1.6557511750558973e-09,6.700911704626833e-06,nan
1832,vicreg_nocrop_s42,effective_contact,15,1.1085192515262558e-05,0.00016544340196988916,4.721000925655971e-06,0.15896228798140438
1832,vicreg_nocrop_s42,effective_contact_command_change,4,1.0691630336623348e-05,1.6557511750558973e-09,6.700911704626833e-06,nan
1832,vicreg_nocrop_s43,all,15,1.1085192515262558e-05,2.656915381944458e-05,5.2525006436117865e-06,3.82008145584266
1832,vicreg_nocrop_s43,command_change,4,1.0691630336623348e-05,8.967980869023506e-08,7.10263739467365e-06,29.38086184312954
1832,vicreg_nocrop_s43,effective_contact,15,1.1085192515262558e-05,2.656915381944458e-05,5.2525006436117865e-06,3.82008145584266
1832,vicreg_nocrop_s43,effective_contact_command_change,4,1.0691630336623348e-05,8.967980869023506e-08,7.10263739467365e-06,29.38086184312954
1833,vicreg_nocrop_s42,all,15,1.4949643931079967e-05,0.005581821972407397,2.6025281461746394e-06,1.502014489227424
1833,vicreg_nocrop_s42,command_change,4,1.534488160359615e-05,7.127895209180224e-05,1.348631606390427e-06,6.894086215454962
1833,vicreg_nocrop_s42,effective_contact,15,1.4949643931079967e-05,0.005581821972407397,2.6025281461746394e-06,1.502014489227424
1833,vicreg_nocrop_s42,effective_contact_command_change,4,1.534488160359615e-05,7.127895209180224e-05,1.348631606390427e-06,6.894086215454962
1833,vicreg_nocrop_s43,all,15,1.4949643931079967e-05,0.000455137209125193,3.3500722461591675e-06,1.3334560196591672
1833,vicreg_nocrop_s43,command_change,4,1.534488160359615e-05,2.1360707648909738e-05,2.1765078770386026e-06,1.1056606674914367
1833,vicreg_nocrop_s43,effective_contact,15,1.4949643931079967e-05,0.000455137209125193,3.3500722461591675e-06,1.3334560196591672
1833,vicreg_nocrop_s43,effective_contact_command_change,4,1.534488160359615e-05,2.1360707648909738e-05,2.1765078770386026e-06,1.1056606674914367
1834,vicreg_nocrop_s42,all,15,1.2837673390701335e-05,8.348156989086419e-05,1.921050221653786e-06,0.010700115225926022
1834,vicreg_nocrop_s42,command_change,4,7.129430741770193e-06,0.0,1.1239115451644466e-06,nan
1834,vicreg_nocrop_s42,effective_contact,15,1.2837673390701335e-05,8.348156989086419e-05,1.921050221653786e-06,0.010700115225926022
1834,vicreg_nocrop_s42,effective_contact_command_change,4,7.129430741770193e-06,0.0,1.1239115451644466e-06,nan
1834,vicreg_nocrop_s43,all,15,1.2837673390701335e-05,4.573565141375487e-05,2.70001311643379e-06,0.023794807767166054
1834,vicreg_nocrop_s43,command_change,4,7.129430741770193e-06,0.0,1.4248223578761099e-06,nan
1834,vicreg_nocrop_s43,effective_contact,15,1.2837673390701335e-05,4.573565141375487e-05,2.70001311643379e-06,0.023794807767166054
1834,vicreg_nocrop_s43,effective_contact_command_change,4,7.129430741770193e-06,0.0,1.4248223578761099e-06,nan
1835,vicreg_nocrop_s42,all,15,1.2505505431666582e-05,0.010065407448344861,2.6106246802252525e-06,0.6605967170850701
1835,vicreg_nocrop_s42,command_change,4,1.134132332936133e-05,2.2875164518154634e-07,5.365115271160903e-06,4.585883824318198
1835,vicreg_nocrop_s42,effective_contact,15,1.2505505431666582e-05,0.010065407448344861,2.6106246802252525e-06,0.6605967170850701
1835,vicreg_nocrop_s42,effective_contact_command_change,4,1.134132332936133e-05,2.2875164518154634e-07,5.365115271160903e-06,4.585883824318198
1835,vicreg_nocrop_s43,all,15,1.2505505431666582e-05,0.00017967094730314177,3.2416720652387693e-06,0.21872997454929874
1835,vicreg_nocrop_s43,command_change,4,1.134132332936133e-05,1.1477377483970486e-06,6.5853100750246085e-06,1.3079011189816403
1835,vicreg_nocrop_s43,effective_contact,15,1.2505505431666582e-05,0.00017967094730314177,3.2416720652387693e-06,0.21872997454929874
1835,vicreg_nocrop_s43,effective_contact_command_change,4,1.134132332936133e-05,1.1477377483970486e-06,6.5853100750246085e-06,1.3079011189816403
1836,vicreg_nocrop_s42,all,15,1.0580528169157333e-05,7.007036965660518e-05,3.82399491201113e-06,0.8298109313478877
1836,vicreg_nocrop_s42,command_change,4,1.070835753580468e-05,6.54529740131693e-05,6.380433596575585e-06,1.47653817462398
1836,vicreg_nocrop_s42,effective_contact,15,1.0580528169157333e-05,7.007036965660518e-05,3.82399491201113e-06,0.8298109313478877
1836,vicreg_nocrop_s42,effective_contact_command_change,4,1.070835753580468e-05,6.54529740131693e-05,6.380433596575585e-06,1.47653817462398
1836,vicreg_nocrop_s43,all,15,1.0580528169157333e-05,6.33510264757812e-05,4.791106745945702e-06,0.5844481872824911
1836,vicreg_nocrop_s43,command_change,4,1.070835753580468e-05,0.00014392769492133084,7.218598341296456e-06,0.9396132770453078
1836,vicreg_nocrop_s43,effective_contact,15,1.0580528169157333e-05,6.33510264757812e-05,4.791106745945702e-06,0.5844481872824911
1836,vicreg_nocrop_s43,effective_contact_command_change,4,1.070835753580468e-05,0.00014392769492133084,7.218598341296456e-06,0.9396132770453078
1837,vicreg_nocrop_s42,all,15,1.0712492849052068e-05,0.00029684281945871287,4.42021832517033e-06,0.2031512703079136
1837,vicreg_nocrop_s42,command_change,4,1.3023150586377596e-05,0.000421905962866731,4.460366000103022e-06,0.011875042650043145
1837,vicreg_nocrop_s42,effective_contact,15,1.0712492849052068e-05,0.00029684281945871287,4.42021832517033e-06,0.2031512703079136
1837,vicreg_nocrop_s42,effective_contact_command_change,4,1.3023150586377596e-05,0.000421905962866731,4.460366000103022e-06,0.011875042650043145
1837,vicreg_nocrop_s43,all,15,1.0712492849052068e-05,0.00021312914465193938,5.434733723556443e-06,2.3598926261510593
1837,vicreg_nocrop_s43,command_change,4,1.3023150586377596e-05,0.0004463979021238629,4.893636941005752e-06,0.016482592334252873
1837,vicreg_nocrop_s43,effective_contact,15,1.0712492849052068e-05,0.00021312914465193938,5.434733723556443e-06,2.3598926261510593
1837,vicreg_nocrop_s43,effective_contact_command_change,4,1.3023150586377596e-05,0.0004463979021238629,4.893636941005752e-06,0.016482592334252873
1838,vicreg_nocrop_s42,all,15,9.58320093407868e-06,5.121235468929323e-05,4.706289193260697e-06,0.1518142883132267
1838,vicreg_nocrop_s42,command_change,4,1.0911075264630199e-05,6.895092974446015e-05,5.3575094369762155e-06,0.2340400768256166
1838,vicreg_nocrop_s42,effective_contact,15,9.58320093407868e-06,5.121235468929323e-05,4.706289193260697e-06,0.1518142883132267
1838,vicreg_nocrop_s42,effective_contact_command_change,4,1.0911075264630199e-05,6.895092974446015e-05,5.3575094369762155e-06,0.2340400768256166
1838,vicreg_nocrop_s43,all,15,9.58320093407868e-06,4.473768570581645e-05,6.078095744517972e-06,0.0987880361730211
1838,vicreg_nocrop_s43,command_change,4,1.0911075264630199e-05,8.206200266158703e-05,6.694752983094077e-06,0.13223302194160583
1838,vicreg_nocrop_s43,effective_contact,15,9.58320093407868e-06,4.473768570581645e-05,6.078095744517972e-06,0.0987880361730211
1838,vicreg_nocrop_s43,effective_contact_command_change,4,1.0911075264630199e-05,8.206200266158703e-05,6.694752983094077e-06,0.13223302194160583
1839,vicreg_nocrop_s42,all,15,1.321217588762617e-05,0.0001745950661763936,3.7731189133675494e-06,1.6814420198435194
1839,vicreg_nocrop_s42,command_change,4,1.9341145389262238e-05,9.377317581904521e-05,4.295986393287876e-06,2.1211683929794605
1839,vicreg_nocrop_s42,effective_contact,15,1.321217588762617e-05,0.0001745950661763936,3.7731189133675494e-06,1.6814420198435194
1839,vicreg_nocrop_s42,effective_contact_command_change,4,1.9341145389262238e-05,9.377317581904521e-05,4.295986393287876e-06,2.1211683929794605
1839,vicreg_nocrop_s43,all,15,1.321217588762617e-05,4.379294512766307e-05,4.6656370547755914e-06,1.2526332097356319
1839,vicreg_nocrop_s43,command_change,4,1.9341145389262238e-05,6.301960331356327e-05,5.620045612886315e-06,1.1538656944632955
1839,vicreg_nocrop_s43,effective_contact,15,1.321217588762617e-05,4.379294512766307e-05,4.6656370547755914e-06,1.2526332097356319
1839,vicreg_nocrop_s43,effective_contact_command_change,4,1.9341145389262238e-05,6.301960331356327e-05,5.620045612886315e-06,1.1538656944632955
1840,vicreg_nocrop_s42,all,15,1.2642456204048358e-05,4.019265520203892e-05,1.9848926622027345e-06,0.5931930434336833
1840,vicreg_nocrop_s42,command_change,4,1.2540408874883724e-05,2.159519458189152e-05,1.5553638537113557e-06,2.30824110467168
1840,vicreg_nocrop_s42,effective_contact,15,1.2642456204048358e-05,4.019265520203892e-05,1.9848926622027345e-06,0.5931930434336833
1840,vicreg_nocrop_s42,effective_contact_command_change,4,1.2540408874883724e-05,2.159519458189152e-05,1.5553638537113557e-06,2.30824110467168
1840,vicreg_nocrop_s43,all,15,1.2642456204048358e-05,1.5173949395830278e-05,2.4709320584292983e-06,0.2702282897099955
1840,vicreg_nocrop_s43,command_change,4,1.2540408874883724e-05,5.0311435870753485e-06,1.6905022626190203e-06,0.8920570566574699
1840,vicreg_nocrop_s43,effective_contact,15,1.2642456204048358e-05,1.5173949395830278e-05,2.4709320584292983e-06,0.2702282897099955
1840,vicreg_nocrop_s43,effective_contact_command_change,4,1.2540408874883724e-05,5.0311435870753485e-06,1.6905022626190203e-06,0.8920570566574699
1841,vicreg_nocrop_s42,all,15,1.4665407131057387e-05,0.0011625852064753416,2.8094109628303463e-06,0.010953527689764474
1841,vicreg_nocrop_s42,command_change,4,1.5668139212721144e-05,0.0035054342552029993,2.2816576716877535e-06,0.002319800128349793
1841,vicreg_nocrop_s42,effective_contact,15,1.4665407131057387e-05,0.0011625852064753416,2.8094109628303463e-06,0.010953527689764474
1841,vicreg_nocrop_s42,effective_contact_command_change,4,1.5668139212721144e-05,0.0035054342552029993,2.2816576716877535e-06,0.002319800128349793
1841,vicreg_nocrop_s43,all,15,1.4665407131057387e-05,3.0493747037022937e-05,2.9272445599322814e-06,0.20379808261429144
1841,vicreg_nocrop_s43,command_change,4,1.5668139212721144e-05,5.654445726577251e-05,1.814183057113894e-06,0.07817668020448583
1841,vicreg_nocrop_s43,effective_contact,15,1.4665407131057387e-05,3.0493747037022937e-05,2.9272445599322814e-06,0.20379808261429144
1841,vicreg_nocrop_s43,effective_contact_command_change,4,1.5668139212721144e-05,5.654445726577251e-05,1.814183057113894e-06,0.07817668020448583
1842,vicreg_nocrop_s42,all,15,1.0741262879795007e-05,8.690395288131944e-06,3.2166071330645233e-06,6.083246682020403
1842,vicreg_nocrop_s42,command_change,4,1.1433965937612811e-05,3.086152077003135e-05,5.429343872265235e-06,1.2669564287232657
1842,vicreg_nocrop_s42,effective_contact,15,1.0741262879795007e-05,8.690395288131944e-06,3.2166071330645233e-06,6.083246682020403
1842,vicreg_nocrop_s42,effective_contact_command_change,4,1.1433965937612811e-05,3.086152077003135e-05,5.429343872265235e-06,1.2669564287232657
1842,vicreg_nocrop_s43,all,15,1.0741262879795007e-05,1.794692874644473e-05,3.6951997174128336e-06,5.096796619640578
1842,vicreg_nocrop_s43,command_change,4,1.1433965937612811e-05,6.157926873129327e-05,6.533275950459938e-06,0.11834316303033164
1842,vicreg_nocrop_s43,effective_contact,15,1.0741262879795007e-05,1.794692874644473e-05,3.6951997174128336e-06,5.096796619640578
1842,vicreg_nocrop_s43,effective_contact_command_change,4,1.1433965937612811e-05,6.157926873129327e-05,6.533275950459938e-06,0.11834316303033164
1843,vicreg_nocrop_s42,all,15,1.1993992438874557e-05,3.344577462459595e-05,4.017047567117516e-06,0.03574110691373241
1843,vicreg_nocrop_s42,command_change,4,1.260863314200833e-05,0.0,2.80585114253995e-06,nan
1843,vicreg_nocrop_s42,effective_contact,15,1.1993992438874557e-05,3.344577462459595e-05,4.017047567117516e-06,0.03574110691373241
1843,vicreg_nocrop_s42,effective_contact_command_change,4,1.260863314200833e-05,0.0,2.80585114253995e-06,nan
1843,vicreg_nocrop_s43,all,15,1.1993992438874557e-05,1.9940712879185084e-05,4.35024921519774e-06,0.08971110525119179
1843,vicreg_nocrop_s43,command_change,4,1.260863314200833e-05,0.0,3.954970821951065e-06,nan
1843,vicreg_nocrop_s43,effective_contact,15,1.1993992438874557e-05,1.9940712879185084e-05,4.35024921519774e-06,0.08971110525119179
1843,vicreg_nocrop_s43,effective_contact_command_change,4,1.260863314200833e-05,0.0,3.954970821951065e-06,nan
1844,vicreg_nocrop_s42,all,15,8.869069309488017e-06,2.0107387597316046e-06,4.040732113708145e-06,87.72627150994064
1844,vicreg_nocrop_s42,command_change,4,9.754621942192898e-06,0.0,4.71936175472365e-06,nan
1844,vicreg_nocrop_s42,effective_contact,15,8.869069309488017e-06,2.0107387597316046e-06,4.040732113708145e-06,87.72627150994064
1844,vicreg_nocrop_s42,effective_contact_command_change,4,9.754621942192898e-06,0.0,4.71936175472365e-06,nan
1844,vicreg_nocrop_s43,all,15,8.869069309488017e-06,1.7624893037767228e-06,6.193810096040882e-06,1.9461439848885425
1844,vicreg_nocrop_s43,command_change,4,9.754621942192898e-06,0.0,6.869953608656942e-06,nan
1844,vicreg_nocrop_s43,effective_contact,15,8.869069309488017e-06,1.7624893037767228e-06,6.193810096040882e-06,1.9461439848885425
1844,vicreg_nocrop_s43,effective_contact_command_change,4,9.754621942192898e-06,0.0,6.869953608656942e-06,nan
1845,vicreg_nocrop_s42,all,15,1.2971663985202515e-05,0.005401775613040508,4.040261862314764e-06,0.06078071262468549
1845,vicreg_nocrop_s42,command_change,4,1.069425888999831e-05,0.010266782474360081,4.322321327521195e-06,0.002065369778766807
1845,vicreg_nocrop_s42,effective_contact,15,1.2971663985202515e-05,0.005401775613040508,4.040261862314764e-06,0.06078071262468549
1845,vicreg_nocrop_s42,effective_contact_command_change,4,1.069425888999831e-05,0.010266782474360081,4.322321327521195e-06,0.002065369778766807
1845,vicreg_nocrop_s43,all,15,1.2971663985202515e-05,8.536838009831627e-05,5.278248493330769e-06,1.2573236364945384
1845,vicreg_nocrop_s43,command_change,4,1.069425888999831e-05,0.00013511422996259626,5.086790434205568e-06,2.8409999138534627
1845,vicreg_nocrop_s43,effective_contact,15,1.2971663985202515e-05,8.536838009831627e-05,5.278248493330769e-06,1.2573236364945384
1845,vicreg_nocrop_s43,effective_contact_command_change,4,1.069425888999831e-05,0.00013511422996259626,5.086790434205568e-06,2.8409999138534627
1846,vicreg_nocrop_s42,all,15,1.551784447049916e-05,0.0003256558598664583,3.945966093018191e-06,1.8086369266057012
1846,vicreg_nocrop_s42,command_change,4,1.7761584558684262e-05,0.00047526837230371655,5.623244732078092e-06,4.93273134571884
1846,vicreg_nocrop_s42,effective_contact,15,1.551784447049916e-05,0.0003256558598664583,3.945966093018191e-06,1.8086369266057012
1846,vicreg_nocrop_s42,effective_contact_command_change,4,1.7761584558684262e-05,0.00047526837230371655,5.623244732078092e-06,4.93273134571884
1846,vicreg_nocrop_s43,all,15,1.551784447049916e-05,5.971136498506742e-05,3.833354310245341e-06,1.3566969391505577
1846,vicreg_nocrop_s43,command_change,4,1.7761584558684262e-05,7.789235434785269e-05,4.917013484373456e-06,1.9491326707486525
1846,vicreg_nocrop_s43,effective_contact,15,1.551784447049916e-05,5.971136498506742e-05,3.833354310245341e-06,1.3566969391505577
1846,vicreg_nocrop_s43,effective_contact_command_change,4,1.7761584558684262e-05,7.789235434785269e-05,4.917013484373456e-06,1.9491326707486525
1847,vicreg_nocrop_s42,all,15,1.0446994034888727e-05,7.171724345766961e-06,4.967492036674533e-06,17.76923388469751
1847,vicreg_nocrop_s42,command_change,4,1.3861264278602903e-05,8.550997776524127e-08,8.13198133187143e-06,32.27233358758422
1847,vicreg_nocrop_s42,effective_contact,15,1.0446994034888727e-05,7.171724345766961e-06,4.967492036674533e-06,17.76923388469751
1847,vicreg_nocrop_s42,effective_contact_command_change,4,1.3861264278602903e-05,8.550997776524127e-08,8.13198133187143e-06,32.27233358758422
1847,vicreg_nocrop_s43,all,15,1.0446994034888727e-05,5.0625325457076545e-06,6.0170336226406105e-06,3.240865930520304
1847,vicreg_nocrop_s43,command_change,4,1.3861264278602903e-05,6.670705090527917e-07,9.453428816641463e-06,5.627355068975803
1847,vicreg_nocrop_s43,effective_contact,15,1.0446994034888727e-05,5.0625325457076545e-06,6.0170336226406105e-06,3.240865930520304
1847,vicreg_nocrop_s43,effective_contact_command_change,4,1.3861264278602903e-05,6.670705090527917e-07,9.453428816641463e-06,5.627355068975803
1848,vicreg_nocrop_s42,all,15,1.1255914872284241e-05,0.00018981889583642443,4.092346663379468e-06,1.9677337630626253
1848,vicreg_nocrop_s42,command_change,4,9.24274456792773e-06,7.71368454834942e-05,2.246148968154671e-06,6.844268123526272
1848,vicreg_nocrop_s42,effective_contact,15,1.1255914872284241e-05,0.00018981889583642443,4.092346663379468e-06,1.9677337630626253
1848,vicreg_nocrop_s42,effective_contact_command_change,4,9.24274456792773e-06,7.71368454834942e-05,2.246148968154671e-06,6.844268123526272
1848,vicreg_nocrop_s43,all,15,1.1255914872284241e-05,5.0000143081282054e-05,5.966061301639532e-06,0.43531285521071456
1848,vicreg_nocrop_s43,command_change,4,9.24274456792773e-06,2.0636816230990007e-05,2.2320027381894647e-06,1.426591067381339
1848,vicreg_nocrop_s43,effective_contact,15,1.1255914872284241e-05,5.0000143081282054e-05,5.966061301639532e-06,0.43531285521071456
1848,vicreg_nocrop_s43,effective_contact_command_change,4,9.24274456792773e-06,2.0636816230990007e-05,2.2320027381894647e-06,1.426591067381339
1849,vicreg_nocrop_s42,all,15,9.697462307182528e-06,0.0009295327045644324,2.7801095901243873e-06,0.0027132086294413328
1849,vicreg_nocrop_s42,command_change,4,9.098520195038873e-06,0.0002199899754486978,1.7285510409692506e-06,0.003506436256052219
1849,vicreg_nocrop_s42,effective_contact,15,9.697462307182528e-06,0.0009295327045644324,2.7801095901243873e-06,0.0027132086294413328
1849,vicreg_nocrop_s42,effective_contact_command_change,4,9.098520195038873e-06,0.0002199899754486978,1.7285510409692506e-06,0.003506436256052219
1849,vicreg_nocrop_s43,all,15,9.697462307182528e-06,0.00040256863333828125,2.7547899819069244e-06,0.03068129177917304
1849,vicreg_nocrop_s43,command_change,4,9.098520195038873e-06,2.0828972992603667e-05,1.4804526262679474e-06,0.02938875427490136
1849,vicreg_nocrop_s43,effective_contact,15,9.697462307182528e-06,0.00040256863333828125,2.7547899819069244e-06,0.03068129177917304
1849,vicreg_nocrop_s43,effective_contact_command_change,4,9.098520195038873e-06,2.0828972992603667e-05,1.4804526262679474e-06,0.02938875427490136
1850,vicreg_nocrop_s42,all,15,1.058465374323229e-05,2.4217770260293037e-05,2.518239470343057e-06,0.11441616747038484
1850,vicreg_nocrop_s42,command_change,4,1.0655136634341034e-05,8.744627484702505e-05,3.0650958677824747e-06,0.01543537654383388
1850,vicreg_nocrop_s42,effective_contact,15,1.058465374323229e-05,2.4217770260293037e-05,2.518239470343057e-06,0.11441616747038484
1850,vicreg_nocrop_s42,effective_contact_command_change,4,1.0655136634341034e-05,8.744627484702505e-05,3.0650958677824747e-06,0.01543537654383388
1850,vicreg_nocrop_s43,all,15,1.058465374323229e-05,8.398570601760487e-06,3.941931397832832e-06,0.3881573398595138
1850,vicreg_nocrop_s43,command_change,4,1.0655136634341034e-05,1.456079121453513e-05,4.330732350510402e-06,0.0841436545527147
1850,vicreg_nocrop_s43,effective_contact,15,1.058465374323229e-05,8.398570601760487e-06,3.941931397832832e-06,0.3881573398595138
1850,vicreg_nocrop_s43,effective_contact_command_change,4,1.0655136634341034e-05,1.456079121453513e-05,4.330732350510402e-06,0.0841436545527147
1851,vicreg_nocrop_s42,all,15,1.7125377053162082e-05,0.00021468425244772031,3.1989328059959615e-06,0.07399082692482943
1851,vicreg_nocrop_s42,command_change,4,1.582885147399793e-05,2.580473801572225e-05,3.857414967001205e-06,0.2013059230683262
1851,vicreg_nocrop_s42,effective_contact,15,1.7125377053162082e-05,0.00021468425244772031,3.1989328059959615e-06,0.07399082692482943
1851,vicreg_nocrop_s42,effective_contact_command_change,4,1.582885147399793e-05,2.580473801572225e-05,3.857414967001205e-06,0.2013059230683262
1851,vicreg_nocrop_s43,all,15,1.7125377053162082e-05,3.873356733189818e-05,2.9417780240237333e-06,0.1541118185430024
1851,vicreg_nocrop_s43,command_change,4,1.582885147399793e-05,1.8430385125611792e-05,3.470076222811258e-06,0.38666521776377477
1851,vicreg_nocrop_s43,effective_contact,15,1.7125377053162082e-05,3.873356733189818e-05,2.9417780240237333e-06,0.1541118185430024
1851,vicreg_nocrop_s43,effective_contact_command_change,4,1.582885147399793e-05,1.8430385125611792e-05,3.470076222811258e-06,0.38666521776377477
1852,vicreg_nocrop_s42,all,15,1.4192577176193784e-05,0.0006921100702897753,3.671278561038586e-06,1.3410708520035282
1852,vicreg_nocrop_s42,command_change,4,1.3179172583477339e-05,5.629439328913577e-05,1.1466426670381225e-06,0.004760421047521087
1852,vicreg_nocrop_s42,effective_contact,15,1.4192577176193784e-05,0.0006921100702897753,3.671278561038586e-06,1.3410708520035282
1852,vicreg_nocrop_s42,effective_contact_command_change,4,1.3179172583477339e-05,5.629439328913577e-05,1.1466426670381225e-06,0.004760421047521087
1852,vicreg_nocrop_s43,all,15,1.4192577176193784e-05,4.099940216235609e-05,5.204536845819045e-06,1.1659611940592323
1852,vicreg_nocrop_s43,command_change,4,1.3179172583477339e-05,4.988061846233904e-06,2.254707283100288e-06,0.18554867510736664
1852,vicreg_nocrop_s43,effective_contact,15,1.4192577176193784e-05,4.099940216235609e-05,5.204536845819045e-06,1.1659611940592323
1852,vicreg_nocrop_s43,effective_contact_command_change,4,1.3179172583477339e-05,4.988061846233904e-06,2.254707283100288e-06,0.18554867510736664
1853,vicreg_nocrop_s42,all,15,1.2734130632452433e-05,0.00030315637385350535,1.9689559882370605e-06,0.027754541095789845
1853,vicreg_nocrop_s42,command_change,4,1.0532725809753174e-05,1.7663817583311175e-05,1.7128972089608396e-06,0.009589744653359105
1853,vicreg_nocrop_s42,effective_contact,15,1.2734130632452433e-05,0.00030315637385350535,1.9689559882370605e-06,0.027754541095789845
1853,vicreg_nocrop_s42,effective_contact_command_change,4,1.0532725809753174e-05,1.7663817583311175e-05,1.7128972089608396e-06,0.009589744653359105
1853,vicreg_nocrop_s43,all,15,1.2734130632452433e-05,2.9742013241782864e-05,3.028122608839112e-06,0.475797665065106
1853,vicreg_nocrop_s43,command_change,4,1.0532725809753174e-05,5.612164816766463e-06,2.9622923634065046e-06,0.02616367183505497
1853,vicreg_nocrop_s43,effective_contact,15,1.2734130632452433e-05,2.9742013241782864e-05,3.028122608839112e-06,0.475797665065106
1853,vicreg_nocrop_s43,effective_contact_command_change,4,1.0532725809753174e-05,5.612164816766463e-06,2.9622923634065046e-06,0.02616367183505497
1854,vicreg_nocrop_s42,all,15,1.1207372199351085e-05,6.59512620283446e-05,3.287193157082887e-06,0.16247786089580551
1854,vicreg_nocrop_s42,command_change,4,9.14729116630042e-06,1.592999615240842e-05,2.403403868811438e-06,0.07164370682040119
1854,vicreg_nocrop_s42,effective_contact,15,1.1207372199351085e-05,6.59512620283446e-05,3.287193157082887e-06,0.16247786089580551
1854,vicreg_nocrop_s42,effective_contact_command_change,4,9.14729116630042e-06,1.592999615240842e-05,2.403403868811438e-06,0.07164370682040119
1854,vicreg_nocrop_s43,all,15,1.1207372199351085e-05,2.6340179980858618e-05,4.568344987395297e-06,0.89521788415261
1854,vicreg_nocrop_s43,command_change,4,9.14729116630042e-06,7.368982096522814e-06,3.852247971281031e-06,0.26372985189418563
1854,vicreg_nocrop_s43,effective_contact,15,1.1207372199351085e-05,2.6340179980858618e-05,4.568344987395297e-06,0.89521788415261
1854,vicreg_nocrop_s43,effective_contact_command_change,4,9.14729116630042e-06,7.368982096522814e-06,3.852247971281031e-06,0.26372985189418563
1855,vicreg_nocrop_s42,all,15,1.2259073840444519e-05,0.0004170117252963716,2.357966536692402e-06,5.618586614068023
1855,vicreg_nocrop_s42,command_change,4,8.94857930688886e-06,7.173936370108436e-05,3.699853891703242e-06,19.946133745782426
1855,vicreg_nocrop_s42,effective_contact,15,1.2259073840444519e-05,0.0004170117252963716,2.357966536692402e-06,5.618586614068023
1855,vicreg_nocrop_s42,effective_contact_command_change,4,8.94857930688886e-06,7.173936370108436e-05,3.699853891703242e-06,19.946133745782426
1855,vicreg_nocrop_s43,all,15,1.2259073840444519e-05,7.403142500000589e-05,3.6173944015634635e-06,0.7086927283704237
1855,vicreg_nocrop_s43,command_change,4,8.94857930688886e-06,2.895740249186929e-05,5.671747885571676e-06,0.24435440727700253
1855,vicreg_nocrop_s43,effective_contact,15,1.2259073840444519e-05,7.403142500000589e-05,3.6173944015634635e-06,0.7086927283704237
1855,vicreg_nocrop_s43,effective_contact_command_change,4,8.94857930688886e-06,2.895740249186929e-05,5.671747885571676e-06,0.24435440727700253
1856,vicreg_nocrop_s42,all,15,1.0260664112138329e-05,0.003554453248413795,5.371014259480944e-06,1.7124363621712504
1856,vicreg_nocrop_s42,command_change,4,8.361315508409461e-06,7.391503800135979e-07,4.753898579679117e-06,5.601750264938161
1856,vicreg_nocrop_s42,effective_contact,15,1.0260664112138329e-05,0.003554453248413795,5.371014259480944e-06,1.7124363621712504
1856,vicreg_nocrop_s42,effective_contact_command_change,4,8.361315508409461e-06,7.391503800135979e-07,4.753898579679117e-06,5.601750264938161
1856,vicreg_nocrop_s43,all,15,1.0260664112138329e-05,0.00031891202554324615,7.291046987726683e-06,3.530302590196852
1856,vicreg_nocrop_s43,command_change,4,8.361315508409461e-06,2.8310895459071617e-06,5.819307403953644e-06,1.83754586346705
1856,vicreg_nocrop_s43,effective_contact,15,1.0260664112138329e-05,0.00031891202554324615,7.291046987726683e-06,3.530302590196852
1856,vicreg_nocrop_s43,effective_contact_command_change,4,8.361315508409461e-06,2.8310895459071617e-06,5.819307403953644e-06,1.83754586346705
1857,vicreg_nocrop_s42,all,15,1.3069020557547143e-05,0.0001600491747988523,3.385674332889721e-06,40.5163854007506
1857,vicreg_nocrop_s42,command_change,4,1.829428833843849e-05,0.00011209083913854556,1.340877894051573e-06,0.04734609538082869
1857,vicreg_nocrop_s42,effective_contact,15,1.3069020557547143e-05,0.0001600491747988523,3.385674332889721e-06,40.5163854007506
1857,vicreg_nocrop_s42,effective_contact_command_change,4,1.829428833843849e-05,0.00011209083913854556,1.340877894051573e-06,0.04734609538082869
1857,vicreg_nocrop_s43,all,15,1.3069020557547143e-05,2.247471675976461e-05,4.227234815346037e-06,1.889336070957887
1857,vicreg_nocrop_s43,command_change,4,1.829428833843849e-05,1.7585320620128186e-05,2.0377665634896402e-06,0.11546430644686484
1857,vicreg_nocrop_s43,effective_contact,15,1.3069020557547143e-05,2.247471675976461e-05,4.227234815346037e-06,1.889336070957887
1857,vicreg_nocrop_s43,effective_contact_command_change,4,1.829428833843849e-05,1.7585320620128186e-05,2.0377665634896402e-06,0.11546430644686484
1858,vicreg_nocrop_s42,all,15,1.4398613135805741e-05,0.0001467294853578475,2.0235646426651024e-06,0.27975909304988494
1858,vicreg_nocrop_s42,command_change,4,1.1853629985125735e-05,0.0001451203952456126,1.8377795640844852e-06,0.016468587737292407
1858,vicreg_nocrop_s42,effective_contact,15,1.4398613135805741e-05,0.0001467294853578475,2.0235646426651024e-06,0.27975909304988494
1858,vicreg_nocrop_s42,effective_contact_command_change,4,1.1853629985125735e-05,0.0001451203952456126,1.8377795640844852e-06,0.016468587737292407
1858,vicreg_nocrop_s43,all,15,1.4398613135805741e-05,6.513520387064394e-05,3.3026390989713644e-06,1.4610963339178267
1858,vicreg_nocrop_s43,command_change,4,1.1853629985125735e-05,4.871061787525832e-05,2.642365501515087e-06,0.09603132769650621
1858,vicreg_nocrop_s43,effective_contact,15,1.4398613135805741e-05,6.513520387064394e-05,3.3026390989713644e-06,1.4610963339178267
1858,vicreg_nocrop_s43,effective_contact_command_change,4,1.1853629985125735e-05,4.871061787525832e-05,2.642365501515087e-06,0.09603132769650621
1859,vicreg_nocrop_s42,all,15,1.0395247894242251e-05,0.0007912996132347416,1.3696019891540345e-06,1.1263046035958282
1859,vicreg_nocrop_s42,command_change,4,1.3009054782742169e-05,6.965050772578252e-05,1.236621812950034e-06,0.06358964175556397
1859,vicreg_nocrop_s42,effective_contact,15,1.0395247894242251e-05,0.0007912996132347416,1.3696019891540345e-06,1.1263046035958282
1859,vicreg_nocrop_s42,effective_contact_command_change,4,1.3009054782742169e-05,6.965050772578252e-05,1.236621812950034e-06,0.06358964175556397
1859,vicreg_nocrop_s43,all,15,1.0395247894242251e-05,0.00018616404627209705,1.6470586615469073e-06,0.4210665010562368
1859,vicreg_nocrop_s43,command_change,4,1.3009054782742169e-05,1.688711245151353e-05,1.6172240719924957e-06,0.08816080120407202
1859,vicreg_nocrop_s43,effective_contact,15,1.0395247894242251e-05,0.00018616404627209705,1.6470586615469073e-06,0.4210665010562368
1859,vicreg_nocrop_s43,effective_contact_command_change,4,1.3009054782742169e-05,1.688711245151353e-05,1.6172240719924957e-06,0.08816080120407202
1860,vicreg_nocrop_s42,all,15,8.6263289025131e-06,0.007038584036728442,5.181322724941613e-06,20.88850051289189
1860,vicreg_nocrop_s42,command_change,4,8.042422450671438e-06,0.02240026229992509,5.975369873567615e-06,0.0008512588666224066
1860,vicreg_nocrop_s42,effective_contact,15,8.6263289025131e-06,0.007038584036728442,5.181322724941613e-06,20.88850051289189
1860,vicreg_nocrop_s42,effective_contact_command_change,4,8.042422450671438e-06,0.02240026229992509,5.975369873567615e-06,0.0008512588666224066
1860,vicreg_nocrop_s43,all,15,8.6263289025131e-06,0.007330987621694855,6.097973607666063e-06,33.80550376980318
1860,vicreg_nocrop_s43,command_change,4,8.042422450671438e-06,0.026023279642686248,6.5716923245418e-06,0.005259112466917842
1860,vicreg_nocrop_s43,effective_contact,15,8.6263289025131e-06,0.007330987621694855,6.097973607666063e-06,33.80550376980318
1860,vicreg_nocrop_s43,effective_contact_command_change,4,8.042422450671438e-06,0.026023279642686248,6.5716923245418e-06,0.005259112466917842
1861,vicreg_nocrop_s42,all,15,1.198878459642098e-05,5.057114188578756e-05,5.006419178243959e-06,0.11666552247668897
1861,vicreg_nocrop_s42,command_change,4,1.1036812566089793e-05,0.0,5.825847779306059e-06,nan
1861,vicreg_nocrop_s42,effective_contact,15,1.198878459642098e-05,5.057114188578756e-05,5.006419178243959e-06,0.11666552247668897
1861,vicreg_nocrop_s42,effective_contact_command_change,4,1.1036812566089793e-05,0.0,5.825847779306059e-06,nan
1861,vicreg_nocrop_s43,all,15,1.198878459642098e-05,9.838664373091887e-05,6.248348154258565e-06,0.0697681195570701
1861,vicreg_nocrop_s43,command_change,4,1.1036812566089793e-05,0.0,6.632152576457884e-06,nan
1861,vicreg_nocrop_s43,effective_contact,15,1.198878459642098e-05,9.838664373091887e-05,6.248348154258565e-06,0.0697681195570701
1861,vicreg_nocrop_s43,effective_contact_command_change,4,1.1036812566089793e-05,0.0,6.632152576457884e-06,nan
1862,vicreg_nocrop_s42,all,15,1.0889961322391173e-05,6.965027396640863e-05,2.5085583975699894e-06,0.43332229370532216
1862,vicreg_nocrop_s42,command_change,4,1.3002460264033289e-05,2.0819991598530763e-06,3.3778467525280576e-06,0.2312559392113219
1862,vicreg_nocrop_s42,effective_contact,15,1.0889961322391173e-05,6.965027396640863e-05,2.5085583975699894e-06,0.43332229370532216
1862,vicreg_nocrop_s42,effective_contact_command_change,4,1.3002460264033289e-05,2.0819991598530763e-06,3.3778467525280576e-06,0.2312559392113219
1862,vicreg_nocrop_s43,all,15,1.0889961322391173e-05,4.7383369343378944e-05,3.273245363288879e-06,28.195814410432433
1862,vicreg_nocrop_s43,command_change,4,1.3002460264033289e-05,1.8275258071298595e-06,5.047379090683535e-06,1.0469463721376582
1862,vicreg_nocrop_s43,effective_contact,15,1.0889961322391173e-05,4.7383369343378944e-05,3.273245363288879e-06,28.195814410432433
1862,vicreg_nocrop_s43,effective_contact_command_change,4,1.3002460264033289e-05,1.8275258071298595e-06,5.047379090683535e-06,1.0469463721376582
1863,vicreg_nocrop_s42,all,15,1.6554853088261248e-05,0.0029715545102552217,3.5140809131917196e-06,1.7337752331151035
1863,vicreg_nocrop_s42,command_change,4,1.4613811117669684e-05,3.7224750712994137e-06,2.679941701444477e-06,0.3003291649308068
1863,vicreg_nocrop_s42,effective_contact,15,1.6554853088261248e-05,0.0029715545102552217,3.5140809131917196e-06,1.7337752331151035
1863,vicreg_nocrop_s42,effective_contact_command_change,4,1.4613811117669684e-05,3.7224750712994137e-06,2.679941701444477e-06,0.3003291649308068
1863,vicreg_nocrop_s43,all,15,1.6554853088261248e-05,0.00011815481097983138,4.355526963687832e-06,0.7131372252031704
1863,vicreg_nocrop_s43,command_change,4,1.4613811117669684e-05,6.574444455509365e-07,3.456372724031098e-06,1.936391319078789
1863,vicreg_nocrop_s43,effective_contact,15,1.6554853088261248e-05,0.00011815481097983138,4.355526963687832e-06,0.7131372252031704
1863,vicreg_nocrop_s43,effective_contact_command_change,4,1.4613811117669684e-05,6.574444455509365e-07,3.456372724031098e-06,1.936391319078789
1864,vicreg_nocrop_s42,all,15,1.5447935735816522e-05,0.0018489668661459291,1.8548631146586558e-06,0.11198436210566502
1864,vicreg_nocrop_s42,command_change,4,1.4021457332091813e-05,0.0011436478256428018,2.5936618612831808e-06,0.2851231841917912
1864,vicreg_nocrop_s42,effective_contact,15,1.5447935735816522e-05,0.0018489668661459291,1.8548631146586558e-06,0.11198436210566502
1864,vicreg_nocrop_s42,effective_contact_command_change,4,1.4021457332091813e-05,0.0011436478256428018,2.5936618612831808e-06,0.2851231841917912
1864,vicreg_nocrop_s43,all,15,1.5447935735816522e-05,0.0009739170693743896,2.353868236089814e-06,0.11870192225373932
1864,vicreg_nocrop_s43,command_change,4,1.4021457332091813e-05,0.0002103696721178494,2.438871320009639e-06,0.21237563818437125
1864,vicreg_nocrop_s43,effective_contact,15,1.5447935735816522e-05,0.0009739170693743896,2.353868236089814e-06,0.11870192225373932
1864,vicreg_nocrop_s43,effective_contact_command_change,4,1.4021457332091813e-05,0.0002103696721178494,2.438871320009639e-06,0.21237563818437125
1865,vicreg_nocrop_s42,all,15,1.6959815790566306e-05,0.000887714989933741,2.55141121148957e-06,28.665890061713835
1865,vicreg_nocrop_s42,command_change,4,1.722085085020808e-05,0.0015270637310336177,2.889763806024348e-06,90.44975836535339
1865,vicreg_nocrop_s42,effective_contact,15,1.6959815790566306e-05,0.000887714989933741,2.55141121148957e-06,28.665890061713835
1865,vicreg_nocrop_s42,effective_contact_command_change,4,1.722085085020808e-05,0.0015270637310336177,2.889763806024348e-06,90.44975836535339
1865,vicreg_nocrop_s43,all,15,1.6959815790566306e-05,0.0019506482508973022,3.077614799925262e-06,2.6652701385411355
1865,vicreg_nocrop_s43,command_change,4,1.722085085020808e-05,0.0035609898490491787,3.923266177707774e-06,7.663422246775094
1865,vicreg_nocrop_s43,effective_contact,15,1.6959815790566306e-05,0.0019506482508973022,3.077614799925262e-06,2.6652701385411355
1865,vicreg_nocrop_s43,effective_contact_command_change,4,1.722085085020808e-05,0.0035609898490491787,3.923266177707774e-06,7.663422246775094
1866,vicreg_nocrop_s42,all,15,7.040158091816314e-06,3.9647234492197945e-05,4.761261197927524e-06,0.12111087591843607
1866,vicreg_nocrop_s42,command_change,4,7.07113156295236e-06,2.03411354959826e-06,8.407910968344368e-06,0.623683424534821
1866,vicreg_nocrop_s42,effective_contact,15,7.040158091816314e-06,3.9647234492197945e-05,4.761261197927524e-06,0.12111087591843607
1866,vicreg_nocrop_s42,effective_contact_command_change,4,7.07113156295236e-06,2.03411354959826e-06,8.407910968344368e-06,0.623683424534821
1866,vicreg_nocrop_s43,all,15,7.040158091816314e-06,2.4344740328767026e-05,5.564308196663129e-06,0.039074033910674676
1866,vicreg_nocrop_s43,command_change,4,7.07113156295236e-06,1.0440977348480374e-05,9.134815741163038e-06,0.11381262905079244
1866,vicreg_nocrop_s43,effective_contact,15,7.040158091816314e-06,2.4344740328767026e-05,5.564308196663129e-06,0.039074033910674676
1866,vicreg_nocrop_s43,effective_contact_command_change,4,7.07113156295236e-06,1.0440977348480374e-05,9.134815741163038e-06,0.11381262905079244
1867,vicreg_nocrop_s42,all,15,1.014443135621453e-05,0.0002033403298507134,2.6578792064431886e-06,0.011940286647001282
1867,vicreg_nocrop_s42,command_change,4,9.217188335242099e-06,0.0,9.402463057028854e-07,nan
1867,vicreg_nocrop_s42,effective_contact,15,1.014443135621453e-05,0.0002033403298507134,2.6578792064431886e-06,0.011940286647001282
1867,vicreg_nocrop_s42,effective_contact_command_change,4,9.217188335242099e-06,0.0,9.402463057028854e-07,nan
1867,vicreg_nocrop_s43,all,15,1.014443135621453e-05,0.0005608914866267393,3.448118255278132e-06,0.009542278368817499
1867,vicreg_nocrop_s43,command_change,4,9.217188335242099e-06,0.0,1.1690950110221365e-06,nan
1867,vicreg_nocrop_s43,effective_contact,15,1.014443135621453e-05,0.0005608914866267393,3.448118255278132e-06,0.009542278368817499
1867,vicreg_nocrop_s43,effective_contact_command_change,4,9.217188335242099e-06,0.0,1.1690950110221365e-06,nan
1868,vicreg_nocrop_s42,all,15,9.836271965468768e-06,0.0005998886735596898,2.245287629421e-06,0.18579129636801694
1868,vicreg_nocrop_s42,command_change,4,1.0508701393519004e-05,0.0018055755868999768,3.224921130140501e-06,0.04762316492849499
1868,vicreg_nocrop_s42,effective_contact,15,9.836271965468768e-06,0.0005998886735596898,2.245287629421e-06,0.18579129636801694
1868,vicreg_nocrop_s42,effective_contact_command_change,4,1.0508701393519004e-05,0.0018055755868999768,3.224921130140501e-06,0.04762316492849499
1868,vicreg_nocrop_s43,all,15,9.836271965468768e-06,0.0003677845892904467,3.8793168869233344e-06,0.9146400868957539
1868,vicreg_nocrop_s43,command_change,4,1.0508701393519004e-05,0.001297528363835454,4.92964895215664e-06,1.5516157610929886
1868,vicreg_nocrop_s43,effective_contact,15,9.836271965468768e-06,0.0003677845892904467,3.8793168869233344e-06,0.9146400868957539
1868,vicreg_nocrop_s43,effective_contact_command_change,4,1.0508701393519004e-05,0.001297528363835454,4.92964895215664e-06,1.5516157610929886
1869,vicreg_nocrop_s42,all,15,1.1896628438989865e-05,9.59625196022292e-05,2.740282864266419e-06,0.07298160850541195
1869,vicreg_nocrop_s42,command_change,4,1.3031827052145672e-05,0.00011854547483380884,3.0297848434557295e-06,0.015667632033750437
1869,vicreg_nocrop_s42,effective_contact,15,1.1896628438989865e-05,9.59625196022292e-05,2.740282864266419e-06,0.07298160850541195
1869,vicreg_nocrop_s42,effective_contact_command_change,4,1.3031827052145672e-05,0.00011854547483380884,3.0297848434557295e-06,0.015667632033750437
1869,vicreg_nocrop_s43,all,15,1.1896628438989865e-05,1.0203737474512309e-05,3.441241601602011e-06,0.5478123996625854
1869,vicreg_nocrop_s43,command_change,4,1.3031827052145672e-05,6.470292646554299e-06,3.729668885732451e-06,0.312650386651302
1869,vicreg_nocrop_s43,effective_contact,15,1.1896628438989865e-05,1.0203737474512309e-05,3.441241601602011e-06,0.5478123996625854
1869,vicreg_nocrop_s43,effective_contact_command_change,4,1.3031827052145672e-05,6.470292646554299e-06,3.729668885732451e-06,0.312650386651302
1870,vicreg_nocrop_s42,all,15,1.4722876918919307e-05,0.012564026592008304,1.1034394911272708e-06,0.09157754489220826
1870,vicreg_nocrop_s42,command_change,4,1.2329989203863079e-05,0.046809293496437476,5.376912213250762e-07,0.09244872799683286
1870,vicreg_nocrop_s42,effective_contact,15,1.4722876918919307e-05,0.012564026592008304,1.1034394911272708e-06,0.09157754489220826
1870,vicreg_nocrop_s42,effective_contact_command_change,4,1.2329989203863079e-05,0.046809293496437476,5.376912213250762e-07,0.09244872799683286
1870,vicreg_nocrop_s43,all,15,1.4722876918919307e-05,0.00016827007239044177,1.5092190665200179e-06,0.18380436594191657
1870,vicreg_nocrop_s43,command_change,4,1.2329989203863079e-05,0.0005590984737011695,6.801008964885114e-07,0.15238812086842166
1870,vicreg_nocrop_s43,effective_contact,15,1.4722876918919307e-05,0.00016827007239044177,1.5092190665200179e-06,0.18380436594191657
1870,vicreg_nocrop_s43,effective_contact_command_change,4,1.2329989203863079e-05,0.0005590984737011695,6.801008964885114e-07,0.15238812086842166
1871,vicreg_nocrop_s42,all,15,1.2337630717714395e-05,2.1340094144761677e-05,2.378146035653117e-06,0.655637332359789
1871,vicreg_nocrop_s42,command_change,4,7.314393201340863e-06,1.9634455384220928e-05,1.994322616383215e-06,0.05691789381217022
1871,vicreg_nocrop_s42,effective_contact,15,1.2337630717714395e-05,2.1340094144761677e-05,2.378146035653117e-06,0.655637332359789
1871,vicreg_nocrop_s42,effective_contact_command_change,4,7.314393201340863e-06,1.9634455384220928e-05,1.994322616383215e-06,0.05691789381217022
1871,vicreg_nocrop_s43,all,15,1.2337630717714395e-05,3.57069971717768e-05,3.6405409484056386e-06,0.1523792614929145
1871,vicreg_nocrop_s43,command_change,4,7.314393201340863e-06,2.3808461264707148e-05,3.161975897114644e-06,0.07225133205081581
1871,vicreg_nocrop_s43,effective_contact,15,1.2337630717714395e-05,3.57069971717768e-05,3.6405409484056386e-06,0.1523792614929145
1871,vicreg_nocrop_s43,effective_contact_command_change,4,7.314393201340863e-06,2.3808461264707148e-05,3.161975897114644e-06,0.07225133205081581
1872,vicreg_nocrop_s42,all,15,1.3223554742580745e-05,0.0002839812209155449,2.6231474000345165e-06,0.13837149374780494
1872,vicreg_nocrop_s42,command_change,4,1.2335638984950492e-05,0.00020987469997635344,1.7570676398293017e-06,0.027489568669921548
1872,vicreg_nocrop_s42,effective_contact,15,1.3223554742580745e-05,0.0002839812209155449,2.6231474000345165e-06,0.13837149374780494
1872,vicreg_nocrop_s42,effective_contact_command_change,4,1.2335638984950492e-05,0.00020987469997635344,1.7570676398293017e-06,0.027489568669921548
1872,vicreg_nocrop_s43,all,15,1.3223554742580745e-05,0.0002194558449749214,4.371862692664763e-06,0.059549127004094676
1872,vicreg_nocrop_s43,command_change,4,1.2335638984950492e-05,0.0003624723758548498,3.391784620276894e-06,0.022671873438276705
1872,vicreg_nocrop_s43,effective_contact,15,1.3223554742580745e-05,0.0002194558449749214,4.371862692664763e-06,0.059549127004094676
1872,vicreg_nocrop_s43,effective_contact_command_change,4,1.2335638984950492e-05,0.0003624723758548498,3.391784620276894e-06,0.022671873438276705
1873,vicreg_nocrop_s42,all,15,1.1561938663362525e-05,6.843255111069388e-05,3.4250717485898954e-06,6.197035794787799
1873,vicreg_nocrop_s42,command_change,4,8.98054497611156e-06,0.0,2.6727166613227382e-06,nan
1873,vicreg_nocrop_s42,effective_contact,15,1.1561938663362525e-05,6.843255111069388e-05,3.4250717485898954e-06,6.197035794787799
1873,vicreg_nocrop_s42,effective_contact_command_change,4,8.98054497611156e-06,0.0,2.6727166613227382e-06,nan
1873,vicreg_nocrop_s43,all,15,1.1561938663362525e-05,3.0586378125008194e-05,4.839538312732353e-06,0.1605341994017362
1873,vicreg_nocrop_s43,command_change,4,8.98054497611156e-06,0.0,3.1835395120083376e-06,nan
1873,vicreg_nocrop_s43,effective_contact,15,1.1561938663362525e-05,3.0586378125008194e-05,4.839538312732353e-06,0.1605341994017362
1873,vicreg_nocrop_s43,effective_contact_command_change,4,8.98054497611156e-06,0.0,3.1835395120083376e-06,nan
1874,vicreg_nocrop_s42,all,15,1.0650595004335629e-05,0.0013598209119966972,5.2068291239493195e-06,0.216633850925738
1874,vicreg_nocrop_s42,command_change,4,1.3249461972009158e-05,0.0033408058297936805,6.260027532789536e-06,0.48808903983965785
1874,vicreg_nocrop_s42,effective_contact,15,1.0650595004335629e-05,0.0013598209119966972,5.2068291239493195e-06,0.216633850925738
1874,vicreg_nocrop_s42,effective_contact_command_change,4,1.3249461972009158e-05,0.0033408058297936805,6.260027532789536e-06,0.48808903983965785
1874,vicreg_nocrop_s43,all,15,1.0650595004335629e-05,0.001077361654430812,7.419098188658305e-06,0.2680844314772352
1874,vicreg_nocrop_s43,command_change,4,1.3249461972009158e-05,0.0037263373491214224,1.011236713566177e-05,0.5830357594477428
1874,vicreg_nocrop_s43,effective_contact,15,1.0650595004335629e-05,0.001077361654430812,7.419098188658305e-06,0.2680844314772352
1874,vicreg_nocrop_s43,effective_contact_command_change,4,1.3249461972009158e-05,0.0037263373491214224,1.011236713566177e-05,0.5830357594477428
1875,vicreg_nocrop_s42,all,15,1.573995030715499e-05,0.00032615671120292216,2.4278972839889928e-06,5.249484447341322
1875,vicreg_nocrop_s42,command_change,4,1.8552040955910343e-05,0.0005778273771284148,1.971620918084227e-06,0.0053747013398989804
1875,vicreg_nocrop_s42,effective_contact,15,1.573995030715499e-05,0.00032615671120292216,2.4278972839889928e-06,5.249484447341322
1875,vicreg_nocrop_s42,effective_contact_command_change,4,1.8552040955910343e-05,0.0005778273771284148,1.971620918084227e-06,0.0053747013398989804
1875,vicreg_nocrop_s43,all,15,1.573995030715499e-05,8.326654688062263e-05,3.563214897894795e-06,0.4394470178994044
1875,vicreg_nocrop_s43,command_change,4,1.8552040955910343e-05,8.949957373260986e-05,2.1065159927502464e-06,0.026739273524983793
1875,vicreg_nocrop_s43,effective_contact,15,1.573995030715499e-05,8.326654688062263e-05,3.563214897894795e-06,0.4394470178994044
1875,vicreg_nocrop_s43,effective_contact_command_change,4,1.8552040955910343e-05,8.949957373260986e-05,2.1065159927502464e-06,0.026739273524983793
1876,vicreg_nocrop_s42,all,15,1.5147189242270542e-05,0.00018147643409065494,2.406429397675917e-06,8.446462171270174
1876,vicreg_nocrop_s42,command_change,4,1.4808705373070552e-05,0.00039940315764397383,1.6350294060885062e-06,0.0045457475914627374
1876,vicreg_nocrop_s42,effective_contact,15,1.5147189242270542e-05,0.00018147643409065494,2.406429397675917e-06,8.446462171270174
1876,vicreg_nocrop_s42,effective_contact_command_change,4,1.4808705373070552e-05,0.00039940315764397383,1.6350294060885062e-06,0.0045457475914627374
1876,vicreg_nocrop_s43,all,15,1.5147189242270542e-05,2.3421258818719557e-05,3.270113461439905e-06,1.7558489804576247
1876,vicreg_nocrop_s43,command_change,4,1.4808705373070552e-05,3.924128941434901e-05,2.48127361146544e-06,0.02765915262577645
1876,vicreg_nocrop_s43,effective_contact,15,1.5147189242270542e-05,2.3421258818719557e-05,3.270113461439905e-06,1.7558489804576247
1876,vicreg_nocrop_s43,effective_contact_command_change,4,1.4808705373070552e-05,3.924128941434901e-05,2.48127361146544e-06,0.02765915262577645
1877,vicreg_nocrop_s42,all,15,1.3208518824588585e-05,0.003066382236069387,1.7548266479631518e-06,0.5642408929654198
1877,vicreg_nocrop_s42,command_change,4,1.1988562391707092e-05,0.011315533893139218,9.428221048324303e-07,0.007724355026373414
1877,vicreg_nocrop_s42,effective_contact,15,1.3208518824588585e-05,0.003066382236069387,1.7548266479631518e-06,0.5642408929654198
1877,vicreg_nocrop_s42,effective_contact_command_change,4,1.1988562391707092e-05,0.011315533893139218,9.428221048324303e-07,0.007724355026373414
1877,vicreg_nocrop_s43,all,15,1.3208518824588585e-05,0.00017849406408762352,2.421677387095163e-06,0.05191950315816978
1877,vicreg_nocrop_s43,command_change,4,1.1988562391707092e-05,0.0005096475870232098,1.5855342638815273e-06,0.02749270802717569
1877,vicreg_nocrop_s43,effective_contact,15,1.3208518824588585e-05,0.00017849406408762352,2.421677387095163e-06,0.05191950315816978
1877,vicreg_nocrop_s43,effective_contact_command_change,4,1.1988562391707092e-05,0.0005096475870232098,1.5855342638815273e-06,0.02749270802717569
1878,vicreg_nocrop_s42,all,15,1.2324065513287982e-05,0.005576899417110326,3.0059225082368357e-06,0.4587566011116252
1878,vicreg_nocrop_s42,command_change,4,1.1894711860804819e-05,2.764805003607762e-06,3.6448851119530445e-06,1.0373762072728359
1878,vicreg_nocrop_s42,effective_contact,15,1.2324065513287982e-05,0.005576899417110326,3.0059225082368357e-06,0.4587566011116252
1878,vicreg_nocrop_s42,effective_contact_command_change,4,1.1894711860804819e-05,2.764805003607762e-06,3.6448851119530445e-06,1.0373762072728359
1878,vicreg_nocrop_s43,all,15,1.2324065513287982e-05,0.0031820059177183188,4.442404709455635e-06,1.4140186343597352
1878,vicreg_nocrop_s43,command_change,4,1.1894711860804819e-05,1.6578836948610842e-05,4.7295323923890464e-06,0.2237663961909577
1878,vicreg_nocrop_s43,effective_contact,15,1.2324065513287982e-05,0.0031820059177183188,4.442404709455635e-06,1.4140186343597352
1878,vicreg_nocrop_s43,effective_contact_command_change,4,1.1894711860804819e-05,1.6578836948610842e-05,4.7295323923890464e-06,0.2237663961909577
1879,vicreg_nocrop_s42,all,15,1.0321653432280679e-05,7.81992062381202e-06,4.7941120631852146e-06,15.070112712596252
1879,vicreg_nocrop_s42,command_change,4,1.3618169532492175e-05,2.2770825424345276e-05,3.2557183118342437e-06,35.86000986346985
1879,vicreg_nocrop_s42,effective_contact,15,1.0321653432280679e-05,7.81992062381202e-06,4.7941120631852146e-06,15.070112712596252
1879,vicreg_nocrop_s42,effective_contact_command_change,4,1.3618169532492175e-05,2.2770825424345276e-05,3.2557183118342437e-06,35.86000986346985
1879,vicreg_nocrop_s43,all,15,1.0321653432280679e-05,6.136844179612429e-06,6.292105770929386e-06,0.845805357263177
1879,vicreg_nocrop_s43,command_change,4,1.3618169532492175e-05,1.4922050922905328e-05,6.1732710321393824e-06,0.3638849931129883
1879,vicreg_nocrop_s43,effective_contact,15,1.0321653432280679e-05,6.136844179612429e-06,6.292105770929386e-06,0.845805357263177
1879,vicreg_nocrop_s43,effective_contact_command_change,4,1.3618169532492175e-05,1.4922050922905328e-05,6.1732710321393824e-06,0.3638849931129883
1880,vicreg_nocrop_s42,all,15,9.433367389040843e-06,0.000846011544429833,3.6353321348769896e-06,0.008598033068069354
1880,vicreg_nocrop_s42,command_change,4,9.108758263209893e-06,0.0013308555353432894,9.99507989263293e-07,0.0017399000907934391
1880,vicreg_nocrop_s42,effective_contact,15,9.433367389040843e-06,0.000846011544429833,3.6353321348769896e-06,0.008598033068069354
1880,vicreg_nocrop_s42,effective_contact_command_change,4,9.108758263209893e-06,0.0013308555353432894,9.99507989263293e-07,0.0017399000907934391
1880,vicreg_nocrop_s43,all,15,9.433367389040843e-06,4.195113215246238e-05,4.757237482522214e-06,0.01835381184175339
1880,vicreg_nocrop_s43,command_change,4,9.108758263209893e-06,8.095819066511467e-05,1.195630765948863e-06,0.010832724237765256
1880,vicreg_nocrop_s43,effective_contact,15,9.433367389040843e-06,4.195113215246238e-05,4.757237482522214e-06,0.01835381184175339
1880,vicreg_nocrop_s43,effective_contact_command_change,4,9.108758263209893e-06,8.095819066511467e-05,1.195630765948863e-06,0.010832724237765256
1881,vicreg_nocrop_s42,all,15,1.5047070989263982e-05,0.0005555143402792358,3.054912254659333e-06,0.029319956934726797
1881,vicreg_nocrop_s42,command_change,4,1.2351782913810894e-05,7.991511301952414e-05,2.2281660960743466e-06,0.02474380169462796
1881,vicreg_nocrop_s42,effective_contact,15,1.5047070989263982e-05,0.0005555143402792358,3.054912254659333e-06,0.029319956934726797
1881,vicreg_nocrop_s42,effective_contact_command_change,4,1.2351782913810894e-05,7.991511301952414e-05,2.2281660960743466e-06,0.02474380169462796
1881,vicreg_nocrop_s43,all,15,1.5047070989263982e-05,0.00026884896857761,3.337739462949685e-06,0.06703872085946484
1881,vicreg_nocrop_s43,command_change,4,1.2351782913810894e-05,3.8924802083784016e-05,2.114278146336801e-06,0.04095760296680823
1881,vicreg_nocrop_s43,effective_contact,15,1.5047070989263982e-05,0.00026884896857761,3.337739462949685e-06,0.06703872085946484
1881,vicreg_nocrop_s43,effective_contact_command_change,4,1.2351782913810894e-05,3.8924802083784016e-05,2.114278146336801e-06,0.04095760296680823
1882,vicreg_nocrop_s42,all,15,1.4131526677374496e-05,0.0026590877187040304,2.7274219614052225e-06,1.264051087975174
1882,vicreg_nocrop_s42,command_change,4,2.090947077704186e-05,0.009403051581671207,3.816780420606847e-06,0.702849030426483
1882,vicreg_nocrop_s42,effective_contact,15,1.4131526677374496e-05,0.0026590877187040304,2.7274219614052225e-06,1.264051087975174
1882,vicreg_nocrop_s42,effective_contact_command_change,4,2.090947077704186e-05,0.009403051581671207,3.816780420606847e-06,0.702849030426483
1882,vicreg_nocrop_s43,all,15,1.4131526677374496e-05,0.00019583663656490556,3.0982066595205047e-06,3.0512304674213566
1882,vicreg_nocrop_s43,command_change,4,2.090947077704186e-05,0.0006473782450484578,3.826076131474565e-06,0.1378421288016032
1882,vicreg_nocrop_s43,effective_contact,15,1.4131526677374496e-05,0.00019583663656490556,3.0982066595205047e-06,3.0512304674213566
1882,vicreg_nocrop_s43,effective_contact_command_change,4,2.090947077704186e-05,0.0006473782450484578,3.826076131474565e-06,0.1378421288016032
1883,vicreg_nocrop_s42,all,15,1.3165455099321359e-05,0.0008474491404588965,3.108799370465931e-06,16.408446613008874
1883,vicreg_nocrop_s42,command_change,4,1.1380235378055659e-05,0.0,3.8518109199969786e-06,nan
1883,vicreg_nocrop_s42,effective_contact,15,1.3165455099321359e-05,0.0008474491404588965,3.108799370465931e-06,16.408446613008874
1883,vicreg_nocrop_s42,effective_contact_command_change,4,1.1380235378055659e-05,0.0,3.8518109199969786e-06,nan
1883,vicreg_nocrop_s43,all,15,1.3165455099321359e-05,1.5212300301688704e-05,3.959213121618177e-06,49.175093209000316
1883,vicreg_nocrop_s43,command_change,4,1.1380235378055659e-05,0.0,4.295820136945849e-06,nan
1883,vicreg_nocrop_s43,effective_contact,15,1.3165455099321359e-05,1.5212300301688704e-05,3.959213121618177e-06,49.175093209000316
1883,vicreg_nocrop_s43,effective_contact_command_change,4,1.1380235378055659e-05,0.0,4.295820136945849e-06,nan
1884,vicreg_nocrop_s42,all,15,1.2940747152849023e-05,0.0003981813773862086,2.7568466142232257e-06,0.03506569941945289
1884,vicreg_nocrop_s42,command_change,4,1.677949740042095e-05,0.0005954234366072342,5.142712538486194e-06,0.0029014026496560464
1884,vicreg_nocrop_s42,effective_contact,15,1.2940747152849023e-05,0.0003981813773862086,2.7568466142232257e-06,0.03506569941945289
1884,vicreg_nocrop_s42,effective_contact_command_change,4,1.677949740042095e-05,0.0005954234366072342,5.142712538486194e-06,0.0029014026496560464
1884,vicreg_nocrop_s43,all,15,1.2940747152849023e-05,0.0007868428649089765,3.824789017414787e-06,0.018330244015404507
1884,vicreg_nocrop_s43,command_change,4,1.677949740042095e-05,0.002148567233234644,7.09652613295475e-06,0.0018288199033578989
1884,vicreg_nocrop_s43,effective_contact,15,1.2940747152849023e-05,0.0007868428649089765,3.824789017414787e-06,0.018330244015404507
1884,vicreg_nocrop_s43,effective_contact_command_change,4,1.677949740042095e-05,0.002148567233234644,7.09652613295475e-06,0.0018288199033578989
1885,vicreg_nocrop_s42,all,15,1.3621204895268116e-05,4.474294177687632e-05,3.4828643161214737e-06,3.7167651488497575
1885,vicreg_nocrop_s42,command_change,4,1.5033672070785542e-05,4.022602297482081e-05,3.030641721579741e-06,0.01577367373156695
1885,vicreg_nocrop_s42,effective_contact,15,1.3621204895268116e-05,4.474294177687632e-05,3.4828643161214737e-06,3.7167651488497575
1885,vicreg_nocrop_s42,effective_contact_command_change,4,1.5033672070785542e-05,4.022602297482081e-05,3.030641721579741e-06,0.01577367373156695
1885,vicreg_nocrop_s43,all,15,1.3621204895268116e-05,0.0001787290570248956,4.771203612108365e-06,20.936111204896807
1885,vicreg_nocrop_s43,command_change,4,1.5033672070785542e-05,0.0001568630977999419,5.200838131713681e-06,0.005995636340918684
1885,vicreg_nocrop_s43,effective_contact,15,1.3621204895268116e-05,0.0001787290570248956,4.771203612108365e-06,20.936111204896807
1885,vicreg_nocrop_s43,effective_contact_command_change,4,1.5033672070785542e-05,0.0001568630977999419,5.200838131713681e-06,0.005995636340918684
1886,vicreg_nocrop_s42,all,15,1.1894662263027082e-05,1.5201432961475803e-05,2.650515135845429e-06,0.7335001516342772
1886,vicreg_nocrop_s42,command_change,4,1.2809041436412372e-05,1.8239234123029746e-06,1.278941368809683e-06,0.2817723175885411
1886,vicreg_nocrop_s42,effective_contact,15,1.1894662263027082e-05,1.5201432961475803e-05,2.650515135845429e-06,0.7335001516342772
1886,vicreg_nocrop_s42,effective_contact_command_change,4,1.2809041436412372e-05,1.8239234123029746e-06,1.278941368809683e-06,0.2817723175885411
1886,vicreg_nocrop_s43,all,15,1.1894662263027082e-05,4.051569302987446e-06,3.33914802581603e-06,4.58673442877514
1886,vicreg_nocrop_s43,command_change,4,1.2809041436412372e-05,2.9517580060201e-06,1.2631528534257086e-06,0.12053799388983288
1886,vicreg_nocrop_s43,effective_contact,15,1.1894662263027082e-05,4.051569302987446e-06,3.33914802581603e-06,4.58673442877514
1886,vicreg_nocrop_s43,effective_contact_command_change,4,1.2809041436412372e-05,2.9517580060201e-06,1.2631528534257086e-06,0.12053799388983288
1887,vicreg_nocrop_s42,all,15,1.4511073823086918e-05,7.499463458960539e-05,2.3696659288437634e-06,0.34507384008486464
1887,vicreg_nocrop_s42,command_change,4,1.221782440552488e-05,6.777807541880065e-07,5.630102890563649e-07,1.6429550280912124
1887,vicreg_nocrop_s42,effective_contact,15,1.4511073823086918e-05,7.499463458960539e-05,2.3696659288437634e-06,0.34507384008486464
1887,vicreg_nocrop_s42,effective_contact_command_change,4,1.221782440552488e-05,6.777807541880065e-07,5.630102890563649e-07,1.6429550280912124
1887,vicreg_nocrop_s43,all,15,1.4511073823086918e-05,2.7558761984873097e-05,3.7409518891233044e-06,1.7349047304160945
1887,vicreg_nocrop_s43,command_change,4,1.221782440552488e-05,3.676888677972556e-07,8.857139306428508e-07,8.105272295505896
1887,vicreg_nocrop_s43,effective_contact,15,1.4511073823086918e-05,2.7558761984873097e-05,3.7409518891233044e-06,1.7349047304160945
1887,vicreg_nocrop_s43,effective_contact_command_change,4,1.221782440552488e-05,3.676888677972556e-07,8.857139306428508e-07,8.105272295505896
1888,vicreg_nocrop_s42,all,15,1.2599400300435566e-05,0.0013071574769554673,3.2790941560278954e-06,6.696597003435978
1888,vicreg_nocrop_s42,command_change,4,1.2215767355883145e-05,5.650548509095188e-07,3.711508924197915e-06,27.60375460568203
1888,vicreg_nocrop_s42,effective_contact,15,1.2599400300435566e-05,0.0013071574769554673,3.2790941560278954e-06,6.696597003435978
1888,vicreg_nocrop_s42,effective_contact_command_change,4,1.2215767355883145e-05,5.650548509095188e-07,3.711508924197915e-06,27.60375460568203
1888,vicreg_nocrop_s43,all,15,1.2599400300435566e-05,1.645104964230389e-05,4.295228632145154e-06,1.8793357577929743
1888,vicreg_nocrop_s43,command_change,4,1.2215767355883145e-05,1.8732338418203653e-06,4.956490045060491e-06,6.63185955483754
1888,vicreg_nocrop_s43,effective_contact,15,1.2599400300435566e-05,1.645104964230389e-05,4.295228632145154e-06,1.8793357577929743
1888,vicreg_nocrop_s43,effective_contact_command_change,4,1.2215767355883145e-05,1.8732338418203653e-06,4.956490045060491e-06,6.63185955483754
1889,vicreg_nocrop_s42,all,15,1.4333889460734402e-05,0.00017301940900627718,4.166779519228688e-06,0.9883174953862749
1889,vicreg_nocrop_s42,command_change,4,1.882811375253368e-05,0.0003422718873480335,4.590539084858847e-06,0.11404471996235899
1889,vicreg_nocrop_s42,effective_contact,15,1.4333889460734402e-05,0.00017301940900627718,4.166779519228688e-06,0.9883174953862749
1889,vicreg_nocrop_s42,effective_contact_command_change,4,1.882811375253368e-05,0.0003422718873480335,4.590539084858847e-06,0.11404471996235899
1889,vicreg_nocrop_s43,all,15,1.4333889460734402e-05,4.3239340357104084e-05,5.557055645984595e-06,0.5751942149146316
1889,vicreg_nocrop_s43,command_change,4,1.882811375253368e-05,5.028761086123268e-05,6.97741613109315e-06,0.7170493310172544
1889,vicreg_nocrop_s43,effective_contact,15,1.4333889460734402e-05,4.3239340357104084e-05,5.557055645984595e-06,0.5751942149146316
1889,vicreg_nocrop_s43,effective_contact_command_change,4,1.882811375253368e-05,5.028761086123268e-05,6.97741613109315e-06,0.7170493310172544
1890,vicreg_nocrop_s42,all,15,1.5436399917234666e-05,7.214283477120867e-05,3.947459574267972e-06,0.3682354351658842
1890,vicreg_nocrop_s42,command_change,4,1.3494741779140895e-05,7.605740279359452e-05,2.8654558903440375e-06,0.15185242733944534
1890,vicreg_nocrop_s42,effective_contact,15,1.5436399917234666e-05,7.214283477120867e-05,3.947459574267972e-06,0.3682354351658842
1890,vicreg_nocrop_s42,effective_contact_command_change,4,1.3494741779140895e-05,7.605740279359452e-05,2.8654558903440375e-06,0.15185242733944534
1890,vicreg_nocrop_s43,all,15,1.5436399917234666e-05,5.887013088189026e-05,5.18932825267863e-06,0.6552638914019899
1890,vicreg_nocrop_s43,command_change,4,1.3494741779140895e-05,7.847346114431275e-05,3.177308954604996e-06,0.057875617243385025
1890,vicreg_nocrop_s43,effective_contact,15,1.5436399917234666e-05,5.887013088189026e-05,5.18932825267863e-06,0.6552638914019899
1890,vicreg_nocrop_s43,effective_contact_command_change,4,1.3494741779140895e-05,7.847346114431275e-05,3.177308954604996e-06,0.057875617243385025
1891,vicreg_nocrop_s42,all,15,1.103687994448895e-05,1.662069071244332e-05,2.7315615019081936e-06,1.2117191840213999
1891,vicreg_nocrop_s42,command_change,4,1.217807459852338e-05,8.324616374011384e-08,2.5871721902603895e-06,7.0313134610053245
1891,vicreg_nocrop_s42,effective_contact,15,1.103687994448895e-05,1.662069071244332e-05,2.7315615019081936e-06,1.2117191840213999
1891,vicreg_nocrop_s42,effective_contact_command_change,4,1.217807459852338e-05,8.324616374011384e-08,2.5871721902603895e-06,7.0313134610053245
1891,vicreg_nocrop_s43,all,15,1.103687994448895e-05,1.2763020295854706e-05,3.7737651193007577e-06,1.5730834741974065
1891,vicreg_nocrop_s43,command_change,4,1.217807459852338e-05,6.260650309286575e-08,4.220649373110064e-06,8.688300483413956
1891,vicreg_nocrop_s43,effective_contact,15,1.103687994448895e-05,1.2763020295854706e-05,3.7737651193007577e-06,1.5730834741974065
1891,vicreg_nocrop_s43,effective_contact_command_change,4,1.217807459852338e-05,6.260650309286575e-08,4.220649373110064e-06,8.688300483413956
1892,vicreg_nocrop_s42,all,15,1.077475790225435e-05,8.122767685563304e-05,2.9039918293468265e-06,0.02966326093031919
1892,vicreg_nocrop_s42,command_change,4,1.2267398460608092e-05,0.0001297367925872095,3.1606126640326693e-06,0.012692375935177271
1892,vicreg_nocrop_s42,effective_contact,15,1.077475790225435e-05,8.122767685563304e-05,2.9039918293468265e-06,0.02966326093031919
1892,vicreg_nocrop_s42,effective_contact_command_change,4,1.2267398460608092e-05,0.0001297367925872095,3.1606126640326693e-06,0.012692375935177271
1892,vicreg_nocrop_s43,all,15,1.077475790225435e-05,3.481527019175701e-05,3.6858259401621276e-06,0.08260391612795842
1892,vicreg_nocrop_s43,command_change,4,1.2267398460608092e-05,7.260220081661828e-05,3.1620428302403525e-06,0.01628825586870601
1892,vicreg_nocrop_s43,effective_contact,15,1.077475790225435e-05,3.481527019175701e-05,3.6858259401621276e-06,0.08260391612795842
1892,vicreg_nocrop_s43,effective_contact_command_change,4,1.2267398460608092e-05,7.260220081661828e-05,3.1620428302403525e-06,0.01628825586870601
1893,vicreg_nocrop_s42,all,15,1.8650610763870644e-05,0.0002358589482203873,1.7249608068444407e-06,0.39019765144826096
1893,vicreg_nocrop_s42,command_change,4,1.4318023431769689e-05,3.919669171636997e-05,1.2054352396262402e-06,0.31347272123711134
1893,vicreg_nocrop_s42,effective_contact,15,1.8650610763870644e-05,0.0002358589482203873,1.7249608068444407e-06,0.39019765144826096
1893,vicreg_nocrop_s42,effective_contact_command_change,4,1.4318023431769689e-05,3.919669171636997e-05,1.2054352396262402e-06,0.31347272123711134
1893,vicreg_nocrop_s43,all,15,1.8650610763870644e-05,0.00023814117739675566,4.0369991211264274e-06,0.14633475274490299
1893,vicreg_nocrop_s43,command_change,4,1.4318023431769689e-05,3.939114628792595e-05,2.12213663530747e-06,0.14635690628194875
1893,vicreg_nocrop_s43,effective_contact,15,1.8650610763870644e-05,0.00023814117739675566,4.0369991211264274e-06,0.14633475274490299
1893,vicreg_nocrop_s43,effective_contact_command_change,4,1.4318023431769689e-05,3.939114628792595e-05,2.12213663530747e-06,0.14635690628194875
1894,vicreg_nocrop_s42,all,15,1.2220859086179795e-05,0.000727859468194462,4.428180094843507e-06,0.04786258370619073
1894,vicreg_nocrop_s42,command_change,4,1.3349200457923871e-05,0.0004311560819587612,5.155899657438567e-06,0.08918010054088688
1894,vicreg_nocrop_s42,effective_contact,15,1.2220859086179795e-05,0.000727859468194462,4.428180094843507e-06,0.04786258370619073
1894,vicreg_nocrop_s42,effective_contact_command_change,4,1.3349200457923871e-05,0.0004311560819587612,5.155899657438567e-06,0.08918010054088688
1894,vicreg_nocrop_s43,all,15,1.2220859086179795e-05,9.831565797071561e-05,4.7369252039667725e-06,1.165799617552304
1894,vicreg_nocrop_s43,command_change,4,1.3349200457923871e-05,3.0568460935853636e-05,4.964105130511598e-06,3.634092780145377
1894,vicreg_nocrop_s43,effective_contact,15,1.2220859086179795e-05,9.831565797071561e-05,4.7369252039667725e-06,1.165799617552304
1894,vicreg_nocrop_s43,effective_contact_command_change,4,1.3349200457923871e-05,3.0568460935853636e-05,4.964105130511598e-06,3.634092780145377
1895,vicreg_nocrop_s42,all,15,1.2881118618679465e-05,7.502847212303247e-05,1.4063794139929087e-06,6.397439726791663
1895,vicreg_nocrop_s42,command_change,4,1.6574738538110978e-05,9.029050787034976e-06,1.2124411625791254e-06,1.075941713894788
1895,vicreg_nocrop_s42,effective_contact,15,1.2881118618679465e-05,7.502847212303247e-05,1.4063794139929087e-06,6.397439726791663
1895,vicreg_nocrop_s42,effective_contact_command_change,4,1.6574738538110978e-05,9.029050787034976e-06,1.2124411625791254e-06,1.075941713894788
1895,vicreg_nocrop_s43,all,15,1.2881118618679465e-05,4.718595717652837e-06,2.2479196521392927e-06,0.9455730363459475
1895,vicreg_nocrop_s43,command_change,4,1.6574738538110978e-05,7.604061920574168e-06,2.2279648135281604e-06,0.2404526507605979
1895,vicreg_nocrop_s43,effective_contact,15,1.2881118618679465e-05,4.718595717652837e-06,2.2479196521392927e-06,0.9455730363459475
1895,vicreg_nocrop_s43,effective_contact_command_change,4,1.6574738538110978e-05,7.604061920574168e-06,2.2279648135281604e-06,0.2404526507605979
1896,vicreg_nocrop_s42,all,15,1.0192393968585142e-05,0.000232038432295667,3.7091789472754043e-06,1.5602804785888813
1896,vicreg_nocrop_s42,command_change,4,8.800046998658217e-06,0.00019806509226327762,6.0682983757942566e-06,0.02472811161521949
1896,vicreg_nocrop_s42,effective_contact,15,1.0192393968585142e-05,0.000232038432295667,3.7091789472754043e-06,1.5602804785888813
1896,vicreg_nocrop_s42,effective_contact_command_change,4,8.800046998658217e-06,0.00019806509226327762,6.0682983757942566e-06,0.02472811161521949
1896,vicreg_nocrop_s43,all,15,1.0192393968585142e-05,2.794435370484886e-05,4.574079600653628e-06,5.546875395023881
1896,vicreg_nocrop_s43,command_change,4,8.800046998658217e-06,1.4180513062456157e-05,7.043892281899389e-06,0.5335424958392092
1896,vicreg_nocrop_s43,effective_contact,15,1.0192393968585142e-05,2.794435370484886e-05,4.574079600653628e-06,5.546875395023881
1896,vicreg_nocrop_s43,effective_contact_command_change,4,8.800046998658217e-06,1.4180513062456157e-05,7.043892281899389e-06,0.5335424958392092
1897,vicreg_nocrop_s42,all,15,1.0512688701661925e-05,0.0005457806129318972,4.341040888296751e-06,0.022998471594042023
1897,vicreg_nocrop_s42,command_change,4,1.5681865534133976e-05,0.00031021598260849714,7.438523596192681e-06,0.05851129935856756
1897,vicreg_nocrop_s42,effective_contact,15,1.0512688701661925e-05,0.0005457806129318972,4.341040888296751e-06,0.022998471594042023
1897,vicreg_nocrop_s42,effective_contact_command_change,4,1.5681865534133976e-05,0.00031021598260849714,7.438523596192681e-06,0.05851129935856756
1897,vicreg_nocrop_s43,all,15,1.0512688701661925e-05,0.00040841955803140687,4.795579466569204e-06,0.1292329616011164
1897,vicreg_nocrop_s43,command_change,4,1.5681865534133976e-05,6.32802029940649e-05,7.997726015673834e-06,0.33085814521826334
1897,vicreg_nocrop_s43,effective_contact,15,1.0512688701661925e-05,0.00040841955803140687,4.795579466569204e-06,0.1292329616011164
1897,vicreg_nocrop_s43,effective_contact_command_change,4,1.5681865534133976e-05,6.32802029940649e-05,7.997726015673834e-06,0.33085814521826334
1898,vicreg_nocrop_s42,all,15,7.919800236777518e-06,1.4296486350436529e-05,1.7617422926718973e-06,17.36099636546494
1898,vicreg_nocrop_s42,command_change,4,8.255876196017198e-06,0.0,1.6528000088555928e-06,nan
1898,vicreg_nocrop_s42,effective_contact,15,7.919800236777518e-06,1.4296486350436529e-05,1.7617422926718973e-06,17.36099636546494
1898,vicreg_nocrop_s42,effective_contact_command_change,4,8.255876196017198e-06,0.0,1.6528000088555928e-06,nan
1898,vicreg_nocrop_s43,all,15,7.919800236777518e-06,3.996268733412004e-07,2.289252258454629e-06,63.4399013175961
1898,vicreg_nocrop_s43,command_change,4,8.255876196017198e-06,0.0,2.178923665496768e-06,nan
1898,vicreg_nocrop_s43,effective_contact,15,7.919800236777518e-06,3.996268733412004e-07,2.289252258454629e-06,63.4399013175961
1898,vicreg_nocrop_s43,effective_contact_command_change,4,8.255876196017198e-06,0.0,2.178923665496768e-06,nan
1899,vicreg_nocrop_s42,all,15,1.5843458610712937e-05,9.243367676390336e-05,1.774699935216025e-06,0.04014950389306143
1899,vicreg_nocrop_s42,command_change,4,1.4617252645621193e-05,3.734957135748118e-05,2.857718278903576e-06,0.10306416651480442
1899,vicreg_nocrop_s42,effective_contact,15,1.5843458610712937e-05,9.243367676390336e-05,1.774699935216025e-06,0.04014950389306143
1899,vicreg_nocrop_s42,effective_contact_command_change,4,1.4617252645621193e-05,3.734957135748118e-05,2.857718278903576e-06,0.10306416651480442
1899,vicreg_nocrop_s43,all,15,1.5843458610712937e-05,3.155540307488991e-05,2.874714884152733e-06,0.1404215443888402
1899,vicreg_nocrop_s43,command_change,4,1.4617252645621193e-05,1.6191638678719755e-05,4.026630989528712e-06,0.2935429521787744
1899,vicreg_nocrop_s43,effective_contact,15,1.5843458610712937e-05,3.155540307488991e-05,2.874714884152733e-06,0.1404215443888402
1899,vicreg_nocrop_s43,effective_contact_command_change,4,1.4617252645621193e-05,1.6191638678719755e-05,4.026630989528712e-06,0.2935429521787744
1900,vicreg_nocrop_s42,all,15,1.0741055924275618e-05,0.0004791781640761883,2.417733186158936e-06,11.685497986959918
1900,vicreg_nocrop_s42,command_change,4,1.0127881580501708e-05,4.5636923459824175e-05,1.6907430904211651e-06,0.017964375227887228
1900,vicreg_nocrop_s42,effective_contact,15,1.0741055924275618e-05,0.0004791781640761883,2.417733186158936e-06,11.685497986959918
1900,vicreg_nocrop_s42,effective_contact_command_change,4,1.0127881580501708e-05,4.5636923459824175e-05,1.6907430904211651e-06,0.017964375227887228
1900,vicreg_nocrop_s43,all,15,1.0741055924275618e-05,0.0003449215560446343,2.4264236714088837e-06,1.1969678271566886
1900,vicreg_nocrop_s43,command_change,4,1.0127881580501708e-05,4.7218025429174304e-05,1.4125785803287272e-06,0.010878309826605538
1900,vicreg_nocrop_s43,effective_contact,15,1.0741055924275618e-05,0.0003449215560446343,2.4264236714088837e-06,1.1969678271566886
1900,vicreg_nocrop_s43,effective_contact_command_change,4,1.0127881580501708e-05,4.7218025429174304e-05,1.4125785803287272e-06,0.010878309826605538
1901,vicreg_nocrop_s42,all,15,1.4933654650424918e-05,0.00028835287051004834,1.2849977577407875e-06,0.259319704337372
1901,vicreg_nocrop_s42,command_change,4,1.8126628901882214e-05,0.0002208912907066818,1.7262373539495002e-06,0.7712505973141789
1901,vicreg_nocrop_s42,effective_contact,15,1.4933654650424918e-05,0.00028835287051004834,1.2849977577407875e-06,0.259319704337372
1901,vicreg_nocrop_s42,effective_contact_command_change,4,1.8126628901882214e-05,0.0002208912907066818,1.7262373539495002e-06,0.7712505973141789
1901,vicreg_nocrop_s43,all,15,1.4933654650424918e-05,2.5993190718054393e-05,1.9917311194698566e-06,0.21478599019246372
1901,vicreg_nocrop_s43,command_change,4,1.8126628901882214e-05,2.824031084003309e-05,2.415544521738866e-06,0.29212709005340937
1901,vicreg_nocrop_s43,effective_contact,15,1.4933654650424918e-05,2.5993190718054393e-05,1.9917311194698566e-06,0.21478599019246372
1901,vicreg_nocrop_s43,effective_contact_command_change,4,1.8126628901882214e-05,2.824031084003309e-05,2.415544521738866e-06,0.29212709005340937
1902,vicreg_nocrop_s42,all,15,1.04001259993917e-05,0.00017605087001963207,3.427553374043176e-06,0.008358613638156487
1902,vicreg_nocrop_s42,command_change,4,1.0682337347134307e-05,0.00024706562908249907,4.133845486364862e-06,0.01549391949407295
1902,vicreg_nocrop_s42,effective_contact,15,1.04001259993917e-05,0.00017605087001963207,3.427553374043176e-06,0.008358613638156487
1902,vicreg_nocrop_s42,effective_contact_command_change,4,1.0682337347134307e-05,0.00024706562908249907,4.133845486364862e-06,0.01549391949407295
1902,vicreg_nocrop_s43,all,15,1.04001259993917e-05,1.854110002265467e-05,4.255211270039657e-06,0.06943198163500708
1902,vicreg_nocrop_s43,command_change,4,1.0682337347134307e-05,1.2464505289244698e-05,4.620486086182041e-06,0.12286392600330887
1902,vicreg_nocrop_s43,effective_contact,15,1.04001259993917e-05,1.854110002265467e-05,4.255211270039657e-06,0.06943198163500708
1902,vicreg_nocrop_s43,effective_contact_command_change,4,1.0682337347134307e-05,1.2464505289244698e-05,4.620486086182041e-06,0.12286392600330887
1903,vicreg_nocrop_s42,all,15,1.1630840951208181e-05,0.001257801301510142,3.4963530614125677e-06,1.8751589726834887
1903,vicreg_nocrop_s42,command_change,4,1.0789406815092661e-05,2.740494872632837e-05,3.1476726860546478e-06,5.612637042690532
1903,vicreg_nocrop_s42,effective_contact,15,1.1630840951208181e-05,0.001257801301510142,3.4963530614125677e-06,1.8751589726834887
1903,vicreg_nocrop_s42,effective_contact_command_change,4,1.0789406815092661e-05,2.740494872632837e-05,3.1476726860546478e-06,5.612637042690532
1903,vicreg_nocrop_s43,all,15,1.1630840951208181e-05,0.0005066126869072225,4.360905923779986e-06,0.26342845067292714
1903,vicreg_nocrop_s43,command_change,4,1.0789406815092661e-05,5.001055455977621e-06,3.4928113308296815e-06,0.4902010149979797
1903,vicreg_nocrop_s43,effective_contact,15,1.1630840951208181e-05,0.0005066126869072225,4.360905923779986e-06,0.26342845067292714
1903,vicreg_nocrop_s43,effective_contact_command_change,4,1.0789406815092661e-05,5.001055455977621e-06,3.4928113308296815e-06,0.4902010149979797
1904,vicreg_nocrop_s42,all,15,1.4350272067531478e-05,0.0037221751713938525,4.0463885663181525e-06,0.17747271146534788
1904,vicreg_nocrop_s42,command_change,4,1.2110342140658759e-05,0.00012150870509231027,1.4288230829606618e-06,0.0744689174915479
1904,vicreg_nocrop_s42,effective_contact,15,1.4350272067531478e-05,0.0037221751713938525,4.0463885663181525e-06,0.17747271146534788
1904,vicreg_nocrop_s42,effective_contact_command_change,4,1.2110342140658759e-05,0.00012150870509231027,1.4288230829606618e-06,0.0744689174915479
1904,vicreg_nocrop_s43,all,15,1.4350272067531478e-05,0.004010565545831924,6.860934282334104e-06,0.3450627449241603
1904,vicreg_nocrop_s43,command_change,4,1.2110342140658759e-05,1.8492988601792604e-05,1.8476033289971383e-06,0.05305413719397897
1904,vicreg_nocrop_s43,effective_contact,15,1.4350272067531478e-05,0.004010565545831924,6.860934282334104e-06,0.3450627449241603
1904,vicreg_nocrop_s43,effective_contact_command_change,4,1.2110342140658759e-05,1.8492988601792604e-05,1.8476033289971383e-06,0.05305413719397897
1905,vicreg_nocrop_s42,all,15,1.540895036669099e-05,7.793594315141187e-05,2.784848740589041e-06,0.08947406800891526
1905,vicreg_nocrop_s42,command_change,4,1.4718998727403232e-05,6.954869786568452e-05,2.1005385164585277e-06,0.00974196226737865
1905,vicreg_nocrop_s42,effective_contact,15,1.540895036669099e-05,7.793594315141187e-05,2.784848740589041e-06,0.08947406800891526
1905,vicreg_nocrop_s42,effective_contact_command_change,4,1.4718998727403232e-05,6.954869786568452e-05,2.1005385164585277e-06,0.00974196226737865
1905,vicreg_nocrop_s43,all,15,1.540895036669099e-05,2.657714194356231e-05,2.9116894002830425e-06,0.18482448663955106
1905,vicreg_nocrop_s43,command_change,4,1.4718998727403232e-05,2.8560778787323216e-05,2.0108472256197274e-06,0.06366434793091132
1905,vicreg_nocrop_s43,effective_contact,15,1.540895036669099e-05,2.657714194356231e-05,2.9116894002830425e-06,0.18482448663955106
1905,vicreg_nocrop_s43,effective_contact_command_change,4,1.4718998727403232e-05,2.8560778787323216e-05,2.0108472256197274e-06,0.06366434793091132
1906,vicreg_nocrop_s42,all,15,1.2999372574995505e-05,0.00041733009638846854,2.719900975497088e-06,0.015174608701749264
1906,vicreg_nocrop_s42,command_change,4,1.4830578948021866e-05,0.00010519344050408108,2.8745535303187353e-06,0.031092664025678323
1906,vicreg_nocrop_s42,effective_contact,15,1.2999372574995505e-05,0.00041733009638846854,2.719900975497088e-06,0.015174608701749264
1906,vicreg_nocrop_s42,effective_contact_command_change,4,1.4830578948021866e-05,0.00010519344050408108,2.8745535303187353e-06,0.031092664025678323
1906,vicreg_nocrop_s43,all,15,1.2999372574995505e-05,4.6319060371994664e-05,3.0391291545583954e-06,0.09916270449253366
1906,vicreg_nocrop_s43,command_change,4,1.4830578948021866e-05,3.242701859562658e-05,3.4036898455269693e-06,0.14541348689161437
1906,vicreg_nocrop_s43,effective_contact,15,1.2999372574995505e-05,4.6319060371994664e-05,3.0391291545583954e-06,0.09916270449253366
1906,vicreg_nocrop_s43,effective_contact_command_change,4,1.4830578948021866e-05,3.242701859562658e-05,3.4036898455269693e-06,0.14541348689161437
1907,vicreg_nocrop_s42,all,15,1.3205097032672104e-05,0.00038651958815686765,2.306027727172477e-06,0.16693357104711856
1907,vicreg_nocrop_s42,command_change,4,1.1186753113179293e-05,0.0005270810724198327,2.308674268647337e-06,0.2962749682577895
1907,vicreg_nocrop_s42,effective_contact,15,1.3205097032672104e-05,0.00038651958815686765,2.306027727172477e-06,0.16693357104711856
1907,vicreg_nocrop_s42,effective_contact_command_change,4,1.1186753113179293e-05,0.0005270810724198327,2.308674268647337e-06,0.2962749682577895
1907,vicreg_nocrop_s43,all,15,1.3205097032672104e-05,3.853136569773596e-05,3.0875931694633135e-06,1.0121173259464005
1907,vicreg_nocrop_s43,command_change,4,1.1186753113179293e-05,3.0031400655161633e-05,2.978261932184978e-06,0.9337917630758623
1907,vicreg_nocrop_s43,effective_contact,15,1.3205097032672104e-05,3.853136569773596e-05,3.0875931694633135e-06,1.0121173259464005
1907,vicreg_nocrop_s43,effective_contact_command_change,4,1.1186753113179293e-05,3.0031400655161633e-05,2.978261932184978e-06,0.9337917630758623
1908,vicreg_nocrop_s42,all,15,7.598962921899026e-06,4.3277399678724274e-08,6.8575516043741425e-06,19.58090060418226
1908,vicreg_nocrop_s42,command_change,4,7.051247393974336e-06,0.0,3.664670067848874e-06,nan
1908,vicreg_nocrop_s42,effective_contact,15,7.598962921899026e-06,4.3277399678724274e-08,6.8575516043741425e-06,19.58090060418226
1908,vicreg_nocrop_s42,effective_contact_command_change,4,7.051247393974336e-06,0.0,3.664670067848874e-06,nan
1908,vicreg_nocrop_s43,all,15,7.598962921899026e-06,3.2799490175724104e-08,9.2753869353146e-06,60.30913739247963
1908,vicreg_nocrop_s43,command_change,4,7.051247393974336e-06,0.0,4.978820939527395e-06,nan
1908,vicreg_nocrop_s43,effective_contact,15,7.598962921899026e-06,3.2799490175724104e-08,9.2753869353146e-06,60.30913739247963
1908,vicreg_nocrop_s43,effective_contact_command_change,4,7.051247393974336e-06,0.0,4.978820939527395e-06,nan
1909,vicreg_nocrop_s42,all,15,9.283538141365473e-06,0.0004949831272256233,2.289065710196307e-06,3.1251040764342743
1909,vicreg_nocrop_s42,command_change,4,8.739155646253494e-06,0.0,2.983154374192054e-06,nan
1909,vicreg_nocrop_s42,effective_contact,15,9.283538141365473e-06,0.0004949831272256233,2.289065710196307e-06,3.1251040764342743
1909,vicreg_nocrop_s42,effective_contact_command_change,4,8.739155646253494e-06,0.0,2.983154374192054e-06,nan
1909,vicreg_nocrop_s43,all,15,9.283538141365473e-06,0.0009950547314474534,3.3658906915571643e-06,0.7753174366708236
1909,vicreg_nocrop_s43,command_change,4,8.739155646253494e-06,0.0,5.028868571343992e-06,nan
1909,vicreg_nocrop_s43,effective_contact,15,9.283538141365473e-06,0.0009950547314474534,3.3658906915571643e-06,0.7753174366708236
1909,vicreg_nocrop_s43,effective_contact_command_change,4,8.739155646253494e-06,0.0,5.028868571343992e-06,nan
1910,vicreg_nocrop_s42,all,15,1.1891023526307738e-05,0.0005713205174615154,4.417688514498271e-06,11.060242181712566
1910,vicreg_nocrop_s42,command_change,4,1.4226684356799524e-05,0.002051806808594847,6.110391005620386e-06,0.03344354344115632
1910,vicreg_nocrop_s42,effective_contact,15,1.1891023526307738e-05,0.0005713205174615154,4.417688514498271e-06,11.060242181712566
1910,vicreg_nocrop_s42,effective_contact_command_change,4,1.4226684356799524e-05,0.002051806808594847,6.110391005620386e-06,0.03344354344115632
1910,vicreg_nocrop_s43,all,15,1.1891023526307738e-05,0.00025963643334551517,5.681261537423173e-06,0.14982549475141765
1910,vicreg_nocrop_s43,command_change,4,1.4226684356799524e-05,0.0009427358672837727,7.224966239505193e-06,0.06671131442298847
1910,vicreg_nocrop_s43,effective_contact,15,1.1891023526307738e-05,0.00025963643334551517,5.681261537423173e-06,0.14982549475141765
1910,vicreg_nocrop_s43,effective_contact_command_change,4,1.4226684356799524e-05,0.0009427358672837727,7.224966239505193e-06,0.06671131442298847
1911,vicreg_nocrop_s42,all,15,1.36065146762121e-05,0.00021328031218317278,2.8232521268970836e-06,5.418434180770498
1911,vicreg_nocrop_s42,command_change,4,1.1359038353475626e-05,0.00020441066340026737,1.4475048573103777e-06,0.051182674745801626
1911,vicreg_nocrop_s42,effective_contact,15,1.36065146762121e-05,0.00021328031218317278,2.8232521268970836e-06,5.418434180770498
1911,vicreg_nocrop_s42,effective_contact_command_change,4,1.1359038353475626e-05,0.00020441066340026737,1.4475048573103777e-06,0.051182674745801626
1911,vicreg_nocrop_s43,all,15,1.36065146762121e-05,3.362432338083939e-05,3.988676561069345e-06,0.194633516777769
1911,vicreg_nocrop_s43,command_change,4,1.1359038353475626e-05,2.469655851200514e-05,1.9685047050188587e-06,0.12457358714484788
1911,vicreg_nocrop_s43,effective_contact,15,1.36065146762121e-05,3.362432338083939e-05,3.988676561069345e-06,0.194633516777769
1911,vicreg_nocrop_s43,effective_contact_command_change,4,1.1359038353475626e-05,2.469655851200514e-05,1.9685047050188587e-06,0.12457358714484788
1912,vicreg_nocrop_s42,all,15,1.2735261952911969e-05,0.00018340607785679217,2.181421836174498e-06,2.8494370684749266
1912,vicreg_nocrop_s42,command_change,4,1.0488184898349573e-05,0.00012441018225217704,1.2324373415140144e-06,0.013688665578797507
1912,vicreg_nocrop_s42,effective_contact,15,1.2735261952911969e-05,0.00018340607785679217,2.181421836174498e-06,2.8494370684749266
1912,vicreg_nocrop_s42,effective_contact_command_change,4,1.0488184898349573e-05,0.00012441018225217704,1.2324373415140144e-06,0.013688665578797507
1912,vicreg_nocrop_s43,all,15,1.2735261952911969e-05,6.491097927513086e-05,2.8095095771618615e-06,0.3687278587676854
1912,vicreg_nocrop_s43,command_change,4,1.0488184898349573e-05,4.1953049731091596e-05,1.5902117525001813e-06,0.03408039878217007
1912,vicreg_nocrop_s43,effective_contact,15,1.2735261952911969e-05,6.491097927513086e-05,2.8095095771618615e-06,0.3687278587676854
1912,vicreg_nocrop_s43,effective_contact_command_change,4,1.0488184898349573e-05,4.1953049731091596e-05,1.5902117525001813e-06,0.03408039878217007
1913,vicreg_nocrop_s42,all,15,1.606015575816855e-05,0.0011117178219137713,2.723001925157102e-06,0.007305216274375291
1913,vicreg_nocrop_s42,command_change,4,1.6302556559821824e-05,0.00018046248078462668,2.4918457768308144e-06,0.02387518348310287
1913,vicreg_nocrop_s42,effective_contact,15,1.606015575816855e-05,0.0011117178219137713,2.723001925157102e-06,0.007305216274375291
1913,vicreg_nocrop_s42,effective_contact_command_change,4,1.6302556559821824e-05,0.00018046248078462668,2.4918457768308144e-06,0.02387518348310287
1913,vicreg_nocrop_s43,all,15,1.606015575816855e-05,2.917905870466105e-05,3.4369540135988546e-06,0.1755567862761158
1913,vicreg_nocrop_s43,command_change,4,1.6302556559821824e-05,1.2080784927093191e-05,2.0095360255822925e-06,0.2034988689019708
1913,vicreg_nocrop_s43,effective_contact,15,1.606015575816855e-05,2.917905870466105e-05,3.4369540135988546e-06,0.1755567862761158
1913,vicreg_nocrop_s43,effective_contact_command_change,4,1.6302556559821824e-05,1.2080784927093191e-05,2.0095360255822925e-06,0.2034988689019708
1914,vicreg_nocrop_s42,all,15,1.03626809883887e-05,0.00042872745282996526,5.8407452513620225e-06,0.36178364884108055
1914,vicreg_nocrop_s42,command_change,4,1.1341067647663294e-05,0.00013843011402059346,1.3991918166311734e-06,0.0031786605866856864
1914,vicreg_nocrop_s42,effective_contact,15,1.03626809883887e-05,0.00042872745282996526,5.8407452513620225e-06,0.36178364884108055
1914,vicreg_nocrop_s42,effective_contact_command_change,4,1.1341067647663294e-05,0.00013843011402059346,1.3991918166311734e-06,0.0031786605866856864
1914,vicreg_nocrop_s43,all,15,1.03626809883887e-05,3.6167339627960854e-05,7.353058768444498e-06,0.7971934272250419
1914,vicreg_nocrop_s43,command_change,4,1.1341067647663294e-05,4.24724021286238e-05,1.8509425174784155e-06,0.01893582343481324
1914,vicreg_nocrop_s43,effective_contact,15,1.03626809883887e-05,3.6167339627960854e-05,7.353058768444498e-06,0.7971934272250419
1914,vicreg_nocrop_s43,effective_contact_command_change,4,1.1341067647663294e-05,4.24724021286238e-05,1.8509425174784155e-06,0.01893582343481324
1915,vicreg_nocrop_s42,all,15,1.0170805429273363e-05,0.004431529293985174,3.3363204209990725e-06,10.039596520928095
1915,vicreg_nocrop_s42,command_change,4,1.1427874142100336e-05,2.3057470912135614e-05,3.0700148272444494e-06,30.11375071945604
1915,vicreg_nocrop_s42,effective_contact,15,1.0170805429273363e-05,0.004431529293985174,3.3363204209990725e-06,10.039596520928095
1915,vicreg_nocrop_s42,effective_contact_command_change,4,1.1427874142100336e-05,2.3057470912135614e-05,3.0700148272444494e-06,30.11375071945604
1915,vicreg_nocrop_s43,all,15,1.0170805429273363e-05,0.00032484755837079623,3.4978415972849082e-06,22.596964238301947
1915,vicreg_nocrop_s43,command_change,4,1.1427874142100336e-05,5.9028332657362625e-06,3.7957725282922183e-06,67.7671143714283
1915,vicreg_nocrop_s43,effective_contact,15,1.0170805429273363e-05,0.00032484755837079623,3.4978415972849082e-06,22.596964238301947
1915,vicreg_nocrop_s43,effective_contact_command_change,4,1.1427874142100336e-05,5.9028332657362625e-06,3.7957725282922183e-06,67.7671143714283
1916,vicreg_nocrop_s42,all,15,1.0042939751050047e-05,0.00012134229873481673,3.896299294107545e-06,0.21603817725833935
1916,vicreg_nocrop_s42,command_change,4,6.480599267888465e-06,1.8080074369208887e-05,2.2435419708699555e-06,0.034412543540370634
1916,vicreg_nocrop_s42,effective_contact,15,1.0042939751050047e-05,0.00012134229873481673,3.896299294107545e-06,0.21603817725833935
1916,vicreg_nocrop_s42,effective_contact_command_change,4,6.480599267888465e-06,1.8080074369208887e-05,2.2435419708699555e-06,0.034412543540370634
1916,vicreg_nocrop_s43,all,15,1.0042939751050047e-05,4.082530009933786e-05,4.193230025369606e-06,0.9219495972576845
1916,vicreg_nocrop_s43,command_change,4,6.480599267888465e-06,1.553106812934857e-05,2.1713004656476187e-06,0.027773736955094663
1916,vicreg_nocrop_s43,effective_contact,15,1.0042939751050047e-05,4.082530009933786e-05,4.193230025369606e-06,0.9219495972576845
1916,vicreg_nocrop_s43,effective_contact_command_change,4,6.480599267888465e-06,1.553106812934857e-05,2.1713004656476187e-06,0.027773736955094663
1917,vicreg_nocrop_s42,all,15,1.5758526236216614e-05,0.00014167070199467465,2.1933124647451524e-06,3.1153831545083244
1917,vicreg_nocrop_s42,command_change,4,1.7271841556976142e-05,1.9700042855674837e-05,2.441161541355541e-06,5.235919282330325
1917,vicreg_nocrop_s42,effective_contact,15,1.5758526236216614e-05,0.00014167070199467465,2.1933124647451524e-06,3.1153831545083244
1917,vicreg_nocrop_s42,effective_contact_command_change,4,1.7271841556976142e-05,1.9700042855674837e-05,2.441161541355541e-06,5.235919282330325
1917,vicreg_nocrop_s43,all,15,1.5758526236216614e-05,3.722597055381508e-05,2.474305720549334e-06,0.51447067843507
1917,vicreg_nocrop_s43,command_change,4,1.7271841556976142e-05,1.424429501639679e-05,2.92549069058623e-06,0.6506207504387144
1917,vicreg_nocrop_s43,effective_contact,15,1.5758526236216614e-05,3.722597055381508e-05,2.474305720549334e-06,0.51447067843507
1917,vicreg_nocrop_s43,effective_contact_command_change,4,1.7271841556976142e-05,1.424429501639679e-05,2.92549069058623e-06,0.6506207504387144
1918,vicreg_nocrop_s42,all,15,1.6451515936447928e-05,0.0003367629316926468,2.5669648853939484e-06,0.0840160577923946
1918,vicreg_nocrop_s42,command_change,4,1.7159120943688322e-05,0.0002022227081397432,3.086434944066241e-06,0.2351160638491591
1918,vicreg_nocrop_s42,effective_contact,15,1.6451515936447928e-05,0.0003367629316926468,2.5669648853939484e-06,0.0840160577923946
1918,vicreg_nocrop_s42,effective_contact_command_change,4,1.7159120943688322e-05,0.0002022227081397432,3.086434944066241e-06,0.2351160638491591
1918,vicreg_nocrop_s43,all,15,1.6451515936447928e-05,3.8973304769266784e-05,4.000300556109929e-06,0.1683391791674148
1918,vicreg_nocrop_s43,command_change,4,1.7159120943688322e-05,1.696568381248653e-05,4.25444147822418e-06,0.3684541279688152
1918,vicreg_nocrop_s43,effective_contact,15,1.6451515936447928e-05,3.8973304769266784e-05,4.000300556109929e-06,0.1683391791674148
1918,vicreg_nocrop_s43,effective_contact_command_change,4,1.7159120943688322e-05,1.696568381248653e-05,4.25444147822418e-06,0.3684541279688152
1919,vicreg_nocrop_s42,all,15,1.0029221508981815e-05,0.001074659607062737,2.5259941139665897e-06,0.003966534792689114
1919,vicreg_nocrop_s42,command_change,4,1.0703295970415638e-05,0.003964731004089117,4.296233939271588e-06,8.862994209825841e-05
1919,vicreg_nocrop_s42,effective_contact,15,1.0029221508981815e-05,0.001074659607062737,2.5259941139665897e-06,0.003966534792689114
1919,vicreg_nocrop_s42,effective_contact_command_change,4,1.0703295970415638e-05,0.003964731004089117,4.296233939271588e-06,8.862994209825841e-05
1919,vicreg_nocrop_s43,all,15,1.0029221508981815e-05,0.0005736961834675943,3.0207790141882165e-06,0.019291667802486246
1919,vicreg_nocrop_s43,command_change,4,1.0703295970415638e-05,0.0021343096159398556,5.3393629286802025e-06,0.0003055271659043815
1919,vicreg_nocrop_s43,effective_contact,15,1.0029221508981815e-05,0.0005736961834675943,3.0207790141882165e-06,0.019291667802486246
1919,vicreg_nocrop_s43,effective_contact_command_change,4,1.0703295970415638e-05,0.0021343096159398556,5.3393629286802025e-06,0.0003055271659043815
1920,vicreg_nocrop_s42,all,15,1.1355202271564243e-05,0.0010196417880915002,5.011873827243107e-06,2.6453342016155914
1920,vicreg_nocrop_s42,command_change,4,1.2994049029657617e-05,0.0037482217885553837,5.90772839359488e-06,0.00016782111265753807
1920,vicreg_nocrop_s42,effective_contact,15,1.1355202271564243e-05,0.0010196417880915002,5.011873827243107e-06,2.6453342016155914
1920,vicreg_nocrop_s42,effective_contact_command_change,4,1.2994049029657617e-05,0.0037482217885553837,5.90772839359488e-06,0.00016782111265753807
1920,vicreg_nocrop_s43,all,15,1.1355202271564243e-05,9.229389728062642e-05,6.985054256839855e-06,4.30209408073909
1920,vicreg_nocrop_s43,command_change,4,1.2994049029657617e-05,0.0002318437327630818,8.779124584634701e-06,0.008700001153326161
1920,vicreg_nocrop_s43,effective_contact,15,1.1355202271564243e-05,9.229389728062642e-05,6.985054256839855e-06,4.30209408073909
1920,vicreg_nocrop_s43,effective_contact_command_change,4,1.2994049029657617e-05,0.0002318437327630818,8.779124584634701e-06,0.008700001153326161
1921,vicreg_nocrop_s42,all,15,1.2291381669153149e-05,0.003335378980395376,4.9712075034828255e-06,7.160917245535245
1921,vicreg_nocrop_s42,command_change,4,1.1281072147539817e-05,7.993417057150509e-05,2.4046527755672287e-06,0.013791883405773957
1921,vicreg_nocrop_s42,effective_contact,15,1.2291381669153149e-05,0.003335378980395376,4.9712075034828255e-06,7.160917245535245
1921,vicreg_nocrop_s42,effective_contact_command_change,4,1.1281072147539817e-05,7.993417057150509e-05,2.4046527755672287e-06,0.013791883405773957
1921,vicreg_nocrop_s43,all,15,1.2291381669153149e-05,0.0001411058813876783,5.798248366772896e-06,0.13524314199445536
1921,vicreg_nocrop_s43,command_change,4,1.1281072147539817e-05,5.7534662118996494e-05,3.048013326178989e-06,0.025736326768700975
1921,vicreg_nocrop_s43,effective_contact,15,1.2291381669153149e-05,0.0001411058813876783,5.798248366772896e-06,0.13524314199445536
1921,vicreg_nocrop_s43,effective_contact_command_change,4,1.1281072147539817e-05,5.7534662118996494e-05,3.048013326178989e-06,0.025736326768700975
1922,vicreg_nocrop_s42,all,15,1.2188440753864901e-05,0.0012463445103359542,6.658374028726636e-06,2.2569156142684252
1922,vicreg_nocrop_s42,command_change,4,1.1554063803487225e-05,4.582280780596193e-06,8.573287772151161e-06,0.7370972601513496
1922,vicreg_nocrop_s42,effective_contact,15,1.2188440753864901e-05,0.0012463445103359542,6.658374028726636e-06,2.2569156142684252
1922,vicreg_nocrop_s42,effective_contact_command_change,4,1.1554063803487225e-05,4.582280780596193e-06,8.573287772151161e-06,0.7370972601513496
1922,vicreg_nocrop_s43,all,15,1.2188440753864901e-05,0.0026638935496274977,9.299221581689683e-06,2.0642754752711294
1922,vicreg_nocrop_s43,command_change,4,1.1554063803487225e-05,1.3165032214601524e-05,1.1804451929720017e-05,0.3625183815579658
1922,vicreg_nocrop_s43,effective_contact,15,1.2188440753864901e-05,0.0026638935496274977,9.299221581689683e-06,2.0642754752711294
1922,vicreg_nocrop_s43,effective_contact_command_change,4,1.1554063803487225e-05,1.3165032214601524e-05,1.1804451929720017e-05,0.3625183815579658
1923,vicreg_nocrop_s42,all,15,1.6993610794694785e-05,0.00021189487788433325,2.8483696174437986e-06,4.652902577314681
1923,vicreg_nocrop_s42,command_change,4,1.4920677813279326e-05,0.00014457975566983805,2.774347251488507e-06,0.44589020597479134
1923,vicreg_nocrop_s42,effective_contact,15,1.6993610794694785e-05,0.00021189487788433325,2.8483696174437986e-06,4.652902577314681
1923,vicreg_nocrop_s42,effective_contact_command_change,4,1.4920677813279326e-05,0.00014457975566983805,2.774347251488507e-06,0.44589020597479134
1923,vicreg_nocrop_s43,all,15,1.6993610794694785e-05,0.00011008294953474736,3.447477302624217e-06,0.1573835477994515
1923,vicreg_nocrop_s43,command_change,4,1.4920677813279326e-05,9.984898133552633e-05,3.932460543865091e-06,0.04924663049237554
1923,vicreg_nocrop_s43,effective_contact,15,1.6993610794694785e-05,0.00011008294953474736,3.447477302624217e-06,0.1573835477994515
1923,vicreg_nocrop_s43,effective_contact_command_change,4,1.4920677813279326e-05,9.984898133552633e-05,3.932460543865091e-06,0.04924663049237554
1924,vicreg_nocrop_s42,all,15,1.4087758305928825e-05,0.0003392780592346156,4.292483989350634e-06,30.576121302939228
1924,vicreg_nocrop_s42,command_change,4,1.503943940406316e-05,0.00014312882666445148,5.7265320521082685e-06,6.307011525719115
1924,vicreg_nocrop_s42,effective_contact,15,1.4087758305928825e-05,0.0003392780592346156,4.292483989350634e-06,30.576121302939228
1924,vicreg_nocrop_s42,effective_contact_command_change,4,1.503943940406316e-05,0.00014312882666445148,5.7265320521082685e-06,6.307011525719115
1924,vicreg_nocrop_s43,all,15,1.4087758305928825e-05,5.080139121294754e-05,5.383759404746039e-06,0.5328894671934218
1924,vicreg_nocrop_s43,command_change,4,1.503943940406316e-05,1.7184568378070253e-05,6.369560296093368e-06,0.8463940036990106
1924,vicreg_nocrop_s43,effective_contact,15,1.4087758305928825e-05,5.080139121294754e-05,5.383759404746039e-06,0.5328894671934218
1924,vicreg_nocrop_s43,effective_contact_command_change,4,1.503943940406316e-05,1.7184568378070253e-05,6.369560296093368e-06,0.8463940036990106
1925,vicreg_nocrop_s42,all,15,1.5977441095553027e-05,0.00036190507234247585,2.4413354973755e-06,0.06378603264664585
1925,vicreg_nocrop_s42,command_change,4,1.4838713013887173e-05,6.719879442584897e-05,9.178396709330627e-07,0.03884935436820485
1925,vicreg_nocrop_s42,effective_contact,15,1.5977441095553027e-05,0.00036190507234247585,2.4413354973755e-06,0.06378603264664585
1925,vicreg_nocrop_s42,effective_contact_command_change,4,1.4838713013887173e-05,6.719879442584897e-05,9.178396709330627e-07,0.03884935436820485
1925,vicreg_nocrop_s43,all,15,1.5977441095553027e-05,0.00020657293912336173,3.46359029966455e-06,0.18595920043260622
1925,vicreg_nocrop_s43,command_change,4,1.4838713013887173e-05,1.8324040183870238e-05,1.7339922635528637e-06,0.07642564113339105
1925,vicreg_nocrop_s43,effective_contact,15,1.5977441095553027e-05,0.00020657293912336173,3.46359029966455e-06,0.18595920043260622
1925,vicreg_nocrop_s43,effective_contact_command_change,4,1.4838713013887173e-05,1.8324040183870238e-05,1.7339922635528637e-06,0.07642564113339105
1926,vicreg_nocrop_s42,all,15,9.719557116720049e-06,0.0003713853967866498,2.1060105723336163e-06,1.0520343980841804
1926,vicreg_nocrop_s42,command_change,4,1.0066646268569457e-05,7.80630944063887e-06,2.8382345647059992e-06,0.09902498541324328
1926,vicreg_nocrop_s42,effective_contact,15,9.719557116720049e-06,0.0003713853967866498,2.1060105723336163e-06,1.0520343980841804
1926,vicreg_nocrop_s42,effective_contact_command_change,4,1.0066646268569457e-05,7.80630944063887e-06,2.8382345647059992e-06,0.09902498541324328
1926,vicreg_nocrop_s43,all,15,9.719557116720049e-06,0.00014574243847391698,2.85667220225605e-06,0.4503792652913445
1926,vicreg_nocrop_s43,command_change,4,1.0066646268569457e-05,7.360686595347943e-06,2.941471279882535e-06,0.10504632275610992
1926,vicreg_nocrop_s43,effective_contact,15,9.719557116720049e-06,0.00014574243847391698,2.85667220225605e-06,0.4503792652913445
1926,vicreg_nocrop_s43,effective_contact_command_change,4,1.0066646268569457e-05,7.360686595347943e-06,2.941471279882535e-06,0.10504632275610992
1927,vicreg_nocrop_s42,all,15,1.0580359836846279e-05,3.947855510565805e-05,4.248730418036454e-06,8.403221853170267
1927,vicreg_nocrop_s42,command_change,4,1.1567231354092655e-05,1.590632700754213e-05,1.5570222302585535e-06,0.05006048074575464
1927,vicreg_nocrop_s42,effective_contact,15,1.0580359836846279e-05,3.947855510565805e-05,4.248730418036454e-06,8.403221853170267
1927,vicreg_nocrop_s42,effective_contact_command_change,4,1.1567231354092655e-05,1.590632700754213e-05,1.5570222302585535e-06,0.05006048074575464
1927,vicreg_nocrop_s43,all,15,1.0580359836846279e-05,3.427809061073243e-05,5.658128962219658e-06,1.7855632782581063
1927,vicreg_nocrop_s43,command_change,4,1.1567231354092655e-05,1.73347061718232e-05,3.2665870151049603e-06,0.12143212342811721
1927,vicreg_nocrop_s43,effective_contact,15,1.0580359836846279e-05,3.427809061073243e-05,5.658128962219658e-06,1.7855632782581063
1927,vicreg_nocrop_s43,effective_contact_command_change,4,1.1567231354092655e-05,1.73347061718232e-05,3.2665870151049603e-06,0.12143212342811721
1928,vicreg_nocrop_s42,all,15,1.1659552122485668e-05,0.0002544159181610439,4.046683352498804e-06,6.294811495581352
1928,vicreg_nocrop_s42,command_change,4,1.0699843983275059e-05,1.0782741615145142e-05,3.0286893775155477e-06,23.834969580725428
1928,vicreg_nocrop_s42,effective_contact,15,1.1659552122485668e-05,0.0002544159181610439,4.046683352498804e-06,6.294811495581352
1928,vicreg_nocrop_s42,effective_contact_command_change,4,1.0699843983275059e-05,1.0782741615145142e-05,3.0286893775155477e-06,23.834969580725428
1928,vicreg_nocrop_s43,all,15,1.1659552122485668e-05,2.9140610907537243e-05,4.511726774580893e-06,0.25667369690901787
1928,vicreg_nocrop_s43,command_change,4,1.0699843983275059e-05,1.1262651923971134e-05,2.820425066829557e-06,0.4450348874323864
1928,vicreg_nocrop_s43,effective_contact,15,1.1659552122485668e-05,2.9140610907537243e-05,4.511726774580893e-06,0.25667369690901787
1928,vicreg_nocrop_s43,effective_contact_command_change,4,1.0699843983275059e-05,1.1262651923971134e-05,2.820425066829557e-06,0.4450348874323864
1929,vicreg_nocrop_s42,all,15,1.7173038122564323e-05,0.00012830683612795232,2.153516237513031e-06,0.8842342770934005
1929,vicreg_nocrop_s42,command_change,4,1.5175696489677648e-05,0.00010530667077546241,9.975087422731121e-07,0.016332987919926652
1929,vicreg_nocrop_s42,effective_contact,15,1.7173038122564323e-05,0.00012830683612795232,2.153516237513031e-06,0.8842342770934005
1929,vicreg_nocrop_s42,effective_contact_command_change,4,1.5175696489677648e-05,0.00010530667077546241,9.975087422731121e-07,0.016332987919926652
1929,vicreg_nocrop_s43,all,15,1.7173038122564323e-05,7.91383873244437e-05,2.2861208587225217e-06,0.11071697715438833
1929,vicreg_nocrop_s43,command_change,4,1.5175696489677648e-05,7.207227872640942e-05,8.851495110206997e-07,0.0302671796003731
1929,vicreg_nocrop_s43,effective_contact,15,1.7173038122564323e-05,7.91383873244437e-05,2.2861208587225217e-06,0.11071697715438833
1929,vicreg_nocrop_s43,effective_contact_command_change,4,1.5175696489677648e-05,7.207227872640942e-05,8.851495110206997e-07,0.0302671796003731
1930,vicreg_nocrop_s42,all,15,1.4244262880917328e-05,4.243388808523226e-05,2.902543428717763e-06,27.378353610849956
1930,vicreg_nocrop_s42,command_change,4,1.5444225255123456e-05,1.4023047139488654e-05,3.9057782856843914e-06,79.78028035753428
1930,vicreg_nocrop_s42,effective_contact,15,1.4244262880917328e-05,4.243388808523226e-05,2.902543428717763e-06,27.378353610849956
1930,vicreg_nocrop_s42,effective_contact_command_change,4,1.5444225255123456e-05,1.4023047139488654e-05,3.9057782856843914e-06,79.78028035753428
1930,vicreg_nocrop_s43,all,15,1.4244262880917328e-05,1.6918781754308535e-05,4.217806194143729e-06,0.5198451632755994
1930,vicreg_nocrop_s43,command_change,4,1.5444225255123456e-05,3.739443627637229e-06,4.957074850153731e-06,0.9864955850886484
1930,vicreg_nocrop_s43,effective_contact,15,1.4244262880917328e-05,1.6918781754308535e-05,4.217806194143729e-06,0.5198451632755994
1930,vicreg_nocrop_s43,effective_contact_command_change,4,1.5444225255123456e-05,3.739443627637229e-06,4.957074850153731e-06,0.9864955850886484
1931,vicreg_nocrop_s42,all,15,1.3932287129136966e-05,3.718159388374313e-05,3.889976755999669e-06,5.57009252279784
1931,vicreg_nocrop_s42,command_change,4,1.6282092474284582e-05,6.897262320393338e-05,1.8478623076134681e-06,4.843983308515747
1931,vicreg_nocrop_s42,effective_contact,15,1.3932287129136966e-05,3.718159388374313e-05,3.889976755999669e-06,5.57009252279784
1931,vicreg_nocrop_s42,effective_contact_command_change,4,1.6282092474284582e-05,6.897262320393338e-05,1.8478623076134681e-06,4.843983308515747
1931,vicreg_nocrop_s43,all,15,1.3932287129136966e-05,1.4272224764718307e-05,4.140490399606733e-06,2.1940881181095517
1931,vicreg_nocrop_s43,command_change,4,1.6282092474284582e-05,2.8725896953574193e-05,1.6135106086778706e-06,2.0986456420999215
1931,vicreg_nocrop_s43,effective_contact,15,1.3932287129136966e-05,1.4272224764718307e-05,4.140490399606733e-06,2.1940881181095517
1931,vicreg_nocrop_s43,effective_contact_command_change,4,1.6282092474284582e-05,2.8725896953574193e-05,1.6135106086778706e-06,2.0986456420999215
1932,vicreg_nocrop_s42,all,15,1.0476769875822357e-05,0.005235238439620252,2.8354528656867237e-06,17.615062077271997
1932,vicreg_nocrop_s42,command_change,4,8.891078209671832e-06,0.009728167206048965,5.225965878707939e-06,0.0004818496203939612
1932,vicreg_nocrop_s42,effective_contact,15,1.0476769875822357e-05,0.005235238439620252,2.8354528656867237e-06,17.615062077271997
1932,vicreg_nocrop_s42,effective_contact_command_change,4,8.891078209671832e-06,0.009728167206048965,5.225965878707939e-06,0.0004818496203939612
1932,vicreg_nocrop_s43,all,15,1.0476769875822357e-05,0.0007903653985133967,3.528721769422797e-06,11.19541324763637
1932,vicreg_nocrop_s43,command_change,4,8.891078209671832e-06,0.0014112144126556814,7.070817332532897e-06,0.0045897074599792675
1932,vicreg_nocrop_s43,effective_contact,15,1.0476769875822357e-05,0.0007903653985133967,3.528721769422797e-06,11.19541324763637
1932,vicreg_nocrop_s43,effective_contact_command_change,4,8.891078209671832e-06,0.0014112144126556814,7.070817332532897e-06,0.0045897074599792675
1933,vicreg_nocrop_s42,all,15,8.389479959684347e-06,1.4112944821439063e-05,3.4613641958003426e-06,0.9490866273640565
1933,vicreg_nocrop_s42,command_change,4,9.395783422405657e-06,1.4262559488997795e-06,3.4652786879973974e-06,1.0566484502785067
1933,vicreg_nocrop_s42,effective_contact,15,8.389479959684347e-06,1.4112944821439063e-05,3.4613641958003426e-06,0.9490866273640565
1933,vicreg_nocrop_s42,effective_contact_command_change,4,9.395783422405657e-06,1.4262559488997795e-06,3.4652786879973974e-06,1.0566484502785067
1933,vicreg_nocrop_s43,all,15,8.389479959684347e-06,3.502398764491469e-05,4.593690031621615e-06,0.8966484208734833
1933,vicreg_nocrop_s43,command_change,4,9.395783422405657e-06,7.112676030374132e-06,5.005847398820151e-06,0.3540392393296055
1933,vicreg_nocrop_s43,effective_contact,15,8.389479959684347e-06,3.502398764491469e-05,4.593690031621615e-06,0.8966484208734833
1933,vicreg_nocrop_s43,effective_contact_command_change,4,9.395783422405657e-06,7.112676030374132e-06,5.005847398820151e-06,0.3540392393296055
1934,vicreg_nocrop_s42,all,15,1.4441543468516708e-05,0.0004958661341637102,3.5559843020394056e-06,0.09290482885553425
1934,vicreg_nocrop_s42,command_change,4,1.6911988041101722e-05,0.00023790173645465984,3.8636401598068915e-06,0.035960715371809664
1934,vicreg_nocrop_s42,effective_contact,15,1.4441543468516708e-05,0.0004958661341637102,3.5559843020394056e-06,0.09290482885553425
1934,vicreg_nocrop_s42,effective_contact_command_change,4,1.6911988041101722e-05,0.00023790173645465984,3.8636401598068915e-06,0.035960715371809664
1934,vicreg_nocrop_s43,all,15,1.4441543468516708e-05,0.001693298759892059,4.921490614329116e-06,0.23818360314804005
1934,vicreg_nocrop_s43,command_change,4,1.6911988041101722e-05,0.00012298389833631518,4.474417977462508e-06,0.17236927688601522
1934,vicreg_nocrop_s43,effective_contact,15,1.4441543468516708e-05,0.001693298759892059,4.921490614329116e-06,0.23818360314804005
1934,vicreg_nocrop_s43,effective_contact_command_change,4,1.6911988041101722e-05,0.00012298389833631518,4.474417977462508e-06,0.17236927688601522
1935,vicreg_nocrop_s42,all,15,1.2086279760599912e-05,7.97686006838679e-05,1.3466933779682222e-06,0.34704446178798687
1935,vicreg_nocrop_s42,command_change,4,1.0646854320839338e-05,1.4262511172091763e-07,7.001006316897929e-07,2.2246621530735777
1935,vicreg_nocrop_s42,effective_contact,15,1.2086279760599912e-05,7.97686006838679e-05,1.3466933779682222e-06,0.34704446178798687
1935,vicreg_nocrop_s42,effective_contact_command_change,4,1.0646854320839338e-05,1.4262511172091763e-07,7.001006316897929e-07,2.2246621530735777
1935,vicreg_nocrop_s43,all,15,1.2086279760599912e-05,2.3402457084860847e-05,1.4922865341067867e-06,0.17691482339301312
1935,vicreg_nocrop_s43,command_change,4,1.0646854320839338e-05,7.912696560197219e-07,1.051198506019091e-06,0.7495671566489559
1935,vicreg_nocrop_s43,effective_contact,15,1.2086279760599912e-05,2.3402457084860847e-05,1.4922865341067867e-06,0.17691482339301312
1935,vicreg_nocrop_s43,effective_contact_command_change,4,1.0646854320839338e-05,7.912696560197219e-07,1.051198506019091e-06,0.7495671566489559
1936,vicreg_nocrop_s42,all,15,1.2334177366331763e-05,0.005695738652120082,4.153070796064639e-06,5.254594267687804
1936,vicreg_nocrop_s42,command_change,4,1.1652909392978472e-05,2.487414138152566e-05,7.82303277446772e-06,8.45370517051701
1936,vicreg_nocrop_s42,effective_contact,15,1.2334177366331763e-05,0.005695738652120082,4.153070796064639e-06,5.254594267687804
1936,vicreg_nocrop_s42,effective_contact_command_change,4,1.1652909392978472e-05,2.487414138152566e-05,7.82303277446772e-06,8.45370517051701
1936,vicreg_nocrop_s43,all,15,1.2334177366331763e-05,0.00013896935832775626,4.793343939960929e-06,18.418998257212483
1936,vicreg_nocrop_s43,command_change,4,1.1652909392978472e-05,5.162036353922872e-06,7.632182700945123e-06,50.981684390452315
1936,vicreg_nocrop_s43,effective_contact,15,1.2334177366331763e-05,0.00013896935832775626,4.793343939960929e-06,18.418998257212483
1936,vicreg_nocrop_s43,effective_contact_command_change,4,1.1652909392978472e-05,5.162036353922872e-06,7.632182700945123e-06,50.981684390452315
1937,vicreg_nocrop_s42,all,15,1.5090749654215567e-05,7.07160733403119e-05,3.0643219133708046e-06,1.2918715089306323
1937,vicreg_nocrop_s42,command_change,4,1.8109358052242897e-05,7.952690793899819e-05,1.1056683177912419e-06,0.018319164067133752
1937,vicreg_nocrop_s42,effective_contact,15,1.5090749654215567e-05,7.07160733403119e-05,3.0643219133708046e-06,1.2918715089306323
1937,vicreg_nocrop_s42,effective_contact_command_change,4,1.8109358052242897e-05,7.952690793899819e-05,1.1056683177912419e-06,0.018319164067133752
1937,vicreg_nocrop_s43,all,15,1.5090749654215567e-05,3.0235995927796468e-05,4.641377968065778e-06,0.49375266629189524
1937,vicreg_nocrop_s43,command_change,4,1.8109358052242897e-05,1.7785080558496702e-05,2.3024999578069583e-06,0.1439488040335091
1937,vicreg_nocrop_s43,effective_contact,15,1.5090749654215567e-05,3.0235995927796468e-05,4.641377968065778e-06,0.49375266629189524
1937,vicreg_nocrop_s43,effective_contact_command_change,4,1.8109358052242897e-05,1.7785080558496702e-05,2.3024999578069583e-06,0.1439488040335091
1938,vicreg_nocrop_s42,all,15,1.2094513431293308e-05,0.00031737009732216344,1.3713800759281488e-06,0.48442028322832753
1938,vicreg_nocrop_s42,command_change,4,8.018802759579557e-06,0.0007457572792191058,1.9415987964066517e-06,0.004115852382180921
1938,vicreg_nocrop_s42,effective_contact,15,1.2094513431293308e-05,0.00031737009732216344,1.3713800759281488e-06,0.48442028322832753
1938,vicreg_nocrop_s42,effective_contact_command_change,4,8.018802759579557e-06,0.0007457572792191058,1.9415987964066517e-06,0.004115852382180921
1938,vicreg_nocrop_s43,all,15,1.2094513431293308e-05,0.00013494751814657017,2.23296177116102e-06,0.45338797436461487
1938,vicreg_nocrop_s43,command_change,4,8.018802759579557e-06,0.000124216156109469,2.7481950155561208e-06,0.029768384145698008
1938,vicreg_nocrop_s43,effective_contact,15,1.2094513431293308e-05,0.00013494751814657017,2.23296177116102e-06,0.45338797436461487
1938,vicreg_nocrop_s43,effective_contact_command_change,4,8.018802759579557e-06,0.000124216156109469,2.7481950155561208e-06,0.029768384145698008
1939,vicreg_nocrop_s42,all,15,7.85517665159811e-06,3.738396662811283e-06,4.0287247306499315e-06,0.24797301808564978
1939,vicreg_nocrop_s42,command_change,4,9.555313454256975e-06,1.0324751201551408e-05,6.409770890059008e-06,0.15138536338029757
1939,vicreg_nocrop_s42,effective_contact,15,7.85517665159811e-06,3.738396662811283e-06,4.0287247306499315e-06,0.24797301808564978
1939,vicreg_nocrop_s42,effective_contact_command_change,4,9.555313454256975e-06,1.0324751201551408e-05,6.409770890059008e-06,0.15138536338029757
1939,vicreg_nocrop_s43,all,15,7.85517665159811e-06,2.3921090663255503e-06,4.976427305791731e-06,0.4250637761175694
1939,vicreg_nocrop_s43,command_change,4,9.555313454256975e-06,5.8189925766782835e-06,7.323488830479619e-06,0.32685275201037817
1939,vicreg_nocrop_s43,effective_contact,15,7.85517665159811e-06,2.3921090663255503e-06,4.976427305791731e-06,0.4250637761175694
1939,vicreg_nocrop_s43,effective_contact_command_change,4,9.555313454256975e-06,5.8189925766782835e-06,7.323488830479619e-06,0.32685275201037817
1940,vicreg_nocrop_s42,all,15,1.0082902311599659e-05,6.32214248374415e-05,4.013068674642758e-06,0.08249875465541592
1940,vicreg_nocrop_s42,command_change,4,7.976101528583968e-06,0.0,3.233660279988726e-06,nan
1940,vicreg_nocrop_s42,effective_contact,15,1.0082902311599659e-05,6.32214248374415e-05,4.013068674642758e-06,0.08249875465541592
1940,vicreg_nocrop_s42,effective_contact_command_change,4,7.976101528583968e-06,0.0,3.233660279988726e-06,nan
1940,vicreg_nocrop_s43,all,15,1.0082902311599659e-05,1.8200460666169722e-05,4.43423140742046e-06,0.07430168869156527
1940,vicreg_nocrop_s43,command_change,4,7.976101528583968e-06,0.0,3.201103002226091e-06,nan
1940,vicreg_nocrop_s43,effective_contact,15,1.0082902311599659e-05,1.8200460666169722e-05,4.43423140742046e-06,0.07430168869156527
1940,vicreg_nocrop_s43,effective_contact_command_change,4,7.976101528583968e-06,0.0,3.201103002226091e-06,nan
1941,vicreg_nocrop_s42,all,15,1.8550817943226625e-05,0.0018871595775332632,2.936973075406968e-06,0.15952916347889007
1941,vicreg_nocrop_s42,command_change,4,1.8141592818210484e-05,0.006797405659199285,2.9085043422583112e-06,0.018851907153289767
1941,vicreg_nocrop_s42,effective_contact,15,1.8550817943226625e-05,0.0018871595775332632,2.936973075406968e-06,0.15952916347889007
1941,vicreg_nocrop_s42,effective_contact_command_change,4,1.8141592818210484e-05,0.006797405659199285,2.9085043422583112e-06,0.018851907153289767
1941,vicreg_nocrop_s43,all,15,1.8550817943226625e-05,4.698824282058922e-05,4.824991098454726e-06,0.2086790270147359
1941,vicreg_nocrop_s43,command_change,4,1.8141592818210484e-05,8.55997895996552e-05,4.649924619570811e-06,0.07958820680129279
1941,vicreg_nocrop_s43,effective_contact,15,1.8550817943226625e-05,4.698824282058922e-05,4.824991098454726e-06,0.2086790270147359
1941,vicreg_nocrop_s43,effective_contact_command_change,4,1.8141592818210484e-05,8.55997895996552e-05,4.649924619570811e-06,0.07958820680129279
1942,vicreg_nocrop_s42,all,15,1.3633952797439027e-05,0.0024590656977636627,1.5465620691657022e-06,1.1079874015447055
1942,vicreg_nocrop_s42,command_change,4,1.4169780001793697e-05,0.008972672470918042,1.7097210580629962e-06,0.03457877953746561
1942,vicreg_nocrop_s42,effective_contact,15,1.3633952797439027e-05,0.0024590656977636627,1.5465620691657022e-06,1.1079874015447055
1942,vicreg_nocrop_s42,effective_contact_command_change,4,1.4169780001793697e-05,0.008972672470918042,1.7097210580629962e-06,0.03457877953746561
1942,vicreg_nocrop_s43,all,15,1.3633952797439027e-05,8.661654871199668e-05,2.4517656479853636e-06,0.7622357320896044
1942,vicreg_nocrop_s43,command_change,4,1.4169780001793697e-05,0.0002544561921240529,2.6819719778359286e-06,0.13715899884182856
1942,vicreg_nocrop_s43,effective_contact,15,1.3633952797439027e-05,8.661654871199668e-05,2.4517656479853636e-06,0.7622357320896044
1942,vicreg_nocrop_s43,effective_contact_command_change,4,1.4169780001793697e-05,0.0002544561921240529,2.6819719778359286e-06,0.13715899884182856
1943,vicreg_nocrop_s42,all,15,1.7904224993496124e-05,0.00046330282157972154,1.6895588070534965e-06,0.4838001464561138
1943,vicreg_nocrop_s42,command_change,4,2.111035269081185e-05,3.1369247153634205e-05,1.1870178724393554e-06,0.018678675746529632
1943,vicreg_nocrop_s42,effective_contact,15,1.7904224993496124e-05,0.00046330282157972154,1.6895588070534965e-06,0.4838001464561138
1943,vicreg_nocrop_s42,effective_contact_command_change,4,2.111035269081185e-05,3.1369247153634205e-05,1.1870178724393554e-06,0.018678675746529632
1943,vicreg_nocrop_s43,all,15,1.7904224993496124e-05,0.000257629966834827,3.206719395620894e-06,8.188859456820405
1943,vicreg_nocrop_s43,command_change,4,2.111035269081185e-05,1.561307749398111e-05,2.399745085313043e-06,0.11274818591986717
1943,vicreg_nocrop_s43,effective_contact,15,1.7904224993496124e-05,0.000257629966834827,3.206719395620894e-06,8.188859456820405
1943,vicreg_nocrop_s43,effective_contact_command_change,4,2.111035269081185e-05,1.561307749398111e-05,2.399745085313043e-06,0.11274818591986717
1944,vicreg_nocrop_s42,all,15,1.244635686816764e-05,0.00020684618442601277,2.106289399250727e-06,0.1308248800311191
1944,vicreg_nocrop_s42,command_change,4,1.139595519816794e-05,4.1062453561835355e-06,1.0118307187667597e-06,0.630976578560089
1944,vicreg_nocrop_s42,effective_contact,15,1.244635686816764e-05,0.00020684618442601277,2.106289399250727e-06,0.1308248800311191
1944,vicreg_nocrop_s42,effective_contact_command_change,4,1.139595519816794e-05,4.1062453561835355e-06,1.0118307187667597e-06,0.630976578560089
1944,vicreg_nocrop_s43,all,15,1.244635686816764e-05,8.362190237960476e-05,2.8125691860244236e-06,0.6226241856914746
1944,vicreg_nocrop_s43,command_change,4,1.139595519816794e-05,3.579148948773536e-06,1.1408768969545235e-06,2.4226898701418387
1944,vicreg_nocrop_s43,effective_contact,15,1.244635686816764e-05,8.362190237960476e-05,2.8125691860244236e-06,0.6226241856914746
1944,vicreg_nocrop_s43,effective_contact_command_change,4,1.139595519816794e-05,3.579148948773536e-06,1.1408768969545235e-06,2.4226898701418387
1945,vicreg_nocrop_s42,all,15,1.2149639163302102e-05,0.0006111156812001658,5.432852784300243e-06,1.164808489744017
1945,vicreg_nocrop_s42,command_change,4,1.1312635706417495e-05,0.00027227820828557014,5.8678039636106405e-06,0.023986145579677702
1945,vicreg_nocrop_s42,effective_contact,15,1.2149639163302102e-05,0.0006111156812001658,5.432852784300243e-06,1.164808489744017
1945,vicreg_nocrop_s42,effective_contact_command_change,4,1.1312635706417495e-05,0.00027227820828557014,5.8678039636106405e-06,0.023986145579677702
1945,vicreg_nocrop_s43,all,15,1.2149639163302102e-05,0.0006614357528330098,7.890180396922612e-06,1.5911406893930577
1945,vicreg_nocrop_s43,command_change,4,1.1312635706417495e-05,7.459459084202535e-05,7.371449697757271e-06,0.07781845933255498
1945,vicreg_nocrop_s43,effective_contact,15,1.2149639163302102e-05,0.0006614357528330098,7.890180396922612e-06,1.5911406893930577
1945,vicreg_nocrop_s43,effective_contact_command_change,4,1.1312635706417495e-05,7.459459084202535e-05,7.371449697757271e-06,0.07781845933255498
1946,vicreg_nocrop_s42,all,15,1.2330029918909229e-05,0.0007021728068518011,3.1252965650689172e-06,0.4406721590484676
1946,vicreg_nocrop_s42,command_change,4,9.691302579994954e-06,2.846657116606366e-05,2.4386479289262297e-06,0.022924547161175292
1946,vicreg_nocrop_s42,effective_contact,15,1.2330029918909229e-05,0.0007021728068518011,3.1252965650689172e-06,0.4406721590484676
1946,vicreg_nocrop_s42,effective_contact_command_change,4,9.691302579994954e-06,2.846657116606366e-05,2.4386479289262297e-06,0.022924547161175292
1946,vicreg_nocrop_s43,all,15,1.2330029918909229e-05,0.00017693288615798033,4.69827055553651e-06,0.14392294757694885
1946,vicreg_nocrop_s43,command_change,4,9.691302579994954e-06,5.6109976867446676e-05,3.694850043700626e-06,0.025000684025881983
1946,vicreg_nocrop_s43,effective_contact,15,1.2330029918909229e-05,0.00017693288615798033,4.69827055553651e-06,0.14392294757694885
1946,vicreg_nocrop_s43,effective_contact_command_change,4,9.691302579994954e-06,5.6109976867446676e-05,3.694850043700626e-06,0.025000684025881983
1947,vicreg_nocrop_s42,all,15,1.838420794229023e-05,0.0001569960456587675,3.078746450076627e-06,0.85025580095719
1947,vicreg_nocrop_s42,command_change,4,1.57291367486323e-05,6.685064033717936e-05,1.8803987984483683e-06,0.18707138194079698
1947,vicreg_nocrop_s42,effective_contact,15,1.838420794229023e-05,0.0001569960456587675,3.078746450076627e-06,0.85025580095719
1947,vicreg_nocrop_s42,effective_contact_command_change,4,1.57291367486323e-05,6.685064033717936e-05,1.8803987984483683e-06,0.18707138194079698
1947,vicreg_nocrop_s43,all,15,1.838420794229023e-05,6.871696699211801e-05,3.6496364790158014e-06,0.17552257833866056
1947,vicreg_nocrop_s43,command_change,4,1.57291367486323e-05,4.552889140541083e-05,2.4258224584627897e-06,0.10412684135676868
1947,vicreg_nocrop_s43,effective_contact,15,1.838420794229023e-05,6.871696699211801e-05,3.6496364790158014e-06,0.17552257833866056
1947,vicreg_nocrop_s43,effective_contact_command_change,4,1.57291367486323e-05,4.552889140541083e-05,2.4258224584627897e-06,0.10412684135676868
1948,vicreg_nocrop_s42,all,15,1.3355843657336664e-05,0.004210808230982366,4.121697946857239e-06,0.5177182426052472
1948,vicreg_nocrop_s42,command_change,4,1.3680539154847793e-05,0.003956840206569723,4.643508816570829e-06,1.008709847569941
1948,vicreg_nocrop_s42,effective_contact,15,1.3355843657336664e-05,0.004210808230982366,4.121697946857239e-06,0.5177182426052472
1948,vicreg_nocrop_s42,effective_contact_command_change,4,1.3680539154847793e-05,0.003956840206569723,4.643508816570829e-06,1.008709847569941
1948,vicreg_nocrop_s43,all,15,1.3355843657336664e-05,4.125224291631942e-05,4.650741414025106e-06,0.49740327075563784
1948,vicreg_nocrop_s43,command_change,4,1.3680539154847793e-05,3.1649922448195866e-05,5.330880782139502e-06,0.4321930135883617
1948,vicreg_nocrop_s43,effective_contact,15,1.3355843657336664e-05,4.125224291631942e-05,4.650741414025106e-06,0.49740327075563784
1948,vicreg_nocrop_s43,effective_contact_command_change,4,1.3680539154847793e-05,3.1649922448195866e-05,5.330880782139502e-06,0.4321930135883617
1949,vicreg_nocrop_s42,all,15,1.3552261301204756e-05,4.36671898536171e-05,2.3724734648548443e-06,0.307890166474045
1949,vicreg_nocrop_s42,command_change,4,1.1806845577666536e-05,5.669074926117901e-05,2.872059749137179e-06,0.0884527613119827
1949,vicreg_nocrop_s42,effective_contact,15,1.3552261301204756e-05,4.36671898536171e-05,2.3724734648548443e-06,0.307890166474045
1949,vicreg_nocrop_s42,effective_contact_command_change,4,1.1806845577666536e-05,5.669074926117901e-05,2.872059749137179e-06,0.0884527613119827
1949,vicreg_nocrop_s43,all,15,1.3552261301204756e-05,6.67794414615249e-05,3.9062761127676515e-06,0.09233329632998258
1949,vicreg_nocrop_s43,command_change,4,1.1806845577666536e-05,4.475875448406441e-05,4.51695221670434e-06,0.10850732581488914
1949,vicreg_nocrop_s43,effective_contact,15,1.3552261301204756e-05,6.67794414615249e-05,3.9062761127676515e-06,0.09233329632998258
1949,vicreg_nocrop_s43,effective_contact_command_change,4,1.1806845577666536e-05,4.475875448406441e-05,4.51695221670434e-06,0.10850732581488914
1950,vicreg_nocrop_s42,all,15,1.0381495303590783e-05,5.239873598554823e-05,4.494871657811928e-06,23.362379366968113
1950,vicreg_nocrop_s42,command_change,4,8.27029759875586e-06,1.0441077392897569e-05,2.307469145534924e-06,0.18703997513607476
1950,vicreg_nocrop_s42,effective_contact,15,1.0381495303590783e-05,5.239873598554823e-05,4.494871657811928e-06,23.362379366968113
1950,vicreg_nocrop_s42,effective_contact_command_change,4,8.27029759875586e-06,1.0441077392897569e-05,2.307469145534924e-06,0.18703997513607476
1950,vicreg_nocrop_s43,all,15,1.0381495303590783e-05,2.33990933224959e-05,6.3683707158664525e-06,10.31149210566424
1950,vicreg_nocrop_s43,command_change,4,8.27029759875586e-06,1.1628401352936635e-06,4.312278960583171e-06,3.141217290987393
1950,vicreg_nocrop_s43,effective_contact,15,1.0381495303590783e-05,2.33990933224959e-05,6.3683707158664525e-06,10.31149210566424
1950,vicreg_nocrop_s43,effective_contact_command_change,4,8.27029759875586e-06,1.1628401352936635e-06,4.312278960583171e-06,3.141217290987393
1951,vicreg_nocrop_s42,all,15,1.1223522953211311e-05,0.0004817283572871626,3.1141563681558184e-06,0.09314940546812883
1951,vicreg_nocrop_s42,command_change,4,1.0113801181432791e-05,0.00026065666497743223,2.567183173596277e-06,0.021447482883563858
1951,vicreg_nocrop_s42,effective_contact,15,1.1223522953211311e-05,0.0004817283572871626,3.1141563681558184e-06,0.09314940546812883
1951,vicreg_nocrop_s42,effective_contact_command_change,4,1.0113801181432791e-05,0.00026065666497743223,2.567183173596277e-06,0.021447482883563858
1951,vicreg_nocrop_s43,all,15,1.1223522953211311e-05,4.324751515317378e-05,4.201382571504079e-06,0.5860047140365651
1951,vicreg_nocrop_s43,command_change,4,1.0113801181432791e-05,6.29371697868919e-05,2.798438183404528e-06,0.04756865580359987
1951,vicreg_nocrop_s43,effective_contact,15,1.1223522953211311e-05,4.324751515317378e-05,4.201382571504079e-06,0.5860047140365651
1951,vicreg_nocrop_s43,effective_contact_command_change,4,1.0113801181432791e-05,6.29371697868919e-05,2.798438183404528e-06,0.04756865580359987
1952,vicreg_nocrop_s42,all,15,1.1703727083537767e-05,3.78700935132296e-05,4.365472587627058e-06,32.60548402428639
1952,vicreg_nocrop_s42,command_change,4,1.0721642752287153e-05,1.1546529759876023e-05,4.3594884573394665e-06,134.20542341178668
1952,vicreg_nocrop_s42,effective_contact,15,1.1703727083537767e-05,3.78700935132296e-05,4.365472587627058e-06,32.60548402428639
1952,vicreg_nocrop_s42,effective_contact_command_change,4,1.0721642752287153e-05,1.1546529759876023e-05,4.3594884573394665e-06,134.20542341178668
1952,vicreg_nocrop_s43,all,15,1.1703727083537767e-05,2.793389966200266e-05,6.467499952123035e-06,1.5162425187417214
1952,vicreg_nocrop_s43,command_change,4,1.0721642752287153e-05,3.285432467237115e-05,6.69720381551997e-06,0.1078456844402827
1952,vicreg_nocrop_s43,effective_contact,15,1.1703727083537767e-05,2.793389966200266e-05,6.467499952123035e-06,1.5162425187417214
1952,vicreg_nocrop_s43,effective_contact_command_change,4,1.0721642752287153e-05,3.285432467237115e-05,6.69720381551997e-06,0.1078456844402827
1953,vicreg_nocrop_s42,all,15,1.385708001180319e-05,0.017370928845290717,2.2529861212206015e-06,0.026130908827727055
1953,vicreg_nocrop_s42,command_change,4,1.1736056421796093e-05,0.042091776194865815,9.920504027149946e-07,0.0011291172036086122
1953,vicreg_nocrop_s42,effective_contact,15,1.385708001180319e-05,0.017370928845290717,2.2529861212206015e-06,0.026130908827727055
1953,vicreg_nocrop_s42,effective_contact_command_change,4,1.1736056421796093e-05,0.042091776194865815,9.920504027149946e-07,0.0011291172036086122
1953,vicreg_nocrop_s43,all,15,1.385708001180319e-05,0.0001810139901711712,2.8142783245736307e-06,0.43820981701219586
1953,vicreg_nocrop_s43,command_change,4,1.1736056421796093e-05,0.00039068142859832733,1.25713451737397e-06,0.012660703556637782
1953,vicreg_nocrop_s43,effective_contact,15,1.385708001180319e-05,0.0001810139901711712,2.8142783245736307e-06,0.43820981701219586
1953,vicreg_nocrop_s43,effective_contact_command_change,4,1.1736056421796093e-05,0.00039068142859832733,1.25713451737397e-06,0.012660703556637782
1954,vicreg_nocrop_s42,all,15,1.0955930656564306e-05,0.00016449481966750076,2.604036670087832e-06,0.006220807806738497
1954,vicreg_nocrop_s42,command_change,4,9.154902841146395e-06,0.0001217191675095819,1.8430421633297556e-06,0.007674256812514589
1954,vicreg_nocrop_s42,effective_contact,15,1.0955930656564306e-05,0.00016449481966750076,2.604036670087832e-06,0.006220807806738497
1954,vicreg_nocrop_s42,effective_contact_command_change,4,9.154902841146395e-06,0.0001217191675095819,1.8430421633297556e-06,0.007674256812514589
1954,vicreg_nocrop_s43,all,15,1.0955930656564306e-05,2.0472830753230178e-05,2.9956994808344462e-06,0.054194859645318935
1954,vicreg_nocrop_s43,command_change,4,9.154902841146395e-06,1.4478626326308586e-05,1.9385422405093777e-06,0.08348802387122443
1954,vicreg_nocrop_s43,effective_contact,15,1.0955930656564306e-05,2.0472830753230178e-05,2.9956994808344462e-06,0.054194859645318935
1954,vicreg_nocrop_s43,effective_contact_command_change,4,9.154902841146395e-06,1.4478626326308586e-05,1.9385422405093777e-06,0.08348802387122443
1955,vicreg_nocrop_s42,all,15,1.688110066121832e-05,0.004171683012100402,1.7923110457710815e-06,0.01919575097182879
1955,vicreg_nocrop_s42,command_change,4,1.7973385411096388e-05,0.00893238624848891,2.1308215565341015e-06,0.0042403103800135395
1955,vicreg_nocrop_s42,effective_contact,15,1.688110066121832e-05,0.004171683012100402,1.7923110457710815e-06,0.01919575097182879
1955,vicreg_nocrop_s42,effective_contact_command_change,4,1.7973385411096388e-05,0.00893238624848891,2.1308215565341015e-06,0.0042403103800135395
1955,vicreg_nocrop_s43,all,15,1.688110066121832e-05,0.00011990952225460205,2.172133700166038e-06,0.0384523232906343
1955,vicreg_nocrop_s43,command_change,4,1.7973385411096388e-05,0.00017713710076350253,2.198685137955181e-06,0.027883333759110052
1955,vicreg_nocrop_s43,effective_contact,15,1.688110066121832e-05,0.00011990952225460205,2.172133700166038e-06,0.0384523232906343
1955,vicreg_nocrop_s43,effective_contact_command_change,4,1.7973385411096388e-05,0.00017713710076350253,2.198685137955181e-06,0.027883333759110052
1956,vicreg_nocrop_s42,all,15,8.558754871046403e-06,0.00011804211148813692,3.7606307387250127e-06,4.447649349156943
1956,vicreg_nocrop_s42,command_change,4,9.593760182724509e-06,0.0001683541777310893,3.5350100233699777e-06,0.005354261923090521
1956,vicreg_nocrop_s42,effective_contact,15,8.558754871046403e-06,0.00011804211148813692,3.7606307387250127e-06,4.447649349156943
1956,vicreg_nocrop_s42,effective_contact_command_change,4,9.593760182724509e-06,0.0001683541777310893,3.5350100233699777e-06,0.005354261923090521
1956,vicreg_nocrop_s43,all,15,8.558754871046403e-06,0.00010828044041393999,5.270861485466108e-06,4.191167975498962
1956,vicreg_nocrop_s43,command_change,4,9.593760182724509e-06,0.00015595229342579842,4.281847282072704e-06,0.00691398406124498
1956,vicreg_nocrop_s43,effective_contact,15,8.558754871046403e-06,0.00010828044041393999,5.270861485466108e-06,4.191167975498962
1956,vicreg_nocrop_s43,effective_contact_command_change,4,9.593760182724509e-06,0.00015595229342579842,4.281847282072704e-06,0.00691398406124498
1957,vicreg_nocrop_s42,all,15,1.0799333085742547e-05,0.00013936943366085568,2.7898637464810844e-06,0.5760999357554559
1957,vicreg_nocrop_s42,command_change,4,1.4858848658150237e-05,0.0002477068615007738,3.0482058548386703e-06,1.0816537899470777
1957,vicreg_nocrop_s42,effective_contact,15,1.0799333085742547e-05,0.00013936943366085568,2.7898637464810844e-06,0.5760999357554559
1957,vicreg_nocrop_s42,effective_contact_command_change,4,1.4858848658150237e-05,0.0002477068615007738,3.0482058548386703e-06,1.0816537899470777
1957,vicreg_nocrop_s43,all,15,1.0799333085742547e-05,2.696202004320488e-05,4.149230947329367e-06,6.217663695295442
1957,vicreg_nocrop_s43,command_change,4,1.4858848658150237e-05,4.3773523728418695e-05,5.252362456076298e-06,12.027838891398574
1957,vicreg_nocrop_s43,effective_contact,15,1.0799333085742547e-05,2.696202004320488e-05,4.149230947329367e-06,6.217663695295442
1957,vicreg_nocrop_s43,effective_contact_command_change,4,1.4858848658150237e-05,4.3773523728418695e-05,5.252362456076298e-06,12.027838891398574
1958,vicreg_nocrop_s42,all,15,1.1591517250053585e-05,0.00012571939593423545,2.2499839810545077e-06,0.035852272637050875
1958,vicreg_nocrop_s42,command_change,4,1.229246731782041e-05,0.0001614431230336777,1.762724401999094e-06,0.02627222899492231
1958,vicreg_nocrop_s42,effective_contact,15,1.1591517250053585e-05,0.00012571939593423545,2.2499839810545077e-06,0.035852272637050875
1958,vicreg_nocrop_s42,effective_contact_command_change,4,1.229246731782041e-05,0.0001614431230336777,1.762724401999094e-06,0.02627222899492231
1958,vicreg_nocrop_s43,all,15,1.1591517250053585e-05,3.685374205891397e-05,2.5107019591056694e-06,0.6000734372458324
1958,vicreg_nocrop_s43,command_change,4,1.229246731782041e-05,3.529384616740572e-05,1.6839233936138953e-06,0.06075259422674964
1958,vicreg_nocrop_s43,effective_contact,15,1.1591517250053585e-05,3.685374205891397e-05,2.5107019591056694e-06,0.6000734372458324
1958,vicreg_nocrop_s43,effective_contact_command_change,4,1.229246731782041e-05,3.529384616740572e-05,1.6839233936138953e-06,0.06075259422674964
1959,vicreg_nocrop_s42,all,15,1.3397502865094187e-05,2.9956781167565318e-05,3.1637309291454586e-06,95.4324815263275
1959,vicreg_nocrop_s42,command_change,4,1.3387278272602998e-05,1.6102919770943913e-05,5.279985558104272e-06,255.97708522597142
1959,vicreg_nocrop_s42,effective_contact,15,1.3397502865094187e-05,2.9956781167565318e-05,3.1637309291454586e-06,95.4324815263275
1959,vicreg_nocrop_s42,effective_contact_command_change,4,1.3387278272602998e-05,1.6102919770943913e-05,5.279985558104272e-06,255.97708522597142
1959,vicreg_nocrop_s43,all,15,1.3397502865094187e-05,6.638996554405215e-06,3.032686932632108e-06,1.3294793643663456
1959,vicreg_nocrop_s43,command_change,4,1.3387278272602998e-05,8.81801361174439e-06,5.841641353754312e-06,2.6888530972577653
1959,vicreg_nocrop_s43,effective_contact,15,1.3397502865094187e-05,6.638996554405215e-06,3.032686932632108e-06,1.3294793643663456
1959,vicreg_nocrop_s43,effective_contact_command_change,4,1.3387278272602998e-05,8.81801361174439e-06,5.841641353754312e-06,2.6888530972577653
1960,vicreg_nocrop_s42,all,15,1.332794566527203e-05,0.005954023146405992,3.2718606841323587e-06,2.1428974604515028
1960,vicreg_nocrop_s42,command_change,4,1.4690387956761697e-05,0.010835447578301682,2.841345576598542e-06,0.7281219752667015
1960,vicreg_nocrop_s42,effective_contact,15,1.332794566527203e-05,0.005954023146405992,3.2718606841323587e-06,2.1428974604515028
1960,vicreg_nocrop_s42,effective_contact_command_change,4,1.4690387956761697e-05,0.010835447578301682,2.841345576598542e-06,0.7281219752667015
1960,vicreg_nocrop_s43,all,15,1.332794566527203e-05,6.867337779776032e-05,3.551912190384125e-06,15.648319601715404
1960,vicreg_nocrop_s43,command_change,4,1.4690387956761697e-05,5.774118153567542e-05,3.534076057576385e-06,0.20911944843166996
1960,vicreg_nocrop_s43,effective_contact,15,1.332794566527203e-05,6.867337779776032e-05,3.551912190384125e-06,15.648319601715404
1960,vicreg_nocrop_s43,effective_contact_command_change,4,1.4690387956761697e-05,5.774118153567542e-05,3.534076057576385e-06,0.20911944843166996
1961,vicreg_nocrop_s42,all,15,1.330573219699242e-05,0.0001319345998538779,3.668761065493224e-06,30.20824455651955
1961,vicreg_nocrop_s42,command_change,4,1.5408635135827353e-05,0.00014518813649821993,4.7222135464153325e-06,82.9571744373572
1961,vicreg_nocrop_s42,effective_contact,15,1.330573219699242e-05,0.0001319345998538779,3.668761065493224e-06,30.20824455651955
1961,vicreg_nocrop_s42,effective_contact_command_change,4,1.5408635135827353e-05,0.00014518813649821993,4.7222135464153325e-06,82.9571744373572
1961,vicreg_nocrop_s43,all,15,1.330573219699242e-05,3.37340410245209e-05,4.150827048003218e-06,1.113517321241322
1961,vicreg_nocrop_s43,command_change,4,1.5408635135827353e-05,3.6913896195756024e-05,5.436696028482402e-06,2.8722080065934246
1961,vicreg_nocrop_s43,effective_contact,15,1.330573219699242e-05,3.37340410245209e-05,4.150827048003218e-06,1.113517321241322
1961,vicreg_nocrop_s43,effective_contact_command_change,4,1.5408635135827353e-05,3.6913896195756024e-05,5.436696028482402e-06,2.8722080065934246
1962,vicreg_nocrop_s42,all,15,1.1570761186400584e-05,0.0017265543210972585,2.729224244527965e-06,0.17201240579477653
1962,vicreg_nocrop_s42,command_change,4,1.157287260866724e-05,0.006057616323232651,3.535874441240594e-06,5.000491084676986e-05
1962,vicreg_nocrop_s42,effective_contact,15,1.1570761186400584e-05,0.0017265543210972585,2.729224244527965e-06,0.17201240579477653
1962,vicreg_nocrop_s42,effective_contact_command_change,4,1.157287260866724e-05,0.006057616323232651,3.535874441240594e-06,5.000491084676986e-05
1962,vicreg_nocrop_s43,all,15,1.1570761186400584e-05,0.00027090383649313785,3.90528714622936e-06,0.15775908271498848
1962,vicreg_nocrop_s43,command_change,4,1.157287260866724e-05,0.0008914776844903827,5.194242703510099e-06,0.00034271911321526535
1962,vicreg_nocrop_s43,effective_contact,15,1.1570761186400584e-05,0.00027090383649313785,3.90528714622936e-06,0.15775908271498848
1962,vicreg_nocrop_s43,effective_contact_command_change,4,1.157287260866724e-05,0.0008914776844903827,5.194242703510099e-06,0.00034271911321526535
1963,vicreg_nocrop_s42,all,15,1.004976356853149e-05,2.158870801925635e-05,3.0975357068048953e-06,4.292849183104322
1963,vicreg_nocrop_s42,command_change,4,9.202449064105167e-06,6.17929686086427e-07,3.6431278545023815e-06,0.25593832946330947
1963,vicreg_nocrop_s42,effective_contact,15,1.004976356853149e-05,2.158870801925635e-05,3.0975357068048953e-06,4.292849183104322
1963,vicreg_nocrop_s42,effective_contact_command_change,4,9.202449064105167e-06,6.17929686086427e-07,3.6431278545023815e-06,0.25593832946330947
1963,vicreg_nocrop_s43,all,15,1.004976356853149e-05,2.7955371384299116e-06,3.725876684512741e-06,9.59757053001391
1963,vicreg_nocrop_s43,command_change,4,9.202449064105167e-06,1.6163993166173896e-07,4.355993013405168e-06,0.628837268676789
1963,vicreg_nocrop_s43,effective_contact,15,1.004976356853149e-05,2.7955371384299116e-06,3.725876684512741e-06,9.59757053001391
1963,vicreg_nocrop_s43,effective_contact_command_change,4,9.202449064105167e-06,1.6163993166173896e-07,4.355993013405168e-06,0.628837268676789
1964,vicreg_nocrop_s42,all,15,1.3342197235033382e-05,0.01860451135879645,4.216317135311935e-06,11.748194089207924
1964,vicreg_nocrop_s42,command_change,4,1.24365612919064e-05,2.8702811050607124e-05,5.648133424074331e-06,0.38674735421860307
1964,vicreg_nocrop_s42,effective_contact,15,1.3342197235033382e-05,0.01860451135879645,4.216317135311935e-06,11.748194089207924
1964,vicreg_nocrop_s42,effective_contact_command_change,4,1.24365612919064e-05,2.8702811050607124e-05,5.648133424074331e-06,0.38674735421860307
1964,vicreg_nocrop_s43,all,15,1.3342197235033382e-05,0.0018468185026601228,4.5937812141498094e-06,0.18799963318237942
1964,vicreg_nocrop_s43,command_change,4,1.24365612919064e-05,2.2479747258330463e-05,6.466815989369934e-06,0.25751435590853805
1964,vicreg_nocrop_s43,effective_contact,15,1.3342197235033382e-05,0.0018468185026601228,4.5937812141498094e-06,0.18799963318237942
1964,vicreg_nocrop_s43,effective_contact_command_change,4,1.24365612919064e-05,2.2479747258330463e-05,6.466815989369934e-06,0.25751435590853805
1965,vicreg_nocrop_s42,all,15,1.388922340386974e-05,0.0003165173517283885,3.843797305573086e-06,1.4500546078718526
1965,vicreg_nocrop_s42,command_change,4,1.4015530041433522e-05,0.00022782090437623026,4.336676653338145e-06,5.187844655988273
1965,vicreg_nocrop_s42,effective_contact,15,1.388922340386974e-05,0.0003165173517283885,3.843797305573086e-06,1.4500546078718526
1965,vicreg_nocrop_s42,effective_contact_command_change,4,1.4015530041433522e-05,0.00022782090437623026,4.336676653338145e-06,5.187844655988273
1965,vicreg_nocrop_s43,all,15,1.388922340386974e-05,3.6931390023179724e-05,5.112845721555459e-06,0.5971458579965273
1965,vicreg_nocrop_s43,command_change,4,1.4015530041433522e-05,3.4039315032430295e-05,5.729448673719162e-06,1.1322531571790377
1965,vicreg_nocrop_s43,effective_contact,15,1.388922340386974e-05,3.6931390023179724e-05,5.112845721555459e-06,0.5971458579965273
1965,vicreg_nocrop_s43,effective_contact_command_change,4,1.4015530041433522e-05,3.4039315032430295e-05,5.729448673719162e-06,1.1322531571790377
1966,vicreg_nocrop_s42,all,15,1.7200465299538338e-05,0.0016546962360575327,3.7533310821421156e-06,0.043567017351315955
1966,vicreg_nocrop_s42,command_change,4,1.748695945025247e-05,0.0011905431565537583,2.736605097197753e-06,0.016108570919738
1966,vicreg_nocrop_s42,effective_contact,15,1.7200465299538338e-05,0.0016546962360575327,3.7533310821421156e-06,0.043567017351315955
1966,vicreg_nocrop_s42,effective_contact_command_change,4,1.748695945025247e-05,0.0011905431565537583,2.736605097197753e-06,0.016108570919738
1966,vicreg_nocrop_s43,all,15,1.7200465299538338e-05,5.92351206638142e-05,4.351254356530869e-06,48.029393248434154
1966,vicreg_nocrop_s43,command_change,4,1.748695945025247e-05,4.696940777648706e-05,4.5098361169948475e-06,0.08477440447399483
1966,vicreg_nocrop_s43,effective_contact,15,1.7200465299538338e-05,5.92351206638142e-05,4.351254356530869e-06,48.029393248434154
1966,vicreg_nocrop_s43,effective_contact_command_change,4,1.748695945025247e-05,4.696940777648706e-05,4.5098361169948475e-06,0.08477440447399483
1967,vicreg_nocrop_s42,all,15,1.4425662887636767e-05,8.39440574346521e-05,3.3210013086204526e-06,0.8282654412427805
1967,vicreg_nocrop_s42,command_change,4,1.3411669726792752e-05,7.967362307681469e-07,3.737245009460821e-06,3.100564398731423
1967,vicreg_nocrop_s42,effective_contact,15,1.4425662887636767e-05,8.39440574346521e-05,3.3210013086204526e-06,0.8282654412427805
1967,vicreg_nocrop_s42,effective_contact_command_change,4,1.3411669726792752e-05,7.967362307681469e-07,3.737245009460821e-06,3.100564398731423
1967,vicreg_nocrop_s43,all,15,1.4425662887636767e-05,2.4450312226539004e-05,3.814152411981316e-06,2.448297397580605
1967,vicreg_nocrop_s43,command_change,4,1.3411669726792752e-05,3.7543857160926564e-06,4.246998429380255e-06,0.614462072135215
1967,vicreg_nocrop_s43,effective_contact,15,1.4425662887636767e-05,2.4450312226539004e-05,3.814152411981316e-06,2.448297397580605
1967,vicreg_nocrop_s43,effective_contact_command_change,4,1.3411669726792752e-05,3.7543857160926564e-06,4.246998429380255e-06,0.614462072135215
1968,vicreg_nocrop_s42,all,15,1.0579542201109385e-05,0.00800977711016344,3.487666792049519e-06,0.3767274237864331
1968,vicreg_nocrop_s42,command_change,4,1.0567046274445602e-05,6.606297660738392e-05,1.8243271995288524e-06,0.45785889458234824
1968,vicreg_nocrop_s42,effective_contact,15,1.0579542201109385e-05,0.00800977711016344,3.487666792049519e-06,0.3767274237864331
1968,vicreg_nocrop_s42,effective_contact_command_change,4,1.0567046274445602e-05,6.606297660738392e-05,1.8243271995288524e-06,0.45785889458234824
1968,vicreg_nocrop_s43,all,15,1.0579542201109385e-05,0.008485768821920677,4.0408484172379156e-06,0.33913006886063324
1968,vicreg_nocrop_s43,command_change,4,1.0567046274445602e-05,1.015524726710737e-05,1.9724151769651144e-06,0.5878490305708833
1968,vicreg_nocrop_s43,effective_contact,15,1.0579542201109385e-05,0.008485768821920677,4.0408484172379156e-06,0.33913006886063324
1968,vicreg_nocrop_s43,effective_contact_command_change,4,1.0567046274445602e-05,1.015524726710737e-05,1.9724151769651144e-06,0.5878490305708833
1969,vicreg_nocrop_s42,all,15,8.199013548922569e-06,5.748031981926971e-05,1.7732821432285087e-06,0.0147302355866649
1969,vicreg_nocrop_s42,command_change,4,9.565576419845456e-06,7.113504583311503e-05,3.6203424258474115e-06,0.02706803966593874
1969,vicreg_nocrop_s42,effective_contact,15,8.199013548922569e-06,5.748031981926971e-05,1.7732821432285087e-06,0.0147302355866649
1969,vicreg_nocrop_s42,effective_contact_command_change,4,9.565576419845456e-06,7.113504583311503e-05,3.6203424258474115e-06,0.02706803966593874
1969,vicreg_nocrop_s43,all,15,8.199013548922569e-06,0.0008311010907315601,2.7863637541258866e-06,1.1485014506112197
1969,vicreg_nocrop_s43,command_change,4,9.565576419845456e-06,0.0004948812458565044,5.391922513808822e-06,2.2959586401650154
1969,vicreg_nocrop_s43,effective_contact,15,8.199013548922569e-06,0.0008311010907315601,2.7863637541258866e-06,1.1485014506112197
1969,vicreg_nocrop_s43,effective_contact_command_change,4,9.565576419845456e-06,0.0004948812458565044,5.391922513808822e-06,2.2959586401650154
1970,vicreg_nocrop_s42,all,15,1.406810248833305e-05,0.00014433876000380746,3.837857722525465e-06,70.13274855528853
1970,vicreg_nocrop_s42,command_change,4,1.682146807979734e-05,0.0001360866872914812,3.460650134456955e-06,0.5344017713757417
1970,vicreg_nocrop_s42,effective_contact,15,1.406810248833305e-05,0.00014433876000380746,3.837857722525465e-06,70.13274855528853
1970,vicreg_nocrop_s42,effective_contact_command_change,4,1.682146807979734e-05,0.0001360866872914812,3.460650134456955e-06,0.5344017713757417
1970,vicreg_nocrop_s43,all,15,1.406810248833305e-05,9.130582944104996e-05,5.328527959136409e-06,3.34082601821307
1970,vicreg_nocrop_s43,command_change,4,1.682146807979734e-05,0.00011207636157450906,4.185089437669376e-06,0.08684837039483126
1970,vicreg_nocrop_s43,effective_contact,15,1.406810248833305e-05,9.130582944104996e-05,5.328527959136409e-06,3.34082601821307
1970,vicreg_nocrop_s43,effective_contact_command_change,4,1.682146807979734e-05,0.00011207636157450906,4.185089437669376e-06,0.08684837039483126
1971,vicreg_nocrop_s42,all,15,1.4888762113211366e-05,0.007273073628175553,3.636983776308019e-06,0.46069811137637456
1971,vicreg_nocrop_s42,command_change,4,1.605629859113833e-05,0.021935159107670188,4.035577973127147e-06,0.001278140296097627
1971,vicreg_nocrop_s42,effective_contact,15,1.4888762113211366e-05,0.007273073628175553,3.636983776308019e-06,0.46069811137637456
1971,vicreg_nocrop_s42,effective_contact_command_change,4,1.605629859113833e-05,0.021935159107670188,4.035577973127147e-06,0.001278140296097627
1971,vicreg_nocrop_s43,all,15,1.4888762113211366e-05,0.002108407307514426,4.65821182823826e-06,0.32714429788859345
1971,vicreg_nocrop_s43,command_change,4,1.605629859113833e-05,0.007796159407689629,5.7512953475225e-06,0.3984181343428517
1971,vicreg_nocrop_s43,effective_contact,15,1.4888762113211366e-05,0.002108407307514426,4.65821182823826e-06,0.32714429788859345
1971,vicreg_nocrop_s43,effective_contact_command_change,4,1.605629859113833e-05,0.007796159407689629,5.7512953475225e-06,0.3984181343428517
1972,vicreg_nocrop_s42,all,15,1.4682396507244751e-05,0.0011090890899957627,2.247203825334054e-06,0.7674198829887545
1972,vicreg_nocrop_s42,command_change,4,1.6387718801524898e-05,1.8135564062049525e-05,3.0025262702793043e-06,1.960356864849917
1972,vicreg_nocrop_s42,effective_contact,15,1.4682396507244751e-05,0.0011090890899957627,2.247203825334054e-06,0.7674198829887545
1972,vicreg_nocrop_s42,effective_contact_command_change,4,1.6387718801524898e-05,1.8135564062049525e-05,3.0025262702793043e-06,1.960356864849917
1972,vicreg_nocrop_s43,all,15,1.4682396507244751e-05,0.0007505722651946675,3.035081966610657e-06,1.4799468616680036
1972,vicreg_nocrop_s43,command_change,4,1.6387718801524898e-05,4.62311068076815e-05,4.288610394809211e-06,0.3689390220730648
1972,vicreg_nocrop_s43,effective_contact,15,1.4682396507244751e-05,0.0007505722651946675,3.035081966610657e-06,1.4799468616680036
1972,vicreg_nocrop_s43,effective_contact_command_change,4,1.6387718801524898e-05,4.62311068076815e-05,4.288610394809211e-06,0.3689390220730648
1973,vicreg_nocrop_s42,all,15,1.700780367173138e-05,0.012075010099189853,2.8854525183419354e-06,0.09977256100466685
1973,vicreg_nocrop_s42,command_change,4,1.3487929777511454e-05,4.989859867521318e-07,9.276549075565299e-07,0.45693355833082
1973,vicreg_nocrop_s42,effective_contact,15,1.700780367173138e-05,0.012075010099189853,2.8854525183419354e-06,0.09977256100466685
1973,vicreg_nocrop_s42,effective_contact_command_change,4,1.3487929777511454e-05,4.989859867521318e-07,9.276549075565299e-07,0.45693355833082
1973,vicreg_nocrop_s43,all,15,1.700780367173138e-05,0.0012408170363490474,4.214491503754895e-06,0.3037441808763311
1973,vicreg_nocrop_s43,command_change,4,1.3487929777511454e-05,1.3956576196960668e-06,1.4026023400504073e-06,0.7995143398940047
1973,vicreg_nocrop_s43,effective_contact,15,1.700780367173138e-05,0.0012408170363490474,4.214491503754895e-06,0.3037441808763311
1973,vicreg_nocrop_s43,effective_contact_command_change,4,1.3487929777511454e-05,1.3956576196960668e-06,1.4026023400504073e-06,0.7995143398940047
1974,vicreg_nocrop_s42,all,15,1.0121627322708567e-05,0.00024953262515433987,2.324974915760928e-06,0.059860212494528955
1974,vicreg_nocrop_s42,command_change,4,8.355018621841737e-06,2.4637414526296197e-05,1.3284067961194523e-06,0.116039376582088
1974,vicreg_nocrop_s42,effective_contact,15,1.0121627322708567e-05,0.00024953262515433987,2.324974915760928e-06,0.059860212494528955
1974,vicreg_nocrop_s42,effective_contact_command_change,4,8.355018621841737e-06,2.4637414526296197e-05,1.3284067961194523e-06,0.116039376582088
1974,vicreg_nocrop_s43,all,15,1.0121627322708567e-05,3.933699527275773e-05,2.678072780781804e-06,0.46258449275084673
1974,vicreg_nocrop_s43,command_change,4,8.355018621841737e-06,1.7201783421683103e-05,1.8376344854686977e-06,1.082176522462115
1974,vicreg_nocrop_s43,effective_contact,15,1.0121627322708567e-05,3.933699527275773e-05,2.678072780781804e-06,0.46258449275084673
1974,vicreg_nocrop_s43,effective_contact_command_change,4,8.355018621841737e-06,1.7201783421683103e-05,1.8376344854686977e-06,1.082176522462115
1975,vicreg_nocrop_s42,all,15,9.884132858436108e-06,6.713009230831327e-05,3.6485725402712886e-06,0.043645098780420166
1975,vicreg_nocrop_s42,command_change,4,1.0984476602970972e-05,7.376855865004472e-05,6.38043323419879e-06,0.08083177135914783
1975,vicreg_nocrop_s42,effective_contact,15,9.884132858436108e-06,6.713009230831327e-05,3.6485725402712886e-06,0.043645098780420166
1975,vicreg_nocrop_s42,effective_contact_command_change,4,1.0984476602970972e-05,7.376855865004472e-05,6.38043323419879e-06,0.08083177135914783
1975,vicreg_nocrop_s43,all,15,9.884132858436108e-06,8.12546843765934e-05,3.888677256706311e-06,0.14270218454979464
1975,vicreg_nocrop_s43,command_change,4,1.0984476602970972e-05,4.6725601350772195e-05,5.909670647952225e-06,0.11671819069420622
1975,vicreg_nocrop_s43,effective_contact,15,9.884132858436108e-06,8.12546843765934e-05,3.888677256706311e-06,0.14270218454979464
1975,vicreg_nocrop_s43,effective_contact_command_change,4,1.0984476602970972e-05,4.6725601350772195e-05,5.909670647952225e-06,0.11671819069420622
1976,vicreg_nocrop_s42,all,15,9.870047832312896e-06,0.003904555248542844,3.45292176386162e-06,0.04079965107634489
1976,vicreg_nocrop_s42,command_change,4,8.08847025268733e-06,8.846166565490421e-05,4.058612177004761e-06,0.08789626428465551
1976,vicreg_nocrop_s42,effective_contact,15,9.870047832312896e-06,0.003904555248542844,3.45292176386162e-06,0.04079965107634489
1976,vicreg_nocrop_s42,effective_contact_command_change,4,8.08847025268733e-06,8.846166565490421e-05,4.058612177004761e-06,0.08789626428465551
1976,vicreg_nocrop_s43,all,15,9.870047832312896e-06,0.0001252789874949182,4.7294676051024e-06,0.07666993799629533
1976,vicreg_nocrop_s43,command_change,4,8.08847025268733e-06,0.00013559403305407614,5.2469594891135785e-06,0.03891121079894186
1976,vicreg_nocrop_s43,effective_contact,15,9.870047832312896e-06,0.0001252789874949182,4.7294676051024e-06,0.07666993799629533
1976,vicreg_nocrop_s43,effective_contact_command_change,4,8.08847025268733e-06,0.00013559403305407614,5.2469594891135785e-06,0.03891121079894186
1977,vicreg_nocrop_s42,all,15,1.3383750168335003e-05,0.00012407289464325306,2.3676694572335086e-06,1.0189037235085623
1977,vicreg_nocrop_s42,command_change,4,1.2386153912302689e-05,6.06312922357688e-05,2.811500266375333e-06,0.5984459519408653
1977,vicreg_nocrop_s42,effective_contact,15,1.3383750168335003e-05,0.00012407289464325306,2.3676694572335086e-06,1.0189037235085623
1977,vicreg_nocrop_s42,effective_contact_command_change,4,1.2386153912302689e-05,6.06312922357688e-05,2.811500266375333e-06,0.5984459519408653
1977,vicreg_nocrop_s43,all,15,1.3383750168335003e-05,4.3613492031605953e-05,3.8070208120188908e-06,0.26092523646429544
1977,vicreg_nocrop_s43,command_change,4,1.2386153912302689e-05,4.6259729970188346e-05,4.787452084542565e-06,0.1882950440577135
1977,vicreg_nocrop_s43,effective_contact,15,1.3383750168335003e-05,4.3613492031605953e-05,3.8070208120188908e-06,0.26092523646429544
1977,vicreg_nocrop_s43,effective_contact_command_change,4,1.2386153912302689e-05,4.6259729970188346e-05,4.787452084542565e-06,0.1882950440577135
1978,vicreg_nocrop_s42,all,15,1.3261618702623916e-05,1.2511448517216195e-05,3.2922691848587722e-06,3.0953149817173964
1978,vicreg_nocrop_s42,command_change,4,9.551161838317057e-06,1.0916466806065728e-06,4.522668895390325e-06,9.5234653150774
1978,vicreg_nocrop_s42,effective_contact,15,1.3261618702623916e-05,1.2511448517216195e-05,3.2922691848587722e-06,3.0953149817173964
1978,vicreg_nocrop_s42,effective_contact_command_change,4,9.551161838317057e-06,1.0916466806065728e-06,4.522668895390325e-06,9.5234653150774
1978,vicreg_nocrop_s43,all,15,1.3261618702623916e-05,2.928516047783584e-05,4.511587976215499e-06,0.46356045423027653
1978,vicreg_nocrop_s43,command_change,4,9.551161838317057e-06,6.007260026308359e-06,6.595588374125327e-06,1.203385128939205
1978,vicreg_nocrop_s43,effective_contact,15,1.3261618702623916e-05,2.928516047783584e-05,4.511587976215499e-06,0.46356045423027653
1978,vicreg_nocrop_s43,effective_contact_command_change,4,9.551161838317057e-06,6.007260026308359e-06,6.595588374125327e-06,1.203385128939205
1979,vicreg_nocrop_s42,all,15,1.2333829151126944e-05,0.013292275314557855,3.991191883301326e-06,11.368300165631602
1979,vicreg_nocrop_s42,command_change,4,1.1573931146813266e-05,0.00018403050489723682,3.52858946328638e-06,0.009944752166215421
1979,vicreg_nocrop_s42,effective_contact,15,1.2333829151126944e-05,0.013292275314557855,3.991191883301326e-06,11.368300165631602
1979,vicreg_nocrop_s42,effective_contact_command_change,4,1.1573931146813266e-05,0.00018403050489723682,3.52858946328638e-06,0.009944752166215421
1979,vicreg_nocrop_s43,all,15,1.2333829151126944e-05,0.0012989280849372638,4.650098074421294e-06,0.27830079215158016
1979,vicreg_nocrop_s43,command_change,4,1.1573931146813266e-05,4.978603828931227e-05,5.190255631504215e-06,0.06303448254822294
1979,vicreg_nocrop_s43,effective_contact,15,1.2333829151126944e-05,0.0012989280849372638,4.650098074421294e-06,0.27830079215158016
1979,vicreg_nocrop_s43,effective_contact_command_change,4,1.1573931146813266e-05,4.978603828931227e-05,5.190255631504215e-06,0.06303448254822294
1980,vicreg_nocrop_s42,all,15,1.1100335207932706e-05,0.0001778347933433603,3.673974007748863e-06,0.8487570935506688
1980,vicreg_nocrop_s42,command_change,4,1.1727444416465005e-05,9.61376881605247e-05,2.911487911205768e-06,0.09069981486791578
1980,vicreg_nocrop_s42,effective_contact,15,1.1100335207932706e-05,0.0001778347933433603,3.673974007748863e-06,0.8487570935506688
1980,vicreg_nocrop_s42,effective_contact_command_change,4,1.1727444416465005e-05,9.61376881605247e-05,2.911487911205768e-06,0.09069981486791578
1980,vicreg_nocrop_s43,all,15,1.1100335207932706e-05,3.1440196850477756e-05,5.1498983945445316e-06,2.1080540160545387
1980,vicreg_nocrop_s43,command_change,4,1.1727444416465005e-05,1.5677407844805202e-05,4.724506538877904e-06,1.7343325375831702
1980,vicreg_nocrop_s43,effective_contact,15,1.1100335207932706e-05,3.1440196850477756e-05,5.1498983945445316e-06,2.1080540160545387
1980,vicreg_nocrop_s43,effective_contact_command_change,4,1.1727444416465005e-05,1.5677407844805202e-05,4.724506538877904e-06,1.7343325375831702
1981,vicreg_nocrop_s42,all,15,1.3549220390511134e-05,0.00031971308525411183,4.866669657606811e-06,0.11204725534739428
1981,vicreg_nocrop_s42,command_change,4,1.4440114910030388e-05,0.0003067133023932911,5.085527703840853e-06,0.133773114532708
1981,vicreg_nocrop_s42,effective_contact,15,1.3549220390511134e-05,0.00031971308525411183,4.866669657606811e-06,0.11204725534739428
1981,vicreg_nocrop_s42,effective_contact_command_change,4,1.4440114910030388e-05,0.0003067133023932911,5.085527703840853e-06,0.133773114532708
1981,vicreg_nocrop_s43,all,15,1.3549220390511134e-05,8.14302937590323e-05,6.330950842918052e-06,0.05326299217124526
1981,vicreg_nocrop_s43,command_change,4,1.4440114910030388e-05,6.678863792330958e-05,5.477028565792352e-06,0.014958032236953607
1981,vicreg_nocrop_s43,effective_contact,15,1.3549220390511134e-05,8.14302937590323e-05,6.330950842918052e-06,0.05326299217124526
1981,vicreg_nocrop_s43,effective_contact_command_change,4,1.4440114910030388e-05,6.678863792330958e-05,5.477028565792352e-06,0.014958032236953607
1982,vicreg_nocrop_s42,all,15,9.376160293565288e-06,4.884075278444773e-05,4.087531747624477e-06,0.348663869737772
1982,vicreg_nocrop_s42,command_change,4,5.103898047309485e-06,2.1871981914500793e-07,3.43461411489443e-06,1.6473438862704461
1982,vicreg_nocrop_s42,effective_contact,15,9.376160293565288e-06,4.884075278444773e-05,4.087531747624477e-06,0.348663869737772
1982,vicreg_nocrop_s42,effective_contact_command_change,4,5.103898047309485e-06,2.1871981914500793e-07,3.43461411489443e-06,1.6473438862704461
1982,vicreg_nocrop_s43,all,15,9.376160293565288e-06,5.1277282667191076e-05,5.070636089972898e-06,0.04197215932158795
1982,vicreg_nocrop_s43,command_change,4,5.103898047309485e-06,6.122570994193666e-06,3.715797362247031e-06,0.07592618557517278
1982,vicreg_nocrop_s43,effective_contact,15,9.376160293565288e-06,5.1277282667191076e-05,5.070636089972898e-06,0.04197215932158795
1982,vicreg_nocrop_s43,effective_contact_command_change,4,5.103898047309485e-06,6.122570994193666e-06,3.715797362247031e-06,0.07592618557517278
1983,vicreg_nocrop_s42,all,15,1.3922683744264456e-05,0.0059552730244225435,2.222178342966193e-06,8.388645016983373
1983,vicreg_nocrop_s42,command_change,4,1.1865194665006129e-05,8.719721790839685e-06,2.9369445897486912e-06,30.753776442147814
1983,vicreg_nocrop_s42,effective_contact,15,1.3922683744264456e-05,0.0059552730244225435,2.222178342966193e-06,8.388645016983373
1983,vicreg_nocrop_s42,effective_contact_command_change,4,1.1865194665006129e-05,8.719721790839685e-06,2.9369445897486912e-06,30.753776442147814
1983,vicreg_nocrop_s43,all,15,1.3922683744264456e-05,5.044995803018537e-05,3.279120092732531e-06,1.5019912652462317
1983,vicreg_nocrop_s43,command_change,4,1.1865194665006129e-05,1.8435594313359616e-06,3.81965089957248e-06,5.375016105111804
1983,vicreg_nocrop_s43,effective_contact,15,1.3922683744264456e-05,5.044995803018537e-05,3.279120092732531e-06,1.5019912652462317
1983,vicreg_nocrop_s43,effective_contact_command_change,4,1.1865194665006129e-05,1.8435594313359616e-06,3.81965089957248e-06,5.375016105111804
1984,vicreg_nocrop_s42,all,15,1.2666866435514142e-05,0.005810658916016109,2.1827020816544974e-06,0.0055107510967467
1984,vicreg_nocrop_s42,command_change,4,1.2398461421980755e-05,0.00016007635167625267,3.525416264693604e-06,0.010450435801836966
1984,vicreg_nocrop_s42,effective_contact,15,1.2666866435514142e-05,0.005810658916016109,2.1827020816544974e-06,0.0055107510967467
1984,vicreg_nocrop_s42,effective_contact_command_change,4,1.2398461421980755e-05,0.00016007635167625267,3.525416264693604e-06,0.010450435801836966
1984,vicreg_nocrop_s43,all,15,1.2666866435514142e-05,0.0022458785742477025,2.7871297026157056e-06,0.11676996306366058
1984,vicreg_nocrop_s43,command_change,4,1.2398461421980755e-05,1.6537308738406864e-05,4.896558635891779e-06,0.20628214622269794
1984,vicreg_nocrop_s43,effective_contact,15,1.2666866435514142e-05,0.0022458785742477025,2.7871297026157056e-06,0.11676996306366058
1984,vicreg_nocrop_s43,effective_contact_command_change,4,1.2398461421980755e-05,1.6537308738406864e-05,4.896558635891779e-06,0.20628214622269794
1985,vicreg_nocrop_s42,all,15,1.4024392172965843e-05,0.0016926066114873943,2.383207231559936e-06,6.629689641226182
1985,vicreg_nocrop_s42,command_change,4,1.1786722893702972e-05,9.613657579876644e-05,2.7611045538833423e-06,2.6041311824598568
1985,vicreg_nocrop_s42,effective_contact,15,1.4024392172965843e-05,0.0016926066114873943,2.383207231559936e-06,6.629689641226182
1985,vicreg_nocrop_s42,effective_contact_command_change,4,1.1786722893702972e-05,9.613657579876644e-05,2.7611045538833423e-06,2.6041311824598568
1985,vicreg_nocrop_s43,all,15,1.4024392172965843e-05,7.944980164076298e-05,2.9404445276289454e-06,3.1697381454528526
1985,vicreg_nocrop_s43,command_change,4,1.1786722893702972e-05,2.611834631016663e-05,3.0275555822356637e-06,13.184242740915174
1985,vicreg_nocrop_s43,effective_contact,15,1.4024392172965843e-05,7.944980164076298e-05,2.9404445276289454e-06,3.1697381454528526
1985,vicreg_nocrop_s43,effective_contact_command_change,4,1.1786722893702972e-05,2.611834631016663e-05,3.0275555822356637e-06,13.184242740915174
1986,vicreg_nocrop_s42,all,15,9.821392177400412e-06,4.112745931100411e-05,2.8497841048154744e-06,0.10560613375730503
1986,vicreg_nocrop_s42,command_change,4,7.826314799785905e-06,6.056583515601233e-06,2.71866070100657e-06,0.14771048136042186
1986,vicreg_nocrop_s42,effective_contact,15,9.821392177400412e-06,4.112745931100411e-05,2.8497841048154744e-06,0.10560613375730503
1986,vicreg_nocrop_s42,effective_contact_command_change,4,7.826314799785905e-06,6.056583515601233e-06,2.71866070100657e-06,0.14771048136042186
1986,vicreg_nocrop_s43,all,15,9.821392177400412e-06,1.2587748703178173e-05,3.7001322236089134e-06,0.49124512522528246
1986,vicreg_nocrop_s43,command_change,4,7.826314799785905e-06,9.296413054471486e-06,2.7514279139495557e-06,0.08571886855602968
1986,vicreg_nocrop_s43,effective_contact,15,9.821392177400412e-06,1.2587748703178173e-05,3.7001322236089134e-06,0.49124512522528246
1986,vicreg_nocrop_s43,effective_contact_command_change,4,7.826314799785905e-06,9.296413054471486e-06,2.7514279139495557e-06,0.08571886855602968
1987,vicreg_nocrop_s42,all,15,9.977664179435427e-06,0.00023636636506125798,1.6388356489945484e-06,0.012958418404196967
1987,vicreg_nocrop_s42,command_change,4,1.186090139526641e-05,0.0002434199545859883,1.9494132459385582e-06,0.020166322548378475
1987,vicreg_nocrop_s42,effective_contact,15,9.977664179435427e-06,0.00023636636506125798,1.6388356489945484e-06,0.012958418404196967
1987,vicreg_nocrop_s42,effective_contact_command_change,4,1.186090139526641e-05,0.0002434199545859883,1.9494132459385582e-06,0.020166322548378475
1987,vicreg_nocrop_s43,all,15,9.977664179435427e-06,8.67258440242343e-05,2.1050039075968622e-06,0.0398132315160318
1987,vicreg_nocrop_s43,command_change,4,1.186090139526641e-05,3.832645938928181e-05,2.2342364331962017e-06,0.05044769098734717
1987,vicreg_nocrop_s43,effective_contact,15,9.977664179435427e-06,8.67258440242343e-05,2.1050039075968622e-06,0.0398132315160318
1987,vicreg_nocrop_s43,effective_contact_command_change,4,1.186090139526641e-05,3.832645938928181e-05,2.2342364331962017e-06,0.05044769098734717
1988,vicreg_nocrop_s42,all,15,1.1146135921080714e-05,0.00021636766444620056,4.991268459283067e-06,0.0957069037001573
1988,vicreg_nocrop_s42,command_change,4,1.199238965909899e-05,0.0006852937576695695,7.169206241997017e-06,0.22085604222682062
1988,vicreg_nocrop_s42,effective_contact,15,1.1146135921080714e-05,0.00021636766444620056,4.991268459283067e-06,0.0957069037001573
1988,vicreg_nocrop_s42,effective_contact_command_change,4,1.199238965909899e-05,0.0006852937576695695,7.169206241997017e-06,0.22085604222682062
1988,vicreg_nocrop_s43,all,15,1.1146135921080714e-05,9.67545364195151e-05,5.9003425652311614e-06,0.06276392002683316
1988,vicreg_nocrop_s43,command_change,4,1.199238965909899e-05,0.0002981158449983923,7.921726961512832e-06,0.06925187952418158
1988,vicreg_nocrop_s43,effective_contact,15,1.1146135921080714e-05,9.67545364195151e-05,5.9003425652311614e-06,0.06276392002683316
1988,vicreg_nocrop_s43,effective_contact_command_change,4,1.199238965909899e-05,0.0002981158449983923,7.921726961512832e-06,0.06925187952418158
1989,vicreg_nocrop_s42,all,15,1.4914415623934474e-05,7.280230892246683e-05,3.7512158068390515e-06,30.033642829478506
1989,vicreg_nocrop_s42,command_change,4,1.534794728286215e-05,3.6563403044809206e-05,1.4865492445892414e-06,11.55436273679362
1989,vicreg_nocrop_s42,effective_contact,15,1.4914415623934474e-05,7.280230892246683e-05,3.7512158068390515e-06,30.033642829478506
1989,vicreg_nocrop_s42,effective_contact_command_change,4,1.534794728286215e-05,3.6563403044809206e-05,1.4865492445892414e-06,11.55436273679362
1989,vicreg_nocrop_s43,all,15,1.4914415623934474e-05,1.5944738863519584e-05,4.323871316576818e-06,3.144690014458946
1989,vicreg_nocrop_s43,command_change,4,1.534794728286215e-05,1.3138198596607253e-05,1.9347889903542637e-06,0.9847592440991945
1989,vicreg_nocrop_s43,effective_contact,15,1.4914415623934474e-05,1.5944738863519584e-05,4.323871316576818e-06,3.144690014458946
1989,vicreg_nocrop_s43,effective_contact_command_change,4,1.534794728286215e-05,1.3138198596607253e-05,1.9347889903542637e-06,0.9847592440991945
1990,vicreg_nocrop_s42,all,15,1.2852254940298735e-05,0.00029861532888920316,1.6269865227513947e-06,0.5789596926502998
1990,vicreg_nocrop_s42,command_change,4,1.3917718433731352e-05,1.002088811219437e-05,2.922595754739632e-06,0.09526633613230595
1990,vicreg_nocrop_s42,effective_contact,15,1.2852254940298735e-05,0.00029861532888920316,1.6269865227513947e-06,0.5789596926502998
1990,vicreg_nocrop_s42,effective_contact_command_change,4,1.3917718433731352e-05,1.002088811219437e-05,2.922595754739632e-06,0.09526633613230595
1990,vicreg_nocrop_s43,all,15,1.2852254940298735e-05,1.6844129415716225e-05,2.2594812226846745e-06,0.3083284758965552
1990,vicreg_nocrop_s43,command_change,4,1.3917718433731352e-05,2.964749796774413e-06,3.0634906096338455e-06,0.3809730400767758
1990,vicreg_nocrop_s43,effective_contact,15,1.2852254940298735e-05,1.6844129415716225e-05,2.2594812226846745e-06,0.3083284758965552
1990,vicreg_nocrop_s43,effective_contact_command_change,4,1.3917718433731352e-05,2.964749796774413e-06,3.0634906096338455e-06,0.3809730400767758
1991,vicreg_nocrop_s42,all,15,1.7041693596790233e-05,0.00015750952767111434,1.8604338199187016e-06,39.599103846933566
1991,vicreg_nocrop_s42,command_change,4,1.5459200312761823e-05,4.309649011702277e-05,5.698241025697826e-07,0.01212957727370751
1991,vicreg_nocrop_s42,effective_contact,15,1.7041693596790233e-05,0.00015750952767111434,1.8604338199187016e-06,39.599103846933566
1991,vicreg_nocrop_s42,effective_contact_command_change,4,1.5459200312761823e-05,4.309649011702277e-05,5.698241025697826e-07,0.01212957727370751
1991,vicreg_nocrop_s43,all,15,1.7041693596790233e-05,0.0001637309350068487,2.8933012837721133e-06,0.7623718999224299
1991,vicreg_nocrop_s43,command_change,4,1.5459200312761823e-05,2.38456536862941e-05,7.670625663536157e-07,0.028418406706167385
1991,vicreg_nocrop_s43,effective_contact,15,1.7041693596790233e-05,0.0001637309350068487,2.8933012837721133e-06,0.7623718999224299
1991,vicreg_nocrop_s43,effective_contact_command_change,4,1.5459200312761823e-05,2.38456536862941e-05,7.670625663536157e-07,0.028418406706167385
1992,vicreg_nocrop_s42,all,15,1.371573001354894e-05,0.0005480093814488403,3.537576376781241e-06,0.6865131358858324
1992,vicreg_nocrop_s42,command_change,4,1.4007883578415203e-05,0.0001445882703450252,2.475836311077728e-06,2.1089860175042197
1992,vicreg_nocrop_s42,effective_contact,15,1.371573001354894e-05,0.0005480093814488403,3.537576376781241e-06,0.6865131358858324
1992,vicreg_nocrop_s42,effective_contact_command_change,4,1.4007883578415203e-05,0.0001445882703450252,2.475836311077728e-06,2.1089860175042197
1992,vicreg_nocrop_s43,all,15,1.371573001354894e-05,6.910793555713705e-05,4.948691126098008e-06,1.1443288180435012
1992,vicreg_nocrop_s43,command_change,4,1.4007883578415203e-05,2.9668167002228074e-05,4.086901626010331e-06,1.584454373607401
1992,vicreg_nocrop_s43,effective_contact,15,1.371573001354894e-05,6.910793555713705e-05,4.948691126098008e-06,1.1443288180435012
1992,vicreg_nocrop_s43,effective_contact_command_change,4,1.4007883578415203e-05,2.9668167002228074e-05,4.086901626010331e-06,1.584454373607401
1993,vicreg_nocrop_s42,all,15,1.3649820660551389e-05,0.005050756316086336,2.7068876505609295e-06,0.029282619833222705
1993,vicreg_nocrop_s42,command_change,4,1.3638549717143178e-05,0.015813741032616235,2.0065343306896466e-06,0.003838958038228525
1993,vicreg_nocrop_s42,effective_contact,15,1.3649820660551389e-05,0.005050756316086336,2.7068876505609295e-06,0.029282619833222705
1993,vicreg_nocrop_s42,effective_contact_command_change,4,1.3638549717143178e-05,0.015813741032616235,2.0065343306896466e-06,0.003838958038228525
1993,vicreg_nocrop_s43,all,15,1.3649820660551389e-05,0.0014987866621595457,3.111917167567905e-06,0.05506229970787197
1993,vicreg_nocrop_s43,command_change,4,1.3638549717143178e-05,0.0009600205403330619,1.9105469810654085e-06,0.0050808655631644495
1993,vicreg_nocrop_s43,effective_contact,15,1.3649820660551389e-05,0.0014987866621595457,3.111917167567905e-06,0.05506229970787197
1993,vicreg_nocrop_s43,effective_contact_command_change,4,1.3638549717143178e-05,0.0009600205403330619,1.9105469810654085e-06,0.0050808655631644495
1994,vicreg_nocrop_s42,all,15,1.3660335055950175e-05,0.00542802785645525,7.955757943515589e-06,1.9094348938716912
1994,vicreg_nocrop_s42,command_change,4,1.636351817069226e-05,0.0010697199486457976,9.092517302633496e-06,0.03954900812375389
1994,vicreg_nocrop_s42,effective_contact,15,1.3660335055950175e-05,0.00542802785645525,7.955757943515589e-06,1.9094348938716912
1994,vicreg_nocrop_s42,effective_contact_command_change,4,1.636351817069226e-05,0.0010697199486457976,9.092517302633496e-06,0.03954900812375389
1994,vicreg_nocrop_s43,all,15,1.3660335055950175e-05,0.0063761671324262656,9.635768340861736e-06,1.115583900921277
1994,vicreg_nocrop_s43,command_change,4,1.636351817069226e-05,0.000910372826638195,1.0045433555205818e-05,0.24581996217406682
1994,vicreg_nocrop_s43,effective_contact,15,1.3660335055950175e-05,0.0063761671324262656,9.635768340861736e-06,1.115583900921277
1994,vicreg_nocrop_s43,effective_contact_command_change,4,1.636351817069226e-05,0.000910372826638195,1.0045433555205818e-05,0.24581996217406682
1995,vicreg_nocrop_s42,all,15,1.5988329748021592e-05,0.00017245665998508742,1.7518298326043198e-06,4.4814208524482115
1995,vicreg_nocrop_s42,command_change,4,1.6504832728969632e-05,0.00016475507802971023,1.485763249320371e-06,15.59826960903139
1995,vicreg_nocrop_s42,effective_contact,15,1.5988329748021592e-05,0.00017245665998508742,1.7518298326043198e-06,4.4814208524482115
1995,vicreg_nocrop_s42,effective_contact_command_change,4,1.6504832728969632e-05,0.00016475507802971023,1.485763249320371e-06,15.59826960903139
1995,vicreg_nocrop_s43,all,15,1.5988329748021592e-05,2.3141426860699237e-05,2.598558525808888e-06,0.5277496060998123
1995,vicreg_nocrop_s43,command_change,4,1.6504832728969632e-05,3.284027530980893e-05,1.7131273608583797e-06,0.616882028881313
1995,vicreg_nocrop_s43,effective_contact,15,1.5988329748021592e-05,2.3141426860699237e-05,2.598558525808888e-06,0.5277496060998123
1995,vicreg_nocrop_s43,effective_contact_command_change,4,1.6504832728969632e-05,3.284027530980893e-05,1.7131273608583797e-06,0.616882028881313
1996,vicreg_nocrop_s42,all,15,1.3723833914506637e-05,1.2797630726953575e-05,2.3711787581722396e-06,29.477875216495004
1996,vicreg_nocrop_s42,command_change,4,1.440228118099185e-05,2.7952311398848906e-07,2.041930988738727e-06,7.436447286122376
1996,vicreg_nocrop_s42,effective_contact,15,1.3723833914506637e-05,1.2797630726953575e-05,2.3711787581722396e-06,29.477875216495004
1996,vicreg_nocrop_s42,effective_contact_command_change,4,1.440228118099185e-05,2.7952311398848906e-07,2.041930988738727e-06,7.436447286122376
1996,vicreg_nocrop_s43,all,15,1.3723833914506637e-05,6.714785827336792e-06,2.9644871924361384e-06,9.96295106750015
1996,vicreg_nocrop_s43,command_change,4,1.440228118099185e-05,1.7194110739637836e-06,2.366066364833941e-06,1.9124757498889648
1996,vicreg_nocrop_s43,effective_contact,15,1.3723833914506637e-05,6.714785827336792e-06,2.9644871924361384e-06,9.96295106750015
1996,vicreg_nocrop_s43,effective_contact_command_change,4,1.440228118099185e-05,1.7194110739637836e-06,2.366066364833941e-06,1.9124757498889648
1997,vicreg_nocrop_s42,all,15,1.4124204456796481e-05,0.0003580906549309759,1.8138464374336158e-06,16.192171312389544
1997,vicreg_nocrop_s42,command_change,4,1.4499631561193382e-05,0.0006682278600287361,1.5089302785042946e-06,3.1313904554983503
1997,vicreg_nocrop_s42,effective_contact,15,1.4124204456796481e-05,0.0003580906549309759,1.8138464374336158e-06,16.192171312389544
1997,vicreg_nocrop_s42,effective_contact_command_change,4,1.4499631561193382e-05,0.0006682278600287361,1.5089302785042946e-06,3.1313904554983503
1997,vicreg_nocrop_s43,all,15,1.4124204456796481e-05,4.417221195088435e-05,2.022392065252158e-06,19.220615318975568
1997,vicreg_nocrop_s43,command_change,4,1.4499631561193382e-05,9.220293190992379e-05,2.194324650872659e-06,5.7546241451725875
1997,vicreg_nocrop_s43,effective_contact,15,1.4124204456796481e-05,4.417221195088435e-05,2.022392065252158e-06,19.220615318975568
1997,vicreg_nocrop_s43,effective_contact_command_change,4,1.4499631561193382e-05,9.220293190992379e-05,2.194324650872659e-06,5.7546241451725875
1998,vicreg_nocrop_s42,all,15,9.799130202736705e-06,0.00014563523212321645,3.599618780943577e-06,1.0868947016381543
1998,vicreg_nocrop_s42,command_change,4,9.321229981651413e-06,0.0002737211780186044,6.826751999255976e-07,0.005075671296847236
1998,vicreg_nocrop_s42,effective_contact,15,9.799130202736705e-06,0.00014563523212321645,3.599618780943577e-06,1.0868947016381543
1998,vicreg_nocrop_s42,effective_contact_command_change,4,9.321229981651413e-06,0.0002737211780186044,6.826751999255976e-07,0.005075671296847236
1998,vicreg_nocrop_s43,all,15,9.799130202736705e-06,0.0002658182549112098,4.715928370539283e-06,0.6616550930196785
1998,vicreg_nocrop_s43,command_change,4,9.321229981651413e-06,0.0001974037804757245,1.0476279612703365e-06,0.003508825364939327
1998,vicreg_nocrop_s43,effective_contact,15,9.799130202736705e-06,0.0002658182549112098,4.715928370539283e-06,0.6616550930196785
1998,vicreg_nocrop_s43,effective_contact_command_change,4,9.321229981651413e-06,0.0001974037804757245,1.0476279612703365e-06,0.003508825364939327
1999,vicreg_nocrop_s42,all,15,8.548321602575015e-06,2.197240454885711e-05,2.4190028658684546e-06,0.06797530435810774
1999,vicreg_nocrop_s42,command_change,4,1.2166040050942684e-05,1.0597579603199847e-05,1.923063706499306e-06,0.02593002697696788
1999,vicreg_nocrop_s42,effective_contact,15,8.548321602575015e-06,2.197240454885711e-05,2.4190028658684546e-06,0.06797530435810774
1999,vicreg_nocrop_s42,effective_contact_command_change,4,1.2166040050942684e-05,1.0597579603199847e-05,1.923063706499306e-06,0.02593002697696788
1999,vicreg_nocrop_s43,all,15,8.548321602575015e-06,1.7558327211493937e-05,3.485335458700926e-06,0.039805778554151496
1999,vicreg_nocrop_s43,command_change,4,1.2166040050942684e-05,7.1060298978409264e-06,3.4875423011726525e-06,0.07585921513855624
1999,vicreg_nocrop_s43,effective_contact,15,8.548321602575015e-06,1.7558327211493937e-05,3.485335458700926e-06,0.039805778554151496
1999,vicreg_nocrop_s43,effective_contact_command_change,4,1.2166040050942684e-05,7.1060298978409264e-06,3.4875423011726525e-06,0.07585921513855624


==> data/reviewer_strengthening/09_action_path_audit/gradient_statistics.csv <==
checkpoint,param,grad_abs_sum
vicreg_nocrop_s42,predictor.action_embed.0.weight,0.06955026090145111
vicreg_nocrop_s42,predictor.action_embed.0.bias,0.0340433269739151
vicreg_nocrop_s42,predictor.action_embed.2.weight,0.10530467331409454
vicreg_nocrop_s42,predictor.action_embed.2.bias,1.9825400114059448
vicreg_nocrop_s42,predictor.action_embed.3.weight,0.0057714288122951984
vicreg_nocrop_s42,predictor.action_embed.3.bias,0.0829898864030838
vicreg_nocrop_s42,predictor.fuse_proj.weight,216.08193969726562
vicreg_nocrop_s42,predictor.fuse_proj.bias,2.7713897228240967
vicreg_nocrop_s43,predictor.action_embed.0.weight,0.11627791821956635
vicreg_nocrop_s43,predictor.action_embed.0.bias,0.05877002328634262
vicreg_nocrop_s43,predictor.action_embed.2.weight,0.18808472156524658
vicreg_nocrop_s43,predictor.action_embed.2.bias,2.4357781410217285
vicreg_nocrop_s43,predictor.action_embed.3.weight,0.0058591291308403015
vicreg_nocrop_s43,predictor.action_embed.3.bias,0.07199762761592865
vicreg_nocrop_s43,predictor.fuse_proj.weight,173.07135009765625
vicreg_nocrop_s43,predictor.fuse_proj.bias,2.269827365875244
no_action_s42,predictor.uncond_proj.weight,141.59130859375
no_action_s42,predictor.uncond_proj.bias,1.834723711013794
no_action_s43,predictor.uncond_proj.weight,186.34461975097656
no_action_s43,predictor.uncond_proj.bias,2.4819283485412598


==> data/reviewer_strengthening/09_action_path_audit/tensor_statistics.csv <==
key,value
action_mean_train,"[0.5038278698921204, 0.4293104112148285, 0.00684838742017746, -0.006768804509192705]"
action_std_train,"[0.08210279047489166, 0.05712604150176048, 0.4015662670135498, 0.39795324206352234]"
std_collapsed,False
raw_action_min,-1.7440648078918457
raw_action_max,1.746264100074768
train_action_var,"[[0.0066528525203466415, 0.003196169389411807, 0.1547037959098816, 0.14499537646770477], [0.0066528525203466415, 0.003196169389411807, 0.1547037959098816, 0.14499537646770477], [0.0066528525203466415, 0.003196169389411807, 0.1547037959098816, 0.14499537646770477], [0.006522699259221554, 0.003286679508164525, 0.16373856365680695, 0.16190581023693085], [0.006522699259221554, 0.003286679508164525, 0.16373856365680695, 0.16190581023693085], [0.006522699259221554, 0.003286679508164525, 0.16373856365680695, 0.16190581023693085], [0.0069980621337890625, 0.00320579600520432, 0.1636977195739746, 0.15944014489650726], [0.0069980621337890625, 0.00320579600520432, 0.1636977195739746, 0.15944014489650726], [0.0069980621337890625, 0.00320579600520432, 0.1636977195739746, 0.15944014489650726], [0.006726009305566549, 0.0032796263694763184, 0.16842393577098846, 0.15966840088367462], [0.006726009305566549, 0.0032796263694763184, 0.16842393577098846, 0.15966840088367462], [0.006726009305566549, 0.0032796263694763184, 0.16842393577098846, 0.15966840088367462], [0.006808944512158632, 0.003356875153258443, 0.15581755340099335, 0.16604433953762054], [0.006808944512158632, 0.003356875153258443, 0.15581755340099335, 0.16604433953762054], [0.006808944512158632, 0.003356875153258443, 0.15581755340099335, 0.16604433953762054]]"
val_action_var,"[[0.006424172315746546, 0.0032303088810294867, 0.16376499831676483, 0.1696641594171524], [0.006424172315746546, 0.0032303088810294867, 0.16376499831676483, 0.1696641594171524], [0.006424172315746546, 0.0032303088810294867, 0.16376499831676483, 0.1696641594171524], [0.006039726082235575, 0.0033048950135707855, 0.14594227075576782, 0.16663582623004913], [0.006039726082235575, 0.0033048950135707855, 0.14594227075576782, 0.16663582623004913], [0.006039726082235575, 0.0033048950135707855, 0.14594227075576782, 0.16663582623004913], [0.006767528597265482, 0.0030421412084251642, 0.14667648077011108, 0.173417329788208], [0.006767528597265482, 0.0030421412084251642, 0.14667648077011108, 0.173417329788208], [0.006767528597265482, 0.0030421412084251642, 0.14667648077011108, 0.173417329788208], [0.006251359824091196, 0.003321466501802206, 0.14333780109882355, 0.14482200145721436], [0.006251359824091196, 0.003321466501802206, 0.14333780109882355, 0.14482200145721436], [0.006251359824091196, 0.003321466501802206, 0.14333780109882355, 0.14482200145721436], [0.006362842861562967, 0.003077462315559387, 0.13580377399921417, 0.15462754666805267], [0.006362842861562967, 0.003077462315559387, 0.13580377399921417, 0.15462754666805267], [0.006362842861562967, 0.003077462315559387, 0.13580377399921417, 0.15462754666805267]]"
n_train,1800
n_val,200
pairs_per_episode,15
transition_rule,"actions[e, t] applied between observations[e, t] and observations[e, t+1]"
dump_replay_actions_equal,True
dump_replay_obs_close,True
crop_scale_min,1.0
crop_disabled,True
normalize_actions,True


==> data/reviewer_strengthening/09_action_path_audit/test_results.txt <==
test_action_embed_changes_with_action (test_action_path.ActionPathTests.test_action_embed_changes_with_action) ... ok
test_changing_action_changes_predictor_output_at_init (test_action_path.ActionPathTests.test_changing_action_changes_predictor_output_at_init) ... ok
test_condition_flag_on_action_model (test_action_path.ActionPathTests.test_condition_flag_on_action_model) ... ok
test_gradients_flow_into_action_embed (test_action_path.ActionPathTests.test_gradients_flow_into_action_embed) ... ok
test_no_action_ignores_action_tensor (test_action_path.ActionPathTests.test_no_action_ignores_action_tensor) ... ok

----------------------------------------------------------------------
Ran 5 tests in 0.032s

OK


==> data/reviewer_strengthening/09_action_path_audit/weight_change_statistics.csv <==
checkpoint,param,norm,mean,std,l2_from_fresh_init,all_zero
vicreg_nocrop_s42,predictor.action_embed.0.weight,0.0344657301902771,-0.00033364869887009263,0.0021322807297110558,0.3035595715045929,False
vicreg_nocrop_s42,predictor.action_embed.0.bias,0.0011595585383474827,-5.1185132178943604e-05,0.0001366783690173179,0.0011595585383474827,False
vicreg_nocrop_s42,predictor.action_embed.2.weight,0.330837607383728,-6.626192771364003e-06,0.005169963464140892,1.316663146018982,False
vicreg_nocrop_s42,predictor.action_embed.2.bias,0.0020485518034547567,7.922780059743673e-05,0.0002454291097819805,0.0020485518034547567,False
vicreg_nocrop_s42,predictor.action_embed.3.weight,0.9878130555152893,0.11922833323478699,0.03236433118581772,7.050854682922363,False
vicreg_nocrop_s42,predictor.action_embed.3.bias,0.015386336483061314,-0.0010645103175193071,0.0016144963447004557,0.015386336483061314,False
vicreg_nocrop_s42,predictor.fuse_proj.weight,3.2178781032562256,0.00013360368029680103,0.020526451990008354,4.483761310577393,False
vicreg_nocrop_s42,predictor.fuse_proj.bias,0.14625276625156403,0.0002786061377264559,0.012974820099771023,0.14625276625156403,False
vicreg_nocrop_s43,predictor.action_embed.0.weight,0.03589775785803795,-1.996566425077617e-05,0.002247915603220463,0.2993379235267639,False
vicreg_nocrop_s43,predictor.action_embed.0.bias,0.001435653306543827,-1.6580612282268703e-05,0.00018010163330473006,0.001435653306543827,False
vicreg_nocrop_s43,predictor.action_embed.2.weight,0.3224693238735199,-9.524203778710216e-05,0.005038298666477203,1.298897624015808,False
vicreg_nocrop_s43,predictor.action_embed.2.bias,0.002321128034964204,5.388564750319347e-05,0.0002873469493351877,0.002321128034964204,False
vicreg_nocrop_s43,predictor.action_embed.3.weight,1.0684734582901,0.128190279006958,0.03778376057744026,6.980922698974609,False
vicreg_nocrop_s43,predictor.action_embed.3.bias,0.015130971558392048,-0.00015750768943689764,0.0018997015431523323,0.015130971558392048,False
vicreg_nocrop_s43,predictor.fuse_proj.weight,3.1716229915618896,-4.869936310569756e-05,0.020231759175658226,4.495738506317139,False
vicreg_nocrop_s43,predictor.fuse_proj.bias,0.12678810954093933,-0.00011209771037101746,0.011250062845647335,0.12678810954093933,False
no_action_s42,predictor.uncond_proj.weight,3.114140748977661,-4.3674048356479034e-05,0.024329934269189835,4.029301166534424,False
no_action_s42,predictor.uncond_proj.bias,0.13227112591266632,-3.7431891541928053e-06,0.011737163178622723,0.13227112591266632,False
no_action_s43,predictor.uncond_proj.weight,3.1769163608551025,-8.631570381112397e-05,0.02482025697827339,4.079763889312744,False
no_action_s43,predictor.uncond_proj.bias,0.16610132157802582,0.0001536228519398719,0.014738301746547222,0.16610132157802582,False


==> data/training_logs/mse_action_s42.json <==
{
  "run_name": "mse_action_s42",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9454.864934083002,
  "history": [
    {
      "epoch": 1,
      "train_loss": 0.7246522898938921,
      "train_invariance": 0.7246522898938921,
      "train_variance": 1.8106641615408439,
      "train_covariance": 0.023221040816218765,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 3.943398621559143,
      "train_ema_param_l2": 0.12076643031804454,
      "ema_param_l2": 0.21626616870821805,
      "val_loss": 0.45754122726122537,
      "val_invariance": 0.45754122726122537,
      "val_variance": 1.956501080830892,
      "val_covariance": 2.9987572395233048e-05
    },
    {
      "epoch": 2,
      "train_loss": 0.28992388224601745,
      "train_invariance": 0.28992388224601745,
      "train_variance": 1.874079269338537,
      "train_covariance": 0.013702013230710118,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 1.0513178133081507,
      "train_ema_param_l2": 0.235838429143378,
      "ema_param_l2": 0.24900494770750858,
      "val_loss": 0.13863511180877686,
      "val_invariance": 0.13863511180877686,
      "val_variance": 1.9765291191736858,
      "val_covariance": 1.4495702331866292e-07
    },
    {
      "epoch": 3,
      "train_loss": 0.07460108398177005,
      "train_invariance": 0.07460108398177005,
      "train_variance": 1.8451174209029586,
      "train_covariance": 0.04184813106060028,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 0.49347879073354933,
      "train_ema_param_l2": 0.28963620176103394,
      "ema_param_l2": 0.3396152246830446,
      "val_loss": 0.02194358396033446,
      "val_invariance": 0.02194358396033446,
      "val_variance": 1.976501667658488,
      "val_covariance": 9.560334137859172e-08
    },
    {
      "epoch": 4,
      "train_loss": 0.028858893248769973,
      "train_invariance": 0.028858893248769973,
      "train_variance": 1.6304913596400508,
      "train_covariance": 0.7286974325180053,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 0.32612462399624015,
      "train_ema_param_l2": 0.4036422452051046,
      "ema_param_l2": 0.4641742934321901,
      "val_loss": 0.005600766527156035,
      "val_invariance": 0.005600766527156035,
      "val_variance": 1.975118532816569,
      "val_covariance": 5.706951978936559e-07
    },
    {
      "epoch": 5,
      "train_loss": 0.024131840181019572,
      "train_invariance": 0.024131840181019572,
      "train_variance": 1.2586471619076198,
      "train_covariance": 6.498458111233181,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 0.767663928632383,
      "train_ema_param_l2": 0.5015034401843321,
      "ema_param_l2": 0.4904757111642305,
      "val_loss": 0.006634553868323565,
      "val_invariance": 0.006634553868323565,
      "val_variance": 1.9685636806488036,
      "val_covariance": 6.699110456490113e-06
    },
    {
      "epoch": 6,
      "train_loss": 0.015974224264699,
      "train_invariance": 0.015974224264699,
      "train_variance": 0.9318445640493322,
      "train_covariance": 19.49970452428747,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 1.4707252099072492,
      "train_ema_param_l2": 0.43078381970922325,
      "ema_param_l2": 0.37303855179539086,
      "val_loss": 0.005764140671739975,
      "val_invariance": 0.005764140671739975,
      "val_variance": 1.961972178777059,
      "val_covariance": 2.9569209690331868e-05
    },
    {
      "epoch": 7,
      "train_loss": 0.006942102602234593,
      "train_invariance": 0.006942102602234593,
      "train_variance": 0.7607432643572489,
      "train_covariance": 34.226663933648005,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 1.431041848677176,
      "train_ema_param_l2": 0.3432979323884948,
      "ema_param_l2": 0.30080299703299107,
      "val_loss": 0.01078169530381759,
      "val_invariance": 0.01078169530381759,
      "val_variance": 1.9546431878407797,
      "val_covariance": 8.407206552510615e-05
    },
    {
      "epoch": 8,
      "train_loss": 0.004944801582506409,
      "train_invariance": 0.004944801582506409,
      "train_variance": 0.6933977701045849,
      "train_covariance": 45.798353334780096,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 1.9667777626602738,
      "train_ema_param_l2": 0.28653244819157436,
      "ema_param_l2": 0.2753716695929687,
      "val_loss": 0.007736173658321301,
      "val_invariance": 0.007736173658321301,
      "val_variance": 1.9472711823781332,
      "val_covariance": 0.00018816024476351836
    },
    {
      "epoch": 9,
      "train_loss": 0.0038830631151795386,
      "train_invariance": 0.0038830631151795386,
      "train_variance": 0.6562594783041212,
      "train_covariance": 55.878413159405746,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 1.8425098496189825,
      "train_ema_param_l2": 0.2795527081934926,
      "ema_param_l2": 0.29942358445716494,
      "val_loss": 0.013411228912572066,
      "val_invariance": 0.013411228912572066,
      "val_variance": 1.943662373224894,
      "val_covariance": 0.0002667398738946455
    },
    {
      "epoch": 10,
      "train_loss": 0.004626215930200285,
      "train_invariance": 0.004626215930200285,
      "train_variance": 0.6346075818273756,
      "train_covariance": 64.44372743055555,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 2.1710327447961877,
      "train_ema_param_l2": 0.2934782829618226,
      "ema_param_l2": 0.29053363014849765,
      "val_loss": 0.0026211702848474186,
      "val_invariance": 0.0026211702848474186,
      "val_variance": 1.9391742537816365,
      "val_covariance": 0.0003723180777160451
    },
    {
      "epoch": 11,
      "train_loss": 0.0025945495715088865,
      "train_invariance": 0.0025945495715088865,
      "train_variance": 0.6212488893226341,
      "train_covariance": 71.44153245035807,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 1.5761147838521887,
      "train_ema_param_l2": 0.290050491295232,
      "ema_param_l2": 0.2870499178868982,
      "val_loss": 0.007405329676965873,
      "val_invariance": 0.007405329676965873,
      "val_variance": 1.9386362915039062,
      "val_covariance": 0.00041787996798908956
    },
    {
      "epoch": 12,
      "train_loss": 0.004084737713138263,
      "train_invariance": 0.004084737713138263,
      "train_variance": 0.6119091207362988,
      "train_covariance": 76.39110393156828,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 1.998828553870872,
      "train_ema_param_l2": 0.2957664592733235,
      "ema_param_l2": 0.2997014477972254,
      "val_loss": 0.018597992549339932,
      "val_invariance": 0.018597992549339932,
      "val_variance": 1.9318037109375,
      "val_covariance": 0.000704993016513375
    },
    {
      "epoch": 13,
      "train_loss": 0.003009882756681354,
      "train_invariance": 0.003009882756681354,
      "train_variance": 0.6048409218081722,
      "train_covariance": 80.35509712501809,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 2.001923095985695,
      "train_ema_param_l2": 0.32535269527189864,
      "ema_param_l2": 0.3474464954689516,
      "val_loss": 0.025761561021208763,
      "val_invariance": 0.025761561021208763,
      "val_variance": 1.9108605823516847,
      "val_covariance": 0.002058691849000752
    },
    {
      "epoch": 14,
      "train_loss": 0.006482299466720885,
      "train_invariance": 0.006482299466720885,
      "train_variance": 0.6065810717123526,
      "train_covariance": 81.6357008508753,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 2.430063061290317,
      "train_ema_param_l2": 0.34622642312782087,
      "ema_param_l2": 0.35161245392733687,
      "val_loss": 0.006534807465970517,
      "val_invariance": 0.006534807465970517,
      "val_variance": 1.8825445957183837,
      "val_covariance": 0.006487727976714572
    },
    {
      "epoch": 15,
      "train_loss": 0.003072202825297912,
      "train_invariance": 0.003072202825297912,
      "train_variance": 0.6109195870823331,
      "train_covariance": 81.14357779043692,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 2.01169247952214,
      "train_ema_param_l2": 0.38264393190417595,
      "ema_param_l2": 0.4278458541484119,
      "val_loss": 0.008244352472325167,
      "val_invariance": 0.008244352472325167,
      "val_variance": 1.864280362447103,
      "val_covariance": 0.011707663812985023
    },
    {
      "epoch": 16,
      "train_loss": 0.006144686439833432,
      "train_invariance": 0.006144686439833432,
      "train_variance": 0.6167078212455467,
      "train_covariance": 80.35917630570023,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 2.1374446488839607,
      "train_ema_param_l2": 0.43398705839826995,
      "ema_param_l2": 0.4227591555941247,
      "val_loss": 0.024304787879188855,
      "val_invariance": 0.024304787879188855,
      "val_variance": 1.8479341729482015,
      "val_covariance": 0.02000096348673105
    },
    {
      "epoch": 17,
      "train_loss": 0.0037157750377362526,
      "train_invariance": 0.0037157750377362526,
      "train_variance": 0.6245225530023928,
      "train_covariance": 77.11446473072193,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 1.7322897234669439,
      "train_ema_param_l2": 0.39847519959573513,
      "ema_param_l2": 0.4122254408490111,
      "val_loss": 0.005395130831748247,
      "val_invariance": 0.005395130831748247,
      "val_variance": 1.8215419063568115,
      "val_covariance": 0.03902242341389259
    },
    {
      "epoch": 18,
      "train_loss": 0.003639235820621252,
      "train_invariance": 0.003639235820621252,
      "train_variance": 0.6236419085396661,
      "train_covariance": 76.20651877396195,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 1.586900756129512,
      "train_ema_param_l2": 0.41547797726939345,
      "ema_param_l2": 0.4339362358311374,
      "val_loss": 0.0029399431099494298,
      "val_invariance": 0.0029399431099494298,
      "val_variance": 1.7877236061096191,
      "val_covariance": 0.0814022483030955
    },
    {
      "epoch": 19,
      "train_loss": 0.0035945530937363706,
      "train_invariance": 0.0035945530937363706,
      "train_variance": 0.6194603056907654,
      "train_covariance": 73.2578216168439,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 1.5083808445047449,
      "train_ema_param_l2": 0.43600670213315196,
      "ema_param_l2": 0.428502153130847,
      "val_loss": 0.006528587506463131,
      "val_invariance": 0.006528587506463131,
      "val_variance": 1.751827419281006,
      "val_covariance": 0.1607308217783769
    },
    {
      "epoch": 20,
      "train_loss": 0.0028190955511397785,
      "train_invariance": 0.0028190955511397785,
      "train_variance": 0.6136415779325697,
      "train_covariance": 70.30124423556857,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 1.2050527401323672,
      "train_ema_param_l2": 0.4547628639885856,
      "ema_param_l2": 0.4274853566494362,
      "val_loss": 0.006691504729290803,
      "val_invariance": 0.006691504729290803,
      "val_variance": 1.7068618593215943,
      "val_covariance": 0.30056528866291043
    },
    {
      "epoch": 21,
      "train_loss": 0.003398460657439298,
      "train_invariance": 0.003398460657439298,
      "train_variance": 0.6034315593860767,
      "train_covariance": 66.98637846317997,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 1.363829073605714,
      "train_ema_param_l2": 0.43640995222593115,
      "ema_param_l2": 0.45169533129790734,
      "val_loss": 0.007461077290276686,
      "val_invariance": 0.007461077290276686,
      "val_variance": 1.6848458607991537,
      "val_covariance": 0.43775531138976415
    },
    {
      "epoch": 22,
      "train_loss": 0.0030179497325034054,
      "train_invariance": 0.0030179497325034054,
      "train_variance": 0.5930780388337594,
      "train_covariance": 64.7716590395327,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 1.209798344647443,
      "train_ema_param_l2": 0.44509809266838063,
      "ema_param_l2": 0.4433216903399434,
      "val_loss": 0.00873398802181085,
      "val_invariance": 0.00873398802181085,
      "val_variance": 1.6408587080637613,
      "val_covariance": 0.6742293161551157
    },
    {
      "epoch": 23,
      "train_loss": 0.00272665219526324,
      "train_invariance": 0.00272665219526324,
      "train_variance": 0.5840368286768596,
      "train_covariance": 63.27826234718605,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 1.201733170579981,
      "train_ema_param_l2": 0.4277687595641473,
      "ema_param_l2": 0.42348687563355825,
      "val_loss": 0.011835574164986611,
      "val_invariance": 0.011835574164986611,
      "val_variance": 1.6437073704401652,
      "val_covariance": 0.6495115929047267
    },
    {
      "epoch": 24,
      "train_loss": 0.0030051310193483474,
      "train_invariance": 0.0030051310193483474,
      "train_variance": 0.5745756376054552,
      "train_covariance": 61.77959940592448,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 1.193709764763161,
      "train_ema_param_l2": 0.444734456194361,
      "ema_param_l2": 0.4552204416841439,
      "val_loss": 0.025571640491485595,
      "val_invariance": 0.025571640491485595,
      "val_variance": 1.598301270167033,
      "val_covariance": 0.9479603127638498
    },
    {
      "epoch": 25,
      "train_loss": 0.004237474594058262,
      "train_invariance": 0.004237474594058262,
      "train_variance": 0.563594271130032,
      "train_covariance": 60.60779290319372,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 1.476862145388568,
      "train_ema_param_l2": 0.474814066539735,
      "ema_param_l2": 0.4736405008981429,
      "val_loss": 0.012000316287080447,
      "val_invariance": 0.012000316287080447,
      "val_variance": 1.584755983988444,
      "val_covariance": 0.9701922989288966
    },
    {
      "epoch": 26,
      "train_loss": 0.003230035181398745,
      "train_invariance": 0.003230035181398745,
      "train_variance": 0.5502672132209495,
      "train_covariance": 58.05181400327329,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 1.133990100789953,
      "train_ema_param_l2": 0.48922878802428327,
      "ema_param_l2": 0.5082780008275504,
      "val_loss": 0.006949958575268586,
      "val_invariance": 0.006949958575268586,
      "val_variance": 1.5266684958140055,
      "val_covariance": 1.443108274936676
    },
    {
      "epoch": 27,
      "train_loss": 0.00282601458399936,
      "train_invariance": 0.00282601458399936,
      "train_variance": 0.5404584807643183,
      "train_covariance": 55.68753844084563,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 1.0611874402629005,
      "train_ema_param_l2": 0.49820951832421617,
      "ema_param_l2": 0.482042709147662,
      "val_loss": 0.0023945327835778393,
      "val_invariance": 0.0023945327835778393,
      "val_variance": 1.502330924987793,
      "val_covariance": 1.6476588212649028
    },
    {
      "epoch": 28,
      "train_loss": 0.0023414043435068042,
      "train_invariance": 0.0023414043435068042,
      "train_variance": 0.5336991508448565,
      "train_covariance": 54.05407118507668,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 0.8900661875936721,
      "train_ema_param_l2": 0.45660704323738144,
      "ema_param_l2": 0.4506143775478676,
      "val_loss": 0.00979578184336424,
      "val_invariance": 0.00979578184336424,
      "val_variance": 1.48942653910319,
      "val_covariance": 1.7227176671028137
    },
    {
      "epoch": 29,
      "train_loss": 0.002571623560834538,
      "train_invariance": 0.002571623560834538,
      "train_variance": 0.5288843975596957,
      "train_covariance": 51.79318485288267,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 0.9811116027478819,
      "train_ema_param_l2": 0.45223932969468533,
      "ema_param_l2": 0.4277414006883038,
      "val_loss": 0.012812784679234027,
      "val_invariance": 0.012812784679234027,
      "val_variance": 1.4544053599039715,
      "val_covariance": 2.113389306386312
    },
    {
      "epoch": 30,
      "train_loss": 0.0025889648980702514,
      "train_invariance": 0.0025889648980702514,
      "train_variance": 0.5297245344056023,
      "train_covariance": 50.24805980767144,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 0.9325528568691678,
      "train_ema_param_l2": 0.4199995486810408,
      "ema_param_l2": 0.4201015288844828,
      "val_loss": 0.004571233368168275,
      "val_invariance": 0.004571233368168275,
      "val_variance": 1.4501503365834554,
      "val_covariance": 2.1119413045247395
    },
    {
      "epoch": 31,
      "train_loss": 0.00215619478881773,
      "train_invariance": 0.00215619478881773,
      "train_variance": 0.5281279323719166,
      "train_covariance": 49.27812184990777,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 0.7906314181839978,
      "train_ema_param_l2": 0.40909029297419014,
      "ema_param_l2": 0.39403347569796976,
      "val_loss": 0.004557624277969201,
      "val_invariance": 0.004557624277969201,
      "val_variance": 1.430041425704956,
      "val_covariance": 2.4135347534815472
    },
    {
      "epoch": 32,
      "train_loss": 0.0016859023308174478,
      "train_invariance": 0.0016859023308174478,
      "train_variance": 0.5287723404566447,
      "train_covariance": 47.970135123923974,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 0.6161263722666988,
      "train_ema_param_l2": 0.3711606893242651,
      "ema_param_l2": 0.3460213892282206,
      "val_loss": 0.004274244417746861,
      "val_invariance": 0.004274244417746861,
      "val_variance": 1.4292589906056723,
      "val_covariance": 2.3361337356567384
    },
    {
      "epoch": 33,
      "train_loss": 0.002512289177281437,
      "train_invariance": 0.002512289177281437,
      "train_variance": 0.5292887142499287,
      "train_covariance": 46.933220726860895,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 0.9069056469246193,
      "train_ema_param_l2": 0.35289088017859055,
      "ema_param_l2": 0.3597702807037117,
      "val_loss": 0.03466962051391602,
      "val_invariance": 0.03466962051391602,
      "val_variance": 1.4003853693008423,
      "val_covariance": 2.908900951385498
    },
    {
      "epoch": 34,
      "train_loss": 0.002456441042565361,
      "train_invariance": 0.002456441042565361,
      "train_variance": 0.526383031103346,
      "train_covariance": 45.4421977335612,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 0.8420942396234583,
      "train_ema_param_l2": 0.36401306830516034,
      "ema_param_l2": 0.36784490949322535,
      "val_loss": 0.0047807853569587075,
      "val_invariance": 0.0047807853569587075,
      "val_variance": 1.4172697687149047,
      "val_covariance": 2.5464396839141847
    },
    {
      "epoch": 35,
      "train_loss": 0.0021665499622209204,
      "train_invariance": 0.0021665499622209204,
      "train_variance": 0.5266679087744819,
      "train_covariance": 44.243026581940825,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 0.7115480518296913,
      "train_ema_param_l2": 0.3598632581231105,
      "ema_param_l2": 0.3748883880943528,
      "val_loss": 0.0038477012030780316,
      "val_invariance": 0.0038477012030780316,
      "val_variance": 1.4127516501744588,
      "val_covariance": 2.606325207392375
    },
    {
      "epoch": 36,
      "train_loss": 0.001822192691611471,
      "train_invariance": 0.001822192691611471,
      "train_variance": 0.5212322557060807,
      "train_covariance": 43.359420336688004,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 0.6056590493873314,
      "train_ema_param_l2": 0.3651528319643544,
      "ema_param_l2": 0.3657970987956279,
      "val_loss": 0.02357228761414687,
      "val_invariance": 0.02357228761414687,
      "val_variance": 1.3765655746459962,
      "val_covariance": 3.287962324778239
    },
    {
      "epoch": 37,
      "train_loss": 0.00269515066921573,
      "train_invariance": 0.00269515066921573,
      "train_variance": 0.5206104388413606,
      "train_covariance": 41.954591722276476,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 0.8233634232415094,
      "train_ema_param_l2": 0.3795800506766727,
      "ema_param_l2": 0.39749181451391974,
      "val_loss": 0.006212543624142806,
      "val_invariance": 0.006212543624142806,
      "val_variance": 1.3892772649129232,
      "val_covariance": 3.021435413360596
    },
    {
      "epoch": 38,
      "train_loss": 0.004112614544177497,
      "train_invariance": 0.004112614544177497,
      "train_variance": 0.5200422082477145,
      "train_covariance": 40.20751825177228,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 1.1240184291203816,
      "train_ema_param_l2": 0.39080546721871257,
      "ema_param_l2": 0.41430988821723336,
      "val_loss": 0.05004179326693217,
      "val_invariance": 0.05004179326693217,
      "val_variance": 1.3737442248662313,
      "val_covariance": 3.0857803382873534
    },
    {
      "epoch": 39,
      "train_loss": 0.003092267731204629,
      "train_invariance": 0.003092267731204629,
      "train_variance": 0.5180151788923475,
      "train_covariance": 39.10030749737775,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 0.947392503314548,
      "train_ema_param_l2": 0.38661820183905116,
      "ema_param_l2": 0.3738277546058704,
      "val_loss": 0.006714496376613776,
      "val_invariance": 0.006714496376613776,
      "val_variance": 1.3813603261311849,
      "val_covariance": 3.121654363632202
    },
    {
      "epoch": 40,
      "train_loss": 0.003050739565657245,
      "train_invariance": 0.003050739565657245,
      "train_variance": 0.5190453160603841,
      "train_covariance": 38.52405586525246,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 0.875972629264549,
      "train_ema_param_l2": 0.37340527262870976,
      "ema_param_l2": 0.3848544943775336,
      "val_loss": 0.007142266182849804,
      "val_invariance": 0.007142266182849804,
      "val_variance": 1.392332992553711,
      "val_covariance": 2.8425955289204916
    },
    {
      "epoch": 41,
      "train_loss": 0.0034006050938257463,
      "train_invariance": 0.0034006050938257463,
      "train_variance": 0.51669328350491,
      "train_covariance": 37.57309180026584,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 0.955923764122857,
      "train_ema_param_l2": 0.39229324352628847,
      "ema_param_l2": 0.3825442178572944,
      "val_loss": 0.005285566279043754,
      "val_invariance": 0.005285566279043754,
      "val_variance": 1.386517409324646,
      "val_covariance": 2.9718631242116293
    },
    {
      "epoch": 42,
      "train_loss": 0.0026578227571315235,
      "train_invariance": 0.0026578227571315235,
      "train_variance": 0.5184567243434764,
      "train_covariance": 36.32811906376591,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 0.767427625797413,
      "train_ema_param_l2": 0.376289434215401,
      "ema_param_l2": 0.37989905700330745,
      "val_loss": 0.01041481789201498,
      "val_invariance": 0.01041481789201498,
      "val_variance": 1.3785289014180502,
      "val_covariance": 2.950438075065613
    },
    {
      "epoch": 43,
      "train_loss": 0.0034282504315660506,
      "train_invariance": 0.0034282504315660506,
      "train_variance": 0.5196435574778804,
      "train_covariance": 35.45338309846101,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 0.9428700992266337,
      "train_ema_param_l2": 0.37699127130810006,
      "ema_param_l2": 0.3818069123984079,
      "val_loss": 0.003053497809295853,
      "val_invariance": 0.003053497809295853,
      "val_variance": 1.3960234874089559,
      "val_covariance": 2.652848087310791
    },
    {
      "epoch": 44,
      "train_loss": 0.002969968337841608,
      "train_invariance": 0.002969968337841608,
      "train_variance": 0.5189829130525943,
      "train_covariance": 35.02818568929037,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 0.7778798877486476,
      "train_ema_param_l2": 0.38609894417388785,
      "ema_param_l2": 0.39431897140683314,
      "val_loss": 0.004053852395464977,
      "val_invariance": 0.004053852395464977,
      "val_variance": 1.3897871208190917,
      "val_covariance": 2.659985221862793
    },
    {
      "epoch": 45,
      "train_loss": 0.003695545775608884,
      "train_invariance": 0.003695545775608884,
      "train_variance": 0.519479474456222,
      "train_covariance": 33.720418650874386,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 0.8631216828293271,
      "train_ema_param_l2": 0.39117947804652053,
      "ema_param_l2": 0.3896458262356233,
      "val_loss": 0.004788024581968784,
      "val_invariance": 0.004788024581968784,
      "val_variance": 1.3964707180658977,
      "val_covariance": 2.5182219791412352
    },
    {
      "epoch": 46,
      "train_loss": 0.003245136297411389,
      "train_invariance": 0.003245136297411389,
      "train_variance": 0.521460174843117,
      "train_covariance": 32.687740105523005,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 0.8780127825913606,
      "train_ema_param_l2": 0.39340271426457163,
      "ema_param_l2": 0.39820065073010946,
      "val_loss": 0.004993005399902661,
      "val_invariance": 0.004993005399902661,
      "val_variance": 1.3963223797480264,
      "val_covariance": 2.318877192179362
    },
    {
      "epoch": 47,
      "train_loss": 0.004323012779294341,
      "train_invariance": 0.004323012779294341,
      "train_variance": 0.5213278408756963,
      "train_covariance": 32.257379763002746,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 1.0195962362730944,
      "train_ema_param_l2": 0.39717814108671196,
      "ema_param_l2": 0.4013945309308856,
      "val_loss": 0.006062304147829612,
      "val_invariance": 0.006062304147829612,
      "val_variance": 1.3869190495808918,
      "val_covariance": 2.321237137476603
    },
    {
      "epoch": 48,
      "train_loss": 0.004353230646569972,
      "train_invariance": 0.004353230646569972,
      "train_variance": 0.5194440707277369,
      "train_covariance": 31.688717175519024,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 0.9836895774735345,
      "train_ema_param_l2": 0.40394180271973246,
      "ema_param_l2": 0.41814399482176534,
      "val_loss": 0.006003821747998396,
      "val_invariance": 0.006003821747998396,
      "val_variance": 1.3895211486816406,
      "val_covariance": 2.2385885066986084
    },
    {
      "epoch": 49,
      "train_loss": 0.0036254268356909355,
      "train_invariance": 0.0036254268356909355,
      "train_variance": 0.5177906100131847,
      "train_covariance": 30.60251211095739,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 0.7599001018559491,
      "train_ema_param_l2": 0.4100121484947885,
      "ema_param_l2": 0.40913378382951004,
      "val_loss": 0.005515048368523518,
      "val_invariance": 0.005515048368523518,
      "val_variance": 1.3826173222859701,
      "val_covariance": 2.169048594156901
    },
    {
      "epoch": 50,
      "train_loss": 0.003938036538246605,
      "train_invariance": 0.003938036538246605,
      "train_variance": 0.5147423973083496,
      "train_covariance": 29.711567756935402,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 0.7358155390421549,
      "train_ema_param_l2": 0.41427512566639796,
      "ema_param_l2": 0.43929090925059716,
      "val_loss": 0.007239333632091681,
      "val_invariance": 0.007239333632091681,
      "val_variance": 1.381558006286621,
      "val_covariance": 2.1634754571914674
    },
    {
      "epoch": 51,
      "train_loss": 0.0043131697079925625,
      "train_invariance": 0.0043131697079925625,
      "train_variance": 0.515373191162392,
      "train_covariance": 28.92441597719546,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 0.9113990880471688,
      "train_ema_param_l2": 0.4158948446236779,
      "ema_param_l2": 0.414691070092504,
      "val_loss": 0.008926713213324547,
      "val_invariance": 0.008926713213324547,
      "val_variance": 1.3541990025838215,
      "val_covariance": 2.385945074081421
    },
    {
      "epoch": 52,
      "train_loss": 0.0050949913870405265,
      "train_invariance": 0.0050949913870405265,
      "train_variance": 0.5109623376705028,
      "train_covariance": 27.956288695158783,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 1.0245072150407013,
      "train_ema_param_l2": 0.41705263933258707,
      "ema_param_l2": 0.4090843492363611,
      "val_loss": 0.006126932074626287,
      "val_invariance": 0.006126932074626287,
      "val_variance": 1.3686174017588297,
      "val_covariance": 2.204739320755005
    },
    {
      "epoch": 53,
      "train_loss": 0.005326500307768584,
      "train_invariance": 0.005326500307768584,
      "train_variance": 0.5100541658666399,
      "train_covariance": 27.10164438318323,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 1.1335661109818354,
      "train_ema_param_l2": 0.4012286092134283,
      "ema_param_l2": 0.3890664195433747,
      "val_loss": 0.010000111137827238,
      "val_invariance": 0.010000111137827238,
      "val_variance": 1.3467531207402548,
      "val_covariance": 2.486480748494466
    },
    {
      "epoch": 54,
      "train_loss": 0.005187123712014269,
      "train_invariance": 0.005187123712014269,
      "train_variance": 0.5094817058421948,
      "train_covariance": 26.64194324069553,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 1.0165957767345286,
      "train_ema_param_l2": 0.3910966746744772,
      "ema_param_l2": 0.4040055682249324,
      "val_loss": 0.019495484565695127,
      "val_invariance": 0.019495484565695127,
      "val_variance": 1.3336923955281577,
      "val_covariance": 2.6728282903035483
    },
    {
      "epoch": 55,
      "train_loss": 0.0054189920461288205,
      "train_invariance": 0.0054189920461288205,
      "train_variance": 0.506311448097229,
      "train_covariance": 25.781400082058376,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 1.0140755610289398,
      "train_ema_param_l2": 0.4108933887832238,
      "ema_param_l2": 0.4151103399572978,
      "val_loss": 0.014501347810029984,
      "val_invariance": 0.014501347810029984,
      "val_variance": 1.3346503423055014,
      "val_covariance": 2.5905097738901772
    },
    {
      "epoch": 56,
      "train_loss": 0.00653885999225356,
      "train_invariance": 0.00653885999225356,
      "train_variance": 0.5067071338406316,
      "train_covariance": 24.900324322735823,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 1.232214624228301,
      "train_ema_param_l2": 0.4038576983862978,
      "ema_param_l2": 0.41035366582305915,
      "val_loss": 0.004389472013960282,
      "val_invariance": 0.004389472013960282,
      "val_variance": 1.3203849630355835,
      "val_covariance": 2.764258051554362
    },
    {
      "epoch": 57,
      "train_loss": 0.005926752134605691,
      "train_invariance": 0.005926752134605691,
      "train_variance": 0.503545631479334,
      "train_covariance": 24.479297135529695,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 1.0715469374126858,
      "train_ema_param_l2": 0.40650215896415276,
      "ema_param_l2": 0.41044540072658225,
      "val_loss": 0.006363270092755556,
      "val_invariance": 0.006363270092755556,
      "val_variance": 1.3144509057998657,
      "val_covariance": 2.7959167245229084
    },
    {
      "epoch": 58,
      "train_loss": 0.006054055008209414,
      "train_invariance": 0.006054055008209414,
      "train_variance": 0.4998328528051023,
      "train_covariance": 23.69333226860894,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 1.1192232916443436,
      "train_ema_param_l2": 0.40036384420446247,
      "ema_param_l2": 0.40248471140838454,
      "val_loss": 0.005027590098480384,
      "val_invariance": 0.005027590098480384,
      "val_variance": 1.3092010628382365,
      "val_covariance": 2.856525883992513
    },
    {
      "epoch": 59,
      "train_loss": 0.006491157441917393,
      "train_invariance": 0.006491157441917393,
      "train_variance": 0.49970966869813427,
      "train_covariance": 22.948613811351635,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 1.1806568079171358,
      "train_ema_param_l2": 0.4027677974483752,
      "ema_param_l2": 0.396022483493487,
      "val_loss": 0.009434598828355472,
      "val_invariance": 0.009434598828355472,
      "val_variance": 1.3045858345031738,
      "val_covariance": 2.863534518559774
    },
    {
      "epoch": 60,
      "train_loss": 0.006537494283445455,
      "train_invariance": 0.006537494283445455,
      "train_variance": 0.4966845432740671,
      "train_covariance": 22.408611063639324,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 1.0889264931148952,
      "train_ema_param_l2": 0.3978336643626793,
      "ema_param_l2": 0.40320996613185756,
      "val_loss": 0.0072084207149843375,
      "val_invariance": 0.0072084207149843375,
      "val_variance": 1.2951980047225953,
      "val_covariance": 2.970536591529846
    },
    {
      "epoch": 61,
      "train_loss": 0.006925934474501345,
      "train_invariance": 0.006925934474501345,
      "train_variance": 0.49427096727159286,
      "train_covariance": 21.566697463989257,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 1.1394777871591073,
      "train_ema_param_l2": 0.39393629018939497,
      "ema_param_l2": 0.39915055655337833,
      "val_loss": 0.005900305413951476,
      "val_invariance": 0.005900305413951476,
      "val_variance": 1.283265790939331,
      "val_covariance": 3.187696024576823
    },
    {
      "epoch": 62,
      "train_loss": 0.006659938349905941,
      "train_invariance": 0.006659938349905941,
      "train_variance": 0.4928707496678388,
      "train_covariance": 20.89406753427011,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 0.9220747987076088,
      "train_ema_param_l2": 0.4070112387725998,
      "ema_param_l2": 0.4112942053539778,
      "val_loss": 0.006764816643049319,
      "val_invariance": 0.006764816643049319,
      "val_variance": 1.2805797872543334,
      "val_covariance": 3.144304649670919
    },
    {
      "epoch": 63,
      "train_loss": 0.008225181675343602,
      "train_invariance": 0.008225181675343602,
      "train_variance": 0.4930135643217299,
      "train_covariance": 20.324535724781178,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 1.2665834171507093,
      "train_ema_param_l2": 0.4007881892192252,
      "ema_param_l2": 0.4062615309370602,
      "val_loss": 0.015659480132162572,
      "val_invariance": 0.015659480132162572,
      "val_variance": 1.263557565053304,
      "val_covariance": 3.3078116105397544
    },
    {
      "epoch": 64,
      "train_loss": 0.007060063174753277,
      "train_invariance": 0.007060063174753277,
      "train_variance": 0.4890424352045412,
      "train_covariance": 19.804944782398366,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 1.0568116224430226,
      "train_ema_param_l2": 0.3960718553923291,
      "ema_param_l2": 0.398457456534613,
      "val_loss": 0.00812002003689607,
      "val_invariance": 0.00812002003689607,
      "val_variance": 1.2598817675908407,
      "val_covariance": 3.3747776940663656
    },
    {
      "epoch": 65,
      "train_loss": 0.008992429506723527,
      "train_invariance": 0.008992429506723527,
      "train_variance": 0.48714776088573314,
      "train_covariance": 18.94185269052011,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 1.3876894048055013,
      "train_ema_param_l2": 0.39965622475699236,
      "ema_param_l2": 0.3877649279728973,
      "val_loss": 0.010854402907192707,
      "val_invariance": 0.010854402907192707,
      "val_variance": 1.2578320821126303,
      "val_covariance": 3.33586279296875
    },
    {
      "epoch": 66,
      "train_loss": 0.008535778795127515,
      "train_invariance": 0.008535778795127515,
      "train_variance": 0.4840183305652053,
      "train_covariance": 18.562547410753037,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 1.2267428349035758,
      "train_ema_param_l2": 0.3934435076365833,
      "ema_param_l2": 0.39455406216216393,
      "val_loss": 0.011184378199279308,
      "val_invariance": 0.011184378199279308,
      "val_variance": 1.2481451616287231,
      "val_covariance": 3.359514389038086
    },
    {
      "epoch": 67,
      "train_loss": 0.009520875414488492,
      "train_invariance": 0.009520875414488492,
      "train_variance": 0.4817020140753852,
      "train_covariance": 17.683066736291956,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 1.3956111231556645,
      "train_ema_param_l2": 0.39583890405079036,
      "ema_param_l2": 0.3972102812821756,
      "val_loss": 0.00976096777121226,
      "val_invariance": 0.00976096777121226,
      "val_variance": 1.2392355270385742,
      "val_covariance": 3.5384543418884276
    },
    {
      "epoch": 68,
      "train_loss": 0.009476561424218946,
      "train_invariance": 0.009476561424218946,
      "train_variance": 0.47999062543445165,
      "train_covariance": 17.210101886890552,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 1.428603100794333,
      "train_ema_param_l2": 0.3867834503801535,
      "ema_param_l2": 0.3778211798367686,
      "val_loss": 0.017469857101639112,
      "val_invariance": 0.017469857101639112,
      "val_variance": 1.2249136508305867,
      "val_covariance": 3.6926634000142413
    },
    {
      "epoch": 69,
      "train_loss": 0.009216663642338028,
      "train_invariance": 0.009216663642338028,
      "train_variance": 0.4773705327245924,
      "train_covariance": 16.62727356861256,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 1.3366066963584335,
      "train_ema_param_l2": 0.3825405560276749,
      "ema_param_l2": 0.393652210666936,
      "val_loss": 0.010391739423076312,
      "val_invariance": 0.010391739423076312,
      "val_variance": 1.217387168566386,
      "val_covariance": 3.86555122756958
    },
    {
      "epoch": 70,
      "train_loss": 0.009928675200100299,
      "train_invariance": 0.009928675200100299,
      "train_variance": 0.47549283849751506,
      "train_covariance": 16.048901056925455,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 1.26792993789249,
      "train_ema_param_l2": 0.3971738803724855,
      "ema_param_l2": 0.4029992451439698,
      "val_loss": 0.012971836100021998,
      "val_invariance": 0.012971836100021998,
      "val_variance": 1.2133676665623983,
      "val_covariance": 3.88795827738444
    },
    {
      "epoch": 71,
      "train_loss": 0.009952983437588922,
      "train_invariance": 0.009952983437588922,
      "train_variance": 0.47387184321438824,
      "train_covariance": 15.48346804018374,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 1.2927920318532873,
      "train_ema_param_l2": 0.3937730426033537,
      "ema_param_l2": 0.37991510736615985,
      "val_loss": 0.011018796088794866,
      "val_invariance": 0.011018796088794866,
      "val_variance": 1.2027474075953166,
      "val_covariance": 3.9194247678120933
    },
    {
      "epoch": 72,
      "train_loss": 0.010249641832102228,
      "train_invariance": 0.010249641832102228,
      "train_variance": 0.4692697543568081,
      "train_covariance": 14.899599268030236,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 1.3516804111268785,
      "train_ema_param_l2": 0.3812809495245411,
      "ema_param_l2": 0.3874750331165918,
      "val_loss": 0.013259387381374835,
      "val_invariance": 0.013259387381374835,
      "val_variance": 1.2017613010406494,
      "val_covariance": 3.8706142031351725
    },
    {
      "epoch": 73,
      "train_loss": 0.011046945234691656,
      "train_invariance": 0.011046945234691656,
      "train_variance": 0.46697423567595303,
      "train_covariance": 14.147708047937464,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 1.4953044283478347,
      "train_ema_param_l2": 0.3747141656687074,
      "ema_param_l2": 0.3728686488300107,
      "val_loss": 0.01248528413226207,
      "val_invariance": 0.01248528413226207,
      "val_variance": 1.198053424835205,
      "val_covariance": 3.858860788345337
    },
    {
      "epoch": 74,
      "train_loss": 0.011918883680745408,
      "train_invariance": 0.011918883680745408,
      "train_variance": 0.4659416896148964,
      "train_covariance": 13.748327648021556,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 1.709900671393783,
      "train_ema_param_l2": 0.35961527578248537,
      "ema_param_l2": 0.34900044804146074,
      "val_loss": 0.011947854985793432,
      "val_invariance": 0.011947854985793432,
      "val_variance": 1.1870633522669474,
      "val_covariance": 4.076579830169678
    },
    {
      "epoch": 75,
      "train_loss": 0.012681915683050951,
      "train_invariance": 0.012681915683050951,
      "train_variance": 0.46385547347422,
      "train_covariance": 13.255240311234086,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 1.6960177096967344,
      "train_ema_param_l2": 0.3588304571477486,
      "ema_param_l2": 0.3521120069531183,
      "val_loss": 0.012539332278072834,
      "val_invariance": 0.012539332278072834,
      "val_variance": 1.187856515566508,
      "val_covariance": 4.093217268625895
    },
    {
      "epoch": 76,
      "train_loss": 0.012965715464342524,
      "train_invariance": 0.012965715464342524,
      "train_variance": 0.46266089739622895,
      "train_covariance": 12.7594680424443,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 1.6541138995488485,
      "train_ema_param_l2": 0.3586840613452426,
      "ema_param_l2": 0.3666625192736694,
      "val_loss": 0.01123968151708444,
      "val_invariance": 0.01123968151708444,
      "val_variance": 1.1672330080668132,
      "val_covariance": 4.521488309224447
    },
    {
      "epoch": 77,
      "train_loss": 0.01282143640794136,
      "train_invariance": 0.01282143640794136,
      "train_variance": 0.4592282345648165,
      "train_covariance": 12.325199935913085,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 1.816408676571316,
      "train_ema_param_l2": 0.35034019857595927,
      "ema_param_l2": 0.3452227804218556,
      "val_loss": 0.01348506681372722,
      "val_invariance": 0.01348506681372722,
      "val_variance": 1.1653802356719971,
      "val_covariance": 4.301413124084473
    },
    {
      "epoch": 78,
      "train_loss": 0.013125398365711725,
      "train_invariance": 0.013125398365711725,
      "train_variance": 0.45532060807722585,
      "train_covariance": 11.909356258816189,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 1.559555530724702,
      "train_ema_param_l2": 0.35579544364882637,
      "ema_param_l2": 0.3564907802361285,
      "val_loss": 0.009037279697755973,
      "val_invariance": 0.009037279697755973,
      "val_variance": 1.1478630879720053,
      "val_covariance": 4.586684735616048
    },
    {
      "epoch": 79,
      "train_loss": 0.0131480210321369,
      "train_invariance": 0.0131480210321369,
      "train_variance": 0.45296453221639,
      "train_covariance": 11.576042336357965,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 1.8606907266687465,
      "train_ema_param_l2": 0.34054204259509685,
      "ema_param_l2": 0.33764676435154434,
      "val_loss": 0.010464429681499798,
      "val_invariance": 0.010464429681499798,
      "val_variance": 1.1448881330490113,
      "val_covariance": 4.638931475321452
    },
    {
      "epoch": 80,
      "train_loss": 0.01363008234401544,
      "train_invariance": 0.01363008234401544,
      "train_variance": 0.4513584839944486,
      "train_covariance": 11.26774976433648,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 1.6127921388060957,
      "train_ema_param_l2": 0.359093134832055,
      "ema_param_l2": 0.3553143559408337,
      "val_loss": 0.014080365632971128,
      "val_invariance": 0.014080365632971128,
      "val_variance": 1.1324874471028645,
      "val_covariance": 4.832377404530843
    },
    {
      "epoch": 81,
      "train_loss": 0.013771658878083582,
      "train_invariance": 0.013771658878083582,
      "train_variance": 0.44862930532738016,
      "train_covariance": 10.732722809968172,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 1.7146924641220658,
      "train_ema_param_l2": 0.3507471049493467,
      "ema_param_l2": 0.3424646212979687,
      "val_loss": 0.012982800448934238,
      "val_invariance": 0.012982800448934238,
      "val_variance": 1.1240530007680256,
      "val_covariance": 4.910059501647949
    },
    {
      "epoch": 82,
      "train_loss": 0.014144645158891325,
      "train_invariance": 0.014144645158891325,
      "train_variance": 0.4474898270501031,
      "train_covariance": 10.409195336235895,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 1.796437814535918,
      "train_ema_param_l2": 0.34482497328780043,
      "ema_param_l2": 0.34551256293636406,
      "val_loss": 0.010672778853525718,
      "val_invariance": 0.010672778853525718,
      "val_variance": 1.1225692927042643,
      "val_covariance": 4.837933317820231
    },
    {
      "epoch": 83,
      "train_loss": 0.014860665910221912,
      "train_invariance": 0.014860665910221912,
      "train_variance": 0.44545089954800077,
      "train_covariance": 9.93205184314869,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 1.9197440478007,
      "train_ema_param_l2": 0.34087699135837396,
      "ema_param_l2": 0.3412520846316187,
      "val_loss": 0.012309281351665655,
      "val_invariance": 0.012309281351665655,
      "val_variance": 1.1100148560206096,
      "val_covariance": 5.08049779510498
    },
    {
      "epoch": 84,
      "train_loss": 0.015329000393273654,
      "train_invariance": 0.015329000393273654,
      "train_variance": 0.44529609676643656,
      "train_covariance": 9.610325358072917,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 1.8767216295312952,
      "train_ema_param_l2": 0.3489685859907134,
      "ema_param_l2": 0.3432756144959878,
      "val_loss": 0.011314829799036185,
      "val_invariance": 0.011314829799036185,
      "val_variance": 1.0982644475301107,
      "val_covariance": 5.3098387565612795
    },
    {
      "epoch": 85,
      "train_loss": 0.01583303122719129,
      "train_invariance": 0.01583303122719129,
      "train_variance": 0.44367666338991235,
      "train_covariance": 9.202868471781413,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 1.8177440975330494,
      "train_ema_param_l2": 0.3525621850824733,
      "ema_param_l2": 0.3487417219689626,
      "val_loss": 0.009968634168306987,
      "val_invariance": 0.009968634168306987,
      "val_variance": 1.0869740041097005,
      "val_covariance": 5.517307858784993
    },
    {
      "epoch": 86,
      "train_loss": 0.015473328100034484,
      "train_invariance": 0.015473328100034484,
      "train_variance": 0.44221431488460966,
      "train_covariance": 8.821371472394025,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 1.8731534946582935,
      "train_ema_param_l2": 0.3406323929866125,
      "ema_param_l2": 0.34847747717321576,
      "val_loss": 0.024685743277271587,
      "val_invariance": 0.024685743277271587,
      "val_variance": 1.0796528663635254,
      "val_covariance": 5.823256342569987
    },
    {
      "epoch": 87,
      "train_loss": 0.016750057826991436,
      "train_invariance": 0.016750057826991436,
      "train_variance": 0.442066336967327,
      "train_covariance": 8.423150618376555,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 2.057395914784184,
      "train_ema_param_l2": 0.3401335972424872,
      "ema_param_l2": 0.344148205678673,
      "val_loss": 0.019928057116766772,
      "val_invariance": 0.019928057116766772,
      "val_variance": 1.0743131427764891,
      "val_covariance": 5.7760521545410155
    },
    {
      "epoch": 88,
      "train_loss": 0.01684489649120304,
      "train_invariance": 0.01684489649120304,
      "train_variance": 0.44259020715289643,
      "train_covariance": 8.159950383786802,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 1.800599067264133,
      "train_ema_param_l2": 0.34055528487237663,
      "ema_param_l2": 0.3522398295539167,
      "val_loss": 0.013558828939994176,
      "val_invariance": 0.013558828939994176,
      "val_variance": 1.0652561473846436,
      "val_covariance": 5.840603309631348
    },
    {
      "epoch": 89,
      "train_loss": 0.016529466567767992,
      "train_invariance": 0.016529466567767992,
      "train_variance": 0.4411757730731258,
      "train_covariance": 7.860261929829916,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 1.8594196114186887,
      "train_ema_param_l2": 0.34050007378535724,
      "ema_param_l2": 0.3297767621542712,
      "val_loss": 0.014306243730088075,
      "val_invariance": 0.014306243730088075,
      "val_variance": 1.054802510579427,
      "val_covariance": 6.086002484639486
    },
    {
      "epoch": 90,
      "train_loss": 0.01721231804456976,
      "train_invariance": 0.01721231804456976,
      "train_variance": 0.4397250174328133,
      "train_covariance": 7.457387530291522,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 1.9709095220565795,
      "train_ema_param_l2": 0.3320646078841541,
      "ema_param_l2": 0.3245427500144418,
      "val_loss": 0.013388270909587541,
      "val_invariance": 0.013388270909587541,
      "val_variance": 1.0549947725931803,
      "val_covariance": 6.018172526041667
    },
    {
      "epoch": 91,
      "train_loss": 0.01692309483802981,
      "train_invariance": 0.01692309483802981,
      "train_variance": 0.439890799080884,
      "train_covariance": 7.228792009706851,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 1.7575408639731231,
      "train_ema_param_l2": 0.3356489302245232,
      "ema_param_l2": 0.3332648543158205,
      "val_loss": 0.022364842385053634,
      "val_invariance": 0.022364842385053634,
      "val_variance": 1.047701528231303,
      "val_covariance": 6.237868077596029
    },
    {
      "epoch": 92,
      "train_loss": 0.01857870586602776,
      "train_invariance": 0.01857870586602776,
      "train_variance": 0.4426520802003366,
      "train_covariance": 6.883154740368878,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 2.4430323565447774,
      "train_ema_param_l2": 0.31285516683615444,
      "ema_param_l2": 0.289475946724622,
      "val_loss": 0.019273208347459634,
      "val_invariance": 0.019273208347459634,
      "val_variance": 1.0547086149851481,
      "val_covariance": 5.8686984278361
    },
    {
      "epoch": 93,
      "train_loss": 0.017472983674870598,
      "train_invariance": 0.017472983674870598,
      "train_variance": 0.445188014542615,
      "train_covariance": 6.720348819591381,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 2.0834056675522414,
      "train_ema_param_l2": 0.29904992621305526,
      "ema_param_l2": 0.30519303267368686,
      "val_loss": 0.014365708587070307,
      "val_invariance": 0.014365708587070307,
      "val_variance": 1.0488096027374267,
      "val_covariance": 6.168386678059896
    },
    {
      "epoch": 94,
      "train_loss": 0.017370938013825152,
      "train_invariance": 0.017370938013825152,
      "train_variance": 0.4478095205448292,
      "train_covariance": 6.466513011508518,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 1.9169339766325775,
      "train_ema_param_l2": 0.3012556248248459,
      "ema_param_l2": 0.31395923983723173,
      "val_loss": 0.014627511605620385,
      "val_invariance": 0.014627511605620385,
      "val_variance": 1.0492620264689128,
      "val_covariance": 5.945232721964518
    },
    {
      "epoch": 95,
      "train_loss": 0.01730751203718009,
      "train_invariance": 0.01730751203718009,
      "train_variance": 0.44802988237804836,
      "train_covariance": 6.260199733027705,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 2.073090605347245,
      "train_ema_param_l2": 0.30006279642925415,
      "ema_param_l2": 0.29039685538297705,
      "val_loss": 0.014237807241578897,
      "val_invariance": 0.014237807241578897,
      "val_variance": 1.0408416725794474,
      "val_covariance": 6.056721010843913
    },
    {
      "epoch": 96,
      "train_loss": 0.01710541317915475,
      "train_invariance": 0.01710541317915475,
      "train_variance": 0.44971496809853445,
      "train_covariance": 6.152876588609484,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 1.7264244097956905,
      "train_ema_param_l2": 0.3018748549890545,
      "ema_param_l2": 0.3062629016777281,
      "val_loss": 0.013656038331488768,
      "val_invariance": 0.013656038331488768,
      "val_variance": 1.0370690139134724,
      "val_covariance": 6.163402821858724
    },
    {
      "epoch": 97,
      "train_loss": 0.01767518480949932,
      "train_invariance": 0.01767518480949932,
      "train_variance": 0.450270036149908,
      "train_covariance": 5.910686099582248,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 1.7112377717759875,
      "train_ema_param_l2": 0.31052670899965423,
      "ema_param_l2": 0.30491724728947966,
      "val_loss": 0.02110998528202375,
      "val_invariance": 0.02110998528202375,
      "val_variance": 1.04335458056132,
      "val_covariance": 5.9988644434611
    },
    {
      "epoch": 98,
      "train_loss": 0.017834642647041214,
      "train_invariance": 0.017834642647041214,
      "train_variance": 0.4542132133466226,
      "train_covariance": 5.700675848642985,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 2.0905043503796614,
      "train_ema_param_l2": 0.2908818995807109,
      "ema_param_l2": 0.2825161001915365,
      "val_loss": 0.013872428722679615,
      "val_invariance": 0.013872428722679615,
      "val_variance": 1.0319803091684978,
      "val_covariance": 6.257445484161377
    },
    {
      "epoch": 99,
      "train_loss": 0.017402908946077027,
      "train_invariance": 0.017402908946077027,
      "train_variance": 0.4572273749775357,
      "train_covariance": 5.548837985144721,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 2.0452564011679755,
      "train_ema_param_l2": 0.2820236365464239,
      "ema_param_l2": 0.27186563759479176,
      "val_loss": 0.013094399278362591,
      "val_invariance": 0.013094399278362591,
      "val_variance": 1.0429889545440674,
      "val_covariance": 6.100058255513509
    },
    {
      "epoch": 100,
      "train_loss": 0.01728285166566019,
      "train_invariance": 0.01728285166566019,
      "train_variance": 0.4612298774101116,
      "train_covariance": 5.511843761020237,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 1.7756035993717334,
      "train_ema_param_l2": 0.2762049175595729,
      "ema_param_l2": 0.2872073567655498,
      "val_loss": 0.013429961529870828,
      "val_invariance": 0.013429961529870828,
      "val_variance": 1.0465012814203898,
      "val_covariance": 6.046016403198243
    },
    {
      "epoch": 101,
      "train_loss": 0.017303358391479208,
      "train_invariance": 0.017303358391479208,
      "train_variance": 0.4623816439487316,
      "train_covariance": 5.285411784278022,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 1.9677931218323885,
      "train_ema_param_l2": 0.27639176466151216,
      "ema_param_l2": 0.2834710980267153,
      "val_loss": 0.01292895627518495,
      "val_invariance": 0.01292895627518495,
      "val_variance": 1.0421042579015096,
      "val_covariance": 6.082444014231364
    },
    {
      "epoch": 102,
      "train_loss": 0.01709922562042872,
      "train_invariance": 0.01709922562042872,
      "train_variance": 0.463200474385862,
      "train_covariance": 5.232778626335992,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 1.7405906026275069,
      "train_ema_param_l2": 0.28019735725197564,
      "ema_param_l2": 0.2860269054675681,
      "val_loss": 0.012062413774430751,
      "val_invariance": 0.012062413774430751,
      "val_variance": 1.0484318542480469,
      "val_covariance": 5.952218669891358
    },
    {
      "epoch": 103,
      "train_loss": 0.017337006295720735,
      "train_invariance": 0.017337006295720735,
      "train_variance": 0.46582956788274976,
      "train_covariance": 5.0907486494558825,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 1.8865261517983896,
      "train_ema_param_l2": 0.2751589125611609,
      "ema_param_l2": 0.2739849427324531,
      "val_loss": 0.014391545991102855,
      "val_invariance": 0.014391545991102855,
      "val_variance": 1.045679621696472,
      "val_covariance": 6.073701859792074
    },
    {
      "epoch": 104,
      "train_loss": 0.016925623592127254,
      "train_invariance": 0.016925623592127254,
      "train_variance": 0.46697620681480123,
      "train_covariance": 5.011224713925962,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 1.76043581199646,
      "train_ema_param_l2": 0.26810850330936997,
      "ema_param_l2": 0.26845742344779167,
      "val_loss": 0.01739032722512881,
      "val_invariance": 0.01739032722512881,
      "val_variance": 1.0462667090098063,
      "val_covariance": 6.028940032958984
    },
    {
      "epoch": 105,
      "train_loss": 0.015882563655575117,
      "train_invariance": 0.015882563655575117,
      "train_variance": 0.469602327964924,
      "train_covariance": 4.941615153277362,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 1.7589829344572845,
      "train_ema_param_l2": 0.25839933033392193,
      "ema_param_l2": 0.26141836507308186,
      "val_loss": 0.014670535281300546,
      "val_invariance": 0.014670535281300546,
      "val_variance": 1.0504736887613932,
      "val_covariance": 5.794642528533935
    },
    {
      "epoch": 106,
      "train_loss": 0.016476056778872455,
      "train_invariance": 0.016476056778872455,
      "train_variance": 0.47136519659007037,
      "train_covariance": 4.83530621846517,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 1.8820963098031502,
      "train_ema_param_l2": 0.25256052588544936,
      "ema_param_l2": 0.25349929788617126,
      "val_loss": 0.01104727566987276,
      "val_invariance": 0.01104727566987276,
      "val_variance": 1.056696447054545,
      "val_covariance": 5.770476997375488
    },
    {
      "epoch": 107,
      "train_loss": 0.016360466050880925,
      "train_invariance": 0.016360466050880925,
      "train_variance": 0.474812639342414,
      "train_covariance": 4.734945926524975,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 1.7237621304900559,
      "train_ema_param_l2": 0.25648465216044014,
      "ema_param_l2": 0.25378528304958725,
      "val_loss": 0.009585366661349933,
      "val_invariance": 0.009585366661349933,
      "val_variance": 1.0562046012878419,
      "val_covariance": 5.777442225138346
    },
    {
      "epoch": 108,
      "train_loss": 0.016186164030046375,
      "train_invariance": 0.016186164030046375,
      "train_variance": 0.47426665518018934,
      "train_covariance": 4.7277759722956905,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 1.6320008663601346,
      "train_ema_param_l2": 0.2548482332811089,
      "ema_param_l2": 0.2505141668044594,
      "val_loss": 0.011269564342995485,
      "val_invariance": 0.011269564342995485,
      "val_variance": 1.056210940361023,
      "val_covariance": 5.806493428548177
    },
    {
      "epoch": 109,
      "train_loss": 0.015299977481365204,
      "train_invariance": 0.015299977481365204,
      "train_variance": 0.47547947698169285,
      "train_covariance": 4.636865045900698,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 1.560366434538806,
      "train_ema_param_l2": 0.2454577783245871,
      "ema_param_l2": 0.2516557563753244,
      "val_loss": 0.009073940229912598,
      "val_invariance": 0.009073940229912598,
      "val_variance": 1.0611908779144288,
      "val_covariance": 5.722319938659668
    },
    {
      "epoch": 110,
      "train_loss": 0.01542437883383698,
      "train_invariance": 0.01542437883383698,
      "train_variance": 0.4776480324268341,
      "train_covariance": 4.606616500571922,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 1.5045660989549425,
      "train_ema_param_l2": 0.25216948895625024,
      "ema_param_l2": 0.24681893244499659,
      "val_loss": 0.009644489037493865,
      "val_invariance": 0.009644489037493865,
      "val_variance": 1.0732359590530396,
      "val_covariance": 5.360380003611247
    },
    {
      "epoch": 111,
      "train_loss": 0.015353092399460299,
      "train_invariance": 0.015353092399460299,
      "train_variance": 0.4790995026076281,
      "train_covariance": 4.498117015979908,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 1.4038101831718728,
      "train_ema_param_l2": 0.24631202957255152,
      "ema_param_l2": 0.2430272220350147,
      "val_loss": 0.009983523135383924,
      "val_invariance": 0.009983523135383924,
      "val_variance": 1.0771024278004964,
      "val_covariance": 5.362404080708822
    },
    {
      "epoch": 112,
      "train_loss": 0.01540131306151549,
      "train_invariance": 0.01540131306151549,
      "train_variance": 0.47944566996892296,
      "train_covariance": 4.477938867074472,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 1.5971555704540676,
      "train_ema_param_l2": 0.2335287649767155,
      "ema_param_l2": 0.2336562919277758,
      "val_loss": 0.00917248672991991,
      "val_invariance": 0.00917248672991991,
      "val_variance": 1.0810483996073406,
      "val_covariance": 5.251568921407064
    },
    {
      "epoch": 113,
      "train_loss": 0.014840111906881686,
      "train_invariance": 0.014840111906881686,
      "train_variance": 0.48036820999781293,
      "train_covariance": 4.446470425358525,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 1.4811272626099763,
      "train_ema_param_l2": 0.23191008249264844,
      "ema_param_l2": 0.23449238908029962,
      "val_loss": 0.010580410768588384,
      "val_invariance": 0.010580410768588384,
      "val_variance": 1.0885041592915854,
      "val_covariance": 4.989996350606282
    },
    {
      "epoch": 114,
      "train_loss": 0.015226969686371309,
      "train_invariance": 0.015226969686371309,
      "train_variance": 0.48186560925730954,
      "train_covariance": 4.3691663937038845,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 1.4906274991212067,
      "train_ema_param_l2": 0.2261891940088498,
      "ema_param_l2": 0.22031814177886105,
      "val_loss": 0.011153471437593302,
      "val_invariance": 0.011153471437593302,
      "val_variance": 1.088261277516683,
      "val_covariance": 4.936095785776774
    },
    {
      "epoch": 115,
      "train_loss": 0.014868401036218361,
      "train_invariance": 0.014868401036218361,
      "train_variance": 0.48410909101698135,
      "train_covariance": 4.374816533406576,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 1.4432355278862847,
      "train_ema_param_l2": 0.22137733665820677,
      "ema_param_l2": 0.22592511238243887,
      "val_loss": 0.010061890785892804,
      "val_invariance": 0.010061890785892804,
      "val_variance": 1.0866823399861654,
      "val_covariance": 4.966027722676595
    },
    {
      "epoch": 116,
      "train_loss": 0.01439119972454177,
      "train_invariance": 0.01439119972454177,
      "train_variance": 0.4845157979152821,
      "train_covariance": 4.3075930757875796,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 1.4340208597536441,
      "train_ema_param_l2": 0.2193465945838806,
      "ema_param_l2": 0.21691797084218414,
      "val_loss": 0.012280947441856066,
      "val_invariance": 0.012280947441856066,
      "val_variance": 1.091233421643575,
      "val_covariance": 4.9556413269042965
    },
    {
      "epoch": 117,
      "train_loss": 0.014183686771878489,
      "train_invariance": 0.014183686771878489,
      "train_variance": 0.4861359042768125,
      "train_covariance": 4.288685789885345,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 1.320538485986215,
      "train_ema_param_l2": 0.21470292843567146,
      "ema_param_l2": 0.22201571513411045,
      "val_loss": 0.012087304366131623,
      "val_invariance": 0.012087304366131623,
      "val_variance": 1.0930744377772013,
      "val_covariance": 4.984126406351725
    },
    {
      "epoch": 118,
      "train_loss": 0.013799840608128795,
      "train_invariance": 0.013799840608128795,
      "train_variance": 0.4873632941069426,
      "train_covariance": 4.3196659554375545,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 1.3908990218551072,
      "train_ema_param_l2": 0.21127191628332595,
      "ema_param_l2": 0.21297018100508103,
      "val_loss": 0.007679834134876728,
      "val_invariance": 0.007679834134876728,
      "val_variance": 1.0937101252873738,
      "val_covariance": 4.8922522837320965
    },
    {
      "epoch": 119,
      "train_loss": 0.01385916475924077,
      "train_invariance": 0.01385916475924077,
      "train_variance": 0.4889120853388751,
      "train_covariance": 4.250294306719745,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 1.2526839902312668,
      "train_ema_param_l2": 0.21192365557701107,
      "ema_param_l2": 0.2118986041951851,
      "val_loss": 0.00706642975161473,
      "val_invariance": 0.00706642975161473,
      "val_variance": 1.0930492630004882,
      "val_covariance": 4.894505054473877
    },
    {
      "epoch": 120,
      "train_loss": 0.014327075914928206,
      "train_invariance": 0.014327075914928206,
      "train_variance": 0.49062843142615425,
      "train_covariance": 4.230548061088279,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 1.4285895177523296,
      "train_ema_param_l2": 0.20601354902624075,
      "ema_param_l2": 0.2015515129074175,
      "val_loss": 0.008697662288943926,
      "val_invariance": 0.008697662288943926,
      "val_variance": 1.092859859784444,
      "val_covariance": 4.945486043294271
    },
    {
      "epoch": 121,
      "train_loss": 0.013997138422948342,
      "train_invariance": 0.013997138422948342,
      "train_variance": 0.4905481437753748,
      "train_covariance": 4.184171515288177,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 1.2717643664677938,
      "train_ema_param_l2": 0.20588759061762188,
      "ema_param_l2": 0.2032719229183992,
      "val_loss": 0.00897115744650364,
      "val_invariance": 0.00897115744650364,
      "val_variance": 1.0983323561350504,
      "val_covariance": 4.811941083272298
    },
    {
      "epoch": 122,
      "train_loss": 0.013682088364053656,
      "train_invariance": 0.013682088364053656,
      "train_variance": 0.49192996028617575,
      "train_covariance": 4.155058102360478,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 1.0925975395485208,
      "train_ema_param_l2": 0.20928421358770968,
      "ema_param_l2": 0.21141984864169633,
      "val_loss": 0.011618548554678757,
      "val_invariance": 0.011618548554678757,
      "val_variance": 1.0971092319488525,
      "val_covariance": 4.799191953023275
    },
    {
      "epoch": 123,
      "train_loss": 0.01322729440971657,
      "train_invariance": 0.01322729440971657,
      "train_variance": 0.49264804064785994,
      "train_covariance": 4.171513288144712,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 1.0951465828507034,
      "train_ema_param_l2": 0.20552592747273887,
      "ema_param_l2": 0.20149989265292714,
      "val_loss": 0.006142884032179912,
      "val_invariance": 0.006142884032179912,
      "val_variance": 1.0872718737920126,
      "val_covariance": 5.011880020141602
    },
    {
      "epoch": 124,
      "train_loss": 0.012741513463082136,
      "train_invariance": 0.012741513463082136,
      "train_variance": 0.49332293780644737,
      "train_covariance": 4.102888430983932,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 1.0313586603800455,
      "train_ema_param_l2": 0.19894672894515228,
      "ema_param_l2": 0.1998079970483216,
      "val_loss": 0.008596969701349735,
      "val_invariance": 0.008596969701349735,
      "val_variance": 1.089457293510437,
      "val_covariance": 4.988298974355062
    },
    {
      "epoch": 125,
      "train_loss": 0.012985808511575063,
      "train_invariance": 0.012985808511575063,
      "train_variance": 0.4941438749719549,
      "train_covariance": 4.112634205994783,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 1.1842932515674167,
      "train_ema_param_l2": 0.19383144976808042,
      "ema_param_l2": 0.19254075383438507,
      "val_loss": 0.008546196048458417,
      "val_invariance": 0.008546196048458417,
      "val_variance": 1.08876354153951,
      "val_covariance": 5.044709795633952
    },
    {
      "epoch": 126,
      "train_loss": 0.012801730176364934,
      "train_invariance": 0.012801730176364934,
      "train_variance": 0.49517759854705246,
      "train_covariance": 4.07064401435852,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 0.9653036749274643,
      "train_ema_param_l2": 0.19340733269723118,
      "ema_param_l2": 0.19324843175430645,
      "val_loss": 0.013354932367801666,
      "val_invariance": 0.013354932367801666,
      "val_variance": 1.0885380233128865,
      "val_covariance": 5.017231539408366
    },
    {
      "epoch": 127,
      "train_loss": 0.01248809902701113,
      "train_invariance": 0.01248809902701113,
      "train_variance": 0.4958785441363299,
      "train_covariance": 4.063592542577673,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 0.977715187355324,
      "train_ema_param_l2": 0.19098347851621134,
      "ema_param_l2": 0.18573114723201486,
      "val_loss": 0.009477280254165332,
      "val_invariance": 0.009477280254165332,
      "val_variance": 1.089677311261495,
      "val_covariance": 5.042459857940674
    },
    {
      "epoch": 128,
      "train_loss": 0.012454290944393034,
      "train_invariance": 0.012454290944393034,
      "train_variance": 0.4962182744873895,
      "train_covariance": 4.075114130585282,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 1.0200489436255562,
      "train_ema_param_l2": 0.18517518592290372,
      "ema_param_l2": 0.1829589603860986,
      "val_loss": 0.009491806951661904,
      "val_invariance": 0.009491806951661904,
      "val_variance": 1.0883487154642741,
      "val_covariance": 5.031971956888834
    },
    {
      "epoch": 129,
      "train_loss": 0.012411538442251858,
      "train_invariance": 0.012411538442251858,
      "train_variance": 0.496099947364242,
      "train_covariance": 4.074439406500923,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 0.9072086669074164,
      "train_ema_param_l2": 0.18503819693901374,
      "ema_param_l2": 0.18401337897731582,
      "val_loss": 0.010593977257609367,
      "val_invariance": 0.010593977257609367,
      "val_variance": 1.0925237503051757,
      "val_covariance": 4.989731018066406
    },
    {
      "epoch": 130,
      "train_loss": 0.01213965871764554,
      "train_invariance": 0.01213965871764554,
      "train_variance": 0.49875663686681676,
      "train_covariance": 4.061399555630154,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 0.8416454262910066,
      "train_ema_param_l2": 0.1818934705063059,
      "ema_param_l2": 0.179730716718678,
      "val_loss": 0.007559690952301025,
      "val_invariance": 0.007559690952301025,
      "val_variance": 1.0854463208516438,
      "val_covariance": 5.131021306355795
    },
    {
      "epoch": 131,
      "train_loss": 0.012331537849373287,
      "train_invariance": 0.012331537849373287,
      "train_variance": 0.4993384693287037,
      "train_covariance": 4.038157784073441,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 0.8773774196306865,
      "train_ema_param_l2": 0.1796024617237488,
      "ema_param_l2": 0.17724770844088278,
      "val_loss": 0.0088428063839674,
      "val_invariance": 0.0088428063839674,
      "val_variance": 1.0905885861714681,
      "val_covariance": 4.982371739705403
    },
    {
      "epoch": 132,
      "train_loss": 0.011888221943819964,
      "train_invariance": 0.011888221943819964,
      "train_variance": 0.501647015924807,
      "train_covariance": 4.042896586100261,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 0.920945131637432,
      "train_ema_param_l2": 0.17364334319401312,
      "ema_param_l2": 0.17101165181644015,
      "val_loss": 0.008570477567613125,
      "val_invariance": 0.008570477567613125,
      "val_variance": 1.090466983795166,
      "val_covariance": 4.995274640401204
    },
    {
      "epoch": 133,
      "train_loss": 0.011927435746899357,
      "train_invariance": 0.011927435746899357,
      "train_variance": 0.5024733677970038,
      "train_covariance": 3.992808186919601,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 1.0490914560423956,
      "train_ema_param_l2": 0.16650563602871699,
      "ema_param_l2": 0.160975273518468,
      "val_loss": 0.006818931517501672,
      "val_invariance": 0.006818931517501672,
      "val_variance": 1.0922387059529621,
      "val_covariance": 5.012333346048991
    },
    {
      "epoch": 134,
      "train_loss": 0.011781475134469845,
      "train_invariance": 0.011781475134469845,
      "train_variance": 0.5040580952079208,
      "train_covariance": 4.0057332894360576,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 0.8728629266950819,
      "train_ema_param_l2": 0.16318820641849963,
      "ema_param_l2": 0.16382833043510509,
      "val_loss": 0.008693035701910655,
      "val_invariance": 0.008693035701910655,
      "val_variance": 1.097819774945577,
      "val_covariance": 4.845787775675456
    },
    {
      "epoch": 135,
      "train_loss": 0.011850163244538837,
      "train_invariance": 0.011850163244538837,
      "train_variance": 0.5049336226427996,
      "train_covariance": 3.9457017255712437,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 0.7941410244482535,
      "train_ema_param_l2": 0.16310947587076757,
      "ema_param_l2": 0.16074385693212317,
      "val_loss": 0.007433992866426706,
      "val_invariance": 0.007433992866426706,
      "val_variance": 1.0935072596867879,
      "val_covariance": 4.955561111450195
    },
    {
      "epoch": 136,
      "train_loss": 0.011158064827047013,
      "train_invariance": 0.011158064827047013,
      "train_variance": 0.5069400753091883,
      "train_covariance": 3.9219432611818665,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 0.7029194188824406,
      "train_ema_param_l2": 0.15911725537467095,
      "ema_param_l2": 0.15735530962101418,
      "val_loss": 0.0068571535435815656,
      "val_invariance": 0.0068571535435815656,
      "val_variance": 1.0980553035736085,
      "val_covariance": 4.859287315368652
    },
    {
      "epoch": 137,
      "train_loss": 0.010931847865106883,
      "train_invariance": 0.010931847865106883,
      "train_variance": 0.5081809406986944,
      "train_covariance": 3.953367736675121,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 0.7368877037013019,
      "train_ema_param_l2": 0.15568635024537347,
      "ema_param_l2": 0.15337937516733077,
      "val_loss": 0.007141449177016815,
      "val_invariance": 0.007141449177016815,
      "val_variance": 1.1012864929835002,
      "val_covariance": 4.7540160687764486
    },
    {
      "epoch": 138,
      "train_loss": 0.011036598139339023,
      "train_invariance": 0.011036598139339023,
      "train_variance": 0.510699558434663,
      "train_covariance": 3.9450833634270563,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 0.8063601975617586,
      "train_ema_param_l2": 0.15257242729432052,
      "ema_param_l2": 0.14951177167640223,
      "val_loss": 0.00878698450823625,
      "val_invariance": 0.00878698450823625,
      "val_variance": 1.1056445547739664,
      "val_covariance": 4.662201068878174
    },
    {
      "epoch": 139,
      "train_loss": 0.011223442007546072,
      "train_invariance": 0.011223442007546072,
      "train_variance": 0.5117697454558479,
      "train_covariance": 3.9439641966643157,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 0.7464076086945004,
      "train_ema_param_l2": 0.14863145609448233,
      "ema_param_l2": 0.14957220693073478,
      "val_loss": 0.008666429728269576,
      "val_invariance": 0.008666429728269576,
      "val_variance": 1.105989366531372,
      "val_covariance": 4.617876091003418
    },
    {
      "epoch": 140,
      "train_loss": 0.010660474319148946,
      "train_invariance": 0.010660474319148946,
      "train_variance": 0.5124769099200214,
      "train_covariance": 3.9165901294284398,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 0.6740679957248547,
      "train_ema_param_l2": 0.14636123122321104,
      "ema_param_l2": 0.1434494717412425,
      "val_loss": 0.007471928594013055,
      "val_invariance": 0.007471928594013055,
      "val_variance": 1.1078873977661132,
      "val_covariance": 4.588879465738932
    },
    {
      "epoch": 141,
      "train_loss": 0.010829427072295436,
      "train_invariance": 0.010829427072295436,
      "train_variance": 0.5137308335480867,
      "train_covariance": 3.9028116470619483,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 0.786536951135706,
      "train_ema_param_l2": 0.1405487611485281,
      "ema_param_l2": 0.13913881857243046,
      "val_loss": 0.009395826771855355,
      "val_invariance": 0.009395826771855355,
      "val_variance": 1.1164214334487914,
      "val_covariance": 4.380870147705078
    },
    {
      "epoch": 142,
      "train_loss": 0.010923167137360131,
      "train_invariance": 0.010923167137360131,
      "train_variance": 0.5139769122865465,
      "train_covariance": 3.9344301851060655,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 0.7905253141721089,
      "train_ema_param_l2": 0.13814403165818762,
      "ema_param_l2": 0.1370736225335778,
      "val_loss": 0.00877054655800263,
      "val_invariance": 0.00877054655800263,
      "val_variance": 1.1195115865071614,
      "val_covariance": 4.34303988011678
    },
    {
      "epoch": 143,
      "train_loss": 0.010564142214203322,
      "train_invariance": 0.010564142214203322,
      "train_variance": 0.5163665423569855,
      "train_covariance": 3.912194442466453,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 0.7119319272394533,
      "train_ema_param_l2": 0.1344205523226985,
      "ema_param_l2": 0.13575280954510602,
      "val_loss": 0.007932148478925228,
      "val_invariance": 0.007932148478925228,
      "val_variance": 1.122103338241577,
      "val_covariance": 4.287547452290853
    },
    {
      "epoch": 144,
      "train_loss": 0.010619443497172108,
      "train_invariance": 0.010619443497172108,
      "train_variance": 0.5176693578119631,
      "train_covariance": 3.9029769702487522,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 0.7372063966857062,
      "train_ema_param_l2": 0.13329533279795724,
      "ema_param_l2": 0.1309738749003713,
      "val_loss": 0.008604632697999477,
      "val_invariance": 0.008604632697999477,
      "val_variance": 1.1293841031392415,
      "val_covariance": 4.097827255249023
    },
    {
      "epoch": 145,
      "train_loss": 0.010413601592183113,
      "train_invariance": 0.010413601592183113,
      "train_variance": 0.5187002974616157,
      "train_covariance": 3.891269423308196,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 0.7001385739644368,
      "train_ema_param_l2": 0.12966025324558847,
      "ema_param_l2": 0.12787292737037428,
      "val_loss": 0.007179019500811895,
      "val_invariance": 0.007179019500811895,
      "val_variance": 1.1306057777404785,
      "val_covariance": 4.071986392974853
    },
    {
      "epoch": 146,
      "train_loss": 0.010033518752842037,
      "train_invariance": 0.010033518752842037,
      "train_variance": 0.5198540220613833,
      "train_covariance": 3.881473861270481,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 0.7029659243513037,
      "train_ema_param_l2": 0.12480968450287559,
      "ema_param_l2": 0.12435257335943868,
      "val_loss": 0.007004987583806117,
      "val_invariance": 0.007004987583806117,
      "val_variance": 1.1357695417404174,
      "val_covariance": 3.9566330127716065
    },
    {
      "epoch": 147,
      "train_loss": 0.010159085876273889,
      "train_invariance": 0.010159085876273889,
      "train_variance": 0.5221435717300132,
      "train_covariance": 3.8943980226869934,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 0.6359321565098233,
      "train_ema_param_l2": 0.12264500589806318,
      "ema_param_l2": 0.12020507192955159,
      "val_loss": 0.008558052860200406,
      "val_invariance": 0.008558052860200406,
      "val_variance": 1.1371473503112792,
      "val_covariance": 3.8991804580688476
    },
    {
      "epoch": 148,
      "train_loss": 0.010442690114732141,
      "train_invariance": 0.010442690114732141,
      "train_variance": 0.5227087044186062,
      "train_covariance": 3.916757926022565,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 0.674555142490952,
      "train_ema_param_l2": 0.12051479414110193,
      "ema_param_l2": 0.11795541982811131,
      "val_loss": 0.009055993859966596,
      "val_invariance": 0.009055993859966596,
      "val_variance": 1.1436937046051026,
      "val_covariance": 3.792949598948161
    },
    {
      "epoch": 149,
      "train_loss": 0.009855884754547366,
      "train_invariance": 0.009855884754547366,
      "train_variance": 0.5233901926676432,
      "train_covariance": 3.948937335544162,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 0.653832172482102,
      "train_ema_param_l2": 0.11505605191693864,
      "ema_param_l2": 0.11295475022403617,
      "val_loss": 0.007883187654117742,
      "val_invariance": 0.007883187654117742,
      "val_variance": 1.1417467905680339,
      "val_covariance": 3.834854859670003
    },
    {
      "epoch": 150,
      "train_loss": 0.009825189861434477,
      "train_invariance": 0.009825189861434477,
      "train_variance": 0.5248683173744767,
      "train_covariance": 3.9474997281674984,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 0.6566632741645531,
      "train_ema_param_l2": 0.11184949433517571,
      "ema_param_l2": 0.10890360277083037,
      "val_loss": 0.0086718578611811,
      "val_invariance": 0.0086718578611811,
      "val_variance": 1.1452011232376098,
      "val_covariance": 3.7451153666178385
    },
    {
      "epoch": 151,
      "train_loss": 0.009646817871127967,
      "train_invariance": 0.009646817871127967,
      "train_variance": 0.5259433439396046,
      "train_covariance": 3.964191283120049,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 0.6424574637413025,
      "train_ema_param_l2": 0.10776220786659843,
      "ema_param_l2": 0.10694526121067084,
      "val_loss": 0.007877625368535519,
      "val_invariance": 0.007877625368535519,
      "val_variance": 1.1461162214279175,
      "val_covariance": 3.7192658856709797
    },
    {
      "epoch": 152,
      "train_loss": 0.009716261616183651,
      "train_invariance": 0.009716261616183651,
      "train_variance": 0.5278941931901154,
      "train_covariance": 3.9315002668875234,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 0.6527042306794061,
      "train_ema_param_l2": 0.10540812877219964,
      "ema_param_l2": 0.10436847077469719,
      "val_loss": 0.0063714379332959654,
      "val_invariance": 0.0063714379332959654,
      "val_variance": 1.1461942675908408,
      "val_covariance": 3.700957068125407
    },
    {
      "epoch": 153,
      "train_loss": 0.009549867759700174,
      "train_invariance": 0.009549867759700174,
      "train_variance": 0.5290573143076014,
      "train_covariance": 3.959976170433892,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 0.558124398107882,
      "train_ema_param_l2": 0.1032911980979057,
      "ema_param_l2": 0.10079445318844436,
      "val_loss": 0.006100027636935314,
      "val_invariance": 0.006100027636935314,
      "val_variance": 1.1496760018666585,
      "val_covariance": 3.6529698340098062
    },
    {
      "epoch": 154,
      "train_loss": 0.00938918897068059,
      "train_invariance": 0.00938918897068059,
      "train_variance": 0.5303159550207632,
      "train_covariance": 3.977667209625244,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 0.624641770362854,
      "train_ema_param_l2": 0.09928205104023764,
      "ema_param_l2": 0.09732665600639594,
      "val_loss": 0.006201679568737745,
      "val_invariance": 0.006201679568737745,
      "val_variance": 1.1456552877426147,
      "val_covariance": 3.7101099599202474
    },
    {
      "epoch": 155,
      "train_loss": 0.009522148084033418,
      "train_invariance": 0.009522148084033418,
      "train_variance": 0.5315346040902315,
      "train_covariance": 4.00009175378305,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 0.5845614592940719,
      "train_ema_param_l2": 0.09713839516881347,
      "ema_param_l2": 0.09662011871693064,
      "val_loss": 0.00807317753136158,
      "val_invariance": 0.00807317753136158,
      "val_variance": 1.1508023262023925,
      "val_covariance": 3.61129940923055
    },
    {
      "epoch": 156,
      "train_loss": 0.009193599724659213,
      "train_invariance": 0.009193599724659213,
      "train_variance": 0.5319142198562622,
      "train_covariance": 3.9827310238590945,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 0.5289777075979445,
      "train_ema_param_l2": 0.0950305233172951,
      "ema_param_l2": 0.09302267209883393,
      "val_loss": 0.008334693486491839,
      "val_invariance": 0.008334693486491839,
      "val_variance": 1.1535078636805216,
      "val_covariance": 3.5526192105611165
    },
    {
      "epoch": 157,
      "train_loss": 0.009217497182940996,
      "train_invariance": 0.009217497182940996,
      "train_variance": 0.5337998563095375,
      "train_covariance": 4.015310312341761,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 0.5994021314161795,
      "train_ema_param_l2": 0.0919244510594894,
      "ema_param_l2": 0.08962572305612465,
      "val_loss": 0.007245700621356567,
      "val_invariance": 0.007245700621356567,
      "val_variance": 1.1537436017990113,
      "val_covariance": 3.5355643603007
    },
    {
      "epoch": 158,
      "train_loss": 0.009017081536214661,
      "train_invariance": 0.009017081536214661,
      "train_variance": 0.5346203968966449,
      "train_covariance": 4.045914992509065,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 0.5314782312048806,
      "train_ema_param_l2": 0.0895182880065205,
      "ema_param_l2": 0.08746206925396002,
      "val_loss": 0.007385822851210833,
      "val_invariance": 0.007385822851210833,
      "val_variance": 1.1544773422876993,
      "val_covariance": 3.5457990729014077
    },
    {
      "epoch": 159,
      "train_loss": 0.00884894982808166,
      "train_invariance": 0.00884894982808166,
      "train_variance": 0.5366040912557531,
      "train_covariance": 4.045992662500452,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 0.5183986279522931,
      "train_ema_param_l2": 0.08630208312163992,
      "ema_param_l2": 0.08441247626642899,
      "val_loss": 0.009112597033381463,
      "val_invariance": 0.009112597033381463,
      "val_variance": 1.1589890111287435,
      "val_covariance": 3.467186144510905
    },
    {
      "epoch": 160,
      "train_loss": 0.0087280996348019,
      "train_invariance": 0.0087280996348019,
      "train_variance": 0.5381808208889431,
      "train_covariance": 4.040194343425609,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 0.454577337273845,
      "train_ema_param_l2": 0.08429161538884705,
      "ema_param_l2": 0.08471466549068546,
      "val_loss": 0.007996954349180062,
      "val_invariance": 0.007996954349180062,
      "val_variance": 1.1570967451731364,
      "val_covariance": 3.504262882232666
    },
    {
      "epoch": 161,
      "train_loss": 0.008704932281264552,
      "train_invariance": 0.008704932281264552,
      "train_variance": 0.5388512759915105,
      "train_covariance": 4.071974124343307,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 0.4749635323683421,
      "train_ema_param_l2": 0.08308364159143238,
      "ema_param_l2": 0.08083198076309943,
      "val_loss": 0.007399737006674211,
      "val_invariance": 0.007399737006674211,
      "val_variance": 1.1575061543782552,
      "val_covariance": 3.4816269264221194
    },
    {
      "epoch": 162,
      "train_loss": 0.008421014584600926,
      "train_invariance": 0.008421014584600926,
      "train_variance": 0.540771288589195,
      "train_covariance": 4.06749146412037,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 0.4545754548267082,
      "train_ema_param_l2": 0.07862069227107932,
      "ema_param_l2": 0.07720651783344858,
      "val_loss": 0.007492445329825083,
      "val_invariance": 0.007492445329825083,
      "val_variance": 1.160046137491862,
      "val_covariance": 3.4281154187520344
    },
    {
      "epoch": 163,
      "train_loss": 0.008664163583130748,
      "train_invariance": 0.008664163583130748,
      "train_variance": 0.5435478327892445,
      "train_covariance": 4.072248160185637,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 0.45700401549869113,
      "train_ema_param_l2": 0.07632687760818076,
      "ema_param_l2": 0.0747501280945127,
      "val_loss": 0.008730853465696176,
      "val_invariance": 0.008730853465696176,
      "val_variance": 1.161985450108846,
      "val_covariance": 3.387503185272217
    },
    {
      "epoch": 164,
      "train_loss": 0.00843121044503318,
      "train_invariance": 0.00843121044503318,
      "train_variance": 0.5441595031950209,
      "train_covariance": 4.098641875090422,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 0.4865689874048586,
      "train_ema_param_l2": 0.07317451214174751,
      "ema_param_l2": 0.07316628215869445,
      "val_loss": 0.009389247278372446,
      "val_invariance": 0.009389247278372446,
      "val_variance": 1.1631447197596232,
      "val_covariance": 3.3715616251627605
    },
    {
      "epoch": 165,
      "train_loss": 0.008377634099788136,
      "train_invariance": 0.008377634099788136,
      "train_variance": 0.5466016459818239,
      "train_covariance": 4.137603906278257,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 0.5002167648032859,
      "train_ema_param_l2": 0.07188806401027126,
      "ema_param_l2": 0.06968070868015355,
      "val_loss": 0.008477019260327021,
      "val_invariance": 0.008477019260327021,
      "val_variance": 1.1643480520248413,
      "val_covariance": 3.372938922246297
    },
    {
      "epoch": 166,
      "train_loss": 0.008169845099250476,
      "train_invariance": 0.008169845099250476,
      "train_variance": 0.5478444517630118,
      "train_covariance": 4.107997735765245,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 0.4599358059035407,
      "train_ema_param_l2": 0.06851616187239898,
      "ema_param_l2": 0.06732946342046865,
      "val_loss": 0.008405081550280254,
      "val_invariance": 0.008405081550280254,
      "val_variance": 1.1660775108337402,
      "val_covariance": 3.3443491236368814
    },
    {
      "epoch": 167,
      "train_loss": 0.008019346636202601,
      "train_invariance": 0.008019346636202601,
      "train_variance": 0.5498906063680296,
      "train_covariance": 4.105126922324851,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 0.4019833216402266,
      "train_ema_param_l2": 0.0658506636677182,
      "ema_param_l2": 0.06502031040180631,
      "val_loss": 0.00764980801815788,
      "val_invariance": 0.00764980801815788,
      "val_variance": 1.1652962900797526,
      "val_covariance": 3.3282276719411215
    },
    {
      "epoch": 168,
      "train_loss": 0.008079874460068014,
      "train_invariance": 0.008079874460068014,
      "train_variance": 0.5507171266343859,
      "train_covariance": 4.11097641132496,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 0.38981188848283554,
      "train_ema_param_l2": 0.06406436267226423,
      "ema_param_l2": 0.06269728319043574,
      "val_loss": 0.007407504522552093,
      "val_invariance": 0.007407504522552093,
      "val_variance": 1.1670293013254802,
      "val_covariance": 3.3215058314005534
    },
    {
      "epoch": 169,
      "train_loss": 0.00801920191074411,
      "train_invariance": 0.00801920191074411,
      "train_variance": 0.5534968187014262,
      "train_covariance": 4.107414460358796,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 0.4160081210754536,
      "train_ema_param_l2": 0.06153334191760336,
      "ema_param_l2": 0.060415000300526225,
      "val_loss": 0.007045423575987419,
      "val_invariance": 0.007045423575987419,
      "val_variance": 1.1653397776285808,
      "val_covariance": 3.3642346026102703
    },
    {
      "epoch": 170,
      "train_loss": 0.00815754834341782,
      "train_invariance": 0.00815754834341782,
      "train_variance": 0.5551282405146846,
      "train_covariance": 4.109938301934136,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 0.4441662820180257,
      "train_ema_param_l2": 0.05926019813413924,
      "ema_param_l2": 0.058553872574795975,
      "val_loss": 0.007241628840565681,
      "val_invariance": 0.007241628840565681,
      "val_variance": 1.1677684644063313,
      "val_covariance": 3.315801186243693
    },
    {
      "epoch": 171,
      "train_loss": 0.007734386106608091,
      "train_invariance": 0.007734386106608091,
      "train_variance": 0.556837538295322,
      "train_covariance": 4.121093035945186,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 0.38618437166567204,
      "train_ema_param_l2": 0.05723288337402877,
      "ema_param_l2": 0.055709271812008805,
      "val_loss": 0.007509918633848429,
      "val_invariance": 0.007509918633848429,
      "val_variance": 1.1704124581019084,
      "val_covariance": 3.315224422454834
    },
    {
      "epoch": 172,
      "train_loss": 0.007660107569700038,
      "train_invariance": 0.007660107569700038,
      "train_variance": 0.559179143305178,
      "train_covariance": 4.127893439964012,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 0.3502374661321993,
      "train_ema_param_l2": 0.0542787787389189,
      "ema_param_l2": 0.05274980004373533,
      "val_loss": 0.007386960312724114,
      "val_invariance": 0.007386960312724114,
      "val_variance": 1.1706442495981852,
      "val_covariance": 3.308600341796875
    },
    {
      "epoch": 173,
      "train_loss": 0.007566784502179534,
      "train_invariance": 0.007566784502179534,
      "train_variance": 0.5602140657990067,
      "train_covariance": 4.138760379649975,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 0.37659178754135414,
      "train_ema_param_l2": 0.0518146749182671,
      "ema_param_l2": 0.051059708397179035,
      "val_loss": 0.007746763276557127,
      "val_invariance": 0.007746763276557127,
      "val_variance": 1.17165767288208,
      "val_covariance": 3.306480899810791
    },
    {
      "epoch": 174,
      "train_loss": 0.0076629247557785775,
      "train_invariance": 0.0076629247557785775,
      "train_variance": 0.5612624570352059,
      "train_covariance": 4.141412082248264,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 0.3596782353983985,
      "train_ema_param_l2": 0.04972219999359282,
      "ema_param_l2": 0.04800626505344377,
      "val_loss": 0.009006463055809339,
      "val_invariance": 0.009006463055809339,
      "val_variance": 1.1743085161844888,
      "val_covariance": 3.2826500250498456
    },
    {
      "epoch": 175,
      "train_loss": 0.007622612748433042,
      "train_invariance": 0.007622612748433042,
      "train_variance": 0.5630245190196567,
      "train_covariance": 4.1630774976942275,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 0.37534108630816143,
      "train_ema_param_l2": 0.0474948593023438,
      "ema_param_l2": 0.04636841636423217,
      "val_loss": 0.007819883818427721,
      "val_invariance": 0.007819883818427721,
      "val_variance": 1.1730663477579752,
      "val_covariance": 3.2922120602925617
    },
    {
      "epoch": 176,
      "train_loss": 0.00746768295240623,
      "train_invariance": 0.00746768295240623,
      "train_variance": 0.5652601402953819,
      "train_covariance": 4.142961308655916,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 0.365609914276335,
      "train_ema_param_l2": 0.04554631927924446,
      "ema_param_l2": 0.04448907169673025,
      "val_loss": 0.005713494847218195,
      "val_invariance": 0.005713494847218195,
      "val_variance": 1.1724360049565634,
      "val_covariance": 3.2829075558980305
    },
    {
      "epoch": 177,
      "train_loss": 0.007567394775510938,
      "train_invariance": 0.007567394775510938,
      "train_variance": 0.567193488297639,
      "train_covariance": 4.140002352114077,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 0.3228672163133268,
      "train_ema_param_l2": 0.04354243424949816,
      "ema_param_l2": 0.0426717496292384,
      "val_loss": 0.007435896400362253,
      "val_invariance": 0.007435896400362253,
      "val_variance": 1.1761519699096679,
      "val_covariance": 3.2427134946187337
    },
    {
      "epoch": 178,
      "train_loss": 0.007391027121908135,
      "train_invariance": 0.007391027121908135,
      "train_variance": 0.5684705329117952,
      "train_covariance": 4.14482659262198,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 0.327427618432928,
      "train_ema_param_l2": 0.041297306579176164,
      "ema_param_l2": 0.03999270622702177,
      "val_loss": 0.007054155950744947,
      "val_invariance": 0.007054155950744947,
      "val_variance": 1.1764084424972534,
      "val_covariance": 3.240923553466797
    },
    {
      "epoch": 179,
      "train_loss": 0.007197771915545066,
      "train_invariance": 0.007197771915545066,
      "train_variance": 0.5701999475691054,
      "train_covariance": 4.191332210116916,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 0.29992024197401823,
      "train_ema_param_l2": 0.038996679248592465,
      "ema_param_l2": 0.037777416902078156,
      "val_loss": 0.008413134720176458,
      "val_invariance": 0.008413134720176458,
      "val_variance": 1.1781893088022868,
      "val_covariance": 3.23405864016215
    },
    {
      "epoch": 180,
      "train_loss": 0.00726607837997101,
      "train_invariance": 0.00726607837997101,
      "train_variance": 0.5716028484415125,
      "train_covariance": 4.175231013827854,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 0.322513357118324,
      "train_ema_param_l2": 0.0370369951022368,
      "ema_param_l2": 0.035872231604957894,
      "val_loss": 0.007038729755828778,
      "val_invariance": 0.007038729755828778,
      "val_variance": 1.1783469597498575,
      "val_covariance": 3.2019722226460776
    },
    {
      "epoch": 181,
      "train_loss": 0.0073787413562337555,
      "train_invariance": 0.0073787413562337555,
      "train_variance": 0.5738793991583365,
      "train_covariance": 4.17489604752152,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 0.30207915225735416,
      "train_ema_param_l2": 0.03502677095112917,
      "ema_param_l2": 0.03387208442861773,
      "val_loss": 0.007867676341285308,
      "val_invariance": 0.007867676341285308,
      "val_variance": 1.1793081715901692,
      "val_covariance": 3.2004683672587078
    },
    {
      "epoch": 182,
      "train_loss": 0.0072920879716122594,
      "train_invariance": 0.0072920879716122594,
      "train_variance": 0.5745653193615101,
      "train_covariance": 4.198987171102453,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 0.301318750416791,
      "train_ema_param_l2": 0.03286093443709927,
      "ema_param_l2": 0.031439748630721416,
      "val_loss": 0.007638418067246675,
      "val_invariance": 0.007638418067246675,
      "val_variance": 1.180602215131124,
      "val_covariance": 3.1842364972432455
    },
    {
      "epoch": 183,
      "train_loss": 0.007129998404946592,
      "train_invariance": 0.007129998404946592,
      "train_variance": 0.5770359106770269,
      "train_covariance": 4.178698169001827,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 0.2780677959124247,
      "train_ema_param_l2": 0.030793748778870235,
      "ema_param_l2": 0.02983328150648703,
      "val_loss": 0.007012838526318471,
      "val_invariance": 0.007012838526318471,
      "val_variance": 1.1789705464045206,
      "val_covariance": 3.20121599706014
    },
    {
      "epoch": 184,
      "train_loss": 0.007092242139219134,
      "train_invariance": 0.007092242139219134,
      "train_variance": 0.5782542835518166,
      "train_covariance": 4.199474399707936,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 0.2727154143077356,
      "train_ema_param_l2": 0.028811204463210074,
      "ema_param_l2": 0.0279664853005615,
      "val_loss": 0.007461374846597512,
      "val_invariance": 0.007461374846597512,
      "val_variance": 1.1807452551523845,
      "val_covariance": 3.183478686650594
    },
    {
      "epoch": 185,
      "train_loss": 0.0073089523282315995,
      "train_invariance": 0.0073089523282315995,
      "train_variance": 0.5789092721232661,
      "train_covariance": 4.179726985224971,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 0.2794490426911248,
      "train_ema_param_l2": 0.02721776208072087,
      "ema_param_l2": 0.02642773807282863,
      "val_loss": 0.00765855660289526,
      "val_invariance": 0.00765855660289526,
      "val_variance": 1.1817525075276694,
      "val_covariance": 3.1813592363993326
    },
    {
      "epoch": 186,
      "train_loss": 0.0069697869157901516,
      "train_invariance": 0.0069697869157901516,
      "train_variance": 0.580279925469999,
      "train_covariance": 4.221771345774333,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 0.27444890226258173,
      "train_ema_param_l2": 0.02525706100769224,
      "ema_param_l2": 0.024496369605862718,
      "val_loss": 0.007510500195125739,
      "val_invariance": 0.007510500195125739,
      "val_variance": 1.1819677639007569,
      "val_covariance": 3.178129029591878
    },
    {
      "epoch": 187,
      "train_loss": 0.006995255977467254,
      "train_invariance": 0.006995255977467254,
      "train_variance": 0.5821407738438359,
      "train_covariance": 4.191045461160165,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 0.2638373743693034,
      "train_ema_param_l2": 0.02353571757580156,
      "ema_param_l2": 0.022887372858855448,
      "val_loss": 0.007800086534271638,
      "val_invariance": 0.007800086534271638,
      "val_variance": 1.1831868104934693,
      "val_covariance": 3.1719125811258952
    },
    {
      "epoch": 188,
      "train_loss": 0.007021531688118423,
      "train_invariance": 0.007021531688118423,
      "train_variance": 0.5848080846998427,
      "train_covariance": 4.166189391242133,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 0.26555774859145836,
      "train_ema_param_l2": 0.021827615622646655,
      "ema_param_l2": 0.020945787252122258,
      "val_loss": 0.007837118490288656,
      "val_invariance": 0.007837118490288656,
      "val_variance": 1.1830433127085367,
      "val_covariance": 3.1644216588338216
    },
    {
      "epoch": 189,
      "train_loss": 0.007029127963301208,
      "train_invariance": 0.007029127963301208,
      "train_variance": 0.5841782698101468,
      "train_covariance": 4.203053496466743,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 0.2523682359236258,
      "train_ema_param_l2": 0.020073905158387906,
      "ema_param_l2": 0.019302007672412812,
      "val_loss": 0.007212138241777817,
      "val_invariance": 0.007212138241777817,
      "val_variance": 1.1834202534357707,
      "val_covariance": 3.152268809000651
    },
    {
      "epoch": 190,
      "train_loss": 0.006805916402212999,
      "train_invariance": 0.006805916402212999,
      "train_variance": 0.5859319077421118,
      "train_covariance": 4.2045621982150605,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 0.2468147626629582,
      "train_ema_param_l2": 0.018589290640136542,
      "ema_param_l2": 0.017782453455658858,
      "val_loss": 0.007327408573279778,
      "val_invariance": 0.007327408573279778,
      "val_variance": 1.183150086402893,
      "val_covariance": 3.1445228881835936
    },
    {
      "epoch": 191,
      "train_loss": 0.006934660452797457,
      "train_invariance": 0.006934660452797457,
      "train_variance": 0.586701121683474,
      "train_covariance": 4.200380611137107,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 0.24238065826892852,
      "train_ema_param_l2": 0.01702981911558959,
      "ema_param_l2": 0.01625295932334896,
      "val_loss": 0.0072368753974636395,
      "val_invariance": 0.0072368753974636395,
      "val_variance": 1.1832838039398192,
      "val_covariance": 3.141127460479736
    },
    {
      "epoch": 192,
      "train_loss": 0.006863693728491112,
      "train_invariance": 0.006863693728491112,
      "train_variance": 0.5863023235532973,
      "train_covariance": 4.2370189644142435,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 0.23708211542058874,
      "train_ema_param_l2": 0.015708547082945175,
      "ema_param_l2": 0.015094473839589976,
      "val_loss": 0.007809771563857794,
      "val_invariance": 0.007809771563857794,
      "val_variance": 1.1859490509033204,
      "val_covariance": 3.113149908701579
    },
    {
      "epoch": 193,
      "train_loss": 0.006837087386736163,
      "train_invariance": 0.006837087386736163,
      "train_variance": 0.5888195044199626,
      "train_covariance": 4.201396219324183,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 0.23474725218172426,
      "train_ema_param_l2": 0.014455728622546495,
      "ema_param_l2": 0.013764887784736874,
      "val_loss": 0.007529259526481231,
      "val_invariance": 0.007529259526481231,
      "val_variance": 1.1849230683644614,
      "val_covariance": 3.1099107907613117
    },
    {
      "epoch": 194,
      "train_loss": 0.006733164136677429,
      "train_invariance": 0.006733164136677429,
      "train_variance": 0.5889741529535364,
      "train_covariance": 4.205999276832298,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 0.23775178843957406,
      "train_ema_param_l2": 0.013242235261899705,
      "ema_param_l2": 0.01267554622434191,
      "val_loss": 0.007520579961438974,
      "val_invariance": 0.007520579961438974,
      "val_variance": 1.1858393688201905,
      "val_covariance": 3.0980645434061684
    },
    {
      "epoch": 195,
      "train_loss": 0.0069018124891100105,
      "train_invariance": 0.0069018124891100105,
      "train_variance": 0.5886480278438992,
      "train_covariance": 4.228859469661006,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 0.23150792499824807,
      "train_ema_param_l2": 0.012175312623574226,
      "ema_param_l2": 0.011569067695857565,
      "val_loss": 0.007594068370759487,
      "val_invariance": 0.007594068370759487,
      "val_variance": 1.1850857973098754,
      "val_covariance": 3.1075452569325765
    },
    {
      "epoch": 196,
      "train_loss": 0.006946976485627669,
      "train_invariance": 0.006946976485627669,
      "train_variance": 0.588922250783002,
      "train_covariance": 4.22360319519043,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 0.2306110516300908,
      "train_ema_param_l2": 0.011185093555298108,
      "ema_param_l2": 0.01076081915426448,
      "val_loss": 0.007696900694320599,
      "val_invariance": 0.007696900694320599,
      "val_variance": 1.1856906617482503,
      "val_covariance": 3.094895949045817
    },
    {
      "epoch": 197,
      "train_loss": 0.006956066447827551,
      "train_invariance": 0.006956066447827551,
      "train_variance": 0.5903185483437997,
      "train_covariance": 4.211570771817808,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 0.23032978710863325,
      "train_ema_param_l2": 0.01034267648133191,
      "ema_param_l2": 0.010122081438433943,
      "val_loss": 0.007826137154052655,
      "val_invariance": 0.007826137154052655,
      "val_variance": 1.1860166861216228,
      "val_covariance": 3.090858336130778
    },
    {
      "epoch": 198,
      "train_loss": 0.006780410963214106,
      "train_invariance": 0.006780410963214106,
      "train_variance": 0.5919868215631555,
      "train_covariance": 4.195079596766719,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 0.22716262411188196,
      "train_ema_param_l2": 0.009740955340309372,
      "ema_param_l2": 0.009428810424600512,
      "val_loss": 0.007977779513845842,
      "val_invariance": 0.007977779513845842,
      "val_variance": 1.1877459462483724,
      "val_covariance": 3.05771040725708
    },
    {
      "epoch": 199,
      "train_loss": 0.0068341417925225365,
      "train_invariance": 0.0068341417925225365,
      "train_variance": 0.5911446139370954,
      "train_covariance": 4.204960077073839,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 0.2301127752992842,
      "train_ema_param_l2": 0.009110726714193893,
      "ema_param_l2": 0.008889930731119693,
      "val_loss": 0.0079765531818072,
      "val_invariance": 0.0079765531818072,
      "val_variance": 1.1879709904988607,
      "val_covariance": 3.052251162846883
    },
    {
      "epoch": 200,
      "train_loss": 0.006675823196078892,
      "train_invariance": 0.006675823196078892,
      "train_variance": 0.591500783920288,
      "train_covariance": 4.24529628555863,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 0.23528601168261634,
      "train_ema_param_l2": 0.00872051968584868,
      "ema_param_l2": 0.008545758979810898,
      "val_loss": 0.007693287543952465,
      "val_invariance": 0.007693287543952465,
      "val_variance": 1.1881822770436605,
      "val_covariance": 3.0515820604960124
    }
  ],
  "best_val": 0.0023945327835778393,
  "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s42/last.pt"
}

==> data/training_logs/mse_action_s43.json <==
{
  "run_name": "mse_action_s43",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9356.49358899999,
  "history": [
    {
      "epoch": 1,
      "train_loss": 0.7631389270093706,
      "train_invariance": 0.7631389270093706,
      "train_variance": 1.8356954479217529,
      "train_covariance": 0.009092601292111256,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 4.19574573054137,
      "train_ema_param_l2": 0.12850625972955504,
      "ema_param_l2": 0.22310587193322268,
      "val_loss": 0.4902725377877553,
      "val_invariance": 0.4902725377877553,
      "val_variance": 1.9561710316340128,
      "val_covariance": 4.069932750297767e-05
    },
    {
      "epoch": 2,
      "train_loss": 0.31252011545499164,
      "train_invariance": 0.31252011545499164,
      "train_variance": 1.8989406978465893,
      "train_covariance": 0.0049540519939252625,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 1.100725937878644,
      "train_ema_param_l2": 0.23150992378920182,
      "ema_param_l2": 0.24162952321601872,
      "val_loss": 0.14123737347126006,
      "val_invariance": 0.14123737347126006,
      "val_variance": 1.976936871846517,
      "val_covariance": 1.2604194280167273e-07
    },
    {
      "epoch": 3,
      "train_loss": 0.07168505687790888,
      "train_invariance": 0.07168505687790888,
      "train_variance": 1.8872075169881184,
      "train_covariance": 0.008888800345085286,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 0.5045449559070446,
      "train_ema_param_l2": 0.3042684144734503,
      "ema_param_l2": 0.4073314628229244,
      "val_loss": 0.021363295728961628,
      "val_invariance": 0.021363295728961628,
      "val_variance": 1.9768189531962077,
      "val_covariance": 7.057259961129602e-08
    },
    {
      "epoch": 4,
      "train_loss": 0.025144789953474644,
      "train_invariance": 0.025144789953474644,
      "train_variance": 1.7145630484686958,
      "train_covariance": 0.2535917660218698,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 0.30774408223893907,
      "train_ema_param_l2": 0.47717934719749455,
      "ema_param_l2": 0.5445550923050875,
      "val_loss": 0.007615497114757697,
      "val_invariance": 0.007615497114757697,
      "val_variance": 1.9747599337895712,
      "val_covariance": 8.696677512792424e-07
    },
    {
      "epoch": 5,
      "train_loss": 0.023625838502689643,
      "train_invariance": 0.023625838502689643,
      "train_variance": 1.3163257745107015,
      "train_covariance": 4.722001560069897,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 0.866104621887207,
      "train_ema_param_l2": 0.5620995823499654,
      "ema_param_l2": 0.5371025540404273,
      "val_loss": 0.008472414702177048,
      "val_invariance": 0.008472414702177048,
      "val_variance": 1.9653778403600057,
      "val_covariance": 1.3099629897624255e-05
    },
    {
      "epoch": 6,
      "train_loss": 0.015160218364386647,
      "train_invariance": 0.015160218364386647,
      "train_variance": 0.948095404766224,
      "train_covariance": 20.379001218442564,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 1.5278959785037571,
      "train_ema_param_l2": 0.45532260251773665,
      "ema_param_l2": 0.3766048739244274,
      "val_loss": 0.009251534884174665,
      "val_invariance": 0.009251534884174665,
      "val_variance": 1.958853894551595,
      "val_covariance": 4.389973274858979e-05
    },
    {
      "epoch": 7,
      "train_loss": 0.006173228474540843,
      "train_invariance": 0.006173228474540843,
      "train_variance": 0.7536354679001702,
      "train_covariance": 38.792892182526764,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 1.571390346950955,
      "train_ema_param_l2": 0.3466901727624278,
      "ema_param_l2": 0.31688425852141466,
      "val_loss": 0.005006047459940116,
      "val_invariance": 0.005006047459940116,
      "val_variance": 1.9529359703063964,
      "val_covariance": 9.643341776973102e-05
    },
    {
      "epoch": 8,
      "train_loss": 0.0038734453417774706,
      "train_invariance": 0.0038734453417774706,
      "train_variance": 0.6647302769908199,
      "train_covariance": 51.99756222647208,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 1.6541780086093478,
      "train_ema_param_l2": 0.2821794457419377,
      "ema_param_l2": 0.27557129359913746,
      "val_loss": 0.02203807608783245,
      "val_invariance": 0.02203807608783245,
      "val_variance": 1.9456474870045979,
      "val_covariance": 0.00020945823300280608
    },
    {
      "epoch": 9,
      "train_loss": 0.00470579426659754,
      "train_invariance": 0.00470579426659754,
      "train_variance": 0.6112359989307545,
      "train_covariance": 61.6443929172092,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 1.903621686193678,
      "train_ema_param_l2": 0.27604420960137643,
      "ema_param_l2": 0.2919061019066532,
      "val_loss": 0.0022371291251232226,
      "val_invariance": 0.0022371291251232226,
      "val_variance": 1.9417258551915486,
      "val_covariance": 0.00029029718006495385
    },
    {
      "epoch": 10,
      "train_loss": 0.00286738772628208,
      "train_invariance": 0.00286738772628208,
      "train_variance": 0.5823064185601694,
      "train_covariance": 68.3849926034433,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 1.856858709335327,
      "train_ema_param_l2": 0.27515053308722365,
      "ema_param_l2": 0.25386305292376543,
      "val_loss": 0.0035186846386641266,
      "val_invariance": 0.0035186846386641266,
      "val_variance": 1.9338537460962932,
      "val_covariance": 0.0005593213821218038
    },
    {
      "epoch": 11,
      "train_loss": 0.004022432822872091,
      "train_invariance": 0.004022432822872091,
      "train_variance": 0.5681136248023422,
      "train_covariance": 73.14266442645038,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 2.1125359863705104,
      "train_ema_param_l2": 0.24516773536944703,
      "ema_param_l2": 0.26335333772017394,
      "val_loss": 0.001488572186169525,
      "val_invariance": 0.001488572186169525,
      "val_variance": 1.9248177556991577,
      "val_covariance": 0.0010029980599259337
    },
    {
      "epoch": 12,
      "train_loss": 0.0024649958034149476,
      "train_invariance": 0.0024649958034149476,
      "train_variance": 0.5622697901902376,
      "train_covariance": 75.56671955475984,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 1.8576355893523604,
      "train_ema_param_l2": 0.26781902898998766,
      "ema_param_l2": 0.28404005339608146,
      "val_loss": 0.0013530529895797372,
      "val_invariance": 0.0013530529895797372,
      "val_variance": 1.9191307099660238,
      "val_covariance": 0.0014642953710475315
    },
    {
      "epoch": 13,
      "train_loss": 0.002368183988077497,
      "train_invariance": 0.002368183988077497,
      "train_variance": 0.5571280155181885,
      "train_covariance": 77.37814943440755,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 1.7623881727501198,
      "train_ema_param_l2": 0.2948368105166908,
      "ema_param_l2": 0.2727695715458621,
      "val_loss": 0.0016976084675018987,
      "val_invariance": 0.0016976084675018987,
      "val_variance": 1.8979417613347371,
      "val_covariance": 0.0038821569513529538
    },
    {
      "epoch": 14,
      "train_loss": 0.004040996777100695,
      "train_invariance": 0.004040996777100695,
      "train_variance": 0.561625985869655,
      "train_covariance": 74.69484654405382,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 1.9381680364961977,
      "train_ema_param_l2": 0.2658493561470522,
      "ema_param_l2": 0.26758811474220207,
      "val_loss": 0.0011411651962747176,
      "val_invariance": 0.0011411651962747176,
      "val_variance": 1.8878413244883219,
      "val_covariance": 0.006071409458294511
    },
    {
      "epoch": 15,
      "train_loss": 0.0031937319991627226,
      "train_invariance": 0.0031937319991627226,
      "train_variance": 0.5683184016192401,
      "train_covariance": 71.40021525065104,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 2.0381160218980576,
      "train_ema_param_l2": 0.2925947318269231,
      "ema_param_l2": 0.33885798842914727,
      "val_loss": 0.0017580104128768047,
      "val_invariance": 0.0017580104128768047,
      "val_variance": 1.8823981666564942,
      "val_covariance": 0.007598888527601958
    },
    {
      "epoch": 16,
      "train_loss": 0.003272036193559567,
      "train_invariance": 0.003272036193559567,
      "train_variance": 0.567163576496972,
      "train_covariance": 70.22650536883319,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 1.6371742296572085,
      "train_ema_param_l2": 0.3132313726146929,
      "ema_param_l2": 0.3207153855627299,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.8309260803858438,
      "val_covariance": NaN
    },
    {
      "epoch": 17,
      "train_loss": 0.004519012679897801,
      "train_invariance": 0.004519012679897801,
      "train_variance": 0.572090002960629,
      "train_covariance": 67.71841083893952,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 1.9294248093675683,
      "train_ema_param_l2": 0.35296756761835524,
      "ema_param_l2": 0.36647495220015236,
      "val_loss": 0.0032599459532648323,
      "val_invariance": 0.0032599459532648323,
      "val_variance": 1.861458441734314,
      "val_covariance": 0.015035649711887042
    },
    {
      "epoch": 18,
      "train_loss": 0.002080946805300536,
      "train_invariance": 0.002080946805300536,
      "train_variance": 0.5744467587824221,
      "train_covariance": 65.92872228551794,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 1.2361550335884095,
      "train_ema_param_l2": 0.338462962835802,
      "ema_param_l2": 0.3200323215652939,
      "val_loss": 0.004859425908575455,
      "val_invariance": 0.004859425908575455,
      "val_variance": 1.8587801446914674,
      "val_covariance": 0.016219781729082266
    },
    {
      "epoch": 19,
      "train_loss": 0.003361743869052993,
      "train_invariance": 0.003361743869052993,
      "train_variance": 0.5784797387829533,
      "train_covariance": 64.87041153971354,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 1.5292887345773203,
      "train_ema_param_l2": 0.34499931250186994,
      "ema_param_l2": 0.39727375125653,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.8182878545125325,
      "val_covariance": NaN
    },
    {
      "epoch": 20,
      "train_loss": 0.0020545818204129184,
      "train_invariance": 0.0020545818204129184,
      "train_variance": 0.5864920771916707,
      "train_covariance": 62.94813761393229,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 1.1267995419678865,
      "train_ema_param_l2": 0.3763709631381561,
      "ema_param_l2": 0.3616966455634348,
      "val_loss": 0.004605204790830612,
      "val_invariance": 0.004605204790830612,
      "val_variance": 1.8446602904001872,
      "val_covariance": 0.02563971969857812
    },
    {
      "epoch": 21,
      "train_loss": 0.004113155197076224,
      "train_invariance": 0.004113155197076224,
      "train_variance": 0.5900075850310149,
      "train_covariance": 61.51093541576244,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 1.5435739998640838,
      "train_ema_param_l2": 0.421601634529662,
      "ema_param_l2": 0.40676841189370067,
      "val_loss": 0.007133544298509756,
      "val_invariance": 0.007133544298509756,
      "val_variance": 1.824674698193868,
      "val_covariance": 0.04179121335099141
    },
    {
      "epoch": 22,
      "train_loss": 0.0010047200273170516,
      "train_invariance": 0.0010047200273170516,
      "train_variance": 0.5891066745122274,
      "train_covariance": 61.137508626302086,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 0.6320512821586044,
      "train_ema_param_l2": 0.35542251907563505,
      "ema_param_l2": 0.3174905441879651,
      "val_loss": 0.00415239055454731,
      "val_invariance": 0.00415239055454731,
      "val_variance": 1.8130423053105673,
      "val_covariance": 0.05311001443117857
    },
    {
      "epoch": 23,
      "train_loss": 0.003245403649492396,
      "train_invariance": 0.003245403649492396,
      "train_variance": 0.5932694287476716,
      "train_covariance": 59.11059608968099,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 1.2621961977216933,
      "train_ema_param_l2": 0.35129186020840897,
      "ema_param_l2": 0.4046533999680518,
      "val_loss": 0.007075731663654248,
      "val_invariance": 0.007075731663654248,
      "val_variance": 1.7938318030039468,
      "val_covariance": 0.07839280618230501
    },
    {
      "epoch": 24,
      "train_loss": 0.0020898518198756155,
      "train_invariance": 0.0020898518198756155,
      "train_variance": 0.590713437239329,
      "train_covariance": 56.06340623869719,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 1.0961362757859408,
      "train_ema_param_l2": 0.3697396559216968,
      "ema_param_l2": 0.3514595037990969,
      "val_loss": 0.01085187479108572,
      "val_invariance": 0.01085187479108572,
      "val_variance": 1.7631660486857097,
      "val_covariance": 0.13454354012012482
    },
    {
      "epoch": 25,
      "train_loss": 0.002144283683280702,
      "train_invariance": 0.002144283683280702,
      "train_variance": 0.5869937957304495,
      "train_covariance": 55.0678262012623,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 1.0929539728517885,
      "train_ema_param_l2": 0.3778308221633706,
      "ema_param_l2": 0.40143398703657546,
      "val_loss": 0.01692101103067398,
      "val_invariance": 0.01692101103067398,
      "val_variance": 1.7612621644337971,
      "val_covariance": 0.12925148348510265
    },
    {
      "epoch": 26,
      "train_loss": 0.0022575195691617277,
      "train_invariance": 0.0022575195691617277,
      "train_variance": 0.586494181809602,
      "train_covariance": 53.16419981779875,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 1.0370516510627887,
      "train_ema_param_l2": 0.41378963518292167,
      "ema_param_l2": 0.4311336637156411,
      "val_loss": 0.0019412854332476854,
      "val_invariance": 0.0019412854332476854,
      "val_variance": 1.7315826536814372,
      "val_covariance": 0.1870129326581955
    },
    {
      "epoch": 27,
      "train_loss": 0.002188414124978913,
      "train_invariance": 0.002188414124978913,
      "train_variance": 0.5865670513047112,
      "train_covariance": 51.65712854456019,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 1.112731200394807,
      "train_ema_param_l2": 0.45135646284682357,
      "ema_param_l2": 0.4656603732903017,
      "val_loss": 0.0046873582849899925,
      "val_invariance": 0.0046873582849899925,
      "val_variance": 1.6988124097188313,
      "val_covariance": 0.2601489683389664
    },
    {
      "epoch": 28,
      "train_loss": 0.00227949120145705,
      "train_invariance": 0.00227949120145705,
      "train_variance": 0.5834843756534435,
      "train_covariance": 50.028622419569224,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 1.0343377670711942,
      "train_ema_param_l2": 0.48743925865935495,
      "ema_param_l2": 0.47048348464752576,
      "val_loss": 0.005871168622126182,
      "val_invariance": 0.005871168622126182,
      "val_variance": 1.6639518667856852,
      "val_covariance": 0.3680424340565999
    },
    {
      "epoch": 29,
      "train_loss": 0.004420093265672525,
      "train_invariance": 0.004420093265672525,
      "train_variance": 0.5792686717598526,
      "train_covariance": 48.0692131302445,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 1.4388522897649694,
      "train_ema_param_l2": 0.5296412966968328,
      "ema_param_l2": 0.5025441758589472,
      "val_loss": 0.005206319811443488,
      "val_invariance": 0.005206319811443488,
      "val_variance": 1.6138682575225831,
      "val_covariance": 0.592307912826538
    },
    {
      "epoch": 30,
      "train_loss": 0.002609421158450897,
      "train_invariance": 0.002609421158450897,
      "train_variance": 0.5613293562288637,
      "train_covariance": 46.6915057892976,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 0.9995463242707429,
      "train_ema_param_l2": 0.47925758660217666,
      "ema_param_l2": 0.4580571964477343,
      "val_loss": 0.003247798296312491,
      "val_invariance": 0.003247798296312491,
      "val_variance": 1.5816800397237143,
      "val_covariance": 0.7971611329714458
    },
    {
      "epoch": 31,
      "train_loss": 0.0020250634821821693,
      "train_invariance": 0.0020250634821821693,
      "train_variance": 0.5569297704520049,
      "train_covariance": 44.63416513626664,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 0.8490741341378953,
      "train_ema_param_l2": 0.4393452037512725,
      "ema_param_l2": 0.42839026431200594,
      "val_loss": 0.0037980706244707106,
      "val_invariance": 0.0037980706244707106,
      "val_variance": 1.5390723819732666,
      "val_covariance": 1.1896785462697348
    },
    {
      "epoch": 32,
      "train_loss": 0.00252315181079838,
      "train_invariance": 0.00252315181079838,
      "train_variance": 0.5532477799521552,
      "train_covariance": 42.97093405038339,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 0.9526618470615811,
      "train_ema_param_l2": 0.4226271394918875,
      "ema_param_l2": 0.3909600938456882,
      "val_loss": 0.0017224815109123787,
      "val_invariance": 0.0017224815109123787,
      "val_variance": 1.5087854690551759,
      "val_covariance": 1.5811168575286865
    },
    {
      "epoch": 33,
      "train_loss": 0.0013820083307930166,
      "train_invariance": 0.0013820083307930166,
      "train_variance": 0.551265989974693,
      "train_covariance": 41.33362616192853,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 0.44692001280961213,
      "train_ema_param_l2": 0.3879065444075549,
      "ema_param_l2": 0.3681117304629106,
      "val_loss": 0.0021777189914137123,
      "val_invariance": 0.0021777189914137123,
      "val_variance": 1.4813393351236979,
      "val_covariance": 2.012265663464864
    },
    {
      "epoch": 34,
      "train_loss": 0.002166381032447572,
      "train_invariance": 0.002166381032447572,
      "train_variance": 0.553301869975196,
      "train_covariance": 39.943641158492476,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 0.7984745430769744,
      "train_ema_param_l2": 0.37686388683099553,
      "ema_param_l2": 0.40993118604994727,
      "val_loss": 0.005476479175190131,
      "val_invariance": 0.005476479175190131,
      "val_variance": 1.471208734512329,
      "val_covariance": 2.2290092042287193
    },
    {
      "epoch": 35,
      "train_loss": 0.001626355374870063,
      "train_invariance": 0.001626355374870063,
      "train_variance": 0.5520806061780011,
      "train_covariance": 37.829953534161604,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 0.5200902201246332,
      "train_ema_param_l2": 0.3874937127226142,
      "ema_param_l2": 0.3673881791119802,
      "val_loss": 0.0017985432390123606,
      "val_invariance": 0.0017985432390123606,
      "val_variance": 1.444505848566691,
      "val_covariance": 2.734861841837565
    },
    {
      "epoch": 36,
      "train_loss": 0.0016372749743362267,
      "train_invariance": 0.0016372749743362267,
      "train_variance": 0.5548284953082049,
      "train_covariance": 35.60758932382089,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 0.555456463319284,
      "train_ema_param_l2": 0.36996544535898,
      "ema_param_l2": 0.36108109848525677,
      "val_loss": 0.0038073389797161025,
      "val_invariance": 0.0038073389797161025,
      "val_variance": 1.4319131905237834,
      "val_covariance": 3.07030469640096
    },
    {
      "epoch": 37,
      "train_loss": 0.0020379308750852945,
      "train_invariance": 0.0020379308750852945,
      "train_variance": 0.552955338637034,
      "train_covariance": 34.6408666494864,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 0.6705193355613285,
      "train_ema_param_l2": 0.37544189679609474,
      "ema_param_l2": 0.37780599635444845,
      "val_loss": 0.0016403610197206339,
      "val_invariance": 0.0016403610197206339,
      "val_variance": 1.4121007102330525,
      "val_covariance": 3.6518896242777505
    },
    {
      "epoch": 38,
      "train_loss": 0.0019370303230912046,
      "train_invariance": 0.0019370303230912046,
      "train_variance": 0.5502819305349279,
      "train_covariance": 33.31305746912073,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 0.6070118228108795,
      "train_ema_param_l2": 0.3783736819258233,
      "ema_param_l2": 0.3806532055067158,
      "val_loss": 0.001415691760989527,
      "val_invariance": 0.001415691760989527,
      "val_variance": 1.4010351117451985,
      "val_covariance": 3.8994953950246174
    },
    {
      "epoch": 39,
      "train_loss": 0.0032034018913076985,
      "train_invariance": 0.0032034018913076985,
      "train_variance": 0.5506259564117149,
      "train_covariance": 32.01749588012695,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 0.8630702746002762,
      "train_ema_param_l2": 0.39952150540205145,
      "ema_param_l2": 0.40676343853439095,
      "val_loss": 0.0024017243770261608,
      "val_invariance": 0.0024017243770261608,
      "val_variance": 1.3828507041931153,
      "val_covariance": 4.296543121337891
    },
    {
      "epoch": 40,
      "train_loss": 0.001964328027502806,
      "train_invariance": 0.001964328027502806,
      "train_variance": 0.5451613482899136,
      "train_covariance": 31.360194207650643,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 0.5602181926126834,
      "train_ema_param_l2": 0.3980243187723401,
      "ema_param_l2": 0.40535645440294216,
      "val_loss": 0.0016546642941733202,
      "val_invariance": 0.0016546642941733202,
      "val_variance": 1.379381586710612,
      "val_covariance": 4.285620019276937
    },
    {
      "epoch": 41,
      "train_loss": 0.0027046223733643137,
      "train_invariance": 0.0027046223733643137,
      "train_variance": 0.5415856956022757,
      "train_covariance": 30.14501688413267,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 0.7091885386308034,
      "train_ema_param_l2": 0.41211160985296086,
      "ema_param_l2": 0.4117794810802586,
      "val_loss": 0.0012058832893768947,
      "val_invariance": 0.0012058832893768947,
      "val_variance": 1.374521209081014,
      "val_covariance": 4.287871907552083
    },
    {
      "epoch": 42,
      "train_loss": 0.0030095961681670612,
      "train_invariance": 0.0030095961681670612,
      "train_variance": 0.5396966220008003,
      "train_covariance": 29.056761740225333,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 0.7314167177765458,
      "train_ema_param_l2": 0.43200271541800866,
      "ema_param_l2": 0.4316210057502481,
      "val_loss": 0.008496071450412273,
      "val_invariance": 0.008496071450412273,
      "val_variance": 1.3572234751383463,
      "val_covariance": 4.618460465749105
    },
    {
      "epoch": 43,
      "train_loss": 0.003413833258052667,
      "train_invariance": 0.003413833258052667,
      "train_variance": 0.5374799900054932,
      "train_covariance": 28.078909323233145,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 0.8445943207210964,
      "train_ema_param_l2": 0.43896548357752274,
      "ema_param_l2": 0.4392634419848114,
      "val_loss": 0.007508249914894501,
      "val_invariance": 0.007508249914894501,
      "val_variance": 1.3655041335423788,
      "val_covariance": 4.09918869527181
    },
    {
      "epoch": 44,
      "train_loss": 0.004767749413985897,
      "train_invariance": 0.004767749413985897,
      "train_variance": 0.5364382212426927,
      "train_covariance": 27.080987363462096,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 1.1322301313612195,
      "train_ema_param_l2": 0.4594827999597167,
      "ema_param_l2": 0.45249501677917475,
      "val_loss": 0.0026420490698268015,
      "val_invariance": 0.0026420490698268015,
      "val_variance": 1.3487291037241618,
      "val_covariance": 4.486720418294271
    },
    {
      "epoch": 45,
      "train_loss": 0.004300747456373992,
      "train_invariance": 0.004300747456373992,
      "train_variance": 0.5334416034133346,
      "train_covariance": 25.89015528700087,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 0.9713429399419714,
      "train_ema_param_l2": 0.45150240089233856,
      "ema_param_l2": 0.45924411755850997,
      "val_loss": 0.0027924356622000537,
      "val_invariance": 0.0027924356622000537,
      "val_variance": 1.3418459688822428,
      "val_covariance": 4.361671826680501
    },
    {
      "epoch": 46,
      "train_loss": 0.004239174927205399,
      "train_invariance": 0.004239174927205399,
      "train_variance": 0.5274623634197094,
      "train_covariance": 25.188234217890987,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 0.9216619922320048,
      "train_ema_param_l2": 0.465604368661482,
      "ema_param_l2": 0.4746650890706403,
      "val_loss": 0.002781776231403152,
      "val_invariance": 0.002781776231403152,
      "val_variance": 1.3327662814458212,
      "val_covariance": 4.40240379079183
    },
    {
      "epoch": 47,
      "train_loss": 0.0048344144913609385,
      "train_invariance": 0.0048344144913609385,
      "train_variance": 0.5222808235486348,
      "train_covariance": 24.158446059050384,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 0.9264941974922463,
      "train_ema_param_l2": 0.4806889240915125,
      "ema_param_l2": 0.486980728425093,
      "val_loss": 0.0028298034115384024,
      "val_invariance": 0.0028298034115384024,
      "val_variance": 1.3210985307693481,
      "val_covariance": 4.450515454610189
    },
    {
      "epoch": 48,
      "train_loss": 0.00407660711646356,
      "train_invariance": 0.00407660711646356,
      "train_variance": 0.5214358813321149,
      "train_covariance": 22.88393015656648,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 0.7412769513306794,
      "train_ema_param_l2": 0.49329135571394944,
      "ema_param_l2": 0.4960708878531602,
      "val_loss": 0.0026757400799542665,
      "val_invariance": 0.0026757400799542665,
      "val_variance": 1.311759701093038,
      "val_covariance": 4.407723255157471
    },
    {
      "epoch": 49,
      "train_loss": 0.006111575721176686,
      "train_invariance": 0.006111575721176686,
      "train_variance": 0.5169382215076023,
      "train_covariance": 22.40889156765408,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 1.2416829119699972,
      "train_ema_param_l2": 0.4909934815013665,
      "ema_param_l2": 0.4910274211902506,
      "val_loss": 0.0032142883570243914,
      "val_invariance": 0.0032142883570243914,
      "val_variance": 1.2929085524876913,
      "val_covariance": 4.666017171223959
    },
    {
      "epoch": 50,
      "train_loss": 0.006933353111285854,
      "train_invariance": 0.006933353111285854,
      "train_variance": 0.5113306253397907,
      "train_covariance": 21.53105941772461,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 1.4342226984765793,
      "train_ema_param_l2": 0.48247465310295834,
      "ema_param_l2": 0.4816931261516435,
      "val_loss": 0.0034986655227839947,
      "val_invariance": 0.0034986655227839947,
      "val_variance": 1.282190260251363,
      "val_covariance": 4.643309148152669
    },
    {
      "epoch": 51,
      "train_loss": 0.006252042960789468,
      "train_invariance": 0.006252042960789468,
      "train_variance": 0.5073964310045596,
      "train_covariance": 20.771797541865595,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 1.2573425169874122,
      "train_ema_param_l2": 0.4835285519258112,
      "ema_param_l2": 0.49920950030622074,
      "val_loss": 0.009113038117686907,
      "val_invariance": 0.009113038117686907,
      "val_variance": 1.2663995644251504,
      "val_covariance": 4.949670989990234
    },
    {
      "epoch": 52,
      "train_loss": 0.006934037961617664,
      "train_invariance": 0.006934037961617664,
      "train_variance": 0.5018078427667971,
      "train_covariance": 20.762035743430808,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 1.3886990106723927,
      "train_ema_param_l2": 0.49171033883079884,
      "ema_param_l2": 0.4844098990897198,
      "val_loss": 0.005028816437969605,
      "val_invariance": 0.005028816437969605,
      "val_variance": 1.2637181275685627,
      "val_covariance": 4.70606849416097
    },
    {
      "epoch": 53,
      "train_loss": 0.007034667869408926,
      "train_invariance": 0.007034667869408926,
      "train_variance": 0.4951372894710965,
      "train_covariance": 19.813945474130136,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 1.2704480982179995,
      "train_ema_param_l2": 0.4813257881775665,
      "ema_param_l2": 0.46963180386121084,
      "val_loss": 0.0029988700803369284,
      "val_invariance": 0.0029988700803369284,
      "val_variance": 1.2420131203333538,
      "val_covariance": 4.9319909515380855
    },
    {
      "epoch": 54,
      "train_loss": 0.00788503888276992,
      "train_invariance": 0.00788503888276992,
      "train_variance": 0.49322266612229526,
      "train_covariance": 19.515729300039787,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 1.471946445217839,
      "train_ema_param_l2": 0.45834996585812654,
      "ema_param_l2": 0.46202827556712806,
      "val_loss": 0.004851630297179024,
      "val_invariance": 0.004851630297179024,
      "val_variance": 1.233110143661499,
      "val_covariance": 4.83831158320109
    },
    {
      "epoch": 55,
      "train_loss": 0.007746518865503647,
      "train_invariance": 0.007746518865503647,
      "train_variance": 0.4874195143558361,
      "train_covariance": 18.94086749041522,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 1.3541518683256926,
      "train_ema_param_l2": 0.45416607365250994,
      "ema_param_l2": 0.46560298509280706,
      "val_loss": 0.011814021363854408,
      "val_invariance": 0.011814021363854408,
      "val_variance": 1.2115254309972128,
      "val_covariance": 5.214468682607015
    },
    {
      "epoch": 56,
      "train_loss": 0.00812756326932598,
      "train_invariance": 0.00812756326932598,
      "train_variance": 0.47918061511604876,
      "train_covariance": 18.642282658329716,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 1.4536288986559267,
      "train_ema_param_l2": 0.45606721254777566,
      "ema_param_l2": 0.4554983414819806,
      "val_loss": 0.008370030636588732,
      "val_invariance": 0.008370030636588732,
      "val_variance": 1.1926016852060954,
      "val_covariance": 5.612407063802084
    },
    {
      "epoch": 57,
      "train_loss": 0.00854022381413314,
      "train_invariance": 0.00854022381413314,
      "train_variance": 0.47274734737254953,
      "train_covariance": 18.226835825602212,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 1.4940582932013053,
      "train_ema_param_l2": 0.43846583741882045,
      "ema_param_l2": 0.4310278333534469,
      "val_loss": 0.006194909915328026,
      "val_invariance": 0.006194909915328026,
      "val_variance": 1.1683320175806682,
      "val_covariance": 6.132004765828451
    },
    {
      "epoch": 58,
      "train_loss": 0.008793891248051766,
      "train_invariance": 0.008793891248051766,
      "train_variance": 0.4689885611180906,
      "train_covariance": 17.844774164270472,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 1.5626663773148148,
      "train_ema_param_l2": 0.422624533848971,
      "ema_param_l2": 0.42684163477823994,
      "val_loss": 0.007141076272974412,
      "val_invariance": 0.007141076272974412,
      "val_variance": 1.164434679667155,
      "val_covariance": 5.997253545125326
    },
    {
      "epoch": 59,
      "train_loss": 0.009121795392146817,
      "train_invariance": 0.009121795392146817,
      "train_variance": 0.4643633052861249,
      "train_covariance": 17.40944092022931,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 1.5886656358860156,
      "train_ema_param_l2": 0.4330175133869193,
      "ema_param_l2": 0.4064956522959091,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.1207297767003377,
      "val_covariance": NaN
    },
    {
      "epoch": 60,
      "train_loss": 0.00881205026998564,
      "train_invariance": 0.00881205026998564,
      "train_variance": 0.4619489339545921,
      "train_covariance": 17.236698699386032,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 1.3253548382299918,
      "train_ema_param_l2": 0.4227322529772308,
      "ema_param_l2": 0.4262547149309129,
      "val_loss": 0.006272546894848347,
      "val_invariance": 0.006272546894848347,
      "val_variance": 1.130578916867574,
      "val_covariance": 6.667869280497233
    },
    {
      "epoch": 61,
      "train_loss": 0.010213868400288952,
      "train_invariance": 0.010213868400288952,
      "train_variance": 0.45615728654684845,
      "train_covariance": 16.76490894458912,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 1.719680827529342,
      "train_ema_param_l2": 0.41436454215557245,
      "ema_param_l2": 0.4072827118972748,
      "val_loss": 0.007928276204814514,
      "val_invariance": 0.007928276204814514,
      "val_variance": 1.121068354288737,
      "val_covariance": 6.844359848022461
    },
    {
      "epoch": 62,
      "train_loss": 0.00908973225882208,
      "train_invariance": 0.00908973225882208,
      "train_variance": 0.4538389757827476,
      "train_covariance": 16.245836923669884,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 1.4664926010414405,
      "train_ema_param_l2": 0.4143752780439672,
      "ema_param_l2": 0.42722379103618624,
      "val_loss": 0.007438710215191047,
      "val_invariance": 0.007438710215191047,
      "val_variance": 1.1068650811513265,
      "val_covariance": 6.891597373962402
    },
    {
      "epoch": 63,
      "train_loss": 0.010879385083913803,
      "train_invariance": 0.010879385083913803,
      "train_variance": 0.4521390033562978,
      "train_covariance": 15.86529064602322,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 1.8002572512273436,
      "train_ema_param_l2": 0.4138781803825476,
      "ema_param_l2": 0.4027854601721306,
      "val_loss": 0.006996217746287585,
      "val_invariance": 0.006996217746287585,
      "val_variance": 1.1017872606913248,
      "val_covariance": 6.870964525858561
    },
    {
      "epoch": 64,
      "train_loss": 0.010992085597857281,
      "train_invariance": 0.010992085597857281,
      "train_variance": 0.44929003172450593,
      "train_covariance": 15.338935569480613,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 1.6837623460027906,
      "train_ema_param_l2": 0.4194010363153075,
      "ema_param_l2": 0.41396033920636977,
      "val_loss": 0.011467491867641608,
      "val_invariance": 0.011467491867641608,
      "val_variance": 1.0810036284128826,
      "val_covariance": 7.264758000691732
    },
    {
      "epoch": 65,
      "train_loss": 0.011281983474062549,
      "train_invariance": 0.011281983474062549,
      "train_variance": 0.44580794223149617,
      "train_covariance": 14.950750542534722,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 1.7773605415202953,
      "train_ema_param_l2": 0.4068311044316802,
      "ema_param_l2": 0.39641961840810636,
      "val_loss": 0.00986650644739469,
      "val_invariance": 0.00986650644739469,
      "val_variance": 1.0757631076176961,
      "val_covariance": 7.115572006225586
    },
    {
      "epoch": 66,
      "train_loss": 0.012970965144258958,
      "train_invariance": 0.012970965144258958,
      "train_variance": 0.44241304323408337,
      "train_covariance": 14.584227312441225,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 1.9509295977839718,
      "train_ema_param_l2": 0.39481191580384034,
      "ema_param_l2": 0.3966651393880173,
      "val_loss": 0.025365486805637678,
      "val_invariance": 0.025365486805637678,
      "val_variance": 1.0813010765711466,
      "val_covariance": 6.731686164855957
    },
    {
      "epoch": 67,
      "train_loss": 0.013493884224030707,
      "train_invariance": 0.013493884224030707,
      "train_variance": 0.4409451785617404,
      "train_covariance": 14.19626607937283,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 1.9404392131876063,
      "train_ema_param_l2": 0.3975115485821713,
      "ema_param_l2": 0.409668833261825,
      "val_loss": 0.010546433861056964,
      "val_invariance": 0.010546433861056964,
      "val_variance": 1.0560399761199952,
      "val_covariance": 7.271600425720215
    },
    {
      "epoch": 68,
      "train_loss": 0.01310765753907186,
      "train_invariance": 0.01310765753907186,
      "train_variance": 0.4357538703370977,
      "train_covariance": 13.628216962461119,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 1.9982553268008763,
      "train_ema_param_l2": 0.3985765173713608,
      "ema_param_l2": 0.39334803008218744,
      "val_loss": 0.015316176662842433,
      "val_invariance": 0.015316176662842433,
      "val_variance": 1.0463053429921467,
      "val_covariance": 7.238131408691406
    },
    {
      "epoch": 69,
      "train_loss": 0.014256575565923144,
      "train_invariance": 0.014256575565923144,
      "train_variance": 0.4322098583203775,
      "train_covariance": 13.09553254643193,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 2.054133883334972,
      "train_ema_param_l2": 0.3990655987576848,
      "ema_param_l2": 0.3912946827412686,
      "val_loss": 0.015040902664264043,
      "val_invariance": 0.015040902664264043,
      "val_variance": 1.0341113084157307,
      "val_covariance": 7.404879285176595
    },
    {
      "epoch": 70,
      "train_loss": 0.014035564528295288,
      "train_invariance": 0.014035564528295288,
      "train_variance": 0.42827821097550567,
      "train_covariance": 12.630965732998318,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 1.9679257538053725,
      "train_ema_param_l2": 0.40687404281590495,
      "ema_param_l2": 0.39133413767991215,
      "val_loss": 0.012165191983183225,
      "val_invariance": 0.012165191983183225,
      "val_variance": 1.026557892481486,
      "val_covariance": 7.361781458536784
    },
    {
      "epoch": 71,
      "train_loss": 0.013948825673924551,
      "train_invariance": 0.013948825673924551,
      "train_variance": 0.4224027263853285,
      "train_covariance": 12.222243841100623,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 1.833720833601775,
      "train_ema_param_l2": 0.4022110951522966,
      "ema_param_l2": 0.3939198509156372,
      "val_loss": 0.01597531819343567,
      "val_invariance": 0.01597531819343567,
      "val_variance": 0.9959389635721843,
      "val_covariance": 7.883218063354493
    },
    {
      "epoch": 72,
      "train_loss": 0.016974323717532335,
      "train_invariance": 0.016974323717532335,
      "train_variance": 0.4201354885277925,
      "train_covariance": 11.760323586640535,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 2.4361769851402,
      "train_ema_param_l2": 0.3953996907058299,
      "ema_param_l2": 0.3770316518791978,
      "val_loss": 0.01556157997250557,
      "val_invariance": 0.01556157997250557,
      "val_variance": 0.9869852339426677,
      "val_covariance": 8.048533864339193
    },
    {
      "epoch": 73,
      "train_loss": 0.015391198622407736,
      "train_invariance": 0.015391198622407736,
      "train_variance": 0.4142964101544133,
      "train_covariance": 11.151767955073604,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 2.0548819523564092,
      "train_ema_param_l2": 0.3924408967857851,
      "ema_param_l2": 0.3980830255907809,
      "val_loss": 0.013926962514718373,
      "val_invariance": 0.013926962514718373,
      "val_variance": 0.95945836353302,
      "val_covariance": 8.633983001708984
    },
    {
      "epoch": 74,
      "train_loss": 0.01740400448165558,
      "train_invariance": 0.01740400448165558,
      "train_variance": 0.4120217126387137,
      "train_covariance": 10.834139121161567,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 2.3044483074258877,
      "train_ema_param_l2": 0.3926594553724608,
      "ema_param_l2": 0.386947872647991,
      "val_loss": 0.017594444707036017,
      "val_invariance": 0.017594444707036017,
      "val_variance": 0.9467020514806112,
      "val_covariance": 9.031154108683268
    },
    {
      "epoch": 75,
      "train_loss": 0.017759766409242594,
      "train_invariance": 0.017759766409242594,
      "train_variance": 0.4089963154439573,
      "train_covariance": 10.351468661272968,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 2.3484814131701435,
      "train_ema_param_l2": 0.38347012976675937,
      "ema_param_l2": 0.3909455707839851,
      "val_loss": 0.022204013178745905,
      "val_invariance": 0.022204013178745905,
      "val_variance": 0.9269104941685995,
      "val_covariance": 9.48627284749349
    },
    {
      "epoch": 76,
      "train_loss": 0.018285587011664002,
      "train_invariance": 0.018285587011664002,
      "train_variance": 0.4062434794637892,
      "train_covariance": 9.978296472054941,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 2.4114118157845956,
      "train_ema_param_l2": 0.3864482052917336,
      "ema_param_l2": 0.3729700402081516,
      "val_loss": 0.023705961962540944,
      "val_invariance": 0.023705961962540944,
      "val_variance": 0.9076804955800374,
      "val_covariance": 9.620509963989258
    },
    {
      "epoch": 77,
      "train_loss": 0.018508302790147285,
      "train_invariance": 0.018508302790147285,
      "train_variance": 0.4048457748271801,
      "train_covariance": 9.507507553665727,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 2.4762040584705494,
      "train_ema_param_l2": 0.37161807242381945,
      "ema_param_l2": 0.3896262841265804,
      "val_loss": 0.020461414297421772,
      "val_invariance": 0.020461414297421772,
      "val_variance": 0.8882067909240723,
      "val_covariance": 10.273292617797852
    },
    {
      "epoch": 78,
      "train_loss": 0.018317177237735856,
      "train_invariance": 0.018317177237735856,
      "train_variance": 0.4028040229037956,
      "train_covariance": 9.09062180328369,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 2.305814828130934,
      "train_ema_param_l2": 0.38530519221105936,
      "ema_param_l2": 0.3807959887626594,
      "val_loss": 0.016794034217794736,
      "val_invariance": 0.016794034217794736,
      "val_variance": 0.8675992461840312,
      "val_covariance": 10.595361417134603
    },
    {
      "epoch": 79,
      "train_loss": 0.019949372993023306,
      "train_invariance": 0.019949372993023306,
      "train_variance": 0.4041126982194406,
      "train_covariance": 8.771890971996166,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 2.496983593693486,
      "train_ema_param_l2": 0.3800821000303972,
      "ema_param_l2": 0.3556318074759613,
      "val_loss": 0.038221899420022964,
      "val_invariance": 0.038221899420022964,
      "val_variance": 0.8588673114776612,
      "val_covariance": 10.861244565327961
    },
    {
      "epoch": 80,
      "train_loss": 0.020057513898721447,
      "train_invariance": 0.020057513898721447,
      "train_variance": 0.4043354634355616,
      "train_covariance": 8.424546885455095,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 2.7935481197215895,
      "train_ema_param_l2": 0.3450222004071302,
      "ema_param_l2": 0.37279517163009407,
      "val_loss": 0.030132804930210113,
      "val_invariance": 0.030132804930210113,
      "val_variance": 0.8547527980804444,
      "val_covariance": 10.811817866007488
    },
    {
      "epoch": 81,
      "train_loss": 0.02006626020592672,
      "train_invariance": 0.02006626020592672,
      "train_variance": 0.404499182595147,
      "train_covariance": 8.08730162246139,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 2.334153619201095,
      "train_ema_param_l2": 0.3764933494523236,
      "ema_param_l2": 0.3749510204842158,
      "val_loss": 0.017272212788462638,
      "val_invariance": 0.017272212788462638,
      "val_variance": 0.8526677764256795,
      "val_covariance": 10.701016052246093
    },
    {
      "epoch": 82,
      "train_loss": 0.01954741589669828,
      "train_invariance": 0.01954741589669828,
      "train_variance": 0.40674589208320333,
      "train_covariance": 7.817826064357051,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 2.2954995910150036,
      "train_ema_param_l2": 0.36865136909094953,
      "ema_param_l2": 0.3625336105748784,
      "val_loss": 0.018248107254505156,
      "val_invariance": 0.018248107254505156,
      "val_variance": 0.8389220951398214,
      "val_covariance": 11.403257197062175
    },
    {
      "epoch": 83,
      "train_loss": 0.01974600855178303,
      "train_invariance": 0.01974600855178303,
      "train_variance": 0.4078760393725501,
      "train_covariance": 7.5864931666056314,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 2.2576452909752174,
      "train_ema_param_l2": 0.36104151619054875,
      "ema_param_l2": 0.3793128873337508,
      "val_loss": 0.022642073159416517,
      "val_invariance": 0.022642073159416517,
      "val_variance": 0.8362763164838155,
      "val_covariance": 11.58828955078125
    },
    {
      "epoch": 84,
      "train_loss": 0.0208598587833069,
      "train_invariance": 0.0208598587833069,
      "train_variance": 0.40997860682452164,
      "train_covariance": 7.1673760989153825,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 2.096710164811876,
      "train_ema_param_l2": 0.37803505064589665,
      "ema_param_l2": 0.37332238332444995,
      "val_loss": 0.0253916886895895,
      "val_invariance": 0.0253916886895895,
      "val_variance": 0.8451059465408325,
      "val_covariance": 11.233055857340494
    },
    {
      "epoch": 85,
      "train_loss": 0.02108228549802745,
      "train_invariance": 0.02108228549802745,
      "train_variance": 0.41261920202219926,
      "train_covariance": 7.071836389894838,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 2.454573027010317,
      "train_ema_param_l2": 0.3561270356525839,
      "ema_param_l2": 0.34788954747420997,
      "val_loss": 0.02555300658941269,
      "val_invariance": 0.02555300658941269,
      "val_variance": 0.8513243284225464,
      "val_covariance": 10.917724344889322
    },
    {
      "epoch": 86,
      "train_loss": 0.020842138959301842,
      "train_invariance": 0.020842138959301842,
      "train_variance": 0.4156862284872267,
      "train_covariance": 6.7821606979370115,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 2.317449669060884,
      "train_ema_param_l2": 0.3463655374313879,
      "ema_param_l2": 0.3484105115703214,
      "val_loss": 0.01608588065455357,
      "val_invariance": 0.01608588065455357,
      "val_variance": 0.8566975978215535,
      "val_covariance": 10.58271299235026
    },
    {
      "epoch": 87,
      "train_loss": 0.02004980353238406,
      "train_invariance": 0.02004980353238406,
      "train_variance": 0.4172879473015114,
      "train_covariance": 6.570689626340513,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 2.274009565424036,
      "train_ema_param_l2": 0.3508255327493047,
      "ema_param_l2": 0.33821451356175447,
      "val_loss": 0.0198475621342659,
      "val_invariance": 0.0198475621342659,
      "val_variance": 0.8585547959009806,
      "val_covariance": 10.472704208374024
    },
    {
      "epoch": 88,
      "train_loss": 0.02113513461859138,
      "train_invariance": 0.02113513461859138,
      "train_variance": 0.4208226755460103,
      "train_covariance": 6.36485018214473,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 2.9519997662085076,
      "train_ema_param_l2": 0.3170578721767808,
      "ema_param_l2": 0.29500469987982963,
      "val_loss": 0.018250795607765515,
      "val_invariance": 0.018250795607765515,
      "val_variance": 0.8640273996988932,
      "val_covariance": 9.997997782389323
    },
    {
      "epoch": 89,
      "train_loss": 0.020675647370241305,
      "train_invariance": 0.020675647370241305,
      "train_variance": 0.42289349668114273,
      "train_covariance": 6.26870455650047,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 2.387161300588537,
      "train_ema_param_l2": 0.31877148926728327,
      "ema_param_l2": 0.31443096592563957,
      "val_loss": 0.01775084368387858,
      "val_invariance": 0.01775084368387858,
      "val_variance": 0.8681059516270956,
      "val_covariance": 9.50897471110026
    },
    {
      "epoch": 90,
      "train_loss": 0.020215715146175137,
      "train_invariance": 0.020215715146175137,
      "train_variance": 0.4253975432890433,
      "train_covariance": 6.0607275339762365,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 2.3049637452231515,
      "train_ema_param_l2": 0.3235044282707461,
      "ema_param_l2": 0.30674163879715965,
      "val_loss": 0.015072210783759752,
      "val_invariance": 0.015072210783759752,
      "val_variance": 0.8655349232355753,
      "val_covariance": 9.36417389424642
    },
    {
      "epoch": 91,
      "train_loss": 0.020540346068364603,
      "train_invariance": 0.020540346068364603,
      "train_variance": 0.4307910555380362,
      "train_covariance": 5.900824894657841,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 2.580242323981391,
      "train_ema_param_l2": 0.3090657731383331,
      "ema_param_l2": 0.3020348480567067,
      "val_loss": 0.013329407376547654,
      "val_invariance": 0.013329407376547654,
      "val_variance": 0.8735220044453939,
      "val_covariance": 8.952071133931478
    },
    {
      "epoch": 92,
      "train_loss": 0.01981368962261412,
      "train_invariance": 0.01981368962261412,
      "train_variance": 0.430715823535566,
      "train_covariance": 5.726167283517343,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 1.8947317492167155,
      "train_ema_param_l2": 0.33200193070991185,
      "ema_param_l2": 0.3411862480837477,
      "val_loss": 0.019101366110146047,
      "val_invariance": 0.019101366110146047,
      "val_variance": 0.8781996933619182,
      "val_covariance": 8.696518783569337
    },
    {
      "epoch": 93,
      "train_loss": 0.01944404666898427,
      "train_invariance": 0.01944404666898427,
      "train_variance": 0.43315505086934125,
      "train_covariance": 5.559930841657851,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 1.904293794243424,
      "train_ema_param_l2": 0.3289212897647515,
      "ema_param_l2": 0.3285471200229957,
      "val_loss": 0.015544676470259826,
      "val_invariance": 0.015544676470259826,
      "val_variance": 0.8837654350598653,
      "val_covariance": 8.670648213704427
    },
    {
      "epoch": 94,
      "train_loss": 0.01994332920014858,
      "train_invariance": 0.01994332920014858,
      "train_variance": 0.4366626543822112,
      "train_covariance": 5.402804756729691,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 1.8401440212461684,
      "train_ema_param_l2": 0.3294998826751939,
      "ema_param_l2": 0.3317935908902971,
      "val_loss": 0.016431083180010318,
      "val_invariance": 0.016431083180010318,
      "val_variance": 0.872466888109843,
      "val_covariance": 9.00229817199707
    },
    {
      "epoch": 95,
      "train_loss": 0.019590691348468817,
      "train_invariance": 0.019590691348468817,
      "train_variance": 0.4399365776821419,
      "train_covariance": 5.327872543617531,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 1.9479461020716915,
      "train_ema_param_l2": 0.3199771116376478,
      "ema_param_l2": 0.3199246695664536,
      "val_loss": 0.01808770781010389,
      "val_invariance": 0.01808770781010389,
      "val_variance": 0.8760326798756918,
      "val_covariance": 8.827506546020508
    },
    {
      "epoch": 96,
      "train_loss": 0.019986931855479877,
      "train_invariance": 0.019986931855479877,
      "train_variance": 0.4409087494832498,
      "train_covariance": 5.233849998191551,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 1.9679788588417901,
      "train_ema_param_l2": 0.3122948679843483,
      "ema_param_l2": 0.30918098579663256,
      "val_loss": 0.019587822422385215,
      "val_invariance": 0.019587822422385215,
      "val_variance": 0.8727673605283102,
      "val_covariance": 9.130687174479167
    },
    {
      "epoch": 97,
      "train_loss": 0.018892226681113244,
      "train_invariance": 0.018892226681113244,
      "train_variance": 0.4418534662635238,
      "train_covariance": 5.092937855755841,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 2.1061061269265635,
      "train_ema_param_l2": 0.2972576756686874,
      "ema_param_l2": 0.29015660084176326,
      "val_loss": 0.013092187809447448,
      "val_invariance": 0.013092187809447448,
      "val_variance": 0.87099223168691,
      "val_covariance": 9.321257766723633
    },
    {
      "epoch": 98,
      "train_loss": 0.018575118154287338,
      "train_invariance": 0.018575118154287338,
      "train_variance": 0.4456782292789883,
      "train_covariance": 4.996976918255841,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 1.719505522798609,
      "train_ema_param_l2": 0.2999897932781506,
      "ema_param_l2": 0.3090993663627363,
      "val_loss": 0.01816144813100497,
      "val_invariance": 0.01816144813100497,
      "val_variance": 0.8726315886179606,
      "val_covariance": 9.355356997172038
    },
    {
      "epoch": 99,
      "train_loss": 0.01884721669830658,
      "train_invariance": 0.01884721669830658,
      "train_variance": 0.4480423169930776,
      "train_covariance": 4.892520569977937,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 1.9917930343062789,
      "train_ema_param_l2": 0.29134805560367333,
      "ema_param_l2": 0.29191555648604106,
      "val_loss": 0.013684789585570494,
      "val_invariance": 0.013684789585570494,
      "val_variance": 0.8700952018102011,
      "val_covariance": 9.289719612121582
    },
    {
      "epoch": 100,
      "train_loss": 0.018546039398069734,
      "train_invariance": 0.018546039398069734,
      "train_variance": 0.4490893393534201,
      "train_covariance": 4.825632139983001,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 1.6558062121426618,
      "train_ema_param_l2": 0.2974186758080583,
      "ema_param_l2": 0.292102230656631,
      "val_loss": 0.017721408262848855,
      "val_invariance": 0.017721408262848855,
      "val_variance": 0.8698931156794231,
      "val_covariance": 9.381583076477051
    },
    {
      "epoch": 101,
      "train_loss": 0.018463448557036893,
      "train_invariance": 0.018463448557036893,
      "train_variance": 0.45372083869686836,
      "train_covariance": 4.804663587499548,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 1.728686546837842,
      "train_ema_param_l2": 0.2931599069121914,
      "ema_param_l2": 0.28245783798842594,
      "val_loss": 0.014726946639517943,
      "val_invariance": 0.014726946639517943,
      "val_variance": 0.8664711831410726,
      "val_covariance": 9.505742797851562
    },
    {
      "epoch": 102,
      "train_loss": 0.017599646181971938,
      "train_invariance": 0.017599646181971938,
      "train_variance": 0.45282265631357826,
      "train_covariance": 4.752607576440882,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 1.4933310959780657,
      "train_ema_param_l2": 0.2891479560576691,
      "ema_param_l2": 0.29531925159735034,
      "val_loss": 0.013370812346537909,
      "val_invariance": 0.013370812346537909,
      "val_variance": 0.8616514282226563,
      "val_covariance": 9.864090881347657
    },
    {
      "epoch": 103,
      "train_loss": 0.018184909141174068,
      "train_invariance": 0.018184909141174068,
      "train_variance": 0.4563481046711957,
      "train_covariance": 4.709601705197935,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 1.474555737460101,
      "train_ema_param_l2": 0.2890398411922635,
      "ema_param_l2": 0.2903259129309487,
      "val_loss": 0.011198751695454121,
      "val_invariance": 0.011198751695454121,
      "val_variance": 0.8583714564641317,
      "val_covariance": 10.093699376424153
    },
    {
      "epoch": 104,
      "train_loss": 0.017629408600153745,
      "train_invariance": 0.017629408600153745,
      "train_variance": 0.45729417389410515,
      "train_covariance": 4.614945740028664,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 1.581107218918977,
      "train_ema_param_l2": 0.281434047571836,
      "ema_param_l2": 0.26868809732252297,
      "val_loss": 0.013161648437380791,
      "val_invariance": 0.013161648437380791,
      "val_variance": 0.8583647748629252,
      "val_covariance": 10.124382904052734
    },
    {
      "epoch": 105,
      "train_loss": 0.017811508692800997,
      "train_invariance": 0.017811508692800997,
      "train_variance": 0.4598990746780678,
      "train_covariance": 4.601769808168765,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 1.6899856049219768,
      "train_ema_param_l2": 0.2639695502667671,
      "ema_param_l2": 0.2650540545664382,
      "val_loss": 0.012139395045737425,
      "val_invariance": 0.012139395045737425,
      "val_variance": 0.8673796779314676,
      "val_covariance": 9.917930608113608
    },
    {
      "epoch": 106,
      "train_loss": 0.017165383566308905,
      "train_invariance": 0.017165383566308905,
      "train_variance": 0.46155399008150455,
      "train_covariance": 4.579083961204247,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 1.4673199554019505,
      "train_ema_param_l2": 0.2637877212612348,
      "ema_param_l2": 0.26174321659843397,
      "val_loss": 0.01608525993426641,
      "val_invariance": 0.01608525993426641,
      "val_variance": 0.874808944384257,
      "val_covariance": 9.67034442138672
    },
    {
      "epoch": 107,
      "train_loss": 0.016820434776721176,
      "train_invariance": 0.016820434776721176,
      "train_variance": 0.4636771151224772,
      "train_covariance": 4.5211501018382885,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 1.313120910220676,
      "train_ema_param_l2": 0.2623879488875107,
      "ema_param_l2": 0.2642526840745958,
      "val_loss": 0.012845065253476302,
      "val_invariance": 0.012845065253476302,
      "val_variance": 0.8730399785041809,
      "val_covariance": 9.69241940053304
    },
    {
      "epoch": 108,
      "train_loss": 0.016185665432225774,
      "train_invariance": 0.016185665432225774,
      "train_variance": 0.4652392039652224,
      "train_covariance": 4.4820858272976345,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 1.400487807309186,
      "train_ema_param_l2": 0.2594859456887306,
      "ema_param_l2": 0.26610127227570285,
      "val_loss": 0.014146786717077097,
      "val_invariance": 0.014146786717077097,
      "val_variance": 0.8709561533927918,
      "val_covariance": 9.990195231119792
    },
    {
      "epoch": 109,
      "train_loss": 0.016726415208644336,
      "train_invariance": 0.016726415208644336,
      "train_variance": 0.46927533268045496,
      "train_covariance": 4.365369089762369,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 1.5349623445228293,
      "train_ema_param_l2": 0.2546943760465032,
      "ema_param_l2": 0.25253989071703015,
      "val_loss": 0.013935853774348896,
      "val_invariance": 0.013935853774348896,
      "val_variance": 0.8795190734863281,
      "val_covariance": 9.539547124226887
    },
    {
      "epoch": 110,
      "train_loss": 0.01637811504304409,
      "train_invariance": 0.01637811504304409,
      "train_variance": 0.4709505822923448,
      "train_covariance": 4.303656764277705,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 1.4352597780757481,
      "train_ema_param_l2": 0.25057560748557256,
      "ema_param_l2": 0.24902437090009427,
      "val_loss": 0.012873661930362384,
      "val_invariance": 0.012873661930362384,
      "val_variance": 0.8782153690656026,
      "val_covariance": 9.652600082397461
    },
    {
      "epoch": 111,
      "train_loss": 0.015265512692707556,
      "train_invariance": 0.015265512692707556,
      "train_variance": 0.4726930446624756,
      "train_covariance": 4.321382470448812,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 1.2488324547167178,
      "train_ema_param_l2": 0.2471544389729344,
      "ema_param_l2": 0.24495643004112147,
      "val_loss": 0.009049863691131274,
      "val_invariance": 0.009049863691131274,
      "val_variance": 0.8767212076187134,
      "val_covariance": 9.959378026326497
    },
    {
      "epoch": 112,
      "train_loss": 0.0157760817590687,
      "train_invariance": 0.0157760817590687,
      "train_variance": 0.47462772736725983,
      "train_covariance": 4.273164962485985,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 1.2737842334817957,
      "train_ema_param_l2": 0.2440719062307222,
      "ema_param_l2": 0.23932647590824924,
      "val_loss": 0.014561520946522554,
      "val_invariance": 0.014561520946522554,
      "val_variance": 0.8799048358599345,
      "val_covariance": 9.696490041097006
    },
    {
      "epoch": 113,
      "train_loss": 0.015301689232941028,
      "train_invariance": 0.015301689232941028,
      "train_variance": 0.4777809616636347,
      "train_covariance": 4.274487628230342,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 1.4298819024827745,
      "train_ema_param_l2": 0.23225482308439876,
      "ema_param_l2": 0.23518002451081554,
      "val_loss": 0.011480275951325893,
      "val_invariance": 0.011480275951325893,
      "val_variance": 0.8828608361879985,
      "val_covariance": 9.817804133097331
    },
    {
      "epoch": 114,
      "train_loss": 0.015655595885106812,
      "train_invariance": 0.015655595885106812,
      "train_variance": 0.47956884423891705,
      "train_covariance": 4.22969575408653,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 1.130407407336765,
      "train_ema_param_l2": 0.23668063400505726,
      "ema_param_l2": 0.2383934523285139,
      "val_loss": 0.013251331304510434,
      "val_invariance": 0.013251331304510434,
      "val_variance": 0.8827201139132181,
      "val_covariance": 9.939829935709636
    },
    {
      "epoch": 115,
      "train_loss": 0.015108104057334088,
      "train_invariance": 0.015108104057334088,
      "train_variance": 0.481829306991012,
      "train_covariance": 4.132768460026494,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 1.2178851725966842,
      "train_ema_param_l2": 0.23388019863471582,
      "ema_param_l2": 0.23143175616829828,
      "val_loss": 0.01567033758262793,
      "val_invariance": 0.01567033758262793,
      "val_variance": 0.8880275837580363,
      "val_covariance": 9.615260670979819
    },
    {
      "epoch": 116,
      "train_loss": 0.014762682349593551,
      "train_invariance": 0.014762682349593551,
      "train_variance": 0.4827498688786118,
      "train_covariance": 4.155787448883057,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 1.2223319974122224,
      "train_ema_param_l2": 0.2276842149596413,
      "ema_param_l2": 0.22161117254986648,
      "val_loss": 0.01988883842031161,
      "val_invariance": 0.01988883842031161,
      "val_variance": 0.8929133065541586,
      "val_covariance": 9.532161458333333
    },
    {
      "epoch": 117,
      "train_loss": 0.014720025728146235,
      "train_invariance": 0.014720025728146235,
      "train_variance": 0.4861736180252499,
      "train_covariance": 4.133369725403963,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 1.2030633420237788,
      "train_ema_param_l2": 0.22124697073324168,
      "ema_param_l2": 0.22611620472339394,
      "val_loss": 0.01446161982168754,
      "val_invariance": 0.01446161982168754,
      "val_variance": 0.8969260862668356,
      "val_covariance": 9.499880828857421
    },
    {
      "epoch": 118,
      "train_loss": 0.014466135435082295,
      "train_invariance": 0.014466135435082295,
      "train_variance": 0.48829269824204624,
      "train_covariance": 4.119282476495814,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 1.0343793053450407,
      "train_ema_param_l2": 0.22395251401664623,
      "ema_param_l2": 0.22542944651794114,
      "val_loss": 0.01249998936553796,
      "val_invariance": 0.01249998936553796,
      "val_variance": 0.8964494142532349,
      "val_covariance": 9.54448956298828
    },
    {
      "epoch": 119,
      "train_loss": 0.014494017229863891,
      "train_invariance": 0.014494017229863891,
      "train_variance": 0.4898969114268268,
      "train_covariance": 4.111597961143211,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 1.1543461946204856,
      "train_ema_param_l2": 0.21758985809583964,
      "ema_param_l2": 0.21218070129978667,
      "val_loss": 0.012574097928901514,
      "val_invariance": 0.012574097928901514,
      "val_variance": 0.9060031601587931,
      "val_covariance": 9.284938354492187
    },
    {
      "epoch": 120,
      "train_loss": 0.014134914084717079,
      "train_invariance": 0.014134914084717079,
      "train_variance": 0.49256213520191333,
      "train_covariance": 4.049644669144242,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 0.9845156916865596,
      "train_ema_param_l2": 0.21765905714954975,
      "ema_param_l2": 0.216700111826116,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.88833602698644,
      "val_covariance": NaN
    },
    {
      "epoch": 121,
      "train_loss": 0.013997529433833228,
      "train_invariance": 0.013997529433833228,
      "train_variance": 0.4948515084937767,
      "train_covariance": 4.038860318643075,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 0.9836421032834936,
      "train_ema_param_l2": 0.2131069683394376,
      "ema_param_l2": 0.2088158250916416,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.8948763262430827,
      "val_covariance": NaN
    },
    {
      "epoch": 122,
      "train_loss": 0.01363507751789358,
      "train_invariance": 0.01363507751789358,
      "train_variance": 0.49700286930578724,
      "train_covariance": 4.012614873744823,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 0.9973561693120886,
      "train_ema_param_l2": 0.20849345391283217,
      "ema_param_l2": 0.20382450959021572,
      "val_loss": 0.012663182693223158,
      "val_invariance": 0.012663182693223158,
      "val_variance": 0.9116089032491048,
      "val_covariance": 9.099108711242677
    },
    {
      "epoch": 123,
      "train_loss": 0.013372071468719729,
      "train_invariance": 0.013372071468719729,
      "train_variance": 0.49852369700537785,
      "train_covariance": 3.9710350554430924,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 0.9929249578405309,
      "train_ema_param_l2": 0.20282028081223008,
      "ema_param_l2": 0.19960346841005336,
      "val_loss": 0.011646336975196998,
      "val_invariance": 0.011646336975196998,
      "val_variance": 0.9134173828760783,
      "val_covariance": 9.089821283976237
    },
    {
      "epoch": 124,
      "train_loss": 0.01304637869419875,
      "train_invariance": 0.01304637869419875,
      "train_variance": 0.5008308707696421,
      "train_covariance": 3.942095982304326,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 0.9379820347185488,
      "train_ema_param_l2": 0.1982416890693781,
      "ema_param_l2": 0.19511248236843773,
      "val_loss": 0.013802055314183236,
      "val_invariance": 0.013802055314183236,
      "val_variance": 0.9197256546020508,
      "val_covariance": 9.070874323527018
    },
    {
      "epoch": 125,
      "train_loss": 0.012690293651212145,
      "train_invariance": 0.012690293651212145,
      "train_variance": 0.5036515968464039,
      "train_covariance": 3.9010990065115467,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 0.8068373742280183,
      "train_ema_param_l2": 0.194605682675652,
      "ema_param_l2": 0.19493943243880638,
      "val_loss": 0.014175841900209585,
      "val_invariance": 0.014175841900209585,
      "val_variance": 0.9263499940236409,
      "val_covariance": 8.968566716512044
    },
    {
      "epoch": 126,
      "train_loss": 0.012590520004983301,
      "train_invariance": 0.012590520004983301,
      "train_variance": 0.5041954515951651,
      "train_covariance": 3.893614122108177,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 0.7418070433934529,
      "train_ema_param_l2": 0.19474283321446875,
      "ema_param_l2": 0.19700711276823715,
      "val_loss": 0.008842748952408632,
      "val_invariance": 0.008842748952408632,
      "val_variance": 0.9304243580500284,
      "val_covariance": 9.02356309000651
    },
    {
      "epoch": 127,
      "train_loss": 0.012452964216470718,
      "train_invariance": 0.012452964216470718,
      "train_variance": 0.5080721693392153,
      "train_covariance": 3.868939673671016,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 0.8219854088712621,
      "train_ema_param_l2": 0.1914616150127948,
      "ema_param_l2": 0.19117096089796623,
      "val_loss": 0.007402408027400573,
      "val_invariance": 0.007402408027400573,
      "val_variance": 0.9339864807128906,
      "val_covariance": 8.86084132639567
    },
    {
      "epoch": 128,
      "train_loss": 0.011871139484423178,
      "train_invariance": 0.011871139484423178,
      "train_variance": 0.5080068460747048,
      "train_covariance": 3.851909251036467,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 0.746775221294827,
      "train_ema_param_l2": 0.18753806555772898,
      "ema_param_l2": 0.18418920637704309,
      "val_loss": 0.01169118618965149,
      "val_invariance": 0.01169118618965149,
      "val_variance": 0.9425327707926432,
      "val_covariance": 8.649563120524089
    },
    {
      "epoch": 129,
      "train_loss": 0.011931789261599381,
      "train_invariance": 0.011931789261599381,
      "train_variance": 0.5095174956498323,
      "train_covariance": 3.8711502027158384,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 0.716061220186728,
      "train_ema_param_l2": 0.18362741733308346,
      "ema_param_l2": 0.18270803160204782,
      "val_loss": 0.011845268661777179,
      "val_invariance": 0.011845268661777179,
      "val_variance": 0.946431897799174,
      "val_covariance": 8.64445068359375
    },
    {
      "epoch": 130,
      "train_loss": 0.012164017656059177,
      "train_invariance": 0.012164017656059177,
      "train_variance": 0.5110741556838707,
      "train_covariance": 3.8639961080197933,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 0.8955849782096015,
      "train_ema_param_l2": 0.18015016757490718,
      "ema_param_l2": 0.17644211706132334,
      "val_loss": 0.010469895534217358,
      "val_invariance": 0.010469895534217358,
      "val_variance": 0.9504416777292888,
      "val_covariance": 8.613176712036132
    },
    {
      "epoch": 131,
      "train_loss": 0.011903062559940197,
      "train_invariance": 0.011903062559940197,
      "train_variance": 0.5121783200193335,
      "train_covariance": 3.804278217103746,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 0.8536970741130687,
      "train_ema_param_l2": 0.17643459303127182,
      "ema_param_l2": 0.1708085623355994,
      "val_loss": 0.011689341351389885,
      "val_invariance": 0.011689341351389885,
      "val_variance": 0.954442164738973,
      "val_covariance": 8.6190263671875
    },
    {
      "epoch": 132,
      "train_loss": 0.011910172219905589,
      "train_invariance": 0.011910172219905589,
      "train_variance": 0.5135424435227005,
      "train_covariance": 3.8310810154102466,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 0.8543722517931903,
      "train_ema_param_l2": 0.17010879006627508,
      "ema_param_l2": 0.17240595298094283,
      "val_loss": 0.010792624808847904,
      "val_invariance": 0.010792624808847904,
      "val_variance": 0.9618507979710896,
      "val_covariance": 8.524972887674968
    },
    {
      "epoch": 133,
      "train_loss": 0.01168692634889373,
      "train_invariance": 0.01168692634889373,
      "train_variance": 0.5143292370902167,
      "train_covariance": 3.8271470622309933,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 0.7093374708140338,
      "train_ema_param_l2": 0.17055901314644648,
      "ema_param_l2": 0.1695902393768974,
      "val_loss": 0.010119461230933666,
      "val_invariance": 0.010119461230933666,
      "val_variance": 0.9627535031636556,
      "val_covariance": 8.458830947875976
    },
    {
      "epoch": 134,
      "train_loss": 0.011629327168067296,
      "train_invariance": 0.011629327168067296,
      "train_variance": 0.5164881009702329,
      "train_covariance": 3.773719733344184,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 0.8472956346582483,
      "train_ema_param_l2": 0.16673984792534885,
      "ema_param_l2": 0.16377771412309702,
      "val_loss": 0.011404643140733242,
      "val_invariance": 0.011404643140733242,
      "val_variance": 0.967917202313741,
      "val_covariance": 8.309176696777344
    },
    {
      "epoch": 135,
      "train_loss": 0.011000670735206868,
      "train_invariance": 0.011000670735206868,
      "train_variance": 0.5150436386532253,
      "train_covariance": 3.80697767328333,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 0.6609329443507724,
      "train_ema_param_l2": 0.1639556208684623,
      "ema_param_l2": 0.1633327033772541,
      "val_loss": 0.010261860060195128,
      "val_invariance": 0.010261860060195128,
      "val_variance": 0.9762538509368897,
      "val_covariance": 8.123136268615722
    },
    {
      "epoch": 136,
      "train_loss": 0.010856927862873783,
      "train_invariance": 0.010856927862873783,
      "train_variance": 0.5178179906739129,
      "train_covariance": 3.8084853946544506,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 0.5722935401598612,
      "train_ema_param_l2": 0.1624754197822887,
      "ema_param_l2": 0.16235194681377785,
      "val_loss": 0.010467950783669949,
      "val_invariance": 0.010467950783669949,
      "val_variance": 0.9785750910441081,
      "val_covariance": 8.022839874267579
    },
    {
      "epoch": 137,
      "train_loss": 0.011241547494022935,
      "train_invariance": 0.011241547494022935,
      "train_variance": 0.5174992628274141,
      "train_covariance": 3.7872383306997794,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 0.6461521118040439,
      "train_ema_param_l2": 0.16159772340705073,
      "ema_param_l2": 0.15844082335731574,
      "val_loss": 0.009181820042431354,
      "val_invariance": 0.009181820042431354,
      "val_variance": 0.9825197315216064,
      "val_covariance": 8.006804901123047
    },
    {
      "epoch": 138,
      "train_loss": 0.010928829969631302,
      "train_invariance": 0.010928829969631302,
      "train_variance": 0.5192919941125093,
      "train_covariance": 3.7851031674279105,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 0.6655469537134524,
      "train_ema_param_l2": 0.15682823134130505,
      "ema_param_l2": 0.155181330455587,
      "val_loss": 0.010025812315444152,
      "val_invariance": 0.010025812315444152,
      "val_variance": 0.9912467257181803,
      "val_covariance": 7.873596455891927
    },
    {
      "epoch": 139,
      "train_loss": 0.010540870757290611,
      "train_invariance": 0.010540870757290611,
      "train_variance": 0.5215032101913735,
      "train_covariance": 3.7689714022035954,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 0.5862387756771511,
      "train_ema_param_l2": 0.15366760967545626,
      "ema_param_l2": 0.1527869984848245,
      "val_loss": 0.009322353276113669,
      "val_invariance": 0.009322353276113669,
      "val_variance": 0.9968899284998576,
      "val_covariance": 7.660227081298828
    },
    {
      "epoch": 140,
      "train_loss": 0.010411508998109234,
      "train_invariance": 0.010411508998109234,
      "train_variance": 0.5215966851976183,
      "train_covariance": 3.8296772353560837,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 0.6571679354155505,
      "train_ema_param_l2": 0.14934836724770983,
      "ema_param_l2": 0.14651240240961197,
      "val_loss": 0.009266499941547712,
      "val_invariance": 0.009266499941547712,
      "val_variance": 0.9977791992823283,
      "val_covariance": 7.686787902832031
    },
    {
      "epoch": 141,
      "train_loss": 0.010311854175671382,
      "train_invariance": 0.010311854175671382,
      "train_variance": 0.5229615335994297,
      "train_covariance": 3.7749420368053297,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 0.6232910399083738,
      "train_ema_param_l2": 0.14503669849263026,
      "ema_param_l2": 0.14334779753746052,
      "val_loss": 0.009525598128636677,
      "val_invariance": 0.009525598128636677,
      "val_variance": 1.0028729667663574,
      "val_covariance": 7.6191798706054685
    },
    {
      "epoch": 142,
      "train_loss": 0.010478827479536887,
      "train_invariance": 0.010478827479536887,
      "train_variance": 0.5235159972685355,
      "train_covariance": 3.793362634870741,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 0.5967085284656949,
      "train_ema_param_l2": 0.1419796569163203,
      "ema_param_l2": 0.13733741264203544,
      "val_loss": 0.007814069929222267,
      "val_invariance": 0.007814069929222267,
      "val_variance": 1.001180365562439,
      "val_covariance": 7.649397328694661
    },
    {
      "epoch": 143,
      "train_loss": 0.010255367637784393,
      "train_invariance": 0.010255367637784393,
      "train_variance": 0.5229023893497609,
      "train_covariance": 3.799949545401114,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 0.5722674724437572,
      "train_ema_param_l2": 0.13778968292427252,
      "ema_param_l2": 0.13717827352360618,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.9827465629577636,
      "val_covariance": NaN
    },
    {
      "epoch": 144,
      "train_loss": 0.01005896053214868,
      "train_invariance": 0.01005896053214868,
      "train_variance": 0.524297734260559,
      "train_covariance": 3.850896082418936,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 0.5574401580051139,
      "train_ema_param_l2": 0.1353536061152484,
      "ema_param_l2": 0.1335011349070127,
      "val_loss": 0.008071635695795219,
      "val_invariance": 0.008071635695795219,
      "val_variance": 1.0086242783864339,
      "val_covariance": 7.538731028238932
    },
    {
      "epoch": 145,
      "train_loss": 0.010190207871297995,
      "train_invariance": 0.010190207871297995,
      "train_variance": 0.5261494541521425,
      "train_covariance": 3.8097433720341436,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 0.5437915972073872,
      "train_ema_param_l2": 0.13221788021373945,
      "ema_param_l2": 0.13064327050487917,
      "val_loss": 0.007783281446744998,
      "val_invariance": 0.007783281446744998,
      "val_variance": 1.009291971842448,
      "val_covariance": 7.551666872660319
    },
    {
      "epoch": 146,
      "train_loss": 0.010012824262457864,
      "train_invariance": 0.010012824262457864,
      "train_variance": 0.5273804102650396,
      "train_covariance": 3.8030132327609594,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 0.5725274698910889,
      "train_ema_param_l2": 0.12712604786282722,
      "ema_param_l2": 0.1253903066192829,
      "val_loss": 0.00817616789539655,
      "val_invariance": 0.00817616789539655,
      "val_variance": 1.0135636005401611,
      "val_covariance": 7.411501126607259
    },
    {
      "epoch": 147,
      "train_loss": 0.009721601414735671,
      "train_invariance": 0.009721601414735671,
      "train_variance": 0.5273341280266091,
      "train_covariance": 3.845380652392352,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 0.5571992923595287,
      "train_ema_param_l2": 0.12338055910073556,
      "ema_param_l2": 0.12176081294994229,
      "val_loss": 0.009782237082719802,
      "val_invariance": 0.009782237082719802,
      "val_variance": 1.017142610867818,
      "val_covariance": 7.325886413574219
    },
    {
      "epoch": 148,
      "train_loss": 0.009867763851803761,
      "train_invariance": 0.009867763851803761,
      "train_variance": 0.5295486535672789,
      "train_covariance": 3.8470732948868362,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 0.582236325652511,
      "train_ema_param_l2": 0.12116918637256652,
      "ema_param_l2": 0.11971660320217181,
      "val_loss": 0.006628710678468148,
      "val_invariance": 0.006628710678468148,
      "val_variance": 1.017517837524414,
      "val_covariance": 7.407989781697591
    },
    {
      "epoch": 149,
      "train_loss": 0.009689511275125875,
      "train_invariance": 0.009689511275125875,
      "train_variance": 0.5313350399688438,
      "train_covariance": 3.8441250839939825,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 0.5246125133567386,
      "train_ema_param_l2": 0.11747410022985925,
      "ema_param_l2": 0.11552489252474588,
      "val_loss": 0.00703466451788942,
      "val_invariance": 0.00703466451788942,
      "val_variance": 1.0213831354777019,
      "val_covariance": 7.2427446594238285
    },
    {
      "epoch": 150,
      "train_loss": 0.00985521748772374,
      "train_invariance": 0.00985521748772374,
      "train_variance": 0.5319948421407629,
      "train_covariance": 3.8502870562518083,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 0.5715390579965379,
      "train_ema_param_l2": 0.11426620989848221,
      "ema_param_l2": 0.11304498154865117,
      "val_loss": 0.009028537078450123,
      "val_invariance": 0.009028537078450123,
      "val_variance": 1.0261832027435303,
      "val_covariance": 7.196453496297201
    },
    {
      "epoch": 151,
      "train_loss": 0.009491668594104273,
      "train_invariance": 0.009491668594104273,
      "train_variance": 0.5344338879938478,
      "train_covariance": 3.8612550554628724,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 0.4836832841767205,
      "train_ema_param_l2": 0.11182548238547856,
      "ema_param_l2": 0.11028940525667356,
      "val_loss": 0.008105242212613424,
      "val_invariance": 0.008105242212613424,
      "val_variance": 1.0284573342005412,
      "val_covariance": 7.038793223063151
    },
    {
      "epoch": 152,
      "train_loss": 0.009545956142798618,
      "train_invariance": 0.009545956142798618,
      "train_variance": 0.5350906476444668,
      "train_covariance": 3.875398114522298,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 0.4596618708151358,
      "train_ema_param_l2": 0.10835753814377468,
      "ema_param_l2": 0.10753221933055784,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.0119835036595664,
      "val_covariance": NaN
    },
    {
      "epoch": 153,
      "train_loss": 0.009323565117738864,
      "train_invariance": 0.009323565117738864,
      "train_variance": 0.5370269520724261,
      "train_covariance": 3.859986264829282,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 0.4709293359915415,
      "train_ema_param_l2": 0.10562463716369619,
      "ema_param_l2": 0.10312727356065823,
      "val_loss": 0.0063929022811353205,
      "val_invariance": 0.0063929022811353205,
      "val_variance": 1.032356192588806,
      "val_covariance": 6.97503694152832
    },
    {
      "epoch": 154,
      "train_loss": 0.009518689905465753,
      "train_invariance": 0.009518689905465753,
      "train_variance": 0.538339621508563,
      "train_covariance": 3.8908951497960973,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 0.47324401356555795,
      "train_ema_param_l2": 0.10316218838975424,
      "ema_param_l2": 0.10237371175037559,
      "val_loss": 0.007431645375986894,
      "val_invariance": 0.007431645375986894,
      "val_variance": 1.0347553888956706,
      "val_covariance": 6.965375246683757
    },
    {
      "epoch": 155,
      "train_loss": 0.009416098454622207,
      "train_invariance": 0.009416098454622207,
      "train_variance": 0.540986481419316,
      "train_covariance": 3.9099516343010796,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 0.43165949687251337,
      "train_ema_param_l2": 0.100135996179137,
      "ema_param_l2": 0.09815338557931395,
      "val_loss": 0.006209380512436231,
      "val_invariance": 0.006209380512436231,
      "val_variance": 1.0370619824727376,
      "val_covariance": 6.933754015604655
    },
    {
      "epoch": 156,
      "train_loss": 0.009154895391729144,
      "train_invariance": 0.009154895391729144,
      "train_variance": 0.5413587948657849,
      "train_covariance": 3.940855445437961,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 0.4740985504521264,
      "train_ema_param_l2": 0.09676966007836489,
      "ema_param_l2": 0.0949339754780531,
      "val_loss": 0.007546244110912085,
      "val_invariance": 0.007546244110912085,
      "val_variance": 1.0423345629374186,
      "val_covariance": 6.791208778381348
    },
    {
      "epoch": 157,
      "train_loss": 0.008846336038990153,
      "train_invariance": 0.008846336038990153,
      "train_variance": 0.543816828833686,
      "train_covariance": 3.8732359715214484,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 0.44556924034489526,
      "train_ema_param_l2": 0.09373031102204195,
      "ema_param_l2": 0.09192377295986694,
      "val_loss": 0.006150206646571557,
      "val_invariance": 0.006150206646571557,
      "val_variance": 1.0446110525131225,
      "val_covariance": 6.71172504679362
    },
    {
      "epoch": 158,
      "train_loss": 0.009081065064779034,
      "train_invariance": 0.009081065064779034,
      "train_variance": 0.5457434186229,
      "train_covariance": 3.9019738883265744,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 0.4193581239559032,
      "train_ema_param_l2": 0.09085929858185529,
      "ema_param_l2": 0.08923574575802631,
      "val_loss": 0.006683344663431247,
      "val_invariance": 0.006683344663431247,
      "val_variance": 1.0460258051554363,
      "val_covariance": 6.723149098714193
    },
    {
      "epoch": 159,
      "train_loss": 0.009019555358975022,
      "train_invariance": 0.009019555358975022,
      "train_variance": 0.5473239945129112,
      "train_covariance": 3.9298653767903646,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 0.42548954001179445,
      "train_ema_param_l2": 0.08829087356525189,
      "ema_param_l2": 0.08779302390765846,
      "val_loss": 0.008111792890975873,
      "val_invariance": 0.008111792890975873,
      "val_variance": 1.052837516148885,
      "val_covariance": 6.563837766011556
    },
    {
      "epoch": 160,
      "train_loss": 0.00851687980029318,
      "train_invariance": 0.00851687980029318,
      "train_variance": 0.5480146379470825,
      "train_covariance": 3.919746085272895,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 0.4031970788637797,
      "train_ema_param_l2": 0.08571935936821456,
      "ema_param_l2": 0.08424364406255976,
      "val_loss": 0.0071631745360791685,
      "val_invariance": 0.0071631745360791685,
      "val_variance": 1.0539995142618814,
      "val_covariance": 6.530260587056478
    },
    {
      "epoch": 161,
      "train_loss": 0.008458292663925223,
      "train_invariance": 0.008458292663925223,
      "train_variance": 0.548987631585863,
      "train_covariance": 3.9179495869389287,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 0.3998548368966138,
      "train_ema_param_l2": 0.08303872670289421,
      "ema_param_l2": 0.08181238119822684,
      "val_loss": 0.006178518373519183,
      "val_invariance": 0.006178518373519183,
      "val_variance": 1.0564741490681966,
      "val_covariance": 6.419346801757812
    },
    {
      "epoch": 162,
      "train_loss": 0.008503901062464273,
      "train_invariance": 0.008503901062464273,
      "train_variance": 0.5530010169523734,
      "train_covariance": 3.9096065004136826,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 0.37165578481886125,
      "train_ema_param_l2": 0.08027454583631737,
      "ema_param_l2": 0.07939704963521722,
      "val_loss": 0.00688378511617581,
      "val_invariance": 0.00688378511617581,
      "val_variance": 1.0616506989796957,
      "val_covariance": 6.344908767700195
    },
    {
      "epoch": 163,
      "train_loss": 0.008760268160038524,
      "train_invariance": 0.008760268160038524,
      "train_variance": 0.5539091664243627,
      "train_covariance": 3.912827189763387,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 0.4058808816538917,
      "train_ema_param_l2": 0.07847221320831452,
      "ema_param_l2": 0.07681830692612825,
      "val_loss": 0.00787550314515829,
      "val_invariance": 0.00787550314515829,
      "val_variance": 1.064328735033671,
      "val_covariance": 6.327105768839518
    },
    {
      "epoch": 164,
      "train_loss": 0.008468847983413273,
      "train_invariance": 0.008468847983413273,
      "train_variance": 0.5541879068480597,
      "train_covariance": 3.9752741555107964,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 0.40254345690762555,
      "train_ema_param_l2": 0.07548495572574528,
      "ema_param_l2": 0.07412671955272222,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.0469329382578532,
      "val_covariance": NaN
    },
    {
      "epoch": 165,
      "train_loss": 0.008313341213045297,
      "train_invariance": 0.008313341213045297,
      "train_variance": 0.5564756839187057,
      "train_covariance": 3.9585681386170566,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 0.37482135214629,
      "train_ema_param_l2": 0.07220544529918445,
      "ema_param_l2": 0.07064425074508751,
      "val_loss": 0.007146280580510696,
      "val_invariance": 0.007146280580510696,
      "val_variance": 1.0686457459131877,
      "val_covariance": 6.201766810099284
    },
    {
      "epoch": 166,
      "train_loss": 0.008230359898673163,
      "train_invariance": 0.008230359898673163,
      "train_variance": 0.5580393489555077,
      "train_covariance": 3.9439805331759983,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 0.3482520220544603,
      "train_ema_param_l2": 0.06992950802665203,
      "ema_param_l2": 0.06863425510305166,
      "val_loss": 0.006395828269422054,
      "val_invariance": 0.006395828269422054,
      "val_variance": 1.0731513713200886,
      "val_covariance": 6.069675046284994
    },
    {
      "epoch": 167,
      "train_loss": 0.008273314391849218,
      "train_invariance": 0.008273314391849218,
      "train_variance": 0.5605931696361965,
      "train_covariance": 3.9608145953990794,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 0.3793292925181212,
      "train_ema_param_l2": 0.06771131047319752,
      "ema_param_l2": 0.06645640342290848,
      "val_loss": 0.00654943677286307,
      "val_invariance": 0.00654943677286307,
      "val_variance": 1.0754841785430909,
      "val_covariance": 6.004595611572266
    },
    {
      "epoch": 168,
      "train_loss": 0.00817214571725991,
      "train_invariance": 0.00817214571725991,
      "train_variance": 0.5612178081406487,
      "train_covariance": 3.9446970765855576,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 0.34381526957617864,
      "train_ema_param_l2": 0.06545143107719313,
      "ema_param_l2": 0.06455197352305028,
      "val_loss": 0.0063541691588858765,
      "val_invariance": 0.0063541691588858765,
      "val_variance": 1.0800867131551106,
      "val_covariance": 5.868771647135417
    },
    {
      "epoch": 169,
      "train_loss": 0.008278309600496733,
      "train_invariance": 0.008278309600496733,
      "train_variance": 0.5629445689872459,
      "train_covariance": 3.982837720659044,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 0.36213809652681705,
      "train_ema_param_l2": 0.06313526742789766,
      "ema_param_l2": 0.06119703072716059,
      "val_loss": 0.006835022597263257,
      "val_invariance": 0.006835022597263257,
      "val_variance": 1.082226749420166,
      "val_covariance": 5.825204882303874
    },
    {
      "epoch": 170,
      "train_loss": 0.00819321269100463,
      "train_invariance": 0.00819321269100463,
      "train_variance": 0.563452735123811,
      "train_covariance": 4.004521774433277,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 0.35207260608673097,
      "train_ema_param_l2": 0.06000883025452567,
      "ema_param_l2": 0.05868838167005755,
      "val_loss": 0.007168673737595479,
      "val_invariance": 0.007168673737595479,
      "val_variance": 1.0838428452809652,
      "val_covariance": 5.834248077392578
    },
    {
      "epoch": 171,
      "train_loss": 0.00805878466202153,
      "train_invariance": 0.00805878466202153,
      "train_variance": 0.5657570069277728,
      "train_covariance": 4.000347840909605,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 0.3163056623317577,
      "train_ema_param_l2": 0.057612420995968645,
      "ema_param_l2": 0.055429639995198045,
      "val_loss": 0.006513857074081897,
      "val_invariance": 0.006513857074081897,
      "val_variance": 1.0856951354344686,
      "val_covariance": 5.7921147003173825
    },
    {
      "epoch": 172,
      "train_loss": 0.007939725436822132,
      "train_invariance": 0.007939725436822132,
      "train_variance": 0.5660150932382654,
      "train_covariance": 4.022070458588777,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 0.30990394416561834,
      "train_ema_param_l2": 0.05506583688147449,
      "ema_param_l2": 0.05341270516579742,
      "val_loss": 0.006667766764760018,
      "val_invariance": 0.006667766764760018,
      "val_variance": 1.0892280089060467,
      "val_covariance": 5.670188741048177
    },
    {
      "epoch": 173,
      "train_loss": 0.007833276306313497,
      "train_invariance": 0.007833276306313497,
      "train_variance": 0.5687970461845397,
      "train_covariance": 3.994541155073378,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 0.29725067891897977,
      "train_ema_param_l2": 0.05252695380991131,
      "ema_param_l2": 0.05119256253158338,
      "val_loss": 0.006011003640790781,
      "val_invariance": 0.006011003640790781,
      "val_variance": 1.0905063978830973,
      "val_covariance": 5.634704879760742
    },
    {
      "epoch": 174,
      "train_loss": 0.007765516744167716,
      "train_invariance": 0.007765516744167716,
      "train_variance": 0.5679807833565605,
      "train_covariance": 4.058298682742649,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 0.31038376862914474,
      "train_ema_param_l2": 0.050506250316525184,
      "ema_param_l2": 0.04991980434398792,
      "val_loss": 0.006175264587004979,
      "val_invariance": 0.006175264587004979,
      "val_variance": 1.0920006011327108,
      "val_covariance": 5.595287718454997
    },
    {
      "epoch": 175,
      "train_loss": 0.007714625928412985,
      "train_invariance": 0.007714625928412985,
      "train_variance": 0.5695661501001429,
      "train_covariance": 4.045321702180085,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 0.30045745884930647,
      "train_ema_param_l2": 0.04817307753220634,
      "ema_param_l2": 0.047003203797520876,
      "val_loss": 0.006377177432179451,
      "val_invariance": 0.006377177432179451,
      "val_variance": 1.0946173375447592,
      "val_covariance": 5.527657168070475
    },
    {
      "epoch": 176,
      "train_loss": 0.0076387496712031185,
      "train_invariance": 0.0076387496712031185,
      "train_variance": 0.570779461313177,
      "train_covariance": 4.05262624528673,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 0.30064184309818126,
      "train_ema_param_l2": 0.04576921959337703,
      "ema_param_l2": 0.04455429823098588,
      "val_loss": 0.00697020144512256,
      "val_invariance": 0.00697020144512256,
      "val_variance": 1.0977464790344238,
      "val_covariance": 5.462262346903483
    },
    {
      "epoch": 177,
      "train_loss": 0.0077511796019971374,
      "train_invariance": 0.0077511796019971374,
      "train_variance": 0.5726022547969112,
      "train_covariance": 4.077153754340277,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 0.2873463891788765,
      "train_ema_param_l2": 0.04354776717339021,
      "ema_param_l2": 0.04305365996860849,
      "val_loss": 0.006148339747140805,
      "val_invariance": 0.006148339747140805,
      "val_variance": 1.099875327428182,
      "val_covariance": 5.423313051859537
    },
    {
      "epoch": 178,
      "train_loss": 0.007783671834816535,
      "train_invariance": 0.007783671834816535,
      "train_variance": 0.5720147374294422,
      "train_covariance": 4.114246550948532,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 0.27913928952040495,
      "train_ema_param_l2": 0.041820567139166966,
      "ema_param_l2": 0.040850238944493474,
      "val_loss": 0.006711699465910594,
      "val_invariance": 0.006711699465910594,
      "val_variance": 1.1025308968226115,
      "val_covariance": 5.371465716044108
    },
    {
      "epoch": 179,
      "train_loss": 0.007569146432258465,
      "train_invariance": 0.007569146432258465,
      "train_variance": 0.5731103853472956,
      "train_covariance": 4.134753684503061,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 0.290305620820434,
      "train_ema_param_l2": 0.03948035048858538,
      "ema_param_l2": 0.03819729636182598,
      "val_loss": 0.0061665136168400445,
      "val_invariance": 0.0061665136168400445,
      "val_variance": 1.1030259186426798,
      "val_covariance": 5.333440505981446
    },
    {
      "epoch": 180,
      "train_loss": 0.0074168042139046726,
      "train_invariance": 0.0074168042139046726,
      "train_variance": 0.5741129924986098,
      "train_covariance": 4.09493317215531,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 0.2697397000524733,
      "train_ema_param_l2": 0.03691958702776841,
      "ema_param_l2": 0.03571563067273633,
      "val_loss": 0.0065479369498789314,
      "val_invariance": 0.0065479369498789314,
      "val_variance": 1.1059169521331786,
      "val_covariance": 5.2881629892985025
    },
    {
      "epoch": 181,
      "train_loss": 0.0075296788237713,
      "train_invariance": 0.0075296788237713,
      "train_variance": 0.5753155940020526,
      "train_covariance": 4.116612614525689,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 0.26683966819886806,
      "train_ema_param_l2": 0.03490306715554301,
      "ema_param_l2": 0.03392414304268823,
      "val_loss": 0.006887956665207942,
      "val_invariance": 0.006887956665207942,
      "val_variance": 1.1062348976135254,
      "val_covariance": 5.26709528096517
    },
    {
      "epoch": 182,
      "train_loss": 0.007318770223193698,
      "train_invariance": 0.007318770223193698,
      "train_variance": 0.5766213196118672,
      "train_covariance": 4.12087376220138,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 0.2691263438065847,
      "train_ema_param_l2": 0.032783161793154034,
      "ema_param_l2": 0.03161133998572358,
      "val_loss": 0.006549944737305244,
      "val_invariance": 0.006549944737305244,
      "val_variance": 1.1073750012715657,
      "val_covariance": 5.2556915334065755
    },
    {
      "epoch": 183,
      "train_loss": 0.007413039865317168,
      "train_invariance": 0.007413039865317168,
      "train_variance": 0.5777647330672653,
      "train_covariance": 4.113948223679154,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 0.2535323083400726,
      "train_ema_param_l2": 0.0306388650451846,
      "ema_param_l2": 0.029889604149401144,
      "val_loss": 0.0065276190477112925,
      "val_invariance": 0.0065276190477112925,
      "val_variance": 1.1092681125005086,
      "val_covariance": 5.220913653055827
    },
    {
      "epoch": 184,
      "train_loss": 0.007323237045633572,
      "train_invariance": 0.007323237045633572,
      "train_variance": 0.5777533287295589,
      "train_covariance": 4.163335528055827,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 0.2497176375918918,
      "train_ema_param_l2": 0.029007960107341538,
      "ema_param_l2": 0.027979724920007668,
      "val_loss": 0.006379783218105634,
      "val_invariance": 0.006379783218105634,
      "val_variance": 1.1089619839986165,
      "val_covariance": 5.22942495727539
    },
    {
      "epoch": 185,
      "train_loss": 0.007399623136415526,
      "train_invariance": 0.007399623136415526,
      "train_variance": 0.5791075306291933,
      "train_covariance": 4.189370671943382,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 0.24543801995559975,
      "train_ema_param_l2": 0.027144251016733456,
      "ema_param_l2": 0.026193257892165683,
      "val_loss": 0.006059237423042456,
      "val_invariance": 0.006059237423042456,
      "val_variance": 1.1116117353439332,
      "val_covariance": 5.167235410054524
    },
    {
      "epoch": 186,
      "train_loss": 0.00727287429543557,
      "train_invariance": 0.00727287429543557,
      "train_variance": 0.5791124033398098,
      "train_covariance": 4.169025539256908,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 0.24856317560761063,
      "train_ema_param_l2": 0.025407269187499703,
      "ema_param_l2": 0.024573017013389785,
      "val_loss": 0.0066091285285850366,
      "val_invariance": 0.0066091285285850366,
      "val_variance": 1.1132068570454916,
      "val_covariance": 5.120535870869954
    },
    {
      "epoch": 187,
      "train_loss": 0.007170696420250116,
      "train_invariance": 0.007170696420250116,
      "train_variance": 0.5792138059050949,
      "train_covariance": 4.183942401179561,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 0.23941814718423066,
      "train_ema_param_l2": 0.02343389698523227,
      "ema_param_l2": 0.02239253256634103,
      "val_loss": 0.0062988926780720555,
      "val_invariance": 0.0062988926780720555,
      "val_variance": 1.1146675621668498,
      "val_covariance": 5.0730366694132485
    },
    {
      "epoch": 188,
      "train_loss": 0.007311510257974819,
      "train_invariance": 0.007311510257974819,
      "train_variance": 0.580219111248299,
      "train_covariance": 4.198527383874964,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 0.24090789291152248,
      "train_ema_param_l2": 0.021490511578964977,
      "ema_param_l2": 0.020807796838962198,
      "val_loss": 0.00697517425318559,
      "val_invariance": 0.00697517425318559,
      "val_variance": 1.1166847155888875,
      "val_covariance": 5.040075785319011
    },
    {
      "epoch": 189,
      "train_loss": 0.007560330760699731,
      "train_invariance": 0.007560330760699731,
      "train_variance": 0.5821009896596273,
      "train_covariance": 4.184738773769802,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 0.24621294773949517,
      "train_ema_param_l2": 0.020257077284818535,
      "ema_param_l2": 0.01924204192073048,
      "val_loss": 0.006727328723917405,
      "val_invariance": 0.006727328723917405,
      "val_variance": 1.1183404483795165,
      "val_covariance": 5.002824804941813
    },
    {
      "epoch": 190,
      "train_loss": 0.007270510039119809,
      "train_invariance": 0.007270510039119809,
      "train_variance": 0.5809937885249102,
      "train_covariance": 4.2243207826967595,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 0.24104810367690194,
      "train_ema_param_l2": 0.018553084389832532,
      "ema_param_l2": 0.017647047857141468,
      "val_loss": 0.006261901481697957,
      "val_invariance": 0.006261901481697957,
      "val_variance": 1.1197114038467406,
      "val_covariance": 4.985182884216308
    },
    {
      "epoch": 191,
      "train_loss": 0.007265650336734123,
      "train_invariance": 0.007265650336734123,
      "train_variance": 0.5830541207348859,
      "train_covariance": 4.198185546875,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 0.22131552618962747,
      "train_ema_param_l2": 0.016853048451108497,
      "ema_param_l2": 0.01613285684326454,
      "val_loss": 0.006201703324913979,
      "val_invariance": 0.006201703324913979,
      "val_variance": 1.1192542753219605,
      "val_covariance": 4.989478235880534
    },
    {
      "epoch": 192,
      "train_loss": 0.0072561701718303895,
      "train_invariance": 0.0072561701718303895,
      "train_variance": 0.5821791877746582,
      "train_covariance": 4.24358733509205,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 0.22386140294428225,
      "train_ema_param_l2": 0.015435207187051079,
      "ema_param_l2": 0.014758854127178745,
      "val_loss": 0.006400840941816568,
      "val_invariance": 0.006400840941816568,
      "val_variance": 1.120889960606893,
      "val_covariance": 4.9472028935750325
    },
    {
      "epoch": 193,
      "train_loss": 0.007228078685976841,
      "train_invariance": 0.007228078685976841,
      "train_variance": 0.5824043103677256,
      "train_covariance": 4.230592753233733,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 0.2258740109955823,
      "train_ema_param_l2": 0.01408371562386699,
      "ema_param_l2": 0.013474391836105317,
      "val_loss": 0.0065307805649936195,
      "val_invariance": 0.0065307805649936195,
      "val_variance": 1.1223722763061523,
      "val_covariance": 4.913600912729899
    },
    {
      "epoch": 194,
      "train_loss": 0.007072904996573925,
      "train_invariance": 0.007072904996573925,
      "train_variance": 0.5829993074381793,
      "train_covariance": 4.2795685867027,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 0.22573085186216565,
      "train_ema_param_l2": 0.013056942171245629,
      "ema_param_l2": 0.012296315488965455,
      "val_loss": 0.006404031340032816,
      "val_invariance": 0.006404031340032816,
      "val_variance": 1.121923764228821,
      "val_covariance": 4.93525602722168
    },
    {
      "epoch": 195,
      "train_loss": 0.007021462033192317,
      "train_invariance": 0.007021462033192317,
      "train_variance": 0.5845634866997048,
      "train_covariance": 4.245813613609031,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 0.21600256119392536,
      "train_ema_param_l2": 0.011900982638078634,
      "ema_param_l2": 0.011590566776813338,
      "val_loss": 0.006215472689519326,
      "val_invariance": 0.006215472689519326,
      "val_variance": 1.1217316602071126,
      "val_covariance": 4.939536398569743
    },
    {
      "epoch": 196,
      "train_loss": 0.007277494300432779,
      "train_invariance": 0.007277494300432779,
      "train_variance": 0.5849916740346838,
      "train_covariance": 4.2597800236454715,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 0.22196218710033983,
      "train_ema_param_l2": 0.011008054324175781,
      "ema_param_l2": 0.010489229717497288,
      "val_loss": 0.00639915564780434,
      "val_invariance": 0.00639915564780434,
      "val_variance": 1.1226789372762045,
      "val_covariance": 4.918387760162354
    },
    {
      "epoch": 197,
      "train_loss": 0.006907864979295819,
      "train_invariance": 0.006907864979295819,
      "train_variance": 0.5846684338604963,
      "train_covariance": 4.294936935989945,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 0.2059166004172078,
      "train_ema_param_l2": 0.010138765827180554,
      "ema_param_l2": 0.009651057816635333,
      "val_loss": 0.0061489371545612815,
      "val_invariance": 0.0061489371545612815,
      "val_variance": 1.1235963001251221,
      "val_covariance": 4.9140699704488116
    },
    {
      "epoch": 198,
      "train_loss": 0.0070641154295040505,
      "train_invariance": 0.0070641154295040505,
      "train_variance": 0.5854613919434724,
      "train_covariance": 4.279472966512044,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 0.2058331548196298,
      "train_ema_param_l2": 0.009497398176016572,
      "ema_param_l2": 0.009286319011519073,
      "val_loss": 0.006255696321527163,
      "val_invariance": 0.006255696321527163,
      "val_variance": 1.1243736406962077,
      "val_covariance": 4.902177323659261
    },
    {
      "epoch": 199,
      "train_loss": 0.007281823726991812,
      "train_invariance": 0.007281823726991812,
      "train_variance": 0.5866261580785116,
      "train_covariance": 4.272598175896539,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 0.20853533670637342,
      "train_ema_param_l2": 0.008901387654713018,
      "ema_param_l2": 0.008746232036593615,
      "val_loss": 0.0061254335319002465,
      "val_invariance": 0.0061254335319002465,
      "val_variance": 1.1247174654006957,
      "val_covariance": 4.888939263661703
    },
    {
      "epoch": 200,
      "train_loss": 0.007183624867487836,
      "train_invariance": 0.007183624867487836,
      "train_variance": 0.5866048599349127,
      "train_covariance": 4.304775884416368,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 0.2215227392249637,
      "train_ema_param_l2": 0.008697461369562998,
      "ema_param_l2": 0.008749292121881734,
      "val_loss": 0.00613743099073569,
      "val_invariance": 0.00613743099073569,
      "val_variance": 1.1255631974538167,
      "val_covariance": 4.870380639394124
    }
  ],
  "best_val": 0.0011411651962747176,
  "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s43/last.pt"
}

==> data/training_logs/vicreg_action_s42.json <==
{
  "run_name": "vicreg_nocrop",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9046.350118290982,
  "history": [
    {
      "epoch": 1,
      "train_loss": 62.764304462574145,
      "train_invariance": 0.7516634484750253,
      "train_variance": 1.7575216013237283,
      "train_covariance": 0.03467819107682617,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 101.68520052648473,
      "train_ema_param_l2": 0.10728172436897049,
      "ema_param_l2": 0.18883519912204982,
      "val_loss": 59.0524243367513,
      "val_invariance": 0.519637635231018,
      "val_variance": 1.841647785504659,
      "val_covariance": 0.02028851904471715
    },
    {
      "epoch": 2,
      "train_loss": 51.42761267089844,
      "train_invariance": 0.39115713955737924,
      "train_variance": 1.6599033288602476,
      "train_covariance": 0.15110102279980978,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 40.41899460460522,
      "train_ema_param_l2": 0.2437862331435602,
      "ema_param_l2": 0.2616797528929725,
      "val_loss": 52.05243613688151,
      "val_invariance": 0.20182761021455128,
      "val_variance": 1.8799256795247397,
      "val_covariance": 0.00860432504117489
    },
    {
      "epoch": 3,
      "train_loss": 42.836240984881364,
      "train_invariance": 0.18293701200132018,
      "train_variance": 1.4784769754056577,
      "train_covariance": 1.3008914487626817,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 63.738414912471065,
      "train_ema_param_l2": 0.29341013041526254,
      "ema_param_l2": 0.33457520389370565,
      "val_loss": 49.83543149820964,
      "val_invariance": 0.07218141094843547,
      "val_variance": 1.9211491991678873,
      "val_covariance": 0.0021664743113021055
    },
    {
      "epoch": 4,
      "train_loss": 38.630213322392216,
      "train_invariance": 0.11232227762540181,
      "train_variance": 1.2635268816418117,
      "train_covariance": 4.233984243039732,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 82.73011496875904,
      "train_ema_param_l2": 0.3233483694456007,
      "ema_param_l2": 0.2935186325516425,
      "val_loss": 49.52414095052083,
      "val_invariance": 0.030790579413374264,
      "val_variance": 1.9501680978139242,
      "val_covariance": 0.00017375780742925903
    },
    {
      "epoch": 5,
      "train_loss": 36.425092931676794,
      "train_invariance": 0.06710701654133973,
      "train_variance": 1.0898637590055114,
      "train_covariance": 7.500823615886547,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 75.46530138934101,
      "train_ema_param_l2": 0.2604013905350161,
      "ema_param_l2": 0.23528335674208703,
      "val_loss": 49.664362976074216,
      "val_invariance": 0.023799728070696195,
      "val_variance": 1.9627743218739828,
      "val_covariance": 1.122858853583845e-05
    },
    {
      "epoch": 6,
      "train_loss": 35.69950824878834,
      "train_invariance": 0.04487256432352243,
      "train_variance": 1.005089731110467,
      "train_covariance": 9.450450753388582,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 72.930399045591,
      "train_ema_param_l2": 0.2342824817434082,
      "ema_param_l2": 0.23878724577034136,
      "val_loss": 49.84726311238607,
      "val_invariance": 0.031503607471783955,
      "val_variance": 1.9623864291508992,
      "val_covariance": 1.1755149009938274e-05
    },
    {
      "epoch": 7,
      "train_loss": 35.88324056893808,
      "train_invariance": 0.04045539472390104,
      "train_variance": 0.9724330640545598,
      "train_covariance": 10.561028999046043,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 57.81540856481482,
      "train_ema_param_l2": 0.255186423516916,
      "ema_param_l2": 0.2755504017475916,
      "val_loss": 49.28387656656901,
      "val_invariance": 0.022639673292636872,
      "val_variance": 1.9487102133433023,
      "val_covariance": 0.00012983815678550552
    },
    {
      "epoch": 8,
      "train_loss": 36.00794957478841,
      "train_invariance": 0.04560882203998389,
      "train_variance": 0.9556148698948048,
      "train_covariance": 10.977357411985045,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 52.09896769092701,
      "train_ema_param_l2": 0.29697061035367645,
      "ema_param_l2": 0.3307201404385138,
      "val_loss": 48.59626417032877,
      "val_invariance": 0.03423200027147929,
      "val_variance": 1.9094470459620159,
      "val_covariance": 0.004288087325791518
    },
    {
      "epoch": 9,
      "train_loss": 35.93865971996166,
      "train_invariance": 0.055207820067803066,
      "train_variance": 0.9320765554640028,
      "train_covariance": 11.256550333093713,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 51.038282975938586,
      "train_ema_param_l2": 0.34070865466876543,
      "ema_param_l2": 0.36178387406918067,
      "val_loss": 48.73555430094401,
      "val_invariance": 0.04398872265219688,
      "val_variance": 1.9052260157267253,
      "val_covariance": 0.005186135691901048
    },
    {
      "epoch": 10,
      "train_loss": 36.053685215702764,
      "train_invariance": 0.06173969914295055,
      "train_variance": 0.9075815176080775,
      "train_covariance": 11.820654832628039,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 52.27573156286169,
      "train_ema_param_l2": 0.36489961009149985,
      "ema_param_l2": 0.36179581574268793,
      "val_loss": 48.553936248779294,
      "val_invariance": 0.038022982567548755,
      "val_variance": 1.9038813263575236,
      "val_covariance": 0.006328285731375218
    },
    {
      "epoch": 11,
      "train_loss": 36.07067271931966,
      "train_invariance": 0.0671010975683177,
      "train_variance": 0.8883263233855918,
      "train_covariance": 12.184987006293403,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 51.19323333740235,
      "train_ema_param_l2": 0.36632368756578115,
      "ema_param_l2": 0.37282153626956377,
      "val_loss": 48.9302126566569,
      "val_invariance": 0.050788713971773786,
      "val_variance": 1.9061941286722819,
      "val_covariance": 0.005642142460991939
    },
    {
      "epoch": 12,
      "train_loss": 35.930908703839336,
      "train_invariance": 0.06778599156494494,
      "train_variance": 0.8778559648372509,
      "train_covariance": 12.289859791790997,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 44.85918347563567,
      "train_ema_param_l2": 0.38999773673833266,
      "ema_param_l2": 0.40343546792109714,
      "val_loss": 48.76877692667643,
      "val_invariance": 0.05014131613572439,
      "val_variance": 1.9003656558990478,
      "val_covariance": 0.006102355880041917
    },
    {
      "epoch": 13,
      "train_loss": 35.64230074734158,
      "train_invariance": 0.06799416970765149,
      "train_variance": 0.8696932066634849,
      "train_covariance": 12.20011646270752,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 44.241420279043695,
      "train_ema_param_l2": 0.4624810502540256,
      "ema_param_l2": 0.5161701298699757,
      "val_loss": 47.70030490112305,
      "val_invariance": 0.04510365837812424,
      "val_variance": 1.86246950562795,
      "val_covariance": 0.010975926072647173
    },
    {
      "epoch": 14,
      "train_loss": 34.79476597990813,
      "train_invariance": 0.06477824170721902,
      "train_variance": 0.8597347831726074,
      "train_covariance": 11.681940255624276,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 44.19078935411241,
      "train_ema_param_l2": 0.5529420006033532,
      "ema_param_l2": 0.5697408607620505,
      "val_loss": 45.53704827880859,
      "val_invariance": 0.04217854235569636,
      "val_variance": 1.7751605981190999,
      "val_covariance": 0.10356984044611454
    },
    {
      "epoch": 15,
      "train_loss": 33.559334820782695,
      "train_invariance": 0.06069691601837123,
      "train_variance": 0.8405939629519428,
      "train_covariance": 11.02706288655599,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 39.12251188207556,
      "train_ema_param_l2": 0.5584933511616083,
      "ema_param_l2": 0.551375979816743,
      "val_loss": 43.97065608723958,
      "val_invariance": 0.0360534998079141,
      "val_variance": 1.7106629590988158,
      "val_covariance": 0.30274437020222345
    },
    {
      "epoch": 16,
      "train_loss": 32.71891969129774,
      "train_invariance": 0.0580147901640998,
      "train_variance": 0.8210059938607392,
      "train_covariance": 10.743400110880534,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 39.50391095083731,
      "train_ema_param_l2": 0.5632731541347284,
      "ema_param_l2": 0.5541740554777109,
      "val_loss": 43.55725848388672,
      "val_invariance": 0.035536673814058305,
      "val_variance": 1.6931416241327921,
      "val_covariance": 0.3403014443119367
    },
    {
      "epoch": 17,
      "train_loss": 31.914090120668764,
      "train_invariance": 0.054172906328130654,
      "train_variance": 0.8014519121735184,
      "train_covariance": 10.523469618055556,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 36.02290882590965,
      "train_ema_param_l2": 0.5468553283870569,
      "ema_param_l2": 0.5277314299946446,
      "val_loss": 42.88972705078125,
      "val_invariance": 0.024566366230448087,
      "val_variance": 1.6719110403060913,
      "val_covariance": 0.4777917396624883
    },
    {
      "epoch": 18,
      "train_loss": 31.548677881311487,
      "train_invariance": 0.05396169155725726,
      "train_variance": 0.7885000127509788,
      "train_covariance": 10.487135323418512,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 40.33715626017253,
      "train_ema_param_l2": 0.5080635924507151,
      "ema_param_l2": 0.4923284797575226,
      "val_loss": 42.71892251586914,
      "val_invariance": 0.035994821786880495,
      "val_variance": 1.6474501578013103,
      "val_covariance": 0.6327985415458679
    },
    {
      "epoch": 19,
      "train_loss": 31.22751678692853,
      "train_invariance": 0.052589087491786035,
      "train_variance": 0.775236593917564,
      "train_covariance": 10.531874738057454,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 38.69426047092014,
      "train_ema_param_l2": 0.49512191781516723,
      "ema_param_l2": 0.5223067165718939,
      "val_loss": 42.42812707519531,
      "val_invariance": 0.02331127935151259,
      "val_variance": 1.647754799524943,
      "val_covariance": 0.6514748055140177
    },
    {
      "epoch": 20,
      "train_loss": 30.960161500153717,
      "train_invariance": 0.0522002492359391,
      "train_variance": 0.7627126269517122,
      "train_covariance": 10.587339580677174,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 32.755649189701785,
      "train_ema_param_l2": 0.5311758651008169,
      "ema_param_l2": 0.550128405902308,
      "val_loss": 42.33283461507161,
      "val_invariance": 0.03062401231129964,
      "val_variance": 1.6328954130808513,
      "val_covariance": 0.7448490411440531
    },
    {
      "epoch": 21,
      "train_loss": 30.554509542959707,
      "train_invariance": 0.051639125502771804,
      "train_variance": 0.7498816162038733,
      "train_covariance": 10.51649100946497,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 34.090223610206884,
      "train_ema_param_l2": 0.5355740617887462,
      "ema_param_l2": 0.5108060299251921,
      "val_loss": 42.17074254353841,
      "val_invariance": 0.02513122772673766,
      "val_variance": 1.6313037948608398,
      "val_covariance": 0.759867068529129
    },
    {
      "epoch": 22,
      "train_loss": 30.233476078739873,
      "train_invariance": 0.05203535781524799,
      "train_variance": 0.7420058935659903,
      "train_covariance": 10.382444764879015,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 38.51341168438947,
      "train_ema_param_l2": 0.4899878847947212,
      "ema_param_l2": 0.495744294359039,
      "val_loss": 42.18175544230143,
      "val_invariance": 0.031716483468810716,
      "val_variance": 1.6252986596425374,
      "val_covariance": 0.7563766249020895
    },
    {
      "epoch": 23,
      "train_loss": 29.961625463980216,
      "train_invariance": 0.05070319645161982,
      "train_variance": 0.7275527543668394,
      "train_covariance": 10.505226720174154,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 29.758321617974175,
      "train_ema_param_l2": 0.5140749292395503,
      "ema_param_l2": 0.5415083229495183,
      "val_loss": 42.26937322998047,
      "val_invariance": 0.0292469110985597,
      "val_variance": 1.6357134250005085,
      "val_covariance": 0.6453642293612162
    },
    {
      "epoch": 24,
      "train_loss": 29.51951124855324,
      "train_invariance": 0.05041152148776584,
      "train_variance": 0.7167200346346255,
      "train_covariance": 10.341222331859447,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 33.45795161268446,
      "train_ema_param_l2": 0.5343052286927169,
      "ema_param_l2": 0.5531602665480948,
      "val_loss": 41.82860764567057,
      "val_invariance": 0.030243118445078532,
      "val_variance": 1.6089833234151205,
      "val_covariance": 0.8479466135501862
    },
    {
      "epoch": 25,
      "train_loss": 28.950228693644206,
      "train_invariance": 0.050484315835767325,
      "train_variance": 0.695039290216234,
      "train_covariance": 10.312138555456091,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 35.33771338455765,
      "train_ema_param_l2": 0.5817054103152131,
      "ema_param_l2": 0.5858142333976768,
      "val_loss": 41.040636189778645,
      "val_invariance": 0.02451173987487952,
      "val_variance": 1.5782326653798422,
      "val_covariance": 0.9720260184605917
    },
    {
      "epoch": 26,
      "train_loss": 28.289708757188585,
      "train_invariance": 0.0504861018911556,
      "train_variance": 0.6679476621062668,
      "train_covariance": 10.328864689579717,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 40.04209234393085,
      "train_ema_param_l2": 0.6068562664471797,
      "ema_param_l2": 0.6158298869574804,
      "val_loss": 40.5830307820638,
      "val_invariance": 0.02187224415441354,
      "val_variance": 1.5527514400482179,
      "val_covariance": 1.2174393459955852
    },
    {
      "epoch": 27,
      "train_loss": 27.67675055157697,
      "train_invariance": 0.05204051804984058,
      "train_variance": 0.6413917169924136,
      "train_covariance": 10.34094472136321,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 44.125694684063944,
      "train_ema_param_l2": 0.6360062197079872,
      "ema_param_l2": 0.662375531105506,
      "val_loss": 40.04711293538411,
      "val_invariance": 0.046295300622781116,
      "val_variance": 1.4835096848805744,
      "val_covariance": 1.8019888591766358
    },
    {
      "epoch": 28,
      "train_loss": 27.219133815624097,
      "train_invariance": 0.053918222773958135,
      "train_variance": 0.6179738968743218,
      "train_covariance": 10.42183086988661,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 43.82626173457393,
      "train_ema_param_l2": 0.6315329115251163,
      "ema_param_l2": 0.6289884963184921,
      "val_loss": 39.21858461507161,
      "val_invariance": 0.03184833683570226,
      "val_variance": 1.4191995519002278,
      "val_covariance": 2.942386905670166
    },
    {
      "epoch": 29,
      "train_loss": 26.828486324169017,
      "train_invariance": 0.053546478620281925,
      "train_variance": 0.599761916478475,
      "train_covariance": 10.495776542946144,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 45.71375409105089,
      "train_ema_param_l2": 0.6394903711726869,
      "ema_param_l2": 0.605898318964473,
      "val_loss": 38.909724039713545,
      "val_invariance": 0.028783743560314178,
      "val_variance": 1.4077124420801799,
      "val_covariance": 2.9973198197682698
    },
    {
      "epoch": 30,
      "train_loss": 26.661857939543548,
      "train_invariance": 0.05403262264309106,
      "train_variance": 0.5907294823681867,
      "train_covariance": 10.54280524303295,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 47.2462244426586,
      "train_ema_param_l2": 0.5631422910158285,
      "ema_param_l2": 0.5186104431534029,
      "val_loss": 38.699439829508464,
      "val_invariance": 0.02929854174455007,
      "val_variance": 1.3924111353556314,
      "val_covariance": 3.1566981836954753
    },
    {
      "epoch": 31,
      "train_loss": 26.450886344627097,
      "train_invariance": 0.05440611940511951,
      "train_variance": 0.5855915960912351,
      "train_covariance": 10.450943428322121,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 47.62129616970486,
      "train_ema_param_l2": 0.5273247903335386,
      "ema_param_l2": 0.5416642003410796,
      "val_loss": 38.63513821411133,
      "val_invariance": 0.03372034089763959,
      "val_variance": 1.3726938517888387,
      "val_covariance": 3.4747830874125163
    },
    {
      "epoch": 32,
      "train_loss": 26.230749667697484,
      "train_invariance": 0.05466977159402989,
      "train_variance": 0.5822820780718768,
      "train_covariance": 10.306953374509458,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 48.37404046404803,
      "train_ema_param_l2": 0.5133609168486215,
      "ema_param_l2": 0.5051160632098444,
      "val_loss": 38.463133666992185,
      "val_invariance": 0.029806408097346623,
      "val_variance": 1.3614541444778443,
      "val_covariance": 3.6816200663248697
    },
    {
      "epoch": 33,
      "train_loss": 26.07129931527597,
      "train_invariance": 0.05599608389315782,
      "train_variance": 0.5757083909953082,
      "train_covariance": 10.278687390645345,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 52.5286497124566,
      "train_ema_param_l2": 0.4848288336272655,
      "ema_param_l2": 0.4794849016891775,
      "val_loss": 38.16250347900391,
      "val_invariance": 0.030187951455513635,
      "val_variance": 1.3571666650772094,
      "val_covariance": 3.4786380818684894
    },
    {
      "epoch": 34,
      "train_loss": 25.89286191926179,
      "train_invariance": 0.056088764316505856,
      "train_variance": 0.5750672148775171,
      "train_covariance": 10.1139624009309,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 53.30132417127821,
      "train_ema_param_l2": 0.4746151526297158,
      "ema_param_l2": 0.4579797177884726,
      "val_loss": 38.33388869222005,
      "val_invariance": 0.03965512117743492,
      "val_variance": 1.3548275883992513,
      "val_covariance": 3.4718212191263835
    },
    {
      "epoch": 35,
      "train_loss": 25.646820908723054,
      "train_invariance": 0.05524881003741865,
      "train_variance": 0.5726246453744394,
      "train_covariance": 9.94998447559498,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 43.34569060488101,
      "train_ema_param_l2": 0.4882613757368355,
      "ema_param_l2": 0.49756907622581514,
      "val_loss": 38.04237059529623,
      "val_invariance": 0.03514199472467105,
      "val_variance": 1.3632693271636962,
      "val_covariance": 3.0820872027079265
    },
    {
      "epoch": 36,
      "train_loss": 25.417384818748193,
      "train_invariance": 0.05723129534942133,
      "train_variance": 0.5693558599507367,
      "train_covariance": 9.75270593487775,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 50.2291196085612,
      "train_ema_param_l2": 0.4982871030033182,
      "ema_param_l2": 0.49230824817513125,
      "val_loss": 38.080060801188154,
      "val_invariance": 0.04361721056699753,
      "val_variance": 1.3543514827092489,
      "val_covariance": 3.130843864440918
    },
    {
      "epoch": 37,
      "train_loss": 25.19146191349736,
      "train_invariance": 0.05731454686765317,
      "train_variance": 0.5674433349326805,
      "train_covariance": 9.57251483267325,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 50.04264705629702,
      "train_ema_param_l2": 0.49206227174854106,
      "ema_param_l2": 0.49496603986023097,
      "val_loss": 37.82917122395833,
      "val_invariance": 0.028869058022896448,
      "val_variance": 1.3564817956288655,
      "val_covariance": 3.1953997573852537
    },
    {
      "epoch": 38,
      "train_loss": 24.941885160658096,
      "train_invariance": 0.05631513813248387,
      "train_variance": 0.5675524797086362,
      "train_covariance": 9.345194782115795,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 44.29186255674009,
      "train_ema_param_l2": 0.49789485277109985,
      "ema_param_l2": 0.5336995909963949,
      "val_loss": 37.82839606730143,
      "val_invariance": 0.03967956040302913,
      "val_variance": 1.3389255177179973,
      "val_covariance": 3.3632690366109212
    },
    {
      "epoch": 39,
      "train_loss": 24.722511002152054,
      "train_invariance": 0.057851094084757346,
      "train_variance": 0.561990598961159,
      "train_covariance": 9.226468709875036,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 47.29497202216255,
      "train_ema_param_l2": 0.5159611053325116,
      "ema_param_l2": 0.5171756410542557,
      "val_loss": 38.16696071370443,
      "val_invariance": 0.047410981516043345,
      "val_variance": 1.3490565745035807,
      "val_covariance": 3.2552721010843912
    },
    {
      "epoch": 40,
      "train_loss": 24.417361722592954,
      "train_invariance": 0.05889745497041279,
      "train_variance": 0.5632498692759761,
      "train_covariance": 8.863678590562609,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 46.92555439758301,
      "train_ema_param_l2": 0.5070048010082152,
      "ema_param_l2": 0.5186172090506486,
      "val_loss": 37.50294523111979,
      "val_invariance": 0.03679537535707156,
      "val_variance": 1.3535766146977743,
      "val_covariance": 2.743645102183024
    },
    {
      "epoch": 41,
      "train_loss": 24.173568624990956,
      "train_invariance": 0.06023640333060865,
      "train_variance": 0.5566714092183996,
      "train_covariance": 8.750873352050782,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 44.161470574273004,
      "train_ema_param_l2": 0.5223695858397809,
      "ema_param_l2": 0.5333335264884852,
      "val_loss": 37.889657989501956,
      "val_invariance": 0.039044691046079,
      "val_variance": 1.353707343419393,
      "val_covariance": 3.0708574396769204
    },
    {
      "epoch": 42,
      "train_loss": 23.79431472326208,
      "train_invariance": 0.06027146111925443,
      "train_variance": 0.5493021095770376,
      "train_covariance": 8.554975466551603,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 48.175613083450884,
      "train_ema_param_l2": 0.5171213844760395,
      "ema_param_l2": 0.48730789585348105,
      "val_loss": 37.78521973673502,
      "val_invariance": 0.04236790666977564,
      "val_variance": 1.3452945543924968,
      "val_covariance": 3.093659262339274
    },
    {
      "epoch": 43,
      "train_loss": 23.49980266768844,
      "train_invariance": 0.06062533538760962,
      "train_variance": 0.5468740459724709,
      "train_covariance": 8.312318116082086,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 50.346621045147934,
      "train_ema_param_l2": 0.4750448230658299,
      "ema_param_l2": 0.4732762360320203,
      "val_loss": 37.62576619466146,
      "val_invariance": 0.06181662366787592,
      "val_variance": 1.3120141258239746,
      "val_covariance": 3.279997393290202
    },
    {
      "epoch": 44,
      "train_loss": 23.258716753359195,
      "train_invariance": 0.06304212028229678,
      "train_variance": 0.5393224204734519,
      "train_covariance": 8.199603219067608,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 58.90561996346933,
      "train_ema_param_l2": 0.4588302764546613,
      "ema_param_l2": 0.4641002784061847,
      "val_loss": 37.62091781616211,
      "val_invariance": 0.06128531153996786,
      "val_variance": 1.3076237262090047,
      "val_covariance": 3.3981918195088703
    },
    {
      "epoch": 45,
      "train_loss": 23.046574853967737,
      "train_invariance": 0.06458507515766003,
      "train_variance": 0.5321705421695003,
      "train_covariance": 8.127684456719292,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 61.05099385240343,
      "train_ema_param_l2": 0.4483603909525016,
      "ema_param_l2": 0.44620864407428684,
      "val_loss": 36.96584693400065,
      "val_invariance": 0.03965324021379153,
      "val_variance": 1.3229922275543213,
      "val_covariance": 2.899710194905599
    },
    {
      "epoch": 46,
      "train_loss": 22.697182371351452,
      "train_invariance": 0.06304173373292994,
      "train_variance": 0.5242830722420304,
      "train_covariance": 8.014062238057454,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 62.6530296246564,
      "train_ema_param_l2": 0.43091911108624237,
      "ema_param_l2": 0.423420834446643,
      "val_loss": 36.9675591430664,
      "val_invariance": 0.039557945390542346,
      "val_variance": 1.2920198907852174,
      "val_covariance": 3.67811333211263
    },
    {
      "epoch": 47,
      "train_loss": 22.393816378558125,
      "train_invariance": 0.06310009334263979,
      "train_variance": 0.5150441847730566,
      "train_covariance": 7.940209349596942,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 55.60065313099049,
      "train_ema_param_l2": 0.44908520095037285,
      "ema_param_l2": 0.45426747655888683,
      "val_loss": 36.84015477498372,
      "val_invariance": 0.047754744321107864,
      "val_variance": 1.2764998435974122,
      "val_covariance": 3.7337893206278485
    },
    {
      "epoch": 48,
      "train_loss": 22.104569177698206,
      "train_invariance": 0.06309854690233867,
      "train_variance": 0.5125498131116232,
      "train_covariance": 7.71336020872328,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 56.495610616048175,
      "train_ema_param_l2": 0.46154240126867235,
      "ema_param_l2": 0.4894796598544078,
      "val_loss": 36.966240580240886,
      "val_invariance": 0.04420693768064181,
      "val_variance": 1.2679327662785849,
      "val_covariance": 4.162747637430827
    },
    {
      "epoch": 49,
      "train_loss": 21.88537358714916,
      "train_invariance": 0.06387307257122464,
      "train_variance": 0.5039550808800591,
      "train_covariance": 7.689669800652398,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 67.24074680582682,
      "train_ema_param_l2": 0.46192559116030274,
      "ema_param_l2": 0.45552229707751096,
      "val_loss": 36.865194396972655,
      "val_invariance": 0.04764829012751579,
      "val_variance": 1.2632424303690593,
      "val_covariance": 4.092927055358887
    },
    {
      "epoch": 50,
      "train_loss": 21.615479974817347,
      "train_invariance": 0.06348774422098089,
      "train_variance": 0.4993871488571167,
      "train_covariance": 7.543607613457573,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 63.788478639955876,
      "train_ema_param_l2": 0.45746957866760357,
      "ema_param_l2": 0.4490090224747982,
      "val_loss": 36.355866170247396,
      "val_invariance": 0.044989033420880634,
      "val_variance": 1.2356277284622192,
      "val_covariance": 4.340446767171224
    },
    {
      "epoch": 51,
      "train_loss": 21.416742838541666,
      "train_invariance": 0.0640619384403582,
      "train_variance": 0.4952211503982544,
      "train_covariance": 7.434665563230161,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 66.42303034238462,
      "train_ema_param_l2": 0.44530435209756175,
      "ema_param_l2": 0.44471100051857215,
      "val_loss": 36.98061871337891,
      "val_invariance": 0.05996051609516144,
      "val_variance": 1.217623236020406,
      "val_covariance": 5.041025292714437
    },
    {
      "epoch": 52,
      "train_loss": 21.215317608303494,
      "train_invariance": 0.06423057453058384,
      "train_variance": 0.48855760697965267,
      "train_covariance": 7.395613105491355,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 64.65532788481536,
      "train_ema_param_l2": 0.46020417957173987,
      "ema_param_l2": 0.4547469481478037,
      "val_loss": 36.21110312906901,
      "val_invariance": 0.046598409553368886,
      "val_variance": 1.216209169705709,
      "val_covariance": 4.640913561503092
    },
    {
      "epoch": 53,
      "train_loss": 20.996308481287073,
      "train_invariance": 0.06611974008657315,
      "train_variance": 0.479396379771056,
      "train_covariance": 7.358405560104935,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 66.1751974826389,
      "train_ema_param_l2": 0.4656147271818136,
      "ema_param_l2": 0.4822246105367352,
      "val_loss": 36.27923176066081,
      "val_invariance": 0.04286678910255432,
      "val_variance": 1.208823581377665,
      "val_covariance": 4.986972156524658
    },
    {
      "epoch": 54,
      "train_loss": 20.736756488941335,
      "train_invariance": 0.06756303626630042,
      "train_variance": 0.4651729600694444,
      "train_covariance": 7.418356631667526,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 77.28639801251447,
      "train_ema_param_l2": 0.46269645195491294,
      "ema_param_l2": 0.45953889661718766,
      "val_loss": 36.50798915608724,
      "val_invariance": 0.06262985273202261,
      "val_variance": 1.1760084091822307,
      "val_covariance": 5.542032332102457
    },
    {
      "epoch": 55,
      "train_loss": 20.50381679619683,
      "train_invariance": 0.06732804408338335,
      "train_variance": 0.4578785807998092,
      "train_covariance": 7.373651058903447,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 74.50627850002712,
      "train_ema_param_l2": 0.45189339390383454,
      "ema_param_l2": 0.4465090681103046,
      "val_loss": 36.23379864501953,
      "val_invariance": 0.04121694241960843,
      "val_variance": 1.1702477515538534,
      "val_covariance": 5.947181900024414
    },
    {
      "epoch": 56,
      "train_loss": 20.208329510724102,
      "train_invariance": 0.06636525105988537,
      "train_variance": 0.45162425774115106,
      "train_covariance": 7.258591798146566,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 68.66180405680339,
      "train_ema_param_l2": 0.4455764011893828,
      "ema_param_l2": 0.44973676196584117,
      "val_loss": 36.37204443359375,
      "val_invariance": 0.042037277897198994,
      "val_variance": 1.1572171258926391,
      "val_covariance": 6.390684407552083
    },
    {
      "epoch": 57,
      "train_loss": 19.934606065538194,
      "train_invariance": 0.06796480428289484,
      "train_variance": 0.4422223029843083,
      "train_covariance": 7.179928410282842,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 86.89952767605251,
      "train_ema_param_l2": 0.4181346136019859,
      "ema_param_l2": 0.4033914265120772,
      "val_loss": 36.10607047526042,
      "val_invariance": 0.041377611815929416,
      "val_variance": 1.1421305074691772,
      "val_covariance": 6.518367983500163
    },
    {
      "epoch": 58,
      "train_loss": 19.6732795308431,
      "train_invariance": 0.06680814457601972,
      "train_variance": 0.4361044300838753,
      "train_covariance": 7.100465188061749,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 69.21542647072121,
      "train_ema_param_l2": 0.41880792656275984,
      "ema_param_l2": 0.44169170848944034,
      "val_loss": 36.81416298421224,
      "val_invariance": 0.04631280248363813,
      "val_variance": 1.1022937030792237,
      "val_covariance": 8.099000081380208
    },
    {
      "epoch": 59,
      "train_loss": 19.51705372450087,
      "train_invariance": 0.06820291924476624,
      "train_variance": 0.42911353317013495,
      "train_covariance": 7.084142378065321,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 82.87788637062356,
      "train_ema_param_l2": 0.43074322282766425,
      "ema_param_l2": 0.39370775589834905,
      "val_loss": 36.41214373779297,
      "val_invariance": 0.04360981037219366,
      "val_variance": 1.0902407836914063,
      "val_covariance": 8.065878929138183
    },
    {
      "epoch": 60,
      "train_loss": 19.38437233818902,
      "train_invariance": 0.06932088883055582,
      "train_variance": 0.42446214331520926,
      "train_covariance": 7.039796517972593,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 73.39470175509983,
      "train_ema_param_l2": 0.41879969954554014,
      "ema_param_l2": 0.42048435854579536,
      "val_loss": 37.18700756835938,
      "val_invariance": 0.05769736577073733,
      "val_variance": 1.0872847531636556,
      "val_covariance": 8.562454711914063
    },
    {
      "epoch": 61,
      "train_loss": 19.21819563236943,
      "train_invariance": 0.06920680066391274,
      "train_variance": 0.42155068632408427,
      "train_covariance": 6.949258462128816,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 84.3114400205259,
      "train_ema_param_l2": 0.4011035677979451,
      "ema_param_l2": 0.3956605398608431,
      "val_loss": 36.197789479573565,
      "val_invariance": 0.04055745941400528,
      "val_variance": 1.0674438791275025,
      "val_covariance": 8.49775611114502
    },
    {
      "epoch": 62,
      "train_loss": 19.05476176735207,
      "train_invariance": 0.07008262370692359,
      "train_variance": 0.4152827485137516,
      "train_covariance": 6.920627351831507,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 95.68170363475659,
      "train_ema_param_l2": 0.3881836692853263,
      "ema_param_l2": 0.35702594494089873,
      "val_loss": 36.8150910135905,
      "val_invariance": 0.06558304925759634,
      "val_variance": 1.0429397315979003,
      "val_covariance": 9.102021057128907
    },
    {
      "epoch": 63,
      "train_loss": 18.902560655381944,
      "train_invariance": 0.06930481848231068,
      "train_variance": 0.41025134548434505,
      "train_covariance": 6.913656622427482,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 78.79685071252894,
      "train_ema_param_l2": 0.38925128913548274,
      "ema_param_l2": 0.391439616489145,
      "val_loss": 36.32367130533854,
      "val_invariance": 0.04829050692915916,
      "val_variance": 1.043022445678711,
      "val_covariance": 9.040847262064617
    },
    {
      "epoch": 64,
      "train_loss": 18.77233573404948,
      "train_invariance": 0.06878623521327973,
      "train_variance": 0.40552029369495535,
      "train_covariance": 6.914672576056587,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 79.70796160210503,
      "train_ema_param_l2": 0.3930723715543276,
      "ema_param_l2": 0.3697336555237859,
      "val_loss": 36.46387707519531,
      "val_invariance": 0.04991605235139529,
      "val_variance": 1.0236522579193115,
      "val_covariance": 9.624669118245443
    },
    {
      "epoch": 65,
      "train_loss": 18.66227350305628,
      "train_invariance": 0.07004848227015248,
      "train_variance": 0.40164936381799204,
      "train_covariance": 6.8698273338035305,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 88.35606889399776,
      "train_ema_param_l2": 0.36872507544750155,
      "ema_param_l2": 0.34715128545193547,
      "val_loss": 37.07214954630534,
      "val_invariance": 0.06124002304673195,
      "val_variance": 1.0307901074091594,
      "val_covariance": 9.771396489461264
    },
    {
      "epoch": 66,
      "train_loss": 18.530973490397134,
      "train_invariance": 0.06829749849769805,
      "train_variance": 0.40095127755624277,
      "train_covariance": 6.799754075226961,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 77.23119319322375,
      "train_ema_param_l2": 0.36711634464051296,
      "ema_param_l2": 0.3912160727872134,
      "val_loss": 36.319361470540365,
      "val_invariance": 0.05583485851685206,
      "val_variance": 1.0215152079264322,
      "val_covariance": 9.38560959370931
    },
    {
      "epoch": 67,
      "train_loss": 18.418213233100044,
      "train_invariance": 0.06993411698164763,
      "train_variance": 0.3960633924978751,
      "train_covariance": 6.768275475819905,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 76.35832302969473,
      "train_ema_param_l2": 0.381682563772756,
      "ema_param_l2": 0.3919161343011068,
      "val_loss": 36.60271402994792,
      "val_invariance": 0.06380264200766882,
      "val_variance": 1.0160652548472087,
      "val_covariance": 9.6060166015625
    },
    {
      "epoch": 68,
      "train_loss": 18.397621169478803,
      "train_invariance": 0.0713426133548772,
      "train_variance": 0.39587399776776633,
      "train_covariance": 6.717205952679669,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 82.33303944227431,
      "train_ema_param_l2": 0.3841924152181602,
      "ema_param_l2": 0.368757593983195,
      "val_loss": 36.66989023844401,
      "val_invariance": 0.07159521927436192,
      "val_variance": 1.0164052836100261,
      "val_covariance": 9.46987787882487
    },
    {
      "epoch": 69,
      "train_loss": 18.237192421242042,
      "train_invariance": 0.06881291056341596,
      "train_variance": 0.39456157373498985,
      "train_covariance": 6.652830241450557,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 86.28163546639901,
      "train_ema_param_l2": 0.36358654091571607,
      "ema_param_l2": 0.3379932456344993,
      "val_loss": 37.083756866455076,
      "val_invariance": 0.05397828542192777,
      "val_variance": 1.019043576558431,
      "val_covariance": 10.258209996541341
    },
    {
      "epoch": 70,
      "train_loss": 18.11278490306713,
      "train_invariance": 0.06843832202090157,
      "train_variance": 0.3912363628811306,
      "train_covariance": 6.620917779569273,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 81.80154903835721,
      "train_ema_param_l2": 0.3389198572113126,
      "ema_param_l2": 0.3457882463608152,
      "val_loss": 36.378378611246745,
      "val_invariance": 0.04664102565248807,
      "val_variance": 1.0279643433888754,
      "val_covariance": 9.513244639078776
    },
    {
      "epoch": 71,
      "train_loss": 18.083702726010923,
      "train_invariance": 0.06808462523972547,
      "train_variance": 0.3931457396260014,
      "train_covariance": 6.552943549827293,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 64.5787837174027,
      "train_ema_param_l2": 0.36939497867751947,
      "ema_param_l2": 0.3862731303713843,
      "val_loss": 36.41381286621094,
      "val_invariance": 0.049128386358420054,
      "val_variance": 1.0268231976826985,
      "val_covariance": 9.515023292541503
    },
    {
      "epoch": 72,
      "train_loss": 17.959676579793296,
      "train_invariance": 0.06858221247461108,
      "train_variance": 0.38923871429761253,
      "train_covariance": 6.514153311128969,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 74.69474132848669,
      "train_ema_param_l2": 0.3762496047420102,
      "ema_param_l2": 0.3513340866300476,
      "val_loss": 36.41032205200195,
      "val_invariance": 0.049083517452081046,
      "val_variance": 1.0215727043151857,
      "val_covariance": 9.643916676839194
    },
    {
      "epoch": 73,
      "train_loss": 17.89031906297472,
      "train_invariance": 0.06812658239735497,
      "train_variance": 0.38873117423057557,
      "train_covariance": 6.46887519313671,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 78.75887050826461,
      "train_ema_param_l2": 0.3430144694924154,
      "ema_param_l2": 0.32697908482152077,
      "val_loss": 35.836011952718096,
      "val_invariance": 0.05528653893868128,
      "val_variance": 1.0290355917612712,
      "val_covariance": 8.727958656311035
    },
    {
      "epoch": 74,
      "train_loss": 17.83630246649848,
      "train_invariance": 0.06786000918679767,
      "train_variance": 0.3881814798690655,
      "train_covariance": 6.435265310075548,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 68.77481863968461,
      "train_ema_param_l2": 0.3432890513203354,
      "ema_param_l2": 0.3352792667168142,
      "val_loss": 35.917639119466145,
      "val_invariance": 0.04968890983859698,
      "val_variance": 1.0428878021240235,
      "val_covariance": 8.60322171529134
    },
    {
      "epoch": 75,
      "train_loss": 17.785805439701786,
      "train_invariance": 0.06759674980905321,
      "train_variance": 0.3871794296635522,
      "train_covariance": 6.416401027679443,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 84.24873833211264,
      "train_ema_param_l2": 0.32259505927773535,
      "ema_param_l2": 0.29997630088358296,
      "val_loss": 36.48083892822265,
      "val_invariance": 0.049974848131338755,
      "val_variance": 1.014628790219625,
      "val_covariance": 9.865748087565104
    },
    {
      "epoch": 76,
      "train_loss": 17.685108809294523,
      "train_invariance": 0.06693344472293501,
      "train_variance": 0.38565426628677935,
      "train_covariance": 6.370415980303729,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 69.22256504313151,
      "train_ema_param_l2": 0.3255635977035749,
      "ema_param_l2": 0.36053083345997605,
      "val_loss": 36.4962705485026,
      "val_invariance": 0.04939807441830635,
      "val_variance": 1.0303725458780923,
      "val_covariance": 9.502004928588867
    },
    {
      "epoch": 77,
      "train_loss": 17.660370240388094,
      "train_invariance": 0.06879667300427401,
      "train_variance": 0.3835573693293112,
      "train_covariance": 6.35151910103692,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 68.28083932156034,
      "train_ema_param_l2": 0.3492614735664466,
      "ema_param_l2": 0.34327132778961666,
      "val_loss": 35.4726620686849,
      "val_invariance": 0.05338019265731176,
      "val_variance": 1.0365282799402873,
      "val_covariance": 8.224950108846029
    },
    {
      "epoch": 78,
      "train_loss": 17.553077967890985,
      "train_invariance": 0.06809242595345885,
      "train_variance": 0.3818798496634872,
      "train_covariance": 6.30377111533836,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 66.68432163831923,
      "train_ema_param_l2": 0.3335928919426369,
      "ema_param_l2": 0.3498940441108351,
      "val_loss": 36.4084443359375,
      "val_invariance": 0.051371594885985056,
      "val_variance": 1.0169967937469482,
      "val_covariance": 9.699235219319661
    },
    {
      "epoch": 79,
      "train_loss": 17.491179627029982,
      "train_invariance": 0.06751066042538043,
      "train_variance": 0.37927459309719225,
      "train_covariance": 6.32154824758459,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 67.82620102493851,
      "train_ema_param_l2": 0.34154608817683274,
      "ema_param_l2": 0.32890072761787625,
      "val_loss": 35.33829191080729,
      "val_invariance": 0.04667266054948171,
      "val_variance": 1.0184235315322876,
      "val_covariance": 8.710887578328451
    },
    {
      "epoch": 80,
      "train_loss": 17.313431514033564,
      "train_invariance": 0.06728080790572696,
      "train_variance": 0.3743869444176003,
      "train_covariance": 6.271737676408556,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 67.81035804126881,
      "train_ema_param_l2": 0.32980144473433987,
      "ema_param_l2": 0.3145983258102566,
      "val_loss": 35.32277719116211,
      "val_invariance": 0.0404969848493735,
      "val_variance": 1.014165012995402,
      "val_covariance": 8.956226888020833
    },
    {
      "epoch": 81,
      "train_loss": 17.269515375207973,
      "train_invariance": 0.0673382920578674,
      "train_variance": 0.3745794594464479,
      "train_covariance": 6.22157160864936,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 77.42790340847439,
      "train_ema_param_l2": 0.30413807346571736,
      "ema_param_l2": 0.2875752441580233,
      "val_loss": 35.07765298461914,
      "val_invariance": 0.04261799723903338,
      "val_variance": 1.0208179909388224,
      "val_covariance": 8.491752876281739
    },
    {
      "epoch": 82,
      "train_loss": 17.23709534934715,
      "train_invariance": 0.06731128953121326,
      "train_variance": 0.3745985609602045,
      "train_covariance": 6.189349066557708,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 81.77040966344762,
      "train_ema_param_l2": 0.28019615915987545,
      "ema_param_l2": 0.2978210805775276,
      "val_loss": 35.635838033040365,
      "val_invariance": 0.04676455122232437,
      "val_variance": 0.9903116703033448,
      "val_covariance": 9.708933074951172
    },
    {
      "epoch": 83,
      "train_loss": 17.189463676170067,
      "train_invariance": 0.06807717320874886,
      "train_variance": 0.3741346818606059,
      "train_covariance": 6.134167280691641,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 59.926716894079135,
      "train_ema_param_l2": 0.3252024178772776,
      "ema_param_l2": 0.3410213689783464,
      "val_loss": 35.39578822835286,
      "val_invariance": 0.04912110761801402,
      "val_variance": 1.0022133439381917,
      "val_covariance": 9.112426956176758
    },
    {
      "epoch": 84,
      "train_loss": 17.049822117558232,
      "train_invariance": 0.06766443162935751,
      "train_variance": 0.3695982984613489,
      "train_covariance": 6.118253836737739,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 71.4396256612142,
      "train_ema_param_l2": 0.3127892253670539,
      "ema_param_l2": 0.30836375174715847,
      "val_loss": 35.45250122070313,
      "val_invariance": 0.0480741512576739,
      "val_variance": 0.9790782740910848,
      "val_covariance": 9.773690795898437
    },
    {
      "epoch": 85,
      "train_loss": 17.017226920798972,
      "train_invariance": 0.06827299933190699,
      "train_variance": 0.36854402047616464,
      "train_covariance": 6.096801422966851,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 63.80851952220775,
      "train_ema_param_l2": 0.3221049898615108,
      "ema_param_l2": 0.3035190093670415,
      "val_loss": 35.641459513346355,
      "val_invariance": 0.0425576265056928,
      "val_variance": 0.9696933520634969,
      "val_covariance": 10.335185338338215
    },
    {
      "epoch": 86,
      "train_loss": 16.939909270109954,
      "train_invariance": 0.06713040702210532,
      "train_variance": 0.36840253666595174,
      "train_covariance": 6.051585678241871,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 65.4091842074924,
      "train_ema_param_l2": 0.30508030132196545,
      "ema_param_l2": 0.3019338588730299,
      "val_loss": 35.363854838053385,
      "val_invariance": 0.051889464249213535,
      "val_variance": 0.9795956439971923,
      "val_covariance": 9.576726776123047
    },
    {
      "epoch": 87,
      "train_loss": 16.852862627947772,
      "train_invariance": 0.06777293397320641,
      "train_variance": 0.36610724552472435,
      "train_covariance": 6.0058581918787075,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 67.29305190022787,
      "train_ema_param_l2": 0.3118882280420319,
      "ema_param_l2": 0.2957374376567226,
      "val_loss": 35.82185588582357,
      "val_invariance": 0.04442284843325615,
      "val_variance": 0.9655553846359253,
      "val_covariance": 10.572400225321452
    },
    {
      "epoch": 88,
      "train_loss": 16.76280962117513,
      "train_invariance": 0.0671399119551535,
      "train_variance": 0.3644282358664053,
      "train_covariance": 5.973605850502297,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 65.12592939362703,
      "train_ema_param_l2": 0.2987210904246079,
      "ema_param_l2": 0.3171674638444905,
      "val_loss": 35.17354327392578,
      "val_invariance": 0.04170902813474337,
      "val_variance": 0.9709830191930136,
      "val_covariance": 9.856241251627605
    },
    {
      "epoch": 89,
      "train_loss": 16.704663216484917,
      "train_invariance": 0.06757260713091603,
      "train_variance": 0.36416944461398654,
      "train_covariance": 5.91111189976445,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 63.66129054429796,
      "train_ema_param_l2": 0.30968105029684384,
      "ema_param_l2": 0.2950868720240499,
      "val_loss": 35.44694420369466,
      "val_invariance": 0.05656028447548549,
      "val_variance": 0.9627512582143147,
      "val_covariance": 9.96415512084961
    },
    {
      "epoch": 90,
      "train_loss": 16.66460314263238,
      "train_invariance": 0.06701559172294758,
      "train_variance": 0.363813369486067,
      "train_covariance": 5.893879118460196,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 69.77781060112848,
      "train_ema_param_l2": 0.2880150649633754,
      "ema_param_l2": 0.291433666881616,
      "val_loss": 35.83795731608073,
      "val_invariance": 0.043139179249604545,
      "val_variance": 0.9433934396107991,
      "val_covariance": 11.174641454060872
    },
    {
      "epoch": 91,
      "train_loss": 16.659963233100044,
      "train_invariance": 0.06795181849709264,
      "train_variance": 0.3644331992820457,
      "train_covariance": 5.8503378154613355,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 65.6954136126483,
      "train_ema_param_l2": 0.30345872536634494,
      "ema_param_l2": 0.3019912059955561,
      "val_loss": 35.79642978922526,
      "val_invariance": 0.04812356907129288,
      "val_variance": 0.9390903196334839,
      "val_covariance": 11.116082758585613
    },
    {
      "epoch": 92,
      "train_loss": 16.5724833283601,
      "train_invariance": 0.06775134098750574,
      "train_variance": 0.3626104279977304,
      "train_covariance": 5.813439136363842,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 57.98832635158963,
      "train_ema_param_l2": 0.2974955425559942,
      "ema_param_l2": 0.2855040126069906,
      "val_loss": 36.08334484863281,
      "val_invariance": 0.043130153834819794,
      "val_variance": 0.9300736088752747,
      "val_covariance": 11.753250254313151
    },
    {
      "epoch": 93,
      "train_loss": 16.506057071261935,
      "train_invariance": 0.06755313774391457,
      "train_variance": 0.3617611540335196,
      "train_covariance": 5.773199785868327,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 63.86037592117875,
      "train_ema_param_l2": 0.28957890435362194,
      "ema_param_l2": 0.29230153692626576,
      "val_loss": 35.58988778686523,
      "val_invariance": 0.047930164684851964,
      "val_variance": 0.9326164565086364,
      "val_covariance": 11.076222620646158
    },
    {
      "epoch": 94,
      "train_loss": 16.471603316695603,
      "train_invariance": 0.06756965545592485,
      "train_variance": 0.36174070734447905,
      "train_covariance": 5.738844266820837,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 57.01032384575738,
      "train_ema_param_l2": 0.3017379164829934,
      "ema_param_l2": 0.30279487364610774,
      "val_loss": 36.202027587890626,
      "val_invariance": 0.048924005230267846,
      "val_variance": 0.906774666150411,
      "val_covariance": 12.309561162312825
    },
    {
      "epoch": 95,
      "train_loss": 16.405512575502748,
      "train_invariance": 0.06788540007449963,
      "train_variance": 0.3615412303694972,
      "train_covariance": 5.669846887659143,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 53.48931286621094,
      "train_ema_param_l2": 0.30875853013940086,
      "ema_param_l2": 0.2941711191305957,
      "val_loss": 36.1381977742513,
      "val_invariance": 0.04235436499118805,
      "val_variance": 0.9064146650632222,
      "val_covariance": 12.418972017923991
    },
    {
      "epoch": 96,
      "train_loss": 16.404373346399378,
      "train_invariance": 0.0676403995487425,
      "train_variance": 0.36230593480887235,
      "train_covariance": 5.655714991958053,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 62.93292917717827,
      "train_ema_param_l2": 0.27160806949806604,
      "ema_param_l2": 0.28585056058979136,
      "val_loss": 35.643428293863934,
      "val_invariance": 0.04977540624141693,
      "val_variance": 0.9072986612319947,
      "val_covariance": 11.716576619466146
    },
    {
      "epoch": 97,
      "train_loss": 16.34377813494647,
      "train_invariance": 0.06819886529666407,
      "train_variance": 0.3613407083970529,
      "train_covariance": 5.605288826412624,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 62.00048485536929,
      "train_ema_param_l2": 0.27976603485059226,
      "ema_param_l2": 0.2870217262594334,
      "val_loss": 35.93466809082031,
      "val_invariance": 0.05463503095507622,
      "val_variance": 0.9199545351664226,
      "val_covariance": 11.56992877705892
    },
    {
      "epoch": 98,
      "train_loss": 16.27445346267135,
      "train_invariance": 0.06848497498918463,
      "train_variance": 0.35998130904303655,
      "train_covariance": 5.5627962962962965,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 59.21203330711082,
      "train_ema_param_l2": 0.282752510284126,
      "ema_param_l2": 0.2748714124090979,
      "val_loss": 35.65426114908854,
      "val_invariance": 0.051867933491865796,
      "val_variance": 0.9100142749150594,
      "val_covariance": 11.607205795288086
    },
    {
      "epoch": 99,
      "train_loss": 16.26819317400897,
      "train_invariance": 0.06872165145918176,
      "train_variance": 0.3602267574380945,
      "train_covariance": 5.544482918068215,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 53.82836420129846,
      "train_ema_param_l2": 0.28198755563195194,
      "ema_param_l2": 0.28447808936782243,
      "val_loss": 36.198709615071614,
      "val_invariance": 0.05417882991830508,
      "val_variance": 0.9053169031143189,
      "val_covariance": 12.211316268920898
    },
    {
      "epoch": 100,
      "train_loss": 16.217727614226163,
      "train_invariance": 0.06883110889240547,
      "train_variance": 0.3596244529264945,
      "train_covariance": 5.506338600017406,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 66.38729909261068,
      "train_ema_param_l2": 0.26999611683399294,
      "ema_param_l2": 0.24112530300737461,
      "val_loss": 35.9290923055013,
      "val_invariance": 0.06390863247712453,
      "val_variance": 0.9001551213264465,
      "val_covariance": 11.827498524983724
    },
    {
      "epoch": 101,
      "train_loss": 16.206006993611652,
      "train_invariance": 0.06844781765010621,
      "train_variance": 0.361307137771889,
      "train_covariance": 5.462133059183756,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 53.20029573567708,
      "train_ema_param_l2": 0.26289161419077256,
      "ema_param_l2": 0.27412382743554076,
      "val_loss": 35.81608749389648,
      "val_invariance": 0.04614483099182447,
      "val_variance": 0.894719583829244,
      "val_covariance": 12.294477564493816
    },
    {
      "epoch": 102,
      "train_loss": 16.18158201599121,
      "train_invariance": 0.06939445966261404,
      "train_variance": 0.3607705625074881,
      "train_covariance": 5.427456398292824,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 52.1547726977313,
      "train_ema_param_l2": 0.2783794542850702,
      "ema_param_l2": 0.2778498747322743,
      "val_loss": 35.41744765218099,
      "val_invariance": 0.050728296468655266,
      "val_variance": 0.8925585858027141,
      "val_covariance": 11.83527570851644
    },
    {
      "epoch": 103,
      "train_loss": 16.10683003065321,
      "train_invariance": 0.06892072521536438,
      "train_variance": 0.3601746504660006,
      "train_covariance": 5.379445717988191,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 54.60868209725839,
      "train_ema_param_l2": 0.2707018678278308,
      "ema_param_l2": 0.25174944848206554,
      "val_loss": 35.19312178548177,
      "val_invariance": 0.050657447357972465,
      "val_variance": 0.8937349348068238,
      "val_covariance": 11.583312255859376
    },
    {
      "epoch": 104,
      "train_loss": 16.09043596451371,
      "train_invariance": 0.06929873691002528,
      "train_variance": 0.36090181665067317,
      "train_covariance": 5.3354221937391495,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 48.11745226090043,
      "train_ema_param_l2": 0.2700313288142182,
      "ema_param_l2": 0.26354348747605444,
      "val_loss": 35.52703862508138,
      "val_invariance": 0.0517750246822834,
      "val_variance": 0.8833970244725545,
      "val_covariance": 12.147737297058105
    },
    {
      "epoch": 105,
      "train_loss": 16.09370579811379,
      "train_invariance": 0.06954101169771618,
      "train_variance": 0.36154477538885893,
      "train_covariance": 5.316561087007876,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 52.77844070321542,
      "train_ema_param_l2": 0.2584541246005589,
      "ema_param_l2": 0.26840439666987825,
      "val_loss": 35.204146016438806,
      "val_invariance": 0.05056325151522954,
      "val_variance": 0.881024050394694,
      "val_covariance": 11.914463302612305
    },
    {
      "epoch": 106,
      "train_loss": 16.066861449065033,
      "train_invariance": 0.06950684639480378,
      "train_variance": 0.36215016531061245,
      "train_covariance": 5.275436140272353,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 47.4059626803928,
      "train_ema_param_l2": 0.25827035317223274,
      "ema_param_l2": 0.2542318053665972,
      "val_loss": 35.19088458251953,
      "val_invariance": 0.053038825084765755,
      "val_variance": 0.886649128595988,
      "val_covariance": 11.698685628255209
    },
    {
      "epoch": 107,
      "train_loss": 16.057769245854132,
      "train_invariance": 0.0697404823060389,
      "train_variance": 0.3628611862836061,
      "train_covariance": 5.242727549800167,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 54.580755455864804,
      "train_ema_param_l2": 0.2523347327935841,
      "ema_param_l2": 0.23771764453204317,
      "val_loss": 35.3279790242513,
      "val_invariance": 0.05806607061624527,
      "val_variance": 0.8769452473322551,
      "val_covariance": 11.952695958455404
    },
    {
      "epoch": 108,
      "train_loss": 16.039186319986978,
      "train_invariance": 0.06985300594789011,
      "train_variance": 0.3624758402594814,
      "train_covariance": 5.2309651490670666,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 47.86286432562934,
      "train_ema_param_l2": 0.24733515206768222,
      "ema_param_l2": 0.24394350268724369,
      "val_loss": 35.078183227539064,
      "val_invariance": 0.0650500826338927,
      "val_variance": 0.885783164660136,
      "val_covariance": 11.307352289835611
    },
    {
      "epoch": 109,
      "train_loss": 15.976385104709202,
      "train_invariance": 0.07003354347855957,
      "train_variance": 0.3613646472118519,
      "train_covariance": 5.19143034362793,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 51.954506218804255,
      "train_ema_param_l2": 0.2333516297488221,
      "ema_param_l2": 0.23810889928811096,
      "val_loss": 34.98825952148437,
      "val_invariance": 0.061589019467433295,
      "val_variance": 0.8891462389628092,
      "val_covariance": 11.219877286275228
    },
    {
      "epoch": 110,
      "train_loss": 16.004990396005137,
      "train_invariance": 0.07081774668561087,
      "train_variance": 0.36349888284118087,
      "train_covariance": 5.147074618445503,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 49.99839818714283,
      "train_ema_param_l2": 0.23097932415029762,
      "ema_param_l2": 0.24411317624401363,
      "val_loss": 35.09758683268229,
      "val_invariance": 0.05787005473176638,
      "val_variance": 0.8936850759188334,
      "val_covariance": 11.308708465576172
    },
    {
      "epoch": 111,
      "train_loss": 15.977919698079427,
      "train_invariance": 0.07068206250005298,
      "train_variance": 0.3636327041873225,
      "train_covariance": 5.1200505567480015,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 44.84664213731554,
      "train_ema_param_l2": 0.24603841182021333,
      "ema_param_l2": 0.23661372984739515,
      "val_loss": 35.239225524902345,
      "val_invariance": 0.057657631665468216,
      "val_variance": 0.888229629834493,
      "val_covariance": 11.592044097900391
    },
    {
      "epoch": 112,
      "train_loss": 16.03024865383572,
      "train_invariance": 0.07165493614364553,
      "train_variance": 0.3651699046647107,
      "train_covariance": 5.109627621120877,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 45.646990072179726,
      "train_ema_param_l2": 0.23693001658987956,
      "ema_param_l2": 0.2368593150552824,
      "val_loss": 35.22395094807943,
      "val_invariance": 0.054431065410375595,
      "val_variance": 0.8860697496732076,
      "val_covariance": 11.711430552164714
    },
    {
      "epoch": 113,
      "train_loss": 15.96637467843515,
      "train_invariance": 0.07051217522003032,
      "train_variance": 0.3659517726898193,
      "train_covariance": 5.054775985717773,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 50.85966935108326,
      "train_ema_param_l2": 0.22725128369376746,
      "ema_param_l2": 0.22019971162528876,
      "val_loss": 35.13754477945964,
      "val_invariance": 0.06021101394295692,
      "val_variance": 0.8851691339810689,
      "val_covariance": 11.503041356404623
    },
    {
      "epoch": 114,
      "train_loss": 15.98450143206561,
      "train_invariance": 0.0719184030978768,
      "train_variance": 0.36596063859374434,
      "train_covariance": 5.037525395993833,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 47.36376561595775,
      "train_ema_param_l2": 0.2175879493175534,
      "ema_param_l2": 0.21506319130888435,
      "val_loss": 35.35263999430339,
      "val_invariance": 0.05703183736403783,
      "val_variance": 0.8821641373634338,
      "val_covariance": 11.872740674336752
    },
    {
      "epoch": 115,
      "train_loss": 15.987543072735821,
      "train_invariance": 0.07170698374730569,
      "train_variance": 0.36790654844707915,
      "train_covariance": 4.997204742714211,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 39.424572201199,
      "train_ema_param_l2": 0.22558582688764844,
      "ema_param_l2": 0.2252900780071549,
      "val_loss": 34.87476109822591,
      "val_invariance": 0.06910605676968892,
      "val_variance": 0.8871876449584961,
      "val_covariance": 10.96741862487793
    },
    {
      "epoch": 116,
      "train_loss": 15.946915677105938,
      "train_invariance": 0.07178863343486079,
      "train_variance": 0.3671682420218432,
      "train_covariance": 4.972993799845377,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 40.61881375913267,
      "train_ema_param_l2": 0.22766662180857722,
      "ema_param_l2": 0.2276206062088718,
      "val_loss": 34.79326791381836,
      "val_invariance": 0.05525490112106005,
      "val_variance": 0.8828646918932597,
      "val_covariance": 11.340278088887533
    },
    {
      "epoch": 117,
      "train_loss": 15.931701444837783,
      "train_invariance": 0.0714522644855358,
      "train_variance": 0.36777148416307237,
      "train_covariance": 4.951107686784533,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 41.54127409306279,
      "train_ema_param_l2": 0.21802830772357124,
      "ema_param_l2": 0.21220252176892546,
      "val_loss": 34.778391662597656,
      "val_invariance": 0.05819238735238711,
      "val_variance": 0.8777590414683024,
      "val_covariance": 11.379606491088866
    },
    {
      "epoch": 118,
      "train_loss": 15.935863343415438,
      "train_invariance": 0.07235909590456222,
      "train_variance": 0.3679858136618579,
      "train_covariance": 4.92724058038217,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 45.173728290699145,
      "train_ema_param_l2": 0.21449695793575393,
      "ema_param_l2": 0.20578179442383734,
      "val_loss": 34.52773847452799,
      "val_invariance": 0.05752583462993304,
      "val_variance": 0.8764145828882853,
      "val_covariance": 11.179227803548176
    },
    {
      "epoch": 119,
      "train_loss": 15.902041793258102,
      "train_invariance": 0.072105160454909,
      "train_variance": 0.36707886980198046,
      "train_covariance": 4.922440983242459,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 43.10162688417788,
      "train_ema_param_l2": 0.20606288110325796,
      "ema_param_l2": 0.2030321235014077,
      "val_loss": 34.7083578898112,
      "val_invariance": 0.058947263936201734,
      "val_variance": 0.8782290989557902,
      "val_covariance": 11.278948689778646
    },
    {
      "epoch": 120,
      "train_loss": 15.988179304899992,
      "train_invariance": 0.07295355258606098,
      "train_variance": 0.37068561846238596,
      "train_covariance": 4.897200055722837,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 42.338817494710284,
      "train_ema_param_l2": 0.20354864170770687,
      "ema_param_l2": 0.21069799574573267,
      "val_loss": 34.92285036214193,
      "val_invariance": 0.06036245613296827,
      "val_variance": 0.8709554923375448,
      "val_covariance": 11.639901428222656
    },
    {
      "epoch": 121,
      "train_loss": 16.032787873444732,
      "train_invariance": 0.07355615077416103,
      "train_variance": 0.3731258957032804,
      "train_covariance": 4.86573675664266,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 41.507766520182294,
      "train_ema_param_l2": 0.2084780924415248,
      "ema_param_l2": 0.20429518879828235,
      "val_loss": 34.53151909383138,
      "val_invariance": 0.06400531868139903,
      "val_variance": 0.872397429784139,
      "val_covariance": 11.121450007120767
    },
    {
      "epoch": 122,
      "train_loss": 16.039254178647642,
      "train_invariance": 0.07361513983320307,
      "train_variance": 0.3744648048259594,
      "train_covariance": 4.837255622016059,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 40.45928625827366,
      "train_ema_param_l2": 0.20491606241277185,
      "ema_param_l2": 0.20504258686682053,
      "val_loss": 34.34179569498698,
      "val_invariance": 0.05686843054493268,
      "val_variance": 0.8733162088394165,
      "val_covariance": 11.087179753621418
    },
    {
      "epoch": 123,
      "train_loss": 16.062559174149126,
      "train_invariance": 0.07370678246242028,
      "train_variance": 0.375581024478983,
      "train_covariance": 4.830364074283176,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 38.48615760125054,
      "train_ema_param_l2": 0.20106662475049128,
      "ema_param_l2": 0.20109616509231037,
      "val_loss": 34.282124277750654,
      "val_invariance": 0.06176347953081131,
      "val_variance": 0.8736523167292277,
      "val_covariance": 10.896729367574055
    },
    {
      "epoch": 124,
      "train_loss": 16.03604787134241,
      "train_invariance": 0.0730796741578314,
      "train_variance": 0.3764626279142168,
      "train_covariance": 4.797490375660084,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 37.86511380343967,
      "train_ema_param_l2": 0.19819684741178395,
      "ema_param_l2": 0.19697432122238615,
      "val_loss": 34.68674446614583,
      "val_invariance": 0.0602952476143837,
      "val_variance": 0.8677927192052205,
      "val_covariance": 11.484545277913412
    },
    {
      "epoch": 125,
      "train_loss": 16.054866047046804,
      "train_invariance": 0.07425137561559678,
      "train_variance": 0.37636866431766086,
      "train_covariance": 4.789365109761556,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 40.175771328396266,
      "train_ema_param_l2": 0.19268429872459522,
      "ema_param_l2": 0.19339184122657826,
      "val_loss": 34.70915776570638,
      "val_invariance": 0.06243630844354629,
      "val_variance": 0.8674292240142822,
      "val_covariance": 11.462519452412923
    },
    {
      "epoch": 126,
      "train_loss": 16.105651512993706,
      "train_invariance": 0.07506552933542816,
      "train_variance": 0.3788304568661584,
      "train_covariance": 4.758251870897081,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 36.52301023017036,
      "train_ema_param_l2": 0.1970070276694228,
      "ema_param_l2": 0.1895075124511955,
      "val_loss": 34.23513297526042,
      "val_invariance": 0.06436769528190295,
      "val_variance": 0.8755977691014608,
      "val_covariance": 10.735995877583822
    },
    {
      "epoch": 127,
      "train_loss": 16.1217897700557,
      "train_invariance": 0.07479759215867078,
      "train_variance": 0.3808414854473538,
      "train_covariance": 4.7308129208882646,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 37.02653236332646,
      "train_ema_param_l2": 0.1879857372287354,
      "ema_param_l2": 0.18215080923896027,
      "val_loss": 34.33855582682292,
      "val_invariance": 0.0611314590771993,
      "val_variance": 0.8641889425913493,
      "val_covariance": 11.205545646667481
    },
    {
      "epoch": 128,
      "train_loss": 16.133139633743852,
      "train_invariance": 0.07548241362748323,
      "train_variance": 0.38115822995150533,
      "train_covariance": 4.717123616960314,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 37.09368696424696,
      "train_ema_param_l2": 0.18297044715946315,
      "ema_param_l2": 0.17847895253452187,
      "val_loss": 34.45470560709635,
      "val_invariance": 0.06474705028533935,
      "val_variance": 0.8678520479202271,
      "val_covariance": 11.13972807820638
    },
    {
      "epoch": 129,
      "train_loss": 16.165748589409723,
      "train_invariance": 0.0759794354416706,
      "train_variance": 0.3824756937203584,
      "train_covariance": 4.70437040456136,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 35.548026380185725,
      "train_ema_param_l2": 0.17871313741960038,
      "ema_param_l2": 0.18745950616036672,
      "val_loss": 34.16339311726888,
      "val_invariance": 0.06078172299265862,
      "val_variance": 0.8676689078013102,
      "val_covariance": 10.952127568562826
    },
    {
      "epoch": 130,
      "train_loss": 16.21780487060547,
      "train_invariance": 0.07677757972920382,
      "train_variance": 0.38401878741935447,
      "train_covariance": 4.697895635675501,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 37.49479323097511,
      "train_ema_param_l2": 0.17929824980268388,
      "ema_param_l2": 0.1689074057147244,
      "val_loss": 34.29177577718099,
      "val_invariance": 0.061980826507012046,
      "val_variance": 0.8643403685887655,
      "val_covariance": 11.133745600382486
    },
    {
      "epoch": 131,
      "train_loss": 16.210453287760416,
      "train_invariance": 0.07671526964726272,
      "train_variance": 0.38451822932561236,
      "train_covariance": 4.679615800928186,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 35.939919623480904,
      "train_ema_param_l2": 0.17033196204581066,
      "ema_param_l2": 0.17426693272376562,
      "val_loss": 34.2265451558431,
      "val_invariance": 0.06371653432647387,
      "val_variance": 0.8638854670524597,
      "val_covariance": 11.036495496114094
    },
    {
      "epoch": 132,
      "train_loss": 16.279426810935693,
      "train_invariance": 0.07723225040568246,
      "train_variance": 0.38781028846458154,
      "train_covariance": 4.6533633660210505,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 33.72054450593171,
      "train_ema_param_l2": 0.1710411678923743,
      "ema_param_l2": 0.17283331824724696,
      "val_loss": 34.02721014404297,
      "val_invariance": 0.06313197235266367,
      "val_variance": 0.8661420100529988,
      "val_covariance": 10.795360733032227
    },
    {
      "epoch": 133,
      "train_loss": 16.248447511461045,
      "train_invariance": 0.07636926377040369,
      "train_variance": 0.3877449534557484,
      "train_covariance": 4.645592001597087,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 31.5220573159677,
      "train_ema_param_l2": 0.1698384705241185,
      "ema_param_l2": 0.17266403530298244,
      "val_loss": 34.103598398844404,
      "val_invariance": 0.06436417569716771,
      "val_variance": 0.8641390031178793,
      "val_covariance": 10.891018475850423
    },
    {
      "epoch": 134,
      "train_loss": 16.290036135073063,
      "train_invariance": 0.07711775182132367,
      "train_variance": 0.38914778922222276,
      "train_covariance": 4.63339757820412,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 32.56343567459672,
      "train_ema_param_l2": 0.165009281970668,
      "ema_param_l2": 0.162462629230224,
      "val_loss": 33.8991020711263,
      "val_invariance": 0.0644212466776371,
      "val_variance": 0.8695137933095296,
      "val_covariance": 10.550726298014323
    },
    {
      "epoch": 135,
      "train_loss": 16.34819224491826,
      "train_invariance": 0.07764083001569465,
      "train_variance": 0.39191788172721864,
      "train_covariance": 4.609224399990506,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 32.02565686317726,
      "train_ema_param_l2": 0.1602473564393756,
      "ema_param_l2": 0.15765932933807594,
      "val_loss": 33.77749484252929,
      "val_invariance": 0.06312987343470255,
      "val_variance": 0.8657581397692362,
      "val_covariance": 10.555293940226237
    },
    {
      "epoch": 136,
      "train_loss": 16.337253178349247,
      "train_invariance": 0.0773767384312771,
      "train_variance": 0.3919095271781639,
      "train_covariance": 4.605096505482991,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 31.795866274233216,
      "train_ema_param_l2": 0.158080379044478,
      "ema_param_l2": 0.1561434405874072,
      "val_loss": 33.79883728027344,
      "val_invariance": 0.06573168091972668,
      "val_variance": 0.8668812686602274,
      "val_covariance": 10.483513524373372
    },
    {
      "epoch": 137,
      "train_loss": 16.367636779220017,
      "train_invariance": 0.07726626514726215,
      "train_variance": 0.3934908649214992,
      "train_covariance": 4.598708608415392,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 30.778322241889107,
      "train_ema_param_l2": 0.15498126065487566,
      "ema_param_l2": 0.15239107523663759,
      "val_loss": 33.89425069173177,
      "val_invariance": 0.06675925410787265,
      "val_variance": 0.8659110975265503,
      "val_covariance": 10.57749154663086
    },
    {
      "epoch": 138,
      "train_loss": 16.420708037199798,
      "train_invariance": 0.07807306436256126,
      "train_variance": 0.3957894666459825,
      "train_covariance": 4.574144692880136,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 31.0674921174226,
      "train_ema_param_l2": 0.1507492121499157,
      "ema_param_l2": 0.14794293330711575,
      "val_loss": 33.590820973714195,
      "val_invariance": 0.06638129495580991,
      "val_variance": 0.8716921431223551,
      "val_covariance": 10.138985005696615
    },
    {
      "epoch": 139,
      "train_loss": 16.4694645747432,
      "train_invariance": 0.0784654300985513,
      "train_variance": 0.39655353864034015,
      "train_covariance": 4.5939903375131115,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 30.02738924605758,
      "train_ema_param_l2": 0.14746769358463824,
      "ema_param_l2": 0.14276627389602184,
      "val_loss": 33.92534760538737,
      "val_invariance": 0.07106242660681407,
      "val_variance": 0.8679736210505168,
      "val_covariance": 10.449446367899577
    },
    {
      "epoch": 140,
      "train_loss": 16.466477906403718,
      "train_invariance": 0.07866530671826115,
      "train_variance": 0.3972498017858576,
      "train_covariance": 4.568600243745027,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 31.38432009209527,
      "train_ema_param_l2": 0.14009939663910825,
      "ema_param_l2": 0.14313508715303452,
      "val_loss": 33.57797294108073,
      "val_invariance": 0.06442531415820121,
      "val_variance": 0.871900184949239,
      "val_covariance": 10.169835512797038
    },
    {
      "epoch": 141,
      "train_loss": 16.482281561957464,
      "train_invariance": 0.07891113187648632,
      "train_variance": 0.3981202500749517,
      "train_covariance": 4.55649703612151,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 30.279972040247035,
      "train_ema_param_l2": 0.13916525974939706,
      "ema_param_l2": 0.13916138705455905,
      "val_loss": 33.60189924112956,
      "val_invariance": 0.0685306918422381,
      "val_variance": 0.8703472191492716,
      "val_covariance": 10.129951110839844
    },
    {
      "epoch": 142,
      "train_loss": 16.511680215341073,
      "train_invariance": 0.07877181804621661,
      "train_variance": 0.39912428516811793,
      "train_covariance": 4.564277719568323,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 29.23395127473054,
      "train_ema_param_l2": 0.13789805870420108,
      "ema_param_l2": 0.13266769632775183,
      "val_loss": 33.7714276936849,
      "val_invariance": 0.07159241347511609,
      "val_variance": 0.8700144755045572,
      "val_covariance": 10.231255391438802
    },
    {
      "epoch": 143,
      "train_loss": 16.564348240605106,
      "train_invariance": 0.07895393997210043,
      "train_variance": 0.4018275175889333,
      "train_covariance": 4.544811757123028,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 27.53792952473958,
      "train_ema_param_l2": 0.13387836559314745,
      "ema_param_l2": 0.13479440002555773,
      "val_loss": 33.58747245279948,
      "val_invariance": 0.06991320581237476,
      "val_variance": 0.8719669081370036,
      "val_covariance": 10.04046907043457
    },
    {
      "epoch": 144,
      "train_loss": 16.614847082632558,
      "train_invariance": 0.07965232343585403,
      "train_variance": 0.4036161579909148,
      "train_covariance": 4.533135109795464,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 27.471719922666196,
      "train_ema_param_l2": 0.13147356622036202,
      "ema_param_l2": 0.12915163439366614,
      "val_loss": 33.65531804402669,
      "val_invariance": 0.06805825374523798,
      "val_variance": 0.8695764792760213,
      "val_covariance": 10.21444947052002
    },
    {
      "epoch": 145,
      "train_loss": 16.637549572979964,
      "train_invariance": 0.07940000524344268,
      "train_variance": 0.4049365290535821,
      "train_covariance": 4.529136223545781,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 27.07674978185583,
      "train_ema_param_l2": 0.12884544098841447,
      "ema_param_l2": 0.12769743895185312,
      "val_loss": 33.53252553304036,
      "val_invariance": 0.06996729824940363,
      "val_variance": 0.8719820642471313,
      "val_covariance": 9.983791442871095
    },
    {
      "epoch": 146,
      "train_loss": 16.647243378250685,
      "train_invariance": 0.07965428518145172,
      "train_variance": 0.4047963142218413,
      "train_covariance": 4.535978448232015,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 26.192004685013384,
      "train_ema_param_l2": 0.12686518395784174,
      "ema_param_l2": 0.12372297330341801,
      "val_loss": 33.48625309244792,
      "val_invariance": 0.06849519065022469,
      "val_variance": 0.8735561329523722,
      "val_covariance": 9.934969891866048
    },
    {
      "epoch": 147,
      "train_loss": 16.72583835630064,
      "train_invariance": 0.0801209547828745,
      "train_variance": 0.4080213851045679,
      "train_covariance": 4.522279756051523,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 25.7720595352738,
      "train_ema_param_l2": 0.12253201751548663,
      "ema_param_l2": 0.11982339724228842,
      "val_loss": 33.885794657389326,
      "val_invariance": 0.07376902147134146,
      "val_variance": 0.8661637929280599,
      "val_covariance": 10.387474243164062
    },
    {
      "epoch": 148,
      "train_loss": 16.74977622816298,
      "train_invariance": 0.0801317004053681,
      "train_variance": 0.4094818920824263,
      "train_covariance": 4.509436503233733,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 27.737104409677013,
      "train_ema_param_l2": 0.1161478430843601,
      "ema_param_l2": 0.11052558678939284,
      "val_loss": 33.67014998372396,
      "val_invariance": 0.0709305526415507,
      "val_variance": 0.8709876135190328,
      "val_covariance": 10.122195727030435
    },
    {
      "epoch": 149,
      "train_loss": 16.792414692631475,
      "train_invariance": 0.08032072796865745,
      "train_variance": 0.41052091589680423,
      "train_covariance": 4.521373572314227,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 25.266981986716942,
      "train_ema_param_l2": 0.1141213208094057,
      "ema_param_l2": 0.11166327333620361,
      "val_loss": 33.640784403483075,
      "val_invariance": 0.0715547960003217,
      "val_variance": 0.8737324749628703,
      "val_covariance": 10.008602747599284
    },
    {
      "epoch": 150,
      "train_loss": 16.848227431120694,
      "train_invariance": 0.08022652815668671,
      "train_variance": 0.4139831187636764,
      "train_covariance": 4.492986272458677,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 25.197395888151945,
      "train_ema_param_l2": 0.11072030257398657,
      "ema_param_l2": 0.11090805936979029,
      "val_loss": 33.32554001871745,
      "val_invariance": 0.06833066552877426,
      "val_variance": 0.8781476345062256,
      "val_covariance": 9.663582499186198
    },
    {
      "epoch": 151,
      "train_loss": 16.891534626713504,
      "train_invariance": 0.08073756463880892,
      "train_variance": 0.41508366394926,
      "train_covariance": 4.496003958666766,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 25.39887995119448,
      "train_ema_param_l2": 0.10950587612689086,
      "ema_param_l2": 0.10469626232251403,
      "val_loss": 33.71613857014974,
      "val_invariance": 0.07160666507482528,
      "val_variance": 0.8755067806243897,
      "val_covariance": 10.038302597045899
    },
    {
      "epoch": 152,
      "train_loss": 16.918726926450375,
      "train_invariance": 0.08087608620414027,
      "train_variance": 0.41651420154394925,
      "train_covariance": 4.4839696981641985,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 26.02581078253852,
      "train_ema_param_l2": 0.10247204759215811,
      "ema_param_l2": 0.10328562512242438,
      "val_loss": 33.776541737874346,
      "val_invariance": 0.07113865931828817,
      "val_variance": 0.8720644478797912,
      "val_covariance": 10.196464113871256
    },
    {
      "epoch": 153,
      "train_loss": 16.950808755945275,
      "train_invariance": 0.0814537967355163,
      "train_variance": 0.4167491147076642,
      "train_covariance": 4.495735910627577,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 24.196502654464158,
      "train_ema_param_l2": 0.10216195396702275,
      "ema_param_l2": 0.10232474963959627,
      "val_loss": 33.48657709757487,
      "val_invariance": 0.0701481462319692,
      "val_variance": 0.8791534290313721,
      "val_covariance": 9.754037920633952
    },
    {
      "epoch": 154,
      "train_loss": 16.975151481345847,
      "train_invariance": 0.08125036340068888,
      "train_variance": 0.41796446438188906,
      "train_covariance": 4.494780808625398,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 24.01156000999168,
      "train_ema_param_l2": 0.10051953849485301,
      "ema_param_l2": 0.09797755352514097,
      "val_loss": 33.53937916056315,
      "val_invariance": 0.07005569873253505,
      "val_variance": 0.8780234619776408,
      "val_covariance": 9.837400418599447
    },
    {
      "epoch": 155,
      "train_loss": 17.049282622725876,
      "train_invariance": 0.08219857159146556,
      "train_variance": 0.41984359031253393,
      "train_covariance": 4.4982285385131835,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 23.16885176482024,
      "train_ema_param_l2": 0.0982152514768384,
      "ema_param_l2": 0.09733600441326298,
      "val_loss": 33.72171671549479,
      "val_invariance": 0.07126062967379888,
      "val_variance": 0.8752436962127685,
      "val_covariance": 10.05910887145996
    },
    {
      "epoch": 156,
      "train_loss": 17.038932666919848,
      "train_invariance": 0.0817893377299662,
      "train_variance": 0.42015210169333,
      "train_covariance": 4.4903965779057256,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 23.745385124489115,
      "train_ema_param_l2": 0.09412678652615193,
      "ema_param_l2": 0.09320539319875708,
      "val_loss": 33.83262845865885,
      "val_invariance": 0.07091603102286656,
      "val_variance": 0.8763255414962768,
      "val_covariance": 10.151588653564453
    },
    {
      "epoch": 157,
      "train_loss": 17.116689658270943,
      "train_invariance": 0.08197228468788995,
      "train_variance": 0.4229846178425683,
      "train_covariance": 4.492767090408891,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 24.673967128047238,
      "train_ema_param_l2": 0.0899946351786688,
      "ema_param_l2": 0.0879953536592472,
      "val_loss": 33.892039764404295,
      "val_invariance": 0.0734557451804479,
      "val_variance": 0.8806127325693767,
      "val_covariance": 10.040327827453613
    },
    {
      "epoch": 158,
      "train_loss": 17.152147452460394,
      "train_invariance": 0.0817065645787451,
      "train_variance": 0.4247540267485159,
      "train_covariance": 4.490632629394531,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 22.29376936566388,
      "train_ema_param_l2": 0.08807726599093604,
      "ema_param_l2": 0.08765450834343574,
      "val_loss": 33.87859456380208,
      "val_invariance": 0.06922266950209935,
      "val_variance": 0.880173453172048,
      "val_covariance": 10.1436916402181
    },
    {
      "epoch": 159,
      "train_loss": 17.193604637993708,
      "train_invariance": 0.08195603800261463,
      "train_variance": 0.42611774891394155,
      "train_covariance": 4.491760050738299,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 22.86514875454373,
      "train_ema_param_l2": 0.08629656742839031,
      "ema_param_l2": 0.0840181799326668,
      "val_loss": 33.868777079264326,
      "val_invariance": 0.06811929475267728,
      "val_variance": 0.8856820411682129,
      "val_covariance": 10.02374343363444
    },
    {
      "epoch": 160,
      "train_loss": 17.221390301174587,
      "train_invariance": 0.08192549004378143,
      "train_variance": 0.42764389673868813,
      "train_covariance": 4.482155549084699,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 22.87809667855722,
      "train_ema_param_l2": 0.08216280859156092,
      "ema_param_l2": 0.07915985188066324,
      "val_loss": 34.07220635986328,
      "val_invariance": 0.07092608368396759,
      "val_variance": 0.8818390970230102,
      "val_covariance": 10.253076497395833
    },
    {
      "epoch": 161,
      "train_loss": 17.230412330344873,
      "train_invariance": 0.08229867678439176,
      "train_variance": 0.4282310699003714,
      "train_covariance": 4.467168665426748,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 22.956404436464663,
      "train_ema_param_l2": 0.07810701640981396,
      "ema_param_l2": 0.07631622852003292,
      "val_loss": 34.19674223836263,
      "val_invariance": 0.07170345822970073,
      "val_variance": 0.8827466357549032,
      "val_covariance": 10.335489840189616
    },
    {
      "epoch": 162,
      "train_loss": 17.334407236735025,
      "train_invariance": 0.08233865447176827,
      "train_variance": 0.43174510000370164,
      "train_covariance": 4.482313360426161,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 21.81656727939182,
      "train_ema_param_l2": 0.07656244657003808,
      "ema_param_l2": 0.07383945115320709,
      "val_loss": 34.17950634765625,
      "val_invariance": 0.07075360687573751,
      "val_variance": 0.8849674139022827,
      "val_covariance": 10.28648102315267
    },
    {
      "epoch": 163,
      "train_loss": 17.332290439747,
      "train_invariance": 0.08291610627041923,
      "train_variance": 0.4316426406171587,
      "train_covariance": 4.468321852224845,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 21.74667731447573,
      "train_ema_param_l2": 0.07189027060300526,
      "ema_param_l2": 0.07215412283713184,
      "val_loss": 34.08591432698568,
      "val_invariance": 0.07028354211648305,
      "val_variance": 0.8938236878712972,
      "val_covariance": 9.983233268737793
    },
    {
      "epoch": 164,
      "train_loss": 17.387855381153248,
      "train_invariance": 0.08266404751274321,
      "train_variance": 0.4346310117333024,
      "train_covariance": 4.455478919841625,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 20.395805501867223,
      "train_ema_param_l2": 0.07118839236035712,
      "ema_param_l2": 0.06885324586062513,
      "val_loss": 34.229894358317054,
      "val_invariance": 0.07343729341030121,
      "val_variance": 0.8919840552012126,
      "val_covariance": 10.094360987345377
    },
    {
      "epoch": 165,
      "train_loss": 17.41407315741645,
      "train_invariance": 0.08304885681690993,
      "train_variance": 0.43526189682218763,
      "train_covariance": 4.456304295575177,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 20.51542276622631,
      "train_ema_param_l2": 0.06726926860412348,
      "ema_param_l2": 0.06647436876904782,
      "val_loss": 34.35185813395182,
      "val_invariance": 0.07226462884744009,
      "val_variance": 0.8912473785082499,
      "val_covariance": 10.264057779947917
    },
    {
      "epoch": 166,
      "train_loss": 17.471833824440285,
      "train_invariance": 0.08303267393730304,
      "train_variance": 0.4372055606665435,
      "train_covariance": 4.465878000895183,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 20.64871797999629,
      "train_ema_param_l2": 0.06452308501617815,
      "ema_param_l2": 0.06422022275100252,
      "val_loss": 34.38743231201172,
      "val_invariance": 0.07264854077498117,
      "val_variance": 0.8931640698115031,
      "val_covariance": 10.242117538452149
    },
    {
      "epoch": 167,
      "train_loss": 17.50816744429977,
      "train_invariance": 0.08317962249340835,
      "train_variance": 0.43861984710340146,
      "train_covariance": 4.463180712381999,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 19.672809691817672,
      "train_ema_param_l2": 0.0625183747893049,
      "ema_param_l2": 0.06012082467791111,
      "val_loss": 34.449143483479816,
      "val_invariance": 0.07308152369658152,
      "val_variance": 0.8942899079322815,
      "val_covariance": 10.264857299804687
    },
    {
      "epoch": 168,
      "train_loss": 17.57034563756872,
      "train_invariance": 0.0836517417077665,
      "train_variance": 0.4406985211195769,
      "train_covariance": 4.461588979367857,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 19.725717952021846,
      "train_ema_param_l2": 0.060529634955067566,
      "ema_param_l2": 0.05953890788733542,
      "val_loss": 34.60836656697591,
      "val_invariance": 0.07382954200108846,
      "val_variance": 0.8925033699671427,
      "val_covariance": 10.450043637593588
    },
    {
      "epoch": 169,
      "train_loss": 17.593392869737414,
      "train_invariance": 0.08377249207982311,
      "train_variance": 0.44146458656699566,
      "train_covariance": 4.462465914973507,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 19.656504255789297,
      "train_ema_param_l2": 0.0570388333245027,
      "ema_param_l2": 0.05533884907560963,
      "val_loss": 34.58246994018555,
      "val_invariance": 0.07466020792722702,
      "val_variance": 0.895632061958313,
      "val_covariance": 10.325163047790527
    },
    {
      "epoch": 170,
      "train_loss": 17.658711146601924,
      "train_invariance": 0.08384412177403767,
      "train_variance": 0.4450842335842274,
      "train_covariance": 4.435502279776114,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 19.50049274218524,
      "train_ema_param_l2": 0.05456142004507664,
      "ema_param_l2": 0.05300507512533786,
      "val_loss": 34.6439887491862,
      "val_invariance": 0.0727080098191897,
      "val_variance": 0.892307258605957,
      "val_covariance": 10.518607325236003
    },
    {
      "epoch": 171,
      "train_loss": 17.682102476897064,
      "train_invariance": 0.08396749077461384,
      "train_variance": 0.4452444994184706,
      "train_covariance": 4.451802787498192,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 19.125470184326172,
      "train_ema_param_l2": 0.05144396466763876,
      "ema_param_l2": 0.04911576532293699,
      "val_loss": 34.62740799967448,
      "val_invariance": 0.07431688463687897,
      "val_variance": 0.8949745019276937,
      "val_covariance": 10.395123222351074
    },
    {
      "epoch": 172,
      "train_loss": 17.685598770141603,
      "train_invariance": 0.08388186336446692,
      "train_variance": 0.44547943005738433,
      "train_covariance": 4.451566390426071,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 19.374359215912996,
      "train_ema_param_l2": 0.0488513626286367,
      "ema_param_l2": 0.048791908812854064,
      "val_loss": 34.74854512532552,
      "val_invariance": 0.07432691017786662,
      "val_variance": 0.8942728726069132,
      "val_covariance": 10.533550557454427
    },
    {
      "epoch": 173,
      "train_loss": 17.731883781715677,
      "train_invariance": 0.08420080040560829,
      "train_variance": 0.4471749076666655,
      "train_covariance": 4.4474910573606135,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 18.743470377039028,
      "train_ema_param_l2": 0.04673291386752434,
      "ema_param_l2": 0.046161884030282145,
      "val_loss": 34.67298763020833,
      "val_invariance": 0.07502996055285135,
      "val_variance": 0.8974123929341634,
      "val_covariance": 10.36192904663086
    },
    {
      "epoch": 174,
      "train_loss": 17.786006036829065,
      "train_invariance": 0.08465329798945674,
      "train_variance": 0.4485831611862889,
      "train_covariance": 4.4550946497034145,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 17.987350526032625,
      "train_ema_param_l2": 0.045619769187329295,
      "ema_param_l2": 0.0452369245022176,
      "val_loss": 34.76707244873047,
      "val_invariance": 0.07467092406749726,
      "val_variance": 0.8939501740137736,
      "val_covariance": 10.55154480489095
    },
    {
      "epoch": 175,
      "train_loss": 17.852045247395832,
      "train_invariance": 0.084821735755161,
      "train_variance": 0.45072921269028277,
      "train_covariance": 4.463271562364366,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 19.451893767180266,
      "train_ema_param_l2": 0.042703635016179145,
      "ema_param_l2": 0.04128045154235847,
      "val_loss": 34.84117579142253,
      "val_invariance": 0.07588061565160752,
      "val_variance": 0.8938803485234579,
      "val_covariance": 10.597151947021484
    },
    {
      "epoch": 176,
      "train_loss": 17.83430613651982,
      "train_invariance": 0.08424045251916956,
      "train_variance": 0.45089663295392635,
      "train_covariance": 4.455878997802734,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 18.00381314115171,
      "train_ema_param_l2": 0.040666662548256384,
      "ema_param_l2": 0.039646369028853407,
      "val_loss": 34.76815380859375,
      "val_invariance": 0.07620083812872569,
      "val_variance": 0.8947555611928304,
      "val_covariance": 10.4942433980306
    },
    {
      "epoch": 177,
      "train_loss": 17.887728394684967,
      "train_invariance": 0.08484338010019726,
      "train_variance": 0.4528662184432701,
      "train_covariance": 4.444988453759088,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 18.73338993778935,
      "train_ema_param_l2": 0.03811621901128238,
      "ema_param_l2": 0.036881826289545,
      "val_loss": 34.920943908691406,
      "val_invariance": 0.07669955925146739,
      "val_variance": 0.8961256529490153,
      "val_covariance": 10.600313395182292
    },
    {
      "epoch": 178,
      "train_loss": 17.93042862955729,
      "train_invariance": 0.0849504339032703,
      "train_variance": 0.45472957626978555,
      "train_covariance": 4.43842834048801,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 17.900182829962837,
      "train_ema_param_l2": 0.03641518834922522,
      "ema_param_l2": 0.03518990002167357,
      "val_loss": 34.897886759440105,
      "val_invariance": 0.0753591222167015,
      "val_variance": 0.8960598901112874,
      "val_covariance": 10.612411577860515
    },
    {
      "epoch": 179,
      "train_loss": 18.004552976820204,
      "train_invariance": 0.08477584515898316,
      "train_variance": 0.4580191549195184,
      "train_covariance": 4.434678022455286,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 17.61684331060339,
      "train_ema_param_l2": 0.034429645197315416,
      "ema_param_l2": 0.03326978458508492,
      "val_loss": 34.77808613077799,
      "val_invariance": 0.07524669432640076,
      "val_variance": 0.8992229035695394,
      "val_covariance": 10.416346135457356
    },
    {
      "epoch": 180,
      "train_loss": 18.04055502319336,
      "train_invariance": 0.08476283953366456,
      "train_variance": 0.4590744330794723,
      "train_covariance": 4.444623176433422,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 18.380852247450086,
      "train_ema_param_l2": 0.03206452776148415,
      "ema_param_l2": 0.030732161742630684,
      "val_loss": 34.87264754231771,
      "val_invariance": 0.07576416738828023,
      "val_variance": 0.8962989238103231,
      "val_covariance": 10.57107006072998
    },
    {
      "epoch": 181,
      "train_loss": 18.047634215178313,
      "train_invariance": 0.08493639816178215,
      "train_variance": 0.45945628567095154,
      "train_covariance": 4.437817088939526,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 17.800873050830983,
      "train_ema_param_l2": 0.02986839160987515,
      "ema_param_l2": 0.029251967227190177,
      "val_loss": 34.80987825520833,
      "val_invariance": 0.0755601276954015,
      "val_variance": 0.8998251342773438,
      "val_covariance": 10.425246576944987
    },
    {
      "epoch": 182,
      "train_loss": 18.08399137934932,
      "train_invariance": 0.08507773222305157,
      "train_variance": 0.460936159045608,
      "train_covariance": 4.433644124066388,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 17.899641976250543,
      "train_ema_param_l2": 0.02799548636995745,
      "ema_param_l2": 0.0271381619927334,
      "val_loss": 34.86227962239583,
      "val_invariance": 0.07646791106462479,
      "val_variance": 0.9004969778060913,
      "val_covariance": 10.438157524108886
    },
    {
      "epoch": 183,
      "train_loss": 18.10932505854854,
      "train_invariance": 0.0850917484914815,
      "train_variance": 0.4625586906803979,
      "train_covariance": 4.418064147101508,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 17.28149791095875,
      "train_ema_param_l2": 0.02636585271771305,
      "ema_param_l2": 0.025401373070768674,
      "val_loss": 34.834004536946615,
      "val_invariance": 0.07600177790721258,
      "val_variance": 0.8999598223368327,
      "val_covariance": 10.43496457417806
    },
    {
      "epoch": 184,
      "train_loss": 18.149190473768446,
      "train_invariance": 0.08495356147598337,
      "train_variance": 0.46458088647877727,
      "train_covariance": 4.410829201309769,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 17.152678530657735,
      "train_ema_param_l2": 0.025142198883618985,
      "ema_param_l2": 0.02427622998878098,
      "val_loss": 34.90311376953125,
      "val_invariance": 0.07855482349793116,
      "val_variance": 0.9001653159459432,
      "val_covariance": 10.43511040242513
    },
    {
      "epoch": 185,
      "train_loss": 18.181329397696036,
      "train_invariance": 0.0857133533888393,
      "train_variance": 0.4649670692726418,
      "train_covariance": 4.4143187835128215,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 16.98994815826416,
      "train_ema_param_l2": 0.023422435262755135,
      "ema_param_l2": 0.022732640743282982,
      "val_loss": 34.950942728678385,
      "val_invariance": 0.07781682062149048,
      "val_variance": 0.9007879994710286,
      "val_covariance": 10.485822578430176
    },
    {
      "epoch": 186,
      "train_loss": 18.18907709644459,
      "train_invariance": 0.08542728538866397,
      "train_variance": 0.4655453200340271,
      "train_covariance": 4.414761951870388,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 16.980284083048502,
      "train_ema_param_l2": 0.02151226018274279,
      "ema_param_l2": 0.02089293542798566,
      "val_loss": 34.92105472819011,
      "val_invariance": 0.07735776301225027,
      "val_variance": 0.9026315043767293,
      "val_covariance": 10.421323267618815
    },
    {
      "epoch": 187,
      "train_loss": 18.22429972217701,
      "train_invariance": 0.08542412615484661,
      "train_variance": 0.46716166367354217,
      "train_covariance": 4.409655065183286,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 16.718800282796224,
      "train_ema_param_l2": 0.01971991441757042,
      "ema_param_l2": 0.019312510028555694,
      "val_loss": 34.948347493489585,
      "val_invariance": 0.07627338471015295,
      "val_variance": 0.9023749809265137,
      "val_covariance": 10.482138041178386
    },
    {
      "epoch": 188,
      "train_loss": 18.278519470214842,
      "train_invariance": 0.08559571148068816,
      "train_variance": 0.4691834049931279,
      "train_covariance": 4.409041548834907,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 16.868228528058086,
      "train_ema_param_l2": 0.018689432284462626,
      "ema_param_l2": 0.018075389622954963,
      "val_loss": 34.98186559041341,
      "val_invariance": 0.07749240597089131,
      "val_variance": 0.9006506061553955,
      "val_covariance": 10.52828970082601
    },
    {
      "epoch": 189,
      "train_loss": 18.27564037351255,
      "train_invariance": 0.08588046802414788,
      "train_variance": 0.46934907185589825,
      "train_covariance": 4.394901817039207,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 16.414231774224174,
      "train_ema_param_l2": 0.017343616110055554,
      "ema_param_l2": 0.016626428185564774,
      "val_loss": 34.960094645182295,
      "val_invariance": 0.07657677676280339,
      "val_variance": 0.9021410519282023,
      "val_covariance": 10.492149210611979
    },
    {
      "epoch": 190,
      "train_loss": 18.31975263920537,
      "train_invariance": 0.08557372455905984,
      "train_variance": 0.47125991043338067,
      "train_covariance": 4.398911715189616,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 16.425659979361075,
      "train_ema_param_l2": 0.015907671572497603,
      "ema_param_l2": 0.015287176589035893,
      "val_loss": 34.9914084777832,
      "val_invariance": 0.07749224442243575,
      "val_variance": 0.9032233584721883,
      "val_covariance": 10.473518292744954
    },
    {
      "epoch": 191,
      "train_loss": 18.35543039449056,
      "train_invariance": 0.08595490563578076,
      "train_variance": 0.47226217008520055,
      "train_covariance": 4.4000035632098164,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 16.527889104207357,
      "train_ema_param_l2": 0.014554860351428136,
      "ema_param_l2": 0.014728703212407473,
      "val_loss": 34.98793870035807,
      "val_invariance": 0.07698871201276779,
      "val_variance": 0.9046115496953329,
      "val_covariance": 10.44793196105957
    },
    {
      "epoch": 192,
      "train_loss": 18.37121403277362,
      "train_invariance": 0.08587341039269059,
      "train_variance": 0.4731559028537185,
      "train_covariance": 4.395481243416115,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 16.166171383893047,
      "train_ema_param_l2": 0.013334450867218647,
      "ema_param_l2": 0.012632215377248264,
      "val_loss": 35.006865824381514,
      "val_invariance": 0.07688787166277568,
      "val_variance": 0.9044213822682698,
      "val_covariance": 10.474134526570637
    },
    {
      "epoch": 193,
      "train_loss": 18.400023649992765,
      "train_invariance": 0.0857350169464394,
      "train_variance": 0.4749017381756394,
      "train_covariance": 4.3841047798439305,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 16.048808437206127,
      "train_ema_param_l2": 0.01227347658481232,
      "ema_param_l2": 0.011399085189179951,
      "val_loss": 35.05100665283203,
      "val_invariance": 0.07732579493522644,
      "val_variance": 0.9041610171000163,
      "val_covariance": 10.513836092631022
    },
    {
      "epoch": 194,
      "train_loss": 18.419994887740522,
      "train_invariance": 0.08607292290749373,
      "train_variance": 0.47457835317541053,
      "train_covariance": 4.403713037985343,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 16.286328589545356,
      "train_ema_param_l2": 0.011218970522086284,
      "ema_param_l2": 0.010621248160354294,
      "val_loss": 35.00443463134766,
      "val_invariance": 0.07688546041647593,
      "val_variance": 0.9060878556569417,
      "val_covariance": 10.430101648966472
    },
    {
      "epoch": 195,
      "train_loss": 18.46307721794976,
      "train_invariance": 0.08603535910447438,
      "train_variance": 0.4769847543504503,
      "train_covariance": 4.387574346895571,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 16.342698348716453,
      "train_ema_param_l2": 0.010254954561804233,
      "ema_param_l2": 0.009717811875317998,
      "val_loss": 35.02579325358073,
      "val_invariance": 0.07728166564305623,
      "val_variance": 0.9070565458933513,
      "val_covariance": 10.417338198343913
    },
    {
      "epoch": 196,
      "train_loss": 18.460151689882633,
      "train_invariance": 0.08605990273864181,
      "train_variance": 0.47749239763507134,
      "train_covariance": 4.371344178941515,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 16.053155784889505,
      "train_ema_param_l2": 0.009357266193578432,
      "ema_param_l2": 0.009191046628295493,
      "val_loss": 35.04944927978516,
      "val_invariance": 0.07730141305923462,
      "val_variance": 0.9072664289474487,
      "val_covariance": 10.435253692626953
    },
    {
      "epoch": 197,
      "train_loss": 18.492530975341797,
      "train_invariance": 0.08639354630973604,
      "train_variance": 0.4775987048060806,
      "train_covariance": 4.392724700927735,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 16.247210706357603,
      "train_ema_param_l2": 0.008821993513797345,
      "ema_param_l2": 0.008344560402658428,
      "val_loss": 35.06818672688802,
      "val_invariance": 0.07740705341100693,
      "val_variance": 0.9072018216451009,
      "val_covariance": 10.452964622497559
    },
    {
      "epoch": 198,
      "train_loss": 18.523008422286424,
      "train_invariance": 0.08611704314196551,
      "train_variance": 0.47996446960943717,
      "train_covariance": 4.370970600410744,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 15.788521402429652,
      "train_ema_param_l2": 0.008176110940291796,
      "ema_param_l2": 0.00788498155758403,
      "val_loss": 35.072017344156905,
      "val_invariance": 0.07776508589585622,
      "val_variance": 0.9075956646601359,
      "val_covariance": 10.437999048868814
    },
    {
      "epoch": 199,
      "train_loss": 18.546289274992766,
      "train_invariance": 0.08636141125140366,
      "train_variance": 0.48063164128197566,
      "train_covariance": 4.371463055645978,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 15.969662482367621,
      "train_ema_param_l2": 0.007847678509587817,
      "ema_param_l2": 0.007675625403810986,
      "val_loss": 35.0775642191569,
      "val_invariance": 0.07740591780344645,
      "val_variance": 0.908256740252177,
      "val_covariance": 10.435997940063476
    },
    {
      "epoch": 200,
      "train_loss": 18.552266464233398,
      "train_invariance": 0.08610118910118386,
      "train_variance": 0.4811610290032846,
      "train_covariance": 4.3707110827410665,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 15.739053807293928,
      "train_ema_param_l2": 0.007697266087714446,
      "ema_param_l2": 0.007701572554609988,
      "val_loss": 35.0479150390625,
      "val_invariance": 0.07705360561609269,
      "val_variance": 0.9091934668223063,
      "val_covariance": 10.391738311767579
    }
  ],
  "best_val": 33.32554001871745,
  "checkpoint": "outputs/vicreg_nocrop/last.pt"
}

==> data/training_logs/vicreg_action_s43.json <==
{
  "run_name": "vicreg_nocrop_seed43",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 11077.658793709008,
  "history": [
    {
      "epoch": 1,
      "train_loss": 64.38275385425709,
      "train_invariance": 0.7885180415577359,
      "train_variance": 1.7860255902608235,
      "train_covariance": 0.019163087512607927,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 105.51281342117875,
      "train_ema_param_l2": 0.11576943324209209,
      "ema_param_l2": 0.18946411671304048,
      "val_loss": 59.68521984863281,
      "val_invariance": 0.5548466889063517,
      "val_variance": 1.8314183117548624,
      "val_covariance": 0.02859514929850896
    },
    {
      "epoch": 2,
      "train_loss": 53.26897548986364,
      "train_invariance": 0.41199072587931596,
      "train_variance": 1.7156710614804869,
      "train_covariance": 0.07743086994798096,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 38.19269320452655,
      "train_ema_param_l2": 0.22250118758612644,
      "ema_param_l2": 0.2523391668131972,
      "val_loss": 51.21636936442057,
      "val_invariance": 0.23879701443513235,
      "val_variance": 1.8069977067311604,
      "val_covariance": 0.0715019118587176
    },
    {
      "epoch": 3,
      "train_loss": 45.52828854370117,
      "train_invariance": 0.19685266919930777,
      "train_variance": 1.6099200192910654,
      "train_covariance": 0.35897116203661317,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 63.35446406159578,
      "train_ema_param_l2": 0.2714828947262314,
      "ema_param_l2": 0.2680076859493234,
      "val_loss": 47.81228143310547,
      "val_invariance": 0.07436051829655965,
      "val_variance": 1.836287285486857,
      "val_covariance": 0.04608634672562281
    },
    {
      "epoch": 4,
      "train_loss": 40.214432860197846,
      "train_invariance": 0.11586175780826145,
      "train_variance": 1.439010358457212,
      "train_covariance": 1.3426297260566995,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 58.58753238932292,
      "train_ema_param_l2": 0.3451097700539843,
      "ema_param_l2": 0.4322129143041376,
      "val_loss": 47.70201872762044,
      "val_invariance": 0.04320500657955805,
      "val_variance": 1.863590222676595,
      "val_covariance": 0.03213767223556836
    },
    {
      "epoch": 5,
      "train_loss": 36.35113836669922,
      "train_invariance": 0.07156323923998409,
      "train_variance": 1.229685062902945,
      "train_covariance": 3.8199308162265355,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 73.54618638102214,
      "train_ema_param_l2": 0.38349989959220826,
      "ema_param_l2": 0.3307077605128595,
      "val_loss": 48.4182014058431,
      "val_invariance": 0.04110541195670764,
      "val_variance": 1.8952876059214274,
      "val_covariance": 0.008375462939341863
    },
    {
      "epoch": 6,
      "train_loss": 34.991901274504485,
      "train_invariance": 0.05083390721237218,
      "train_variance": 1.0707995697480661,
      "train_covariance": 6.951064363550257,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 73.01399516578957,
      "train_ema_param_l2": 0.29627280065562844,
      "ema_param_l2": 0.2809653972388376,
      "val_loss": 48.554611348470054,
      "val_invariance": 0.03669096997380256,
      "val_variance": 1.9053056837717692,
      "val_covariance": 0.0046955310155948
    },
    {
      "epoch": 7,
      "train_loss": 35.10731841588903,
      "train_invariance": 0.047519522318133604,
      "train_variance": 1.0021713440859759,
      "train_covariance": 8.865046629729095,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 60.57362928150318,
      "train_ema_param_l2": 0.28895965827367986,
      "ema_param_l2": 0.2909426709871556,
      "val_loss": 47.60679248046875,
      "val_invariance": 0.020269250412782033,
      "val_variance": 1.883437173207601,
      "val_covariance": 0.01413149593770504
    },
    {
      "epoch": 8,
      "train_loss": 35.35280510344329,
      "train_invariance": 0.05190504126416312,
      "train_variance": 0.9731589266988966,
      "train_covariance": 9.72620580093949,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 61.28352478705512,
      "train_ema_param_l2": 0.28603252587387346,
      "ema_param_l2": 0.29481845937464557,
      "val_loss": 47.44290131632487,
      "val_invariance": 0.026563125004371007,
      "val_variance": 1.8700764649709065,
      "val_covariance": 0.026911804179350535
    },
    {
      "epoch": 9,
      "train_loss": 35.349920184100114,
      "train_invariance": 0.05598846240286474,
      "train_variance": 0.9599628018979673,
      "train_covariance": 9.9511385534781,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 62.92875983344184,
      "train_ema_param_l2": 0.3203150894992173,
      "ema_param_l2": 0.34942591988085864,
      "val_loss": 47.783113596598305,
      "val_invariance": 0.0325180801153183,
      "val_variance": 1.8779106105168661,
      "val_covariance": 0.022396380652983983
    },
    {
      "epoch": 10,
      "train_loss": 35.39873973931206,
      "train_invariance": 0.06114158007833693,
      "train_variance": 0.935316153826537,
      "train_covariance": 10.48729643673367,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 57.99807794867622,
      "train_ema_param_l2": 0.39488988975575046,
      "ema_param_l2": 0.40614200779057363,
      "val_loss": 48.23258168538411,
      "val_invariance": 0.039491332868735,
      "val_variance": 1.8891060428619384,
      "val_covariance": 0.017646368448932966
    },
    {
      "epoch": 11,
      "train_loss": 35.2029793927228,
      "train_invariance": 0.06127430828412374,
      "train_variance": 0.9197841537616871,
      "train_covariance": 10.676517802485714,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 64.4212049085829,
      "train_ema_param_l2": 0.4270069604833493,
      "ema_param_l2": 0.4352700682057757,
      "val_loss": 48.25383680216471,
      "val_invariance": 0.03485872535904248,
      "val_variance": 1.8947325779596964,
      "val_covariance": 0.014053868899742762
    },
    {
      "epoch": 12,
      "train_loss": 34.912208754928024,
      "train_invariance": 0.06005643804205788,
      "train_variance": 0.906985034889645,
      "train_covariance": 10.73617196061876,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 62.09714080132378,
      "train_ema_param_l2": 0.4370838597122865,
      "ema_param_l2": 0.46368334260491406,
      "val_loss": 48.423480814615885,
      "val_invariance": 0.03910254566868146,
      "val_variance": 1.8973540395100912,
      "val_covariance": 0.012066383210321267
    },
    {
      "epoch": 13,
      "train_loss": 34.758300031873915,
      "train_invariance": 0.0633950930789665,
      "train_variance": 0.8922580284189295,
      "train_covariance": 10.866972006903755,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 65.3850242207845,
      "train_ema_param_l2": 0.47812812237489993,
      "ema_param_l2": 0.5009219509998752,
      "val_loss": 48.09069443766276,
      "val_invariance": 0.026769264698028563,
      "val_variance": 1.8964281692504883,
      "val_covariance": 0.010759043720861276
    },
    {
      "epoch": 14,
      "train_loss": 34.443927087854455,
      "train_invariance": 0.06210794762328819,
      "train_variance": 0.8738197957498056,
      "train_covariance": 11.045733594823767,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 58.43859861133717,
      "train_ema_param_l2": 0.5202538094200184,
      "ema_param_l2": 0.5320590534657574,
      "val_loss": 48.44721291097005,
      "val_invariance": 0.04202027594049772,
      "val_variance": 1.895637454032898,
      "val_covariance": 0.005769464143862327
    },
    {
      "epoch": 15,
      "train_loss": 34.16511851218895,
      "train_invariance": 0.05987456084622277,
      "train_variance": 0.8474553999900818,
      "train_covariance": 11.481869387591326,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 62.14307587687175,
      "train_ema_param_l2": 0.5405290092621431,
      "ema_param_l2": 0.5600833816726349,
      "val_loss": 47.39720757039388,
      "val_invariance": 0.032480720281600955,
      "val_variance": 1.862987208366394,
      "val_covariance": 0.010509794051448505
    },
    {
      "epoch": 16,
      "train_loss": 33.65389254986798,
      "train_invariance": 0.05563612948082111,
      "train_variance": 0.821296512639081,
      "train_covariance": 11.730576366848416,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 52.00050556324146,
      "train_ema_param_l2": 0.5745060467073634,
      "ema_param_l2": 0.5893537960363412,
      "val_loss": 45.399643229166664,
      "val_invariance": 0.020342352489630382,
      "val_variance": 1.7926090297698976,
      "val_covariance": 0.0758591162810723
    },
    {
      "epoch": 17,
      "train_loss": 33.22414259847005,
      "train_invariance": 0.053501463149432785,
      "train_variance": 0.7935966343349881,
      "train_covariance": 12.046690303096065,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 46.87421770788122,
      "train_ema_param_l2": 0.6181885242801683,
      "ema_param_l2": 0.6771394010500239,
      "val_loss": 44.46241149902344,
      "val_invariance": 0.026486624340216317,
      "val_variance": 1.7454054183959962,
      "val_covariance": 0.1651104493935903
    },
    {
      "epoch": 18,
      "train_loss": 32.25679197014703,
      "train_invariance": 0.0554707042630072,
      "train_variance": 0.7741453645317643,
      "train_covariance": 11.516390242399993,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 45.573472457320605,
      "train_ema_param_l2": 0.7101475468446413,
      "ema_param_l2": 0.731449217999494,
      "val_loss": 42.869495697021485,
      "val_invariance": 0.031142143780986467,
      "val_variance": 1.6657565244038899,
      "val_covariance": 0.44702885087331135
    },
    {
      "epoch": 19,
      "train_loss": 31.445960114655673,
      "train_invariance": 0.056352749472415004,
      "train_variance": 0.7402825609842936,
      "train_covariance": 11.530077276724356,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 45.73551752613209,
      "train_ema_param_l2": 0.7075160999985787,
      "ema_param_l2": 0.70144225575066,
      "val_loss": 41.68205360921224,
      "val_invariance": 0.022602995971838635,
      "val_variance": 1.6173737258911134,
      "val_covariance": 0.682636029958725
    },
    {
      "epoch": 20,
      "train_loss": 30.90193954015661,
      "train_invariance": 0.056576803856425814,
      "train_variance": 0.715398662990994,
      "train_covariance": 11.602553031356246,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 45.32464912697121,
      "train_ema_param_l2": 0.6751025458686777,
      "ema_param_l2": 0.651853721921367,
      "val_loss": 41.47351245117188,
      "val_invariance": 0.04935494077205658,
      "val_variance": 1.5529403931299846,
      "val_covariance": 1.4161288220087687
    },
    {
      "epoch": 21,
      "train_loss": 30.496631172462745,
      "train_invariance": 0.0570027456636782,
      "train_variance": 0.7023964180416531,
      "train_covariance": 11.511652131257234,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 46.28247625054254,
      "train_ema_param_l2": 0.6544623678541616,
      "ema_param_l2": 0.653528988165892,
      "val_loss": 41.59622765096029,
      "val_invariance": 0.03590326547125975,
      "val_variance": 1.598296607017517,
      "val_covariance": 0.7412309304475785
    },
    {
      "epoch": 22,
      "train_loss": 30.233190004136826,
      "train_invariance": 0.0592154565597022,
      "train_variance": 0.686774638776426,
      "train_covariance": 11.583437591552734,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 42.507085806387444,
      "train_ema_param_l2": 0.6446432621211862,
      "ema_param_l2": 0.6349541386759259,
      "val_loss": 40.89390789794922,
      "val_invariance": 0.02951916526257992,
      "val_variance": 1.5702203334172566,
      "val_covariance": 0.9004206585089366
    },
    {
      "epoch": 23,
      "train_loss": 29.774098456488716,
      "train_invariance": 0.06087389717168278,
      "train_variance": 0.6781984182287145,
      "train_covariance": 11.297290589509187,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 40.253444581208406,
      "train_ema_param_l2": 0.6390789673088193,
      "ema_param_l2": 0.6113502686643647,
      "val_loss": 40.483451416015626,
      "val_invariance": 0.028538361733158428,
      "val_variance": 1.5455288559595743,
      "val_covariance": 1.1317710855801901
    },
    {
      "epoch": 24,
      "train_loss": 29.29733671456796,
      "train_invariance": 0.06018000498524419,
      "train_variance": 0.6663184020430953,
      "train_covariance": 11.134876528139468,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 38.91711892361111,
      "train_ema_param_l2": 0.6093184767391981,
      "ema_param_l2": 0.5903190173614561,
      "val_loss": 40.02366055297851,
      "val_invariance": 0.031866176327069604,
      "val_variance": 1.5153657760620116,
      "val_covariance": 1.3428615074157715
    },
    {
      "epoch": 25,
      "train_loss": 28.75614592714663,
      "train_invariance": 0.05981144530574481,
      "train_variance": 0.6582362072556107,
      "train_covariance": 10.804954591539172,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 42.129122439914276,
      "train_ema_param_l2": 0.5767223053258719,
      "ema_param_l2": 0.5580684665806384,
      "val_loss": 39.76660520426432,
      "val_invariance": 0.029782599593202272,
      "val_variance": 1.5014218692779542,
      "val_covariance": 1.4864935944875082
    },
    {
      "epoch": 26,
      "train_loss": 28.28423891985858,
      "train_invariance": 0.05926600882852519,
      "train_variance": 0.64540584064413,
      "train_covariance": 10.667442667643229,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 33.58908271167896,
      "train_ema_param_l2": 0.5823067017676791,
      "ema_param_l2": 0.5820358447301505,
      "val_loss": 39.05017222086588,
      "val_invariance": 0.03888503996531169,
      "val_variance": 1.435781620979309,
      "val_covariance": 2.183505248069763
    },
    {
      "epoch": 27,
      "train_loss": 27.755582458496093,
      "train_invariance": 0.05876060522596041,
      "train_variance": 0.6292237632186325,
      "train_covariance": 10.555973167702003,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 37.147164272732205,
      "train_ema_param_l2": 0.5914897484937175,
      "ema_param_l2": 0.579687515297585,
      "val_loss": 39.190716217041015,
      "val_invariance": 0.05916723194718361,
      "val_variance": 1.3880886061986288,
      "val_covariance": 3.0093192145029706
    },
    {
      "epoch": 28,
      "train_loss": 27.165098043936272,
      "train_invariance": 0.05943725178197578,
      "train_variance": 0.6161471466488309,
      "train_covariance": 10.275488103795935,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 43.04087839988426,
      "train_ema_param_l2": 0.5807693738698723,
      "ema_param_l2": 0.5686478450318957,
      "val_loss": 38.728173248291014,
      "val_invariance": 0.04094336379567782,
      "val_variance": 1.3141899366378784,
      "val_covariance": 4.849840667088826
    },
    {
      "epoch": 29,
      "train_loss": 26.502875431202074,
      "train_invariance": 0.057350060716823296,
      "train_variance": 0.6035574809533578,
      "train_covariance": 9.980186846132632,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 39.063720318829574,
      "train_ema_param_l2": 0.587497456631142,
      "ema_param_l2": 0.6087696130407467,
      "val_loss": 38.75580849202474,
      "val_invariance": 0.047164079378048576,
      "val_variance": 1.2766699663798013,
      "val_covariance": 5.659957537968953
    },
    {
      "epoch": 30,
      "train_loss": 25.855619483665183,
      "train_invariance": 0.05720490933126873,
      "train_variance": 0.5952002620343809,
      "train_covariance": 9.545490152994791,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 47.78226823142723,
      "train_ema_param_l2": 0.6081916875257884,
      "ema_param_l2": 0.6260978246015686,
      "val_loss": 39.137570119222005,
      "val_invariance": 0.04917554714282354,
      "val_variance": 1.2610256134668987,
      "val_covariance": 6.382541126887004
    },
    {
      "epoch": 31,
      "train_loss": 25.32746435998987,
      "train_invariance": 0.05659650392223287,
      "train_variance": 0.5863823635313246,
      "train_covariance": 9.252992650632505,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 48.08754327392578,
      "train_ema_param_l2": 0.6135567726942143,
      "ema_param_l2": 0.6179724105689919,
      "val_loss": 38.334656290690106,
      "val_invariance": 0.044231350729862846,
      "val_variance": 1.240144539197286,
      "val_covariance": 6.225259095509847
    },
    {
      "epoch": 32,
      "train_loss": 24.924642887256763,
      "train_invariance": 0.056944611741436856,
      "train_variance": 0.5832315827828867,
      "train_covariance": 8.920237984551324,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 45.34073627500181,
      "train_ema_param_l2": 0.6088256597288688,
      "ema_param_l2": 0.5988665882753764,
      "val_loss": 38.997483439127606,
      "val_invariance": 0.046736764401197436,
      "val_variance": 1.2197779394785564,
      "val_covariance": 7.334615801493327
    },
    {
      "epoch": 33,
      "train_loss": 24.553833740234374,
      "train_invariance": 0.058746266446731706,
      "train_variance": 0.5788156994537071,
      "train_covariance": 8.614784706398293,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 52.289863826045284,
      "train_ema_param_l2": 0.5840223658594026,
      "ema_param_l2": 0.5702177404585332,
      "val_loss": 38.38007540893555,
      "val_invariance": 0.06321949348847071,
      "val_variance": 1.2415551408131917,
      "val_covariance": 5.760709875742594
    },
    {
      "epoch": 34,
      "train_loss": 24.196235129462348,
      "train_invariance": 0.059579348299238416,
      "train_variance": 0.5795517119125083,
      "train_covariance": 8.21795869615343,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 55.48168228262442,
      "train_ema_param_l2": 0.534921416087842,
      "ema_param_l2": 0.5052470253899836,
      "val_loss": 38.41231363932292,
      "val_invariance": 0.05031792136033376,
      "val_variance": 1.215376480102539,
      "val_covariance": 6.7699533996582035
    },
    {
      "epoch": 35,
      "train_loss": 23.900477376302085,
      "train_invariance": 0.06016304727064239,
      "train_variance": 0.5776705183629637,
      "train_covariance": 7.954638275711624,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 56.988535809552225,
      "train_ema_param_l2": 0.4888375329058032,
      "ema_param_l2": 0.4956366572414207,
      "val_loss": 38.64358130900065,
      "val_invariance": 0.05642808870474497,
      "val_variance": 1.1944464651743572,
      "val_covariance": 7.371717436472575
    },
    {
      "epoch": 36,
      "train_loss": 23.704503835042317,
      "train_invariance": 0.06281217009491391,
      "train_variance": 0.5732545476489597,
      "train_covariance": 7.802835821928801,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 60.63529096589265,
      "train_ema_param_l2": 0.4863600892907641,
      "ema_param_l2": 0.4975529379900757,
      "val_loss": 38.862961791992184,
      "val_invariance": 0.05860451187690099,
      "val_variance": 1.21290975634257,
      "val_covariance": 7.0751050764719645
    },
    {
      "epoch": 37,
      "train_loss": 23.416911365650318,
      "train_invariance": 0.06234954320501398,
      "train_variance": 0.5711555338965522,
      "train_covariance": 7.579284458301686,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 59.64231695104528,
      "train_ema_param_l2": 0.49005639974506526,
      "ema_param_l2": 0.48582340301553106,
      "val_loss": 38.85164064534505,
      "val_invariance": 0.05175287268559138,
      "val_variance": 1.2157792212168375,
      "val_covariance": 7.163337880452474
    },
    {
      "epoch": 38,
      "train_loss": 23.154032987241393,
      "train_invariance": 0.06236998912360933,
      "train_variance": 0.5641273079271669,
      "train_covariance": 7.491600673534252,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 50.64625800351743,
      "train_ema_param_l2": 0.5078174147777321,
      "ema_param_l2": 0.5302998494883319,
      "val_loss": 38.43850321451823,
      "val_invariance": 0.053387781818707784,
      "val_variance": 1.2354547011057535,
      "val_covariance": 6.217441379547119
    },
    {
      "epoch": 39,
      "train_loss": 22.875155866834852,
      "train_invariance": 0.06300798377505056,
      "train_variance": 0.5585555364290873,
      "train_covariance": 7.336067888895671,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 56.70440309877749,
      "train_ema_param_l2": 0.4987228180502039,
      "ema_param_l2": 0.4849328573786539,
      "val_loss": 38.47384980265299,
      "val_invariance": 0.052214879681666694,
      "val_variance": 1.2307875773111978,
      "val_covariance": 6.398788305918376
    },
    {
      "epoch": 40,
      "train_loss": 22.522543008874965,
      "train_invariance": 0.06299151376220916,
      "train_variance": 0.5504459697582104,
      "train_covariance": 7.186605941489891,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 51.63479454379612,
      "train_ema_param_l2": 0.4912599231117299,
      "ema_param_l2": 0.5080231787798726,
      "val_loss": 38.894588704427086,
      "val_invariance": 0.05044957261284192,
      "val_variance": 1.1992131967544555,
      "val_covariance": 7.653020048777262
    },
    {
      "epoch": 41,
      "train_loss": 22.238144963017216,
      "train_invariance": 0.0652128274264159,
      "train_variance": 0.5406049907119186,
      "train_covariance": 7.092699525903773,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 59.409748157642504,
      "train_ema_param_l2": 0.5009472122348662,
      "ema_param_l2": 0.5084629710555783,
      "val_loss": 39.08409665934245,
      "val_invariance": 0.04937851618727048,
      "val_variance": 1.1814872694015504,
      "val_covariance": 8.312451889038085
    },
    {
      "epoch": 42,
      "train_loss": 21.931140133327908,
      "train_invariance": 0.06458170399952817,
      "train_variance": 0.5310736808247036,
      "train_covariance": 7.039755601953577,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 60.17251005836769,
      "train_ema_param_l2": 0.479765347211569,
      "ema_param_l2": 0.46464939186988063,
      "val_loss": 38.88767228190104,
      "val_invariance": 0.045720690160989765,
      "val_variance": 1.1888341086705525,
      "val_covariance": 8.023801972707112
    },
    {
      "epoch": 43,
      "train_loss": 21.629531463623046,
      "train_invariance": 0.06464434906950703,
      "train_variance": 0.5232515621538515,
      "train_covariance": 6.9321336845115376,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 61.52198775849519,
      "train_ema_param_l2": 0.4803309243722251,
      "ema_param_l2": 0.46298764995900565,
      "val_loss": 39.69317706298828,
      "val_invariance": 0.04748581638932228,
      "val_variance": 1.179362078666687,
      "val_covariance": 9.021979571024577
    },
    {
      "epoch": 44,
      "train_loss": 21.337078431871202,
      "train_invariance": 0.06446555076705085,
      "train_variance": 0.514195629561389,
      "train_covariance": 6.87054887870506,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 57.30169714129413,
      "train_ema_param_l2": 0.49740314605432423,
      "ema_param_l2": 0.49174035056301585,
      "val_loss": 38.68728554280599,
      "val_invariance": 0.047045048654079435,
      "val_variance": 1.2023235054016113,
      "val_covariance": 7.453072138468425
    },
    {
      "epoch": 45,
      "train_loss": 21.067985198974608,
      "train_invariance": 0.06520195810441617,
      "train_variance": 0.5031641540174131,
      "train_covariance": 6.858832370051632,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 68.0501289763274,
      "train_ema_param_l2": 0.47645721359618487,
      "ema_param_l2": 0.49695722633564454,
      "val_loss": 39.06621848551432,
      "val_invariance": 0.05761212113499641,
      "val_variance": 1.2088161923090617,
      "val_covariance": 7.405510648091634
    },
    {
      "epoch": 46,
      "train_loss": 20.770302307128905,
      "train_invariance": 0.06388011523970852,
      "train_variance": 0.49642499950197005,
      "train_covariance": 6.7626744297168875,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 57.813516124584055,
      "train_ema_param_l2": 0.49461634537675775,
      "ema_param_l2": 0.5138705905688173,
      "val_loss": 41.97429820760091,
      "val_invariance": 0.09274383689959843,
      "val_variance": 1.1552384414672852,
      "val_covariance": 10.774741695404053
    },
    {
      "epoch": 47,
      "train_loss": 20.60640906213831,
      "train_invariance": 0.06547667387900528,
      "train_variance": 0.49031707767204,
      "train_covariance": 6.711565197273537,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 61.77852451578776,
      "train_ema_param_l2": 0.511043738930915,
      "ema_param_l2": 0.506858195047488,
      "val_loss": 38.82541996256511,
      "val_invariance": 0.044351709951957065,
      "val_variance": 1.1842712109883626,
      "val_covariance": 8.109846740722656
    },
    {
      "epoch": 48,
      "train_loss": 20.33869528198242,
      "train_invariance": 0.06627259971477367,
      "train_variance": 0.48187386187800657,
      "train_covariance": 6.6350336933842415,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 67.93689881049262,
      "train_ema_param_l2": 0.49011647777028844,
      "ema_param_l2": 0.4622209336477697,
      "val_loss": 38.97060201009115,
      "val_invariance": 0.055901153614123664,
      "val_variance": 1.1737213153839112,
      "val_covariance": 8.230040568033854
    },
    {
      "epoch": 49,
      "train_loss": 20.07010257466634,
      "train_invariance": 0.0653508996102545,
      "train_variance": 0.47251710590609797,
      "train_covariance": 6.623402379071271,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 59.5173042896412,
      "train_ema_param_l2": 0.47493089746986267,
      "ema_param_l2": 0.5008642007415106,
      "val_loss": 38.385450419108075,
      "val_invariance": 0.047886054048935575,
      "val_variance": 1.1572843437194824,
      "val_covariance": 8.256190578460693
    },
    {
      "epoch": 50,
      "train_loss": 19.827743065728082,
      "train_invariance": 0.06625713501705063,
      "train_variance": 0.4646449623990942,
      "train_covariance": 6.555190653483073,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 63.82075380339446,
      "train_ema_param_l2": 0.48249443645046064,
      "ema_param_l2": 0.46801875028092627,
      "val_loss": 37.46005169677734,
      "val_invariance": 0.045007312307755155,
      "val_variance": 1.159416407585144,
      "val_covariance": 7.349458783467611
    },
    {
      "epoch": 51,
      "train_loss": 19.644690962049697,
      "train_invariance": 0.06788737042965712,
      "train_variance": 0.45748913953922415,
      "train_covariance": 6.510278208697284,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 75.15066459034108,
      "train_ema_param_l2": 0.4431258353017925,
      "ema_param_l2": 0.4466155928076875,
      "val_loss": 38.137087646484375,
      "val_invariance": 0.0538583517173926,
      "val_variance": 1.1586017122268677,
      "val_covariance": 7.825586369832357
    },
    {
      "epoch": 52,
      "train_loss": 19.501180052015517,
      "train_invariance": 0.06854589876642933,
      "train_variance": 0.4522626694838206,
      "train_covariance": 6.480965863545736,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 75.99669800934969,
      "train_ema_param_l2": 0.44506843398472223,
      "ema_param_l2": 0.4157449246642157,
      "val_loss": 37.37124161783854,
      "val_invariance": 0.05015437583128611,
      "val_variance": 1.1490979512532553,
      "val_covariance": 7.389933541615804
    },
    {
      "epoch": 53,
      "train_loss": 19.315336263020832,
      "train_invariance": 0.06940483892626233,
      "train_variance": 0.4472570737644478,
      "train_covariance": 6.398788449040166,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 76.30315259919344,
      "train_ema_param_l2": 0.4162725162005158,
      "ema_param_l2": 0.4549424041849444,
      "val_loss": 37.487765625,
      "val_invariance": 0.05164108986655871,
      "val_variance": 1.1410772902170816,
      "val_covariance": 7.669805913289388
    },
    {
      "epoch": 54,
      "train_loss": 19.154824763545285,
      "train_invariance": 0.0708260786709962,
      "train_variance": 0.4381732581368199,
      "train_covariance": 6.429841349283854,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 78.08039832447193,
      "train_ema_param_l2": 0.4420918003228062,
      "ema_param_l2": 0.41738677613497127,
      "val_loss": 37.84491655476888,
      "val_invariance": 0.06335171999533971,
      "val_variance": 1.129995173772176,
      "val_covariance": 8.011244280497234
    },
    {
      "epoch": 55,
      "train_loss": 18.94340409455476,
      "train_invariance": 0.07072882871936868,
      "train_variance": 0.4279281635637637,
      "train_covariance": 6.47697929071497,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 92.9266272922092,
      "train_ema_param_l2": 0.39913234911463985,
      "ema_param_l2": 0.3927609968151153,
      "val_loss": 36.89630189005534,
      "val_invariance": 0.055454495241244635,
      "val_variance": 1.1482340822219848,
      "val_covariance": 6.804087396621704
    },
    {
      "epoch": 56,
      "train_loss": 18.71048325997812,
      "train_invariance": 0.06952646361015462,
      "train_variance": 0.41993931311148186,
      "train_covariance": 6.4738388379414875,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 67.81597521972657,
      "train_ema_param_l2": 0.4299130177650843,
      "ema_param_l2": 0.44855721652518665,
      "val_loss": 36.87800283813477,
      "val_invariance": 0.050399291048447294,
      "val_variance": 1.1170732952753704,
      "val_covariance": 7.691187966028849
    },
    {
      "epoch": 57,
      "train_loss": 18.456772912484627,
      "train_invariance": 0.07220077030747026,
      "train_variance": 0.4099404964800234,
      "train_covariance": 6.403241213480632,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 93.06218311903211,
      "train_ema_param_l2": 0.42703600716652645,
      "ema_param_l2": 0.40949090314789965,
      "val_loss": 37.1167285563151,
      "val_invariance": 0.055661057114601134,
      "val_variance": 1.1011754954655966,
      "val_covariance": 8.195814310709636
    },
    {
      "epoch": 58,
      "train_loss": 18.257626635516132,
      "train_invariance": 0.07143113323714997,
      "train_variance": 0.4014091223610772,
      "train_covariance": 6.4366201934814455,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 97.7029231149179,
      "train_ema_param_l2": 0.38259157422068507,
      "ema_param_l2": 0.3748608708078222,
      "val_loss": 36.75031382242839,
      "val_invariance": 0.05020776231090228,
      "val_variance": 1.0841134967803956,
      "val_covariance": 8.392282363891601
    },
    {
      "epoch": 59,
      "train_loss": 18.10154596625434,
      "train_invariance": 0.07099930214440381,
      "train_variance": 0.3962297926478916,
      "train_covariance": 6.420818662996646,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 82.98162197989005,
      "train_ema_param_l2": 0.39236923075273156,
      "ema_param_l2": 0.41183166061900245,
      "val_loss": 37.742627461751304,
      "val_invariance": 0.06692816293239594,
      "val_variance": 1.0539514182408651,
      "val_covariance": 9.72063781229655
    },
    {
      "epoch": 60,
      "train_loss": 17.96625453242549,
      "train_invariance": 0.07193351998152556,
      "train_variance": 0.3879252408168934,
      "train_covariance": 6.469785494486491,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 91.75151637098524,
      "train_ema_param_l2": 0.398580798323826,
      "ema_param_l2": 0.382122926915857,
      "val_loss": 38.389490661621096,
      "val_invariance": 0.08783166954914728,
      "val_variance": 1.0676646817525228,
      "val_covariance": 9.50208150736491
    },
    {
      "epoch": 61,
      "train_loss": 17.853413477014612,
      "train_invariance": 0.07261989350451363,
      "train_variance": 0.38239291370356526,
      "train_covariance": 6.478093263979312,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 98.2163448848018,
      "train_ema_param_l2": 0.3734200595295996,
      "ema_param_l2": 0.38813355976124975,
      "val_loss": 37.74935097249349,
      "val_invariance": 0.058219057500362395,
      "val_variance": 1.0575413198471069,
      "val_covariance": 9.855341435750326
    },
    {
      "epoch": 62,
      "train_loss": 17.728949714943216,
      "train_invariance": 0.07236681746553492,
      "train_variance": 0.38268146627920646,
      "train_covariance": 6.352742708559389,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 92.53676253255209,
      "train_ema_param_l2": 0.38405684857878614,
      "ema_param_l2": 0.3778737817304062,
      "val_loss": 37.605158304850264,
      "val_invariance": 0.05894447508454323,
      "val_variance": 1.066876194636027,
      "val_covariance": 9.459641993204752
    },
    {
      "epoch": 63,
      "train_loss": 17.64651559504756,
      "train_invariance": 0.07335137017347194,
      "train_variance": 0.3782482847460994,
      "train_covariance": 6.3565242008633085,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 92.73810577844691,
      "train_ema_param_l2": 0.3832042932047071,
      "ema_param_l2": 0.377714500373346,
      "val_loss": 37.9531013285319,
      "val_invariance": 0.06459355486432711,
      "val_variance": 1.0687744391759237,
      "val_covariance": 9.618901262919108
    },
    {
      "epoch": 64,
      "train_loss": 17.52925560958297,
      "train_invariance": 0.07282457882386667,
      "train_variance": 0.3734893450913606,
      "train_covariance": 6.371407508850098,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 105.21817781801577,
      "train_ema_param_l2": 0.35350321928122386,
      "ema_param_l2": 0.38243917344956635,
      "val_loss": 38.08611276245117,
      "val_invariance": 0.059094049741824466,
      "val_variance": 1.0500477628707885,
      "val_covariance": 10.35756751124064
    },
    {
      "epoch": 65,
      "train_loss": 17.428634480794273,
      "train_invariance": 0.07266672979902337,
      "train_variance": 0.3691648469677678,
      "train_covariance": 6.3828451362892435,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 85.21269406467015,
      "train_ema_param_l2": 0.39102431167970475,
      "ema_param_l2": 0.3916387461055074,
      "val_loss": 38.72090059407552,
      "val_invariance": 0.0693023942510287,
      "val_variance": 1.0540808337529501,
      "val_covariance": 10.636320255279541
    },
    {
      "epoch": 66,
      "train_loss": 17.386609434904877,
      "train_invariance": 0.07370838393105401,
      "train_variance": 0.366960905039752,
      "train_covariance": 6.369877109951443,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 105.23438465937862,
      "train_ema_param_l2": 0.35266015586167865,
      "ema_param_l2": 0.3500937056680814,
      "val_loss": 39.42716033935547,
      "val_invariance": 0.05786990841229757,
      "val_variance": 1.0467562545140585,
      "val_covariance": 11.81150634765625
    },
    {
      "epoch": 67,
      "train_loss": 17.25003069390191,
      "train_invariance": 0.07262462327215406,
      "train_variance": 0.36478408213014957,
      "train_covariance": 6.31481298941153,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 83.55783643256294,
      "train_ema_param_l2": 0.37010739280661215,
      "ema_param_l2": 0.37395143481564985,
      "val_loss": 38.94965269978841,
      "val_invariance": 0.06032849497596423,
      "val_variance": 1.0541842082341513,
      "val_covariance": 11.086834528605143
    },
    {
      "epoch": 68,
      "train_loss": 17.170148180926287,
      "train_invariance": 0.07163989050520791,
      "train_variance": 0.3614945902559492,
      "train_covariance": 6.341786222387243,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 89.06478290586118,
      "train_ema_param_l2": 0.36145423266778953,
      "ema_param_l2": 0.3529656980648934,
      "val_loss": 39.5495766398112,
      "val_invariance": 0.05924889050920804,
      "val_variance": 1.0435262711842854,
      "val_covariance": 11.980197850545247
    },
    {
      "epoch": 69,
      "train_loss": 17.079775498001663,
      "train_invariance": 0.0731877508295907,
      "train_variance": 0.36007112833305643,
      "train_covariance": 6.248303510453966,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 100.20684814679181,
      "train_ema_param_l2": 0.3479175031141004,
      "ema_param_l2": 0.320703998293899,
      "val_loss": 39.65283649698893,
      "val_invariance": 0.054526144683361054,
      "val_variance": 1.035459862391154,
      "val_covariance": 12.403186075846355
    },
    {
      "epoch": 70,
      "train_loss": 17.088523767541957,
      "train_invariance": 0.07278031959357086,
      "train_variance": 0.3611817114529786,
      "train_covariance": 6.239472957752369,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 103.22406484137642,
      "train_ema_param_l2": 0.3240186400049317,
      "ema_param_l2": 0.31748716790172815,
      "val_loss": 40.6016349995931,
      "val_invariance": 0.05149968149264653,
      "val_variance": 1.0322125027974447,
      "val_covariance": 13.508830238342286
    },
    {
      "epoch": 71,
      "train_loss": 17.053106628417968,
      "train_invariance": 0.07320539886421627,
      "train_variance": 0.3619568799160145,
      "train_covariance": 6.174049744217484,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 89.76258192952474,
      "train_ema_param_l2": 0.3443898056311709,
      "ema_param_l2": 0.33783237411214234,
      "val_loss": 40.157636474609376,
      "val_invariance": 0.05652345996101697,
      "val_variance": 1.0366705799102782,
      "val_covariance": 12.827785751342773
    },
    {
      "epoch": 72,
      "train_loss": 17.019638407389323,
      "train_invariance": 0.07393950032084076,
      "train_variance": 0.35985546544746116,
      "train_covariance": 6.174764197455512,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 98.3333748010706,
      "train_ema_param_l2": 0.3353163849026602,
      "ema_param_l2": 0.32872427971800605,
      "val_loss": 40.43818714396159,
      "val_invariance": 0.049329340706268945,
      "val_variance": 1.033295124689738,
      "val_covariance": 13.372575553894043
    },
    {
      "epoch": 73,
      "train_loss": 16.918521437468353,
      "train_invariance": 0.07327650763811888,
      "train_variance": 0.35900030183792114,
      "train_covariance": 6.1116011770742915,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 100.01648510290076,
      "train_ema_param_l2": 0.33026179027549274,
      "ema_param_l2": 0.31821461058388867,
      "val_loss": 39.82313282267253,
      "val_invariance": 0.05399940100312233,
      "val_variance": 1.041638217608134,
      "val_covariance": 12.432192759195964
    },
    {
      "epoch": 74,
      "train_loss": 16.944434041341147,
      "train_invariance": 0.07463350201756866,
      "train_variance": 0.35999326197306314,
      "train_covariance": 6.07876491772687,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 98.99381105776186,
      "train_ema_param_l2": 0.3206621147766892,
      "ema_param_l2": 0.31091171008680796,
      "val_loss": 40.32710335286458,
      "val_invariance": 0.050380545953909554,
      "val_variance": 1.030120646794637,
      "val_covariance": 13.314573499043783
    },
    {
      "epoch": 75,
      "train_loss": 16.7736470574273,
      "train_invariance": 0.07286062228238141,
      "train_variance": 0.3557149630740837,
      "train_covariance": 6.059257479773628,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 92.96539083297165,
      "train_ema_param_l2": 0.3199976215829801,
      "ema_param_l2": 0.3072998540087251,
      "val_loss": 40.901917734781904,
      "val_invariance": 0.06239653888344765,
      "val_variance": 1.0183707828521729,
      "val_covariance": 13.882734575907389
    },
    {
      "epoch": 76,
      "train_loss": 16.79964589549877,
      "train_invariance": 0.07335365781077632,
      "train_variance": 0.35812629487779407,
      "train_covariance": 6.012647085119177,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 86.94746320258247,
      "train_ema_param_l2": 0.3298495714168013,
      "ema_param_l2": 0.350346402350789,
      "val_loss": 40.29394368489584,
      "val_invariance": 0.05071749343474706,
      "val_variance": 1.0316503915786743,
      "val_covariance": 13.234746841430663
    },
    {
      "epoch": 77,
      "train_loss": 16.74306377834744,
      "train_invariance": 0.0730092497114782,
      "train_variance": 0.35833573966556126,
      "train_covariance": 5.959439024183485,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 91.57710450575087,
      "train_ema_param_l2": 0.3347905167474491,
      "ema_param_l2": 0.3244000492436661,
      "val_loss": 40.32012098185221,
      "val_invariance": 0.056395271877447764,
      "val_variance": 1.0244211661020914,
      "val_covariance": 13.299710205078124
    },
    {
      "epoch": 78,
      "train_loss": 16.698345811631945,
      "train_invariance": 0.07403751711933701,
      "train_variance": 0.35655116174839163,
      "train_covariance": 5.933628812719275,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 91.61534270562066,
      "train_ema_param_l2": 0.32632965717608353,
      "ema_param_l2": 0.3414508864867876,
      "val_loss": 39.47434301757813,
      "val_invariance": 0.053088077902793886,
      "val_variance": 1.0260638434092204,
      "val_covariance": 12.495545196533204
    },
    {
      "epoch": 79,
      "train_loss": 16.64948557309751,
      "train_invariance": 0.07331887914957824,
      "train_variance": 0.35691918087888647,
      "train_covariance": 5.893534047162091,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 88.55257895688658,
      "train_ema_param_l2": 0.3348820284120476,
      "ema_param_l2": 0.331724043909661,
      "val_loss": 39.90978646850586,
      "val_invariance": 0.05651883281270663,
      "val_variance": 1.0246752506891887,
      "val_covariance": 12.879934288024902
    },
    {
      "epoch": 80,
      "train_loss": 16.60045302779586,
      "train_invariance": 0.07313028764062457,
      "train_variance": 0.35678104190473203,
      "train_covariance": 5.852669812520345,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 88.61761479130497,
      "train_ema_param_l2": 0.3219495711570507,
      "ema_param_l2": 0.3349387082705308,
      "val_loss": 39.86656044514974,
      "val_invariance": 0.05612546060482661,
      "val_variance": 1.0193360029856364,
      "val_covariance": 12.98002407836914
    },
    {
      "epoch": 81,
      "train_loss": 16.563684137980143,
      "train_invariance": 0.07257806760072708,
      "train_variance": 0.3572325203595338,
      "train_covariance": 5.81841944136443,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 76.060314646403,
      "train_ema_param_l2": 0.33196146352710176,
      "ema_param_l2": 0.3482537207646271,
      "val_loss": 40.129549143473305,
      "val_invariance": 0.058777229537566505,
      "val_variance": 1.0074292316436768,
      "val_covariance": 13.474387687683105
    },
    {
      "epoch": 82,
      "train_loss": 16.517949202926072,
      "train_invariance": 0.07320078214451119,
      "train_variance": 0.3570950397738704,
      "train_covariance": 5.7605536826804835,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 90.28790676314742,
      "train_ema_param_l2": 0.322936892538709,
      "ema_param_l2": 0.31610412594214937,
      "val_loss": 39.835466166178385,
      "val_invariance": 0.06732171541452407,
      "val_variance": 1.0182349650065103,
      "val_covariance": 12.696549163818359
    },
    {
      "epoch": 83,
      "train_loss": 16.558659778171116,
      "train_invariance": 0.07448091958187245,
      "train_variance": 0.36040559191173976,
      "train_covariance": 5.686496971271656,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 100.48292553032769,
      "train_ema_param_l2": 0.29291440576027494,
      "ema_param_l2": 0.2858111383455029,
      "val_loss": 39.489560506184894,
      "val_invariance": 0.06150815375645955,
      "val_variance": 1.0100907033284505,
      "val_covariance": 12.699589665730795
    },
    {
      "epoch": 84,
      "train_loss": 16.57354034367314,
      "train_invariance": 0.07463491508254298,
      "train_variance": 0.36302683077035125,
      "train_covariance": 5.631996682061089,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 86.45793298904984,
      "train_ema_param_l2": 0.29211897767633593,
      "ema_param_l2": 0.3052407528784019,
      "val_loss": 39.54080684407552,
      "val_invariance": 0.059104695717493695,
      "val_variance": 0.9975198192596435,
      "val_covariance": 13.125194521586101
    },
    {
      "epoch": 85,
      "train_loss": 16.501875565705475,
      "train_invariance": 0.0731575079648583,
      "train_variance": 0.362744877409052,
      "train_covariance": 5.604315938455088,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 76.63417184222186,
      "train_ema_param_l2": 0.30733347507208264,
      "ema_param_l2": 0.31988539374032354,
      "val_loss": 39.23236513264974,
      "val_invariance": 0.06326609153548876,
      "val_variance": 0.9998901370366414,
      "val_covariance": 12.65345986175537
    },
    {
      "epoch": 86,
      "train_loss": 16.490547822175202,
      "train_invariance": 0.07373004063853511,
      "train_variance": 0.3653229069709778,
      "train_covariance": 5.514224074469673,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 84.6815337004485,
      "train_ema_param_l2": 0.3100371674269882,
      "ema_param_l2": 0.3222143623122549,
      "val_loss": 40.48558333333333,
      "val_invariance": 0.08067786399523418,
      "val_variance": 0.9917548688252767,
      "val_covariance": 13.67476531982422
    },
    {
      "epoch": 87,
      "train_loss": 16.473509055808737,
      "train_invariance": 0.07335061800921405,
      "train_variance": 0.3655239771207174,
      "train_covariance": 5.501644195132785,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 87.14310685221353,
      "train_ema_param_l2": 0.29858859729599246,
      "ema_param_l2": 0.28022336229293476,
      "val_loss": 39.74373989868164,
      "val_invariance": 0.07127618632713954,
      "val_variance": 1.0006798559824626,
      "val_covariance": 12.94483895111084
    },
    {
      "epoch": 88,
      "train_loss": 16.517394977145724,
      "train_invariance": 0.073735316629763,
      "train_variance": 0.3670792110407794,
      "train_covariance": 5.497031750714338,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 92.88861209219473,
      "train_ema_param_l2": 0.2768748722714138,
      "ema_param_l2": 0.2656353992621434,
      "val_loss": 39.81867522176107,
      "val_invariance": 0.06297600495815277,
      "val_variance": 0.9937312698364258,
      "val_covariance": 13.4009933497111
    },
    {
      "epoch": 89,
      "train_loss": 16.45763434403031,
      "train_invariance": 0.07415665232914466,
      "train_variance": 0.36741525341846326,
      "train_covariance": 5.418336638274016,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 81.72348086434823,
      "train_ema_param_l2": 0.2939653092612643,
      "ema_param_l2": 0.2997655059508806,
      "val_loss": 39.34734079996745,
      "val_invariance": 0.062060037036736806,
      "val_variance": 1.007438310623169,
      "val_covariance": 12.609882278442383
    },
    {
      "epoch": 90,
      "train_loss": 16.42402786763509,
      "train_invariance": 0.07480661710103353,
      "train_variance": 0.3657239144378238,
      "train_covariance": 5.410764520998354,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 90.08892763264974,
      "train_ema_param_l2": 0.29342539975899906,
      "ema_param_l2": 0.2740973374401705,
      "val_loss": 40.25330509440104,
      "val_invariance": 0.0745224635998408,
      "val_variance": 0.9977509263356527,
      "val_covariance": 13.446470207214356
    },
    {
      "epoch": 91,
      "train_loss": 16.363550897103767,
      "train_invariance": 0.07323597932082636,
      "train_variance": 0.36622813421708567,
      "train_covariance": 5.376948044670953,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 74.36134930872034,
      "train_ema_param_l2": 0.28829603873368764,
      "ema_param_l2": 0.3076306875454013,
      "val_loss": 40.109196716308595,
      "val_invariance": 0.06418238371610642,
      "val_variance": 1.0074403575261435,
      "val_covariance": 13.318628616333008
    },
    {
      "epoch": 92,
      "train_loss": 16.338035775078666,
      "train_invariance": 0.0746937993477892,
      "train_variance": 0.36543671245928167,
      "train_covariance": 5.33477293282968,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 84.96139474713361,
      "train_ema_param_l2": 0.28720685306097027,
      "ema_param_l2": 0.2744869625722397,
      "val_loss": 40.04272859700521,
      "val_invariance": 0.06118079940478007,
      "val_variance": 1.0021661345163981,
      "val_covariance": 13.459055391947429
    },
    {
      "epoch": 93,
      "train_loss": 16.29909537025734,
      "train_invariance": 0.07497708485744618,
      "train_variance": 0.3648105149798923,
      "train_covariance": 5.304405254222728,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 77.46371844708479,
      "train_ema_param_l2": 0.29765133567428015,
      "ema_param_l2": 0.28240670049414957,
      "val_loss": 40.72048311360677,
      "val_invariance": 0.06389399798711141,
      "val_variance": 0.9990504500071208,
      "val_covariance": 14.146871653238932
    },
    {
      "epoch": 94,
      "train_loss": 16.275298645019532,
      "train_invariance": 0.07427695157351318,
      "train_variance": 0.366174688745428,
      "train_covariance": 5.264007596333822,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 76.6444475346318,
      "train_ema_param_l2": 0.2805104827898894,
      "ema_param_l2": 0.29881750858934747,
      "val_loss": 40.49040042114258,
      "val_invariance": 0.06286193378766378,
      "val_variance": 1.0051831404368083,
      "val_covariance": 13.789274037679036
    },
    {
      "epoch": 95,
      "train_loss": 16.239647252965856,
      "train_invariance": 0.07376985528733995,
      "train_variance": 0.3671847711492468,
      "train_covariance": 5.2157815678914385,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 68.61761479469583,
      "train_ema_param_l2": 0.28810239413683425,
      "ema_param_l2": 0.2963324196657428,
      "val_loss": 40.826687072753906,
      "val_invariance": 0.0564609194000562,
      "val_variance": 1.0171674245198568,
      "val_covariance": 13.985978693644206
    },
    {
      "epoch": 96,
      "train_loss": 16.27396159023709,
      "train_invariance": 0.07517559572723177,
      "train_variance": 0.3702605708969964,
      "train_covariance": 5.138057459230776,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 75.48212750583225,
      "train_ema_param_l2": 0.2908228263321933,
      "ema_param_l2": 0.28284021341661897,
      "val_loss": 41.17015504964193,
      "val_invariance": 0.057188723156849544,
      "val_variance": 1.014035574277242,
      "val_covariance": 14.38954776509603
    },
    {
      "epoch": 97,
      "train_loss": 16.20594679514567,
      "train_invariance": 0.07393404776961715,
      "train_variance": 0.369468925802796,
      "train_covariance": 5.120872487386068,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 72.5966672431098,
      "train_ema_param_l2": 0.2803491359438539,
      "ema_param_l2": 0.26910618930679076,
      "val_loss": 40.8146047261556,
      "val_invariance": 0.060683407604694366,
      "val_variance": 1.0337460934321085,
      "val_covariance": 13.453867416381836
    },
    {
      "epoch": 98,
      "train_loss": 16.181475307888455,
      "train_invariance": 0.07356841667272426,
      "train_variance": 0.37040169390925654,
      "train_covariance": 5.082222586455169,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 72.40643930957935,
      "train_ema_param_l2": 0.2673560208684822,
      "ema_param_l2": 0.2769023398259731,
      "val_loss": 40.76567397054036,
      "val_invariance": 0.06709265893697738,
      "val_variance": 1.029782758394877,
      "val_covariance": 13.343788813273113
    },
    {
      "epoch": 99,
      "train_loss": 16.21429589815493,
      "train_invariance": 0.07491642352165999,
      "train_variance": 0.37047936930479825,
      "train_covariance": 5.0794010411015265,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 73.26852407384801,
      "train_ema_param_l2": 0.27312072573655855,
      "ema_param_l2": 0.26224854856085816,
      "val_loss": 41.93442319742839,
      "val_invariance": 0.06138038583596547,
      "val_variance": 1.0113021373748778,
      "val_covariance": 15.117360051472982
    },
    {
      "epoch": 100,
      "train_loss": 16.15806765012388,
      "train_invariance": 0.07437457749578688,
      "train_variance": 0.3705755543532195,
      "train_covariance": 5.034314409467909,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 75.28902494642469,
      "train_ema_param_l2": 0.2583903517169345,
      "ema_param_l2": 0.25414487711385847,
      "val_loss": 40.89877556355794,
      "val_invariance": 0.05705198832352956,
      "val_variance": 1.0370769392649333,
      "val_covariance": 13.545552357991536
    },
    {
      "epoch": 101,
      "train_loss": 16.20435178064417,
      "train_invariance": 0.07528404258357153,
      "train_variance": 0.37366662011323154,
      "train_covariance": 4.980585228248879,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 66.12974385579427,
      "train_ema_param_l2": 0.27390096360778843,
      "ema_param_l2": 0.2790981901750552,
      "val_loss": 41.602805135091145,
      "val_invariance": 0.06549126708507538,
      "val_variance": 1.0211040773391724,
      "val_covariance": 14.43792115275065
    },
    {
      "epoch": 102,
      "train_loss": 16.1064676038954,
      "train_invariance": 0.0748154457034888,
      "train_variance": 0.37207813156092606,
      "train_covariance": 4.934128271879973,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 76.72924613217954,
      "train_ema_param_l2": 0.26146708436759597,
      "ema_param_l2": 0.2527288569875795,
      "val_loss": 41.42247778320313,
      "val_invariance": 0.06546054659287134,
      "val_variance": 1.021655703862508,
      "val_covariance": 14.244571436564128
    },
    {
      "epoch": 103,
      "train_loss": 16.102068268104837,
      "train_invariance": 0.07478897166693652,
      "train_variance": 0.371597234249115,
      "train_covariance": 4.942413121823911,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 70.18657776896158,
      "train_ema_param_l2": 0.24742513439791333,
      "ema_param_l2": 0.25728157511130434,
      "val_loss": 41.59483065795899,
      "val_invariance": 0.062167899499336876,
      "val_variance": 1.031657402674357,
      "val_covariance": 14.249198733011882
    },
    {
      "epoch": 104,
      "train_loss": 16.062862289993852,
      "train_invariance": 0.0748496470870795,
      "train_variance": 0.3721378737202397,
      "train_covariance": 4.88817429083365,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 68.49736896091038,
      "train_ema_param_l2": 0.2525710088377044,
      "ema_param_l2": 0.2488107052496359,
      "val_loss": 41.001833719889326,
      "val_invariance": 0.05626733563343684,
      "val_variance": 1.030254696528117,
      "val_covariance": 13.838782847086588
    },
    {
      "epoch": 105,
      "train_loss": 16.078432607014975,
      "train_invariance": 0.07535982141892116,
      "train_variance": 0.37236785933706495,
      "train_covariance": 4.88524060425935,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 67.21065774423104,
      "train_ema_param_l2": 0.24711222795357699,
      "ema_param_l2": 0.2520339923043132,
      "val_loss": 40.71152579752604,
      "val_invariance": 0.05706263087193171,
      "val_variance": 1.0377575861612955,
      "val_covariance": 13.34102042388916
    },
    {
      "epoch": 106,
      "train_loss": 16.061767853348343,
      "train_invariance": 0.07512390414432243,
      "train_variance": 0.37416778405507406,
      "train_covariance": 4.829475669719555,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 72.58631748001663,
      "train_ema_param_l2": 0.25158435617476127,
      "ema_param_l2": 0.2355290991921382,
      "val_loss": 41.227295267740885,
      "val_invariance": 0.06287303429841995,
      "val_variance": 1.0316392415364584,
      "val_covariance": 13.864488169352214
    },
    {
      "epoch": 107,
      "train_loss": 16.00870175849067,
      "train_invariance": 0.07432400567222525,
      "train_variance": 0.37327186214482344,
      "train_covariance": 4.818805130004883,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 59.829509078414354,
      "train_ema_param_l2": 0.2424345184690138,
      "ema_param_l2": 0.2545619346550651,
      "val_loss": 41.269287200927735,
      "val_invariance": 0.059249472111463544,
      "val_variance": 1.026595178604126,
      "val_covariance": 14.123170814514161
    },
    {
      "epoch": 108,
      "train_loss": 16.000530649820963,
      "train_invariance": 0.0759784809615877,
      "train_variance": 0.37303305834311024,
      "train_covariance": 4.7752421264648435,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 79.53423818517614,
      "train_ema_param_l2": 0.23382314909606153,
      "ema_param_l2": 0.23119291946115408,
      "val_loss": 40.28661199951172,
      "val_invariance": 0.0580717678864797,
      "val_variance": 1.0389836689631144,
      "val_covariance": 12.860226404825847
    },
    {
      "epoch": 109,
      "train_loss": 16.036554007636177,
      "train_invariance": 0.07507614195346832,
      "train_variance": 0.3764292528187787,
      "train_covariance": 4.7489190453423396,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 67.3966815004702,
      "train_ema_param_l2": 0.2343352191686153,
      "ema_param_l2": 0.23009169758652698,
      "val_loss": 40.330488749186195,
      "val_invariance": 0.05632483391960462,
      "val_variance": 1.0429809608459473,
      "val_covariance": 12.847844009399415
    },
    {
      "epoch": 110,
      "train_loss": 15.907603600396051,
      "train_invariance": 0.07418813389098203,
      "train_variance": 0.37182331401330454,
      "train_covariance": 4.757317351729782,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 68.4471456660518,
      "train_ema_param_l2": 0.22272971541572345,
      "ema_param_l2": 0.2231394887187342,
      "val_loss": 40.29143629964193,
      "val_invariance": 0.056602247138818104,
      "val_variance": 1.0329869108200074,
      "val_covariance": 13.051707595825196
    },
    {
      "epoch": 111,
      "train_loss": 15.972866375958478,
      "train_invariance": 0.07498712789350086,
      "train_variance": 0.3750575781839865,
      "train_covariance": 4.721748807977747,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 67.91926616753472,
      "train_ema_param_l2": 0.23049877000054478,
      "ema_param_l2": 0.2145277394562489,
      "val_loss": 39.98660144042969,
      "val_invariance": 0.055047844419876736,
      "val_variance": 1.0361006968816122,
      "val_covariance": 12.707887870788575
    },
    {
      "epoch": 112,
      "train_loss": 15.943196602715386,
      "train_invariance": 0.07506886909846906,
      "train_variance": 0.3749927337964376,
      "train_covariance": 4.691656558284053,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 61.57942889404297,
      "train_ema_param_l2": 0.22872980730604148,
      "ema_param_l2": 0.21930562964175793,
      "val_loss": 39.50579573567708,
      "val_invariance": 0.052896773864825566,
      "val_variance": 1.0391268882751465,
      "val_covariance": 12.205203928629558
    },
    {
      "epoch": 113,
      "train_loss": 15.946931691487631,
      "train_invariance": 0.07585035293190567,
      "train_variance": 0.3749811629012779,
      "train_covariance": 4.67614383174755,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 64.04891314697265,
      "train_ema_param_l2": 0.22373681670595566,
      "ema_param_l2": 0.226588823353273,
      "val_loss": 38.998070251464846,
      "val_invariance": 0.061220190276702245,
      "val_variance": 1.040820692062378,
      "val_covariance": 11.447048029581707
    },
    {
      "epoch": 114,
      "train_loss": 15.92590963236491,
      "train_invariance": 0.07568949784614422,
      "train_variance": 0.3766311257062135,
      "train_covariance": 4.617894086625841,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 64.80075268328632,
      "train_ema_param_l2": 0.22189736238149615,
      "ema_param_l2": 0.2035960024383918,
      "val_loss": 39.483355611165365,
      "val_invariance": 0.057052324046691257,
      "val_variance": 1.0292144527435303,
      "val_covariance": 12.326685872395833
    },
    {
      "epoch": 115,
      "train_loss": 15.949207659686053,
      "train_invariance": 0.0753902965452936,
      "train_variance": 0.37705851529262685,
      "train_covariance": 4.637987386350279,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 58.75121541793258,
      "train_ema_param_l2": 0.2115557541435013,
      "ema_param_l2": 0.22191875040351045,
      "val_loss": 39.310186767578124,
      "val_invariance": 0.061067650735378266,
      "val_variance": 1.0360282923380535,
      "val_covariance": 11.882788139343262
    },
    {
      "epoch": 116,
      "train_loss": 15.968621287593136,
      "train_invariance": 0.07625266233417723,
      "train_variance": 0.37778209296862286,
      "train_covariance": 4.6177523384094235,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 59.63201876039858,
      "train_ema_param_l2": 0.21783704381251787,
      "ema_param_l2": 0.21498431751794927,
      "val_loss": 38.576560902913414,
      "val_invariance": 0.06343613301714261,
      "val_variance": 1.024772174835205,
      "val_covariance": 11.371353276570638
    },
    {
      "epoch": 117,
      "train_loss": 15.95867960159867,
      "train_invariance": 0.07650906985998154,
      "train_variance": 0.37757099817417283,
      "train_covariance": 4.606677838078252,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 57.69582773731373,
      "train_ema_param_l2": 0.21617039672306393,
      "ema_param_l2": 0.23049144329449808,
      "val_loss": 38.033952809651694,
      "val_invariance": 0.05960326519608498,
      "val_variance": 1.0248512461980184,
      "val_covariance": 10.922590003967285
    },
    {
      "epoch": 118,
      "train_loss": 15.973191273442021,
      "train_invariance": 0.07644320605860816,
      "train_variance": 0.3780976003275977,
      "train_covariance": 4.60967104184186,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 56.92021933605053,
      "train_ema_param_l2": 0.2179724693757413,
      "ema_param_l2": 0.21780025196653674,
      "val_loss": 38.433274709065756,
      "val_invariance": 0.060297150741020836,
      "val_variance": 1.0204168710708619,
      "val_covariance": 11.415423838297526
    },
    {
      "epoch": 119,
      "train_loss": 15.948521683304397,
      "train_invariance": 0.07685528096446284,
      "train_variance": 0.37879093767095495,
      "train_covariance": 4.55736619454843,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 53.56718386388708,
      "train_ema_param_l2": 0.2145881562343781,
      "ema_param_l2": 0.21942955590123633,
      "val_loss": 38.071251546223955,
      "val_invariance": 0.05883011805017789,
      "val_variance": 1.020029379526774,
      "val_covariance": 11.099764078776042
    },
    {
      "epoch": 120,
      "train_loss": 16.00162265692817,
      "train_invariance": 0.07712707465224795,
      "train_variance": 0.38181306657967745,
      "train_covariance": 4.528119098098189,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 59.68328203441479,
      "train_ema_param_l2": 0.2009124004655708,
      "ema_param_l2": 0.20329557680010404,
      "val_loss": 37.81930330403646,
      "val_invariance": 0.06009557459751765,
      "val_variance": 1.0236980730692546,
      "val_covariance": 10.724462086995443
    },
    {
      "epoch": 121,
      "train_loss": 16.034476503725404,
      "train_invariance": 0.07688504213756985,
      "train_variance": 0.38403020344840155,
      "train_covariance": 4.51159534906458,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 57.128614503083405,
      "train_ema_param_l2": 0.19943685953470527,
      "ema_param_l2": 0.18396328060989647,
      "val_loss": 37.28170023600261,
      "val_invariance": 0.0563812235891819,
      "val_variance": 1.0112631899515787,
      "val_covariance": 10.590590052286784
    },
    {
      "epoch": 122,
      "train_loss": 16.048863003200953,
      "train_invariance": 0.07760878494050767,
      "train_variance": 0.38500833807168183,
      "train_covariance": 4.483434914482965,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 49.023785563151044,
      "train_ema_param_l2": 0.20172485128065146,
      "ema_param_l2": 0.21224625723496934,
      "val_loss": 37.64051868693034,
      "val_invariance": 0.06038158348202705,
      "val_variance": 1.0029007218678792,
      "val_covariance": 11.058461380004882
    },
    {
      "epoch": 123,
      "train_loss": 16.006839972601995,
      "train_invariance": 0.07689313348575874,
      "train_variance": 0.38468474148820947,
      "train_covariance": 4.467393076861346,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 54.7132404389558,
      "train_ema_param_l2": 0.2009838109678669,
      "ema_param_l2": 0.18898628646170357,
      "val_loss": 36.874784790039065,
      "val_invariance": 0.05776790969570478,
      "val_variance": 1.005236749013265,
      "val_covariance": 10.299668609619141
    },
    {
      "epoch": 124,
      "train_loss": 16.03582418823242,
      "train_invariance": 0.07769876362880071,
      "train_variance": 0.3849106960914753,
      "train_covariance": 4.470587700455277,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 49.92716353239837,
      "train_ema_param_l2": 0.19149286104580407,
      "ema_param_l2": 0.19540507975059063,
      "val_loss": 36.743281697591144,
      "val_invariance": 0.06301844213406245,
      "val_variance": 1.0045584360758464,
      "val_covariance": 10.053859903971354
    },
    {
      "epoch": 125,
      "train_loss": 16.09198657932988,
      "train_invariance": 0.07812284069149582,
      "train_variance": 0.38712132348837675,
      "train_covariance": 4.460882524843569,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 53.8398610998083,
      "train_ema_param_l2": 0.1898756415653891,
      "ema_param_l2": 0.19540336298375735,
      "val_loss": 36.29702837117513,
      "val_invariance": 0.057725523978471756,
      "val_variance": 1.0091759967803955,
      "val_covariance": 9.624490394592286
    },
    {
      "epoch": 126,
      "train_loss": 16.06451666542336,
      "train_invariance": 0.07825598658455743,
      "train_variance": 0.3868197395271725,
      "train_covariance": 4.437623562000416,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 47.63797901633934,
      "train_ema_param_l2": 0.19459763638316988,
      "ema_param_l2": 0.18905310293649338,
      "val_loss": 36.21602742513021,
      "val_invariance": 0.0611103988190492,
      "val_variance": 0.999134711265564,
      "val_covariance": 9.70989993540446
    },
    {
      "epoch": 127,
      "train_loss": 16.100050449512622,
      "train_invariance": 0.07863540456030103,
      "train_variance": 0.3876893488654384,
      "train_covariance": 4.441931630169904,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 50.701157559995295,
      "train_ema_param_l2": 0.18754478493571541,
      "ema_param_l2": 0.1911275024619893,
      "val_loss": 35.97311568196615,
      "val_invariance": 0.0610860758125782,
      "val_variance": 1.0044555660883585,
      "val_covariance": 9.334574508666993
    },
    {
      "epoch": 128,
      "train_loss": 16.12637418874105,
      "train_invariance": 0.07850121807610547,
      "train_variance": 0.3902840666594329,
      "train_covariance": 4.406742101316099,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 50.52020010262949,
      "train_ema_param_l2": 0.17753776367790491,
      "ema_param_l2": 0.17222328379216376,
      "val_loss": 35.80612430826823,
      "val_invariance": 0.06281550079584122,
      "val_variance": 0.9956126867930094,
      "val_covariance": 9.345419686635335
    },
    {
      "epoch": 129,
      "train_loss": 16.106127577605072,
      "train_invariance": 0.07848645335656625,
      "train_variance": 0.38936205576084276,
      "train_covariance": 4.409914891702157,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 47.0895297060366,
      "train_ema_param_l2": 0.17201355434582585,
      "ema_param_l2": 0.1743368509400413,
      "val_loss": 35.73905603027344,
      "val_invariance": 0.06327151184280713,
      "val_variance": 0.9965833686192831,
      "val_covariance": 9.242683376312256
    },
    {
      "epoch": 130,
      "train_loss": 16.0934444998282,
      "train_invariance": 0.078757526020209,
      "train_variance": 0.3893296086523268,
      "train_covariance": 4.3912660635489,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 47.889196233678746,
      "train_ema_param_l2": 0.17236212526423636,
      "ema_param_l2": 0.1678851368194478,
      "val_loss": 35.553544474283854,
      "val_invariance": 0.06297133991122246,
      "val_variance": 0.9943937902450561,
      "val_covariance": 9.119416674296062
    },
    {
      "epoch": 131,
      "train_loss": 16.155386156435366,
      "train_invariance": 0.07899376055708637,
      "train_variance": 0.3917004766111021,
      "train_covariance": 4.3880302156519,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 46.44333016176577,
      "train_ema_param_l2": 0.16681491346034205,
      "ema_param_l2": 0.17248290854246154,
      "val_loss": 35.52599549357096,
      "val_invariance": 0.06424353157480557,
      "val_variance": 0.9967329902648926,
      "val_covariance": 9.001582710266113
    },
    {
      "epoch": 132,
      "train_loss": 16.15642078258373,
      "train_invariance": 0.07949580949986422,
      "train_variance": 0.3917643137684575,
      "train_covariance": 4.374917660183376,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 45.42825640304,
      "train_ema_param_l2": 0.1710372431557592,
      "ema_param_l2": 0.16516584071104717,
      "val_loss": 35.655587544759115,
      "val_invariance": 0.06930327945947647,
      "val_variance": 1.0030035753250122,
      "val_covariance": 8.847916229248046
    },
    {
      "epoch": 133,
      "train_loss": 16.168086703265153,
      "train_invariance": 0.07998695270882712,
      "train_variance": 0.39261033731036715,
      "train_covariance": 4.353154439855505,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 51.052546443232785,
      "train_ema_param_l2": 0.15885048782040448,
      "ema_param_l2": 0.15731143252438232,
      "val_loss": 35.29093797810872,
      "val_invariance": 0.06329439041018486,
      "val_variance": 1.0083386920293171,
      "val_covariance": 8.500110900878907
    },
    {
      "epoch": 134,
      "train_loss": 16.194341764096862,
      "train_invariance": 0.07982194797197978,
      "train_variance": 0.3936822658468176,
      "train_covariance": 4.356736442000778,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 45.63285159979926,
      "train_ema_param_l2": 0.1577581860071103,
      "ema_param_l2": 0.1501720146793373,
      "val_loss": 35.37657952880859,
      "val_invariance": 0.06498991730809212,
      "val_variance": 1.0009734795888265,
      "val_covariance": 8.72749444325765
    },
    {
      "epoch": 135,
      "train_loss": 16.201394023753977,
      "train_invariance": 0.07961293830032702,
      "train_variance": 0.39495770617767617,
      "train_covariance": 4.337127889562536,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 43.750646033958155,
      "train_ema_param_l2": 0.14996063024373113,
      "ema_param_l2": 0.15259056453422543,
      "val_loss": 35.346114562988284,
      "val_invariance": 0.06259509832660357,
      "val_variance": 1.0003692690531414,
      "val_covariance": 8.772005544026692
    },
    {
      "epoch": 136,
      "train_loss": 16.250182402434174,
      "train_invariance": 0.08004705393976635,
      "train_variance": 0.3966492018346433,
      "train_covariance": 4.332776071901675,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 43.78354781539352,
      "train_ema_param_l2": 0.154515443926092,
      "ema_param_l2": 0.14831102455498027,
      "val_loss": 35.28405090332031,
      "val_invariance": 0.06789204760392507,
      "val_variance": 1.0193881740570068,
      "val_covariance": 8.102045407613119
    },
    {
      "epoch": 137,
      "train_loss": 16.271798973366067,
      "train_invariance": 0.08065389693666387,
      "train_variance": 0.39775055729018316,
      "train_covariance": 4.311687626874005,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 47.05108228330259,
      "train_ema_param_l2": 0.14414773416974166,
      "ema_param_l2": 0.14570694203448095,
      "val_loss": 35.17879366048177,
      "val_invariance": 0.0656716389854749,
      "val_variance": 1.0206088021596273,
      "val_covariance": 8.02178256225586
    },
    {
      "epoch": 138,
      "train_loss": 16.29569593302409,
      "train_invariance": 0.08041218522080669,
      "train_variance": 0.39924586994559674,
      "train_covariance": 4.304244489599157,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 44.268897501627606,
      "train_ema_param_l2": 0.1429941490414676,
      "ema_param_l2": 0.14694405022987642,
      "val_loss": 35.10016146850586,
      "val_invariance": 0.06037111270427704,
      "val_variance": 1.0184373264312745,
      "val_covariance": 8.129950373331706
    },
    {
      "epoch": 139,
      "train_loss": 16.288441547535083,
      "train_invariance": 0.08052131204693405,
      "train_variance": 0.3986449923162107,
      "train_covariance": 4.3092839567396375,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 39.54529758368598,
      "train_ema_param_l2": 0.14933085413335195,
      "ema_param_l2": 0.1530284557793408,
      "val_loss": 35.13117030843099,
      "val_invariance": 0.06025497568647067,
      "val_variance": 1.0217284434636433,
      "val_covariance": 8.081585083007813
    },
    {
      "epoch": 140,
      "train_loss": 16.295363777443214,
      "train_invariance": 0.08071892683815073,
      "train_variance": 0.39882682468273023,
      "train_covariance": 4.306719987939905,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 40.63647560628255,
      "train_ema_param_l2": 0.14624482811633094,
      "ema_param_l2": 0.1418259656802355,
      "val_loss": 35.26117561848958,
      "val_invariance": 0.06503509135047594,
      "val_variance": 1.0304892565409343,
      "val_covariance": 7.873066986083985
    },
    {
      "epoch": 141,
      "train_loss": 16.283773063377097,
      "train_invariance": 0.0808214856562791,
      "train_variance": 0.39920678619102196,
      "train_covariance": 4.283066251118978,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 42.161254674840855,
      "train_ema_param_l2": 0.13728305046438355,
      "ema_param_l2": 0.1390764386029073,
      "val_loss": 35.17598885091146,
      "val_invariance": 0.06565026512742042,
      "val_variance": 1.0373922128677369,
      "val_covariance": 7.5999264272054035
    },
    {
      "epoch": 142,
      "train_loss": 16.336152695267288,
      "train_invariance": 0.08119546463312927,
      "train_variance": 0.401273974109579,
      "train_covariance": 4.274416752567998,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 38.17230146902579,
      "train_ema_param_l2": 0.13730494770922064,
      "ema_param_l2": 0.14199817319287486,
      "val_loss": 35.146342580159505,
      "val_invariance": 0.06336753264069557,
      "val_variance": 1.038045331954956,
      "val_covariance": 7.611020932515462
    },
    {
      "epoch": 143,
      "train_loss": 16.356097803186486,
      "train_invariance": 0.08083683796502926,
      "train_variance": 0.40282045290205215,
      "train_covariance": 4.264665506998698,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 37.51752102774161,
      "train_ema_param_l2": 0.13897890764423426,
      "ema_param_l2": 0.12982714558827588,
      "val_loss": 35.35722963460287,
      "val_invariance": 0.061037458290656404,
      "val_variance": 1.0254938774108886,
      "val_covariance": 8.193946523030599
    },
    {
      "epoch": 144,
      "train_loss": 16.383678990681965,
      "train_invariance": 0.08092916113358957,
      "train_variance": 0.40406011743898745,
      "train_covariance": 4.258947025157787,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 34.783822995786316,
      "train_ema_param_l2": 0.13256989122492854,
      "ema_param_l2": 0.1301214776840954,
      "val_loss": 35.42845087687174,
      "val_invariance": 0.06604000679651896,
      "val_variance": 1.0439000186920167,
      "val_covariance": 7.679950352986654
    },
    {
      "epoch": 145,
      "train_loss": 16.37673661747685,
      "train_invariance": 0.0812078710132175,
      "train_variance": 0.40397030941645307,
      "train_covariance": 4.247282172309028,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 37.07184555166739,
      "train_ema_param_l2": 0.1282100696890583,
      "ema_param_l2": 0.12597154698254812,
      "val_loss": 35.50382615152995,
      "val_invariance": 0.06594314028819402,
      "val_variance": 1.0450734497706096,
      "val_covariance": 7.728411753336588
    },
    {
      "epoch": 146,
      "train_loss": 16.392385485048646,
      "train_invariance": 0.08164739244072526,
      "train_variance": 0.4050652138745343,
      "train_covariance": 4.224570310098153,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 40.53917828708225,
      "train_ema_param_l2": 0.12049745716044159,
      "ema_param_l2": 0.11626302417813296,
      "val_loss": 35.29767466227214,
      "val_invariance": 0.06383893343806267,
      "val_variance": 1.0574229227701823,
      "val_covariance": 7.266128016153972
    },
    {
      "epoch": 147,
      "train_loss": 16.436587264449507,
      "train_invariance": 0.08154796945827979,
      "train_variance": 0.40661457190690214,
      "train_covariance": 4.232523694921423,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 35.38852098253038,
      "train_ema_param_l2": 0.11936109356740204,
      "ema_param_l2": 0.11863864724688264,
      "val_loss": 35.459048156738284,
      "val_invariance": 0.06579262247681618,
      "val_variance": 1.0513251921335856,
      "val_covariance": 7.531102890014648
    },
    {
      "epoch": 148,
      "train_loss": 16.445505761040582,
      "train_invariance": 0.08213901227491874,
      "train_variance": 0.4077567090546643,
      "train_covariance": 4.198112672876428,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 33.44478805202908,
      "train_ema_param_l2": 0.11994411342584617,
      "ema_param_l2": 0.12019264235036492,
      "val_loss": 35.524032419840495,
      "val_invariance": 0.0609902791082859,
      "val_variance": 1.0580070718129475,
      "val_covariance": 7.549098805745443
    },
    {
      "epoch": 149,
      "train_loss": 16.548676810935692,
      "train_invariance": 0.08238817891588918,
      "train_variance": 0.4115441335218924,
      "train_covariance": 4.200369067015472,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 32.11352369859483,
      "train_ema_param_l2": 0.11875996906156343,
      "ema_param_l2": 0.11686806484860363,
      "val_loss": 35.601261393229166,
      "val_invariance": 0.0661067990163962,
      "val_variance": 1.0631207803090414,
      "val_covariance": 7.370571838378906
    },
    {
      "epoch": 150,
      "train_loss": 16.536357199209707,
      "train_invariance": 0.08254666122683772,
      "train_variance": 0.41118768559561836,
      "train_covariance": 4.192998524983724,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 32.11781166189688,
      "train_ema_param_l2": 0.11597670484124,
      "ema_param_l2": 0.11465660256832359,
      "val_loss": 35.58832378133138,
      "val_invariance": 0.06378490627805392,
      "val_variance": 1.0720401185353596,
      "val_covariance": 7.192698170979818
    },
    {
      "epoch": 151,
      "train_loss": 16.531900388364438,
      "train_invariance": 0.0826342698821315,
      "train_variance": 0.41059167496363325,
      "train_covariance": 4.201251799124258,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 31.49385870361328,
      "train_ema_param_l2": 0.11375192062766723,
      "ema_param_l2": 0.10969648780725415,
      "val_loss": 35.62703289794922,
      "val_invariance": 0.06425751216212909,
      "val_variance": 1.073896271387736,
      "val_covariance": 7.173188591003418
    },
    {
      "epoch": 152,
      "train_loss": 16.573333640769675,
      "train_invariance": 0.08294150658890054,
      "train_variance": 0.41259090859801684,
      "train_covariance": 4.185023278412996,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 33.054678939254195,
      "train_ema_param_l2": 0.10627027068476103,
      "ema_param_l2": 0.10547649052096858,
      "val_loss": 35.60483624267578,
      "val_invariance": 0.06314132244388262,
      "val_variance": 1.0834191652933756,
      "val_covariance": 6.940823989868164
    },
    {
      "epoch": 153,
      "train_loss": 16.61247954078957,
      "train_invariance": 0.08279138432829468,
      "train_variance": 0.4142989691451744,
      "train_covariance": 4.185220756248191,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 36.480799608018664,
      "train_ema_param_l2": 0.10023343945974579,
      "ema_param_l2": 0.09895494448743344,
      "val_loss": 36.034047932942705,
      "val_invariance": 0.06438566720485688,
      "val_variance": 1.072690866470337,
      "val_covariance": 7.607134307861328
    },
    {
      "epoch": 154,
      "train_loss": 16.661427838360822,
      "train_invariance": 0.08324937284434283,
      "train_variance": 0.41606675985124375,
      "train_covariance": 4.17852458275689,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 33.03740785725911,
      "train_ema_param_l2": 0.0969476131647125,
      "ema_param_l2": 0.09868751465855653,
      "val_loss": 35.84814388020833,
      "val_invariance": 0.06496302050352097,
      "val_variance": 1.0835637893676757,
      "val_covariance": 7.1349734039306645
    },
    {
      "epoch": 155,
      "train_loss": 16.686408677277743,
      "train_invariance": 0.08339136862534063,
      "train_variance": 0.4176686118443807,
      "train_covariance": 4.1599090807879415,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 31.35162491183811,
      "train_ema_param_l2": 0.09692090633605847,
      "ema_param_l2": 0.09635299809715757,
      "val_loss": 35.98232905069987,
      "val_invariance": 0.06688438055912653,
      "val_variance": 1.0864820518493652,
      "val_covariance": 7.148168380737305
    },
    {
      "epoch": 156,
      "train_loss": 16.73611501283999,
      "train_invariance": 0.08413474508347335,
      "train_variance": 0.4194298965489423,
      "train_covariance": 4.146998967771177,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 31.189595340304905,
      "train_ema_param_l2": 0.09375541064730364,
      "ema_param_l2": 0.0931958694893155,
      "val_loss": 35.89444016520182,
      "val_invariance": 0.06621905062596004,
      "val_variance": 1.0973209520975749,
      "val_covariance": 6.805939748128255
    },
    {
      "epoch": 157,
      "train_loss": 16.73991611961082,
      "train_invariance": 0.08396580456583588,
      "train_variance": 0.41979774573997214,
      "train_covariance": 4.145827390317564,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 29.22702316679778,
      "train_ema_param_l2": 0.09373027141123298,
      "ema_param_l2": 0.0917155562878246,
      "val_loss": 36.04587505086263,
      "val_invariance": 0.06462535880009333,
      "val_variance": 1.0949623343149821,
      "val_covariance": 7.056182952880859
    },
    {
      "epoch": 158,
      "train_loss": 16.82339845445421,
      "train_invariance": 0.08429188877123374,
      "train_variance": 0.4220558251274957,
      "train_covariance": 4.164705581382469,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 29.65006861199273,
      "train_ema_param_l2": 0.09040075629488427,
      "ema_param_l2": 0.09053553264277883,
      "val_loss": 35.81541318766276,
      "val_invariance": 0.06396213199694951,
      "val_variance": 1.103239504814148,
      "val_covariance": 6.635372665405273
    },
    {
      "epoch": 159,
      "train_loss": 16.80371978081597,
      "train_invariance": 0.08474378038777246,
      "train_variance": 0.42158230687953807,
      "train_covariance": 4.145567530879268,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 28.628820607503254,
      "train_ema_param_l2": 0.08878793194357171,
      "ema_param_l2": 0.08738532987966248,
      "val_loss": 36.00264123535156,
      "val_invariance": 0.0642268791993459,
      "val_variance": 1.1087528657913208,
      "val_covariance": 6.678147608439128
    },
    {
      "epoch": 160,
      "train_loss": 16.857784519901983,
      "train_invariance": 0.08418691796064377,
      "train_variance": 0.4245244464609358,
      "train_covariance": 4.140000425550673,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 27.590172150788483,
      "train_ema_param_l2": 0.08568333888633954,
      "ema_param_l2": 0.08582882110541636,
      "val_loss": 36.091561604817706,
      "val_invariance": 0.06421877294778824,
      "val_variance": 1.1104378938674926,
      "val_covariance": 6.7251450602213545
    },
    {
      "epoch": 161,
      "train_loss": 16.87672797309028,
      "train_invariance": 0.08463980934354993,
      "train_variance": 0.4249336584497381,
      "train_covariance": 4.137391237894694,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 29.44525359994394,
      "train_ema_param_l2": 0.08335908378731444,
      "ema_param_l2": 0.08019617898729828,
      "val_loss": 36.30717390950521,
      "val_invariance": 0.06618859456976255,
      "val_variance": 1.1164982741673788,
      "val_covariance": 6.740001945495606
    },
    {
      "epoch": 162,
      "train_loss": 16.964950340553568,
      "train_invariance": 0.0847284006829615,
      "train_variance": 0.42884960681420786,
      "train_covariance": 4.125500151598895,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 27.52646182929145,
      "train_ema_param_l2": 0.07954902802148463,
      "ema_param_l2": 0.07850243714741549,
      "val_loss": 36.32835664876302,
      "val_invariance": 0.06515108969807624,
      "val_variance": 1.116222635269165,
      "val_covariance": 6.794013600667317
    },
    {
      "epoch": 163,
      "train_loss": 16.97624942468714,
      "train_invariance": 0.08529857869280709,
      "train_variance": 0.4285375734965006,
      "train_covariance": 4.130345595465766,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 26.150816279093423,
      "train_ema_param_l2": 0.07745769994986547,
      "ema_param_l2": 0.07732619793524802,
      "val_loss": 36.39259779866536,
      "val_invariance": 0.06400814030567804,
      "val_variance": 1.1165356508890787,
      "val_covariance": 6.879002868652344
    },
    {
      "epoch": 164,
      "train_loss": 17.02429245955856,
      "train_invariance": 0.08497693836468237,
      "train_variance": 0.43063262828191123,
      "train_covariance": 4.134053271540889,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 26.721375780458803,
      "train_ema_param_l2": 0.07506781002427806,
      "ema_param_l2": 0.07344468213687191,
      "val_loss": 36.49536175537109,
      "val_invariance": 0.0659278768201669,
      "val_variance": 1.123823119163513,
      "val_covariance": 6.7515869827270505
    },
    {
      "epoch": 165,
      "train_loss": 17.072660328617804,
      "train_invariance": 0.08531421482563019,
      "train_variance": 0.432837127244031,
      "train_covariance": 4.118876814524333,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 25.809297354239003,
      "train_ema_param_l2": 0.07215103070457948,
      "ema_param_l2": 0.06813082690254631,
      "val_loss": 36.507934153238935,
      "val_invariance": 0.06393019094069799,
      "val_variance": 1.1253957061767579,
      "val_covariance": 6.7747872365315756
    },
    {
      "epoch": 166,
      "train_loss": 17.11283174528899,
      "train_invariance": 0.08573574484498413,
      "train_variance": 0.43438006353378295,
      "train_covariance": 4.10993656483403,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 27.16616835417571,
      "train_ema_param_l2": 0.06779855678301432,
      "ema_param_l2": 0.06620026030635064,
      "val_loss": 36.61213003540039,
      "val_invariance": 0.06318564311663309,
      "val_variance": 1.129732634226481,
      "val_covariance": 6.789173372904459
    },
    {
      "epoch": 167,
      "train_loss": 17.165555610939307,
      "train_invariance": 0.0860793753222183,
      "train_variance": 0.4365264281431834,
      "train_covariance": 4.100410599178738,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 25.44742517428928,
      "train_ema_param_l2": 0.06529716960740953,
      "ema_param_l2": 0.0633541118954066,
      "val_loss": 36.69532686360677,
      "val_invariance": 0.06583782026171685,
      "val_variance": 1.1307200015385945,
      "val_covariance": 6.781381342569987
    },
    {
      "epoch": 168,
      "train_loss": 17.190401334409362,
      "train_invariance": 0.0858731327675007,
      "train_variance": 0.4377546510696411,
      "train_covariance": 4.09970671999896,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 25.5072911179154,
      "train_ema_param_l2": 0.062074262794285705,
      "ema_param_l2": 0.06158310749076501,
      "val_loss": 36.75814944458008,
      "val_invariance": 0.06501501313845316,
      "val_variance": 1.1366197452545166,
      "val_covariance": 6.7172808176676435
    },
    {
      "epoch": 169,
      "train_loss": 17.210920754891855,
      "train_invariance": 0.08645242247095815,
      "train_variance": 0.4393062755001916,
      "train_covariance": 4.066953268263075,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 24.05085976438169,
      "train_ema_param_l2": 0.06189730484896069,
      "ema_param_l2": 0.059697077876681943,
      "val_loss": 36.8232944539388,
      "val_invariance": 0.06694332329432169,
      "val_variance": 1.141547532717387,
      "val_covariance": 6.61102257792155
    },
    {
      "epoch": 170,
      "train_loss": 17.285941754376445,
      "train_invariance": 0.08658763328746513,
      "train_variance": 0.4422739946930497,
      "train_covariance": 4.0644011041146735,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 24.343756590101453,
      "train_ema_param_l2": 0.05738417549266067,
      "ema_param_l2": 0.05657321478760135,
      "val_loss": 36.92085853068034,
      "val_invariance": 0.0648184592227141,
      "val_variance": 1.1434163122177123,
      "val_covariance": 6.714988840738933
    },
    {
      "epoch": 171,
      "train_loss": 17.353473347981772,
      "train_invariance": 0.08691068307558696,
      "train_variance": 0.4440858738334091,
      "train_covariance": 4.078559415181478,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 23.641508976689092,
      "train_ema_param_l2": 0.055241009387710725,
      "ema_param_l2": 0.054808384840529224,
      "val_loss": 36.90433512369792,
      "val_invariance": 0.06478855268160502,
      "val_variance": 1.1481905606587728,
      "val_covariance": 6.5798575236002605
    },
    {
      "epoch": 172,
      "train_loss": 17.371689271714953,
      "train_invariance": 0.08707745988722201,
      "train_variance": 0.4452217171986898,
      "train_covariance": 4.064209811034026,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 23.098266832704898,
      "train_ema_param_l2": 0.0534336122247107,
      "ema_param_l2": 0.05141499451478522,
      "val_loss": 36.94099454752604,
      "val_invariance": 0.065658726811409,
      "val_variance": 1.1505781396230061,
      "val_covariance": 6.535072725931803
    },
    {
      "epoch": 173,
      "train_loss": 17.4058123948839,
      "train_invariance": 0.08716687399148941,
      "train_variance": 0.4475628076394399,
      "train_covariance": 4.037570338213885,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 23.122583603470414,
      "train_ema_param_l2": 0.04999601443048226,
      "ema_param_l2": 0.04852665506589979,
      "val_loss": 37.0115070699056,
      "val_invariance": 0.06429730291167896,
      "val_variance": 1.1518934501012166,
      "val_covariance": 6.6067376225789385
    },
    {
      "epoch": 174,
      "train_loss": 17.464214326081454,
      "train_invariance": 0.0874023561698419,
      "train_variance": 0.4498938989992495,
      "train_covariance": 4.031807939317491,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 21.59975860426161,
      "train_ema_param_l2": 0.047925617286114434,
      "ema_param_l2": 0.04753648171001379,
      "val_loss": 37.001994303385416,
      "val_invariance": 0.06604104302326838,
      "val_variance": 1.1583769133885702,
      "val_covariance": 6.391545150756836
    },
    {
      "epoch": 175,
      "train_loss": 17.472291144476998,
      "train_invariance": 0.08751293999398196,
      "train_variance": 0.4503106103120027,
      "train_covariance": 4.026702387633147,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 22.042313211511683,
      "train_ema_param_l2": 0.04615887564254804,
      "ema_param_l2": 0.044971474284584756,
      "val_loss": 37.035230570475264,
      "val_invariance": 0.06566731933752695,
      "val_variance": 1.1625018056233725,
      "val_covariance": 6.331002332051595
    },
    {
      "epoch": 176,
      "train_loss": 17.516817242657698,
      "train_invariance": 0.08783559162749184,
      "train_variance": 0.4516101028036188,
      "train_covariance": 4.030674846578528,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 21.573853686297383,
      "train_ema_param_l2": 0.04350125851517358,
      "ema_param_l2": 0.042395428191399354,
      "val_loss": 37.19649868774414,
      "val_invariance": 0.06686480664213498,
      "val_variance": 1.1603100496927896,
      "val_covariance": 6.517126953125
    },
    {
      "epoch": 177,
      "train_loss": 17.58452685377333,
      "train_invariance": 0.08797782332146609,
      "train_variance": 0.45484116118042556,
      "train_covariance": 4.014052242702908,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 22.09716778112341,
      "train_ema_param_l2": 0.04119953088332367,
      "ema_param_l2": 0.03983838450610979,
      "val_loss": 37.22449243164063,
      "val_invariance": 0.06732754570245743,
      "val_variance": 1.1663540627161662,
      "val_covariance": 6.382452774047851
    },
    {
      "epoch": 178,
      "train_loss": 17.622589664035374,
      "train_invariance": 0.0883590357347771,
      "train_variance": 0.45611835925667377,
      "train_covariance": 4.010654778091996,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 21.973011085227682,
      "train_ema_param_l2": 0.0386472394132809,
      "ema_param_l2": 0.0372729657271824,
      "val_loss": 37.2496806233724,
      "val_invariance": 0.06646038948496183,
      "val_variance": 1.1670489813486735,
      "val_covariance": 6.411946619669596
    },
    {
      "epoch": 179,
      "train_loss": 17.666003267641422,
      "train_invariance": 0.08830101312531365,
      "train_variance": 0.45801986459449484,
      "train_covariance": 4.007981397558142,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 20.775581219708478,
      "train_ema_param_l2": 0.03647335037481441,
      "ema_param_l2": 0.03554925770703629,
      "val_loss": 37.28063392130534,
      "val_invariance": 0.0671510394414266,
      "val_variance": 1.1709218260447185,
      "val_covariance": 6.328811866760254
    },
    {
      "epoch": 180,
      "train_loss": 17.70413739183214,
      "train_invariance": 0.08837883058521483,
      "train_variance": 0.4600992965521636,
      "train_covariance": 3.992184186299642,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 20.97697843141909,
      "train_ema_param_l2": 0.03441939305224967,
      "ema_param_l2": 0.03353249015702346,
      "val_loss": 37.299132446289065,
      "val_invariance": 0.06614886485536893,
      "val_variance": 1.172327738126119,
      "val_covariance": 6.337217272440593
    },
    {
      "epoch": 181,
      "train_loss": 17.74614835329409,
      "train_invariance": 0.08887556700574027,
      "train_variance": 0.4622658478065773,
      "train_covariance": 3.9676129358079697,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 20.46967210727268,
      "train_ema_param_l2": 0.03264254589350493,
      "ema_param_l2": 0.03137524980582791,
      "val_loss": 37.36446061197917,
      "val_invariance": 0.06688251491387685,
      "val_variance": 1.1741457840601603,
      "val_covariance": 6.338752866109212
    },
    {
      "epoch": 182,
      "train_loss": 17.76038131431297,
      "train_invariance": 0.08840711908870273,
      "train_variance": 0.4633084637588925,
      "train_covariance": 3.9674917318556044,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 20.02563089328342,
      "train_ema_param_l2": 0.03000194338011998,
      "ema_param_l2": 0.029298974737382244,
      "val_loss": 37.353184987386065,
      "val_invariance": 0.06673362012704213,
      "val_variance": 1.1775473620096844,
      "val_covariance": 6.246160814921061
    },
    {
      "epoch": 183,
      "train_loss": 17.85127823610659,
      "train_invariance": 0.08900397387257329,
      "train_variance": 0.46555033238728843,
      "train_covariance": 3.987420508985166,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 19.65144595336914,
      "train_ema_param_l2": 0.02845270448923946,
      "ema_param_l2": 0.027589241586130114,
      "val_loss": 37.474996958414714,
      "val_invariance": 0.06777477600177129,
      "val_variance": 1.177141513824463,
      "val_covariance": 6.352089256286621
    },
    {
      "epoch": 184,
      "train_loss": 17.82409979530617,
      "train_invariance": 0.08926208094093535,
      "train_variance": 0.4643957780555443,
      "train_covariance": 3.9826533197473597,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 19.392370578907155,
      "train_ema_param_l2": 0.027052040414970856,
      "ema_param_l2": 0.026008924682279704,
      "val_loss": 37.54797311401367,
      "val_invariance": 0.06981453190247218,
      "val_variance": 1.1762216256459554,
      "val_covariance": 6.397068890889486
    },
    {
      "epoch": 185,
      "train_loss": 17.910427813494646,
      "train_invariance": 0.08930943680692602,
      "train_variance": 0.4680132311185201,
      "train_covariance": 3.977361108779907,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 18.926892452663846,
      "train_ema_param_l2": 0.02553958079710928,
      "ema_param_l2": 0.02516959761182272,
      "val_loss": 37.490213460286455,
      "val_invariance": 0.06848237264156341,
      "val_variance": 1.1816246983210246,
      "val_covariance": 6.237536895751953
    },
    {
      "epoch": 186,
      "train_loss": 17.914535185072157,
      "train_invariance": 0.08942649328487891,
      "train_variance": 0.4683953717019823,
      "train_covariance": 3.9689885687651456,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 18.616752906516748,
      "train_ema_param_l2": 0.023983345218455066,
      "ema_param_l2": 0.023438054820429842,
      "val_loss": 37.507053792317706,
      "val_invariance": 0.06800889722506205,
      "val_variance": 1.1813697109222412,
      "val_covariance": 6.272589213053386
    },
    {
      "epoch": 187,
      "train_loss": 17.920673477737992,
      "train_invariance": 0.08953086822121231,
      "train_variance": 0.4686499379211002,
      "train_covariance": 3.966153329072175,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 18.214422856083623,
      "train_ema_param_l2": 0.022484815667748913,
      "ema_param_l2": 0.021836446105680866,
      "val_loss": 37.6222880859375,
      "val_invariance": 0.06918617723385492,
      "val_variance": 1.180888173421224,
      "val_covariance": 6.370429608662923
    },
    {
      "epoch": 188,
      "train_loss": 17.98707270304362,
      "train_invariance": 0.09006189552501397,
      "train_variance": 0.4712584670473028,
      "train_covariance": 3.95406364469175,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 18.44149573827673,
      "train_ema_param_l2": 0.020543397140994322,
      "ema_param_l2": 0.01937561365137322,
      "val_loss": 37.63359779866536,
      "val_invariance": 0.06843961330254873,
      "val_variance": 1.1833570391337076,
      "val_covariance": 6.338682024637858
    },
    {
      "epoch": 189,
      "train_loss": 18.0334990262632,
      "train_invariance": 0.09043200160397423,
      "train_variance": 0.47257997903117427,
      "train_covariance": 3.958199434492323,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 18.308151678579826,
      "train_ema_param_l2": 0.018664745909290594,
      "ema_param_l2": 0.018631163420879015,
      "val_loss": 37.65094982910156,
      "val_invariance": 0.07016142245133718,
      "val_variance": 1.1837290108998617,
      "val_covariance": 6.303689341227214
    },
    {
      "epoch": 190,
      "train_loss": 18.06097651276765,
      "train_invariance": 0.09005000903871324,
      "train_variance": 0.4748363386348442,
      "train_covariance": 3.9388178552698205,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 18.34658292134603,
      "train_ema_param_l2": 0.017384009945026053,
      "ema_param_l2": 0.016585321939507344,
      "val_loss": 37.65638916015625,
      "val_invariance": 0.06977496540546417,
      "val_variance": 1.1856008319854736,
      "val_covariance": 6.271994644165039
    },
    {
      "epoch": 191,
      "train_loss": 18.11434887356228,
      "train_invariance": 0.09046258331669702,
      "train_variance": 0.47684110125788937,
      "train_covariance": 3.9317567830968785,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 17.750742918226454,
      "train_ema_param_l2": 0.016143334964746774,
      "ema_param_l2": 0.015227190051859183,
      "val_loss": 37.724502604166666,
      "val_invariance": 0.06978952499230703,
      "val_variance": 1.1861004486083984,
      "val_covariance": 6.32725358581543
    },
    {
      "epoch": 192,
      "train_loss": 18.139016847963685,
      "train_invariance": 0.09054341720651697,
      "train_variance": 0.4771752818337193,
      "train_covariance": 3.946049431977449,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 17.975978069164135,
      "train_ema_param_l2": 0.014846605034630868,
      "ema_param_l2": 0.014339557134447936,
      "val_loss": 37.70340125528971,
      "val_invariance": 0.06854154028495153,
      "val_variance": 1.18732550684611,
      "val_covariance": 6.306724901835124
    },
    {
      "epoch": 193,
      "train_loss": 18.198886734008788,
      "train_invariance": 0.09010736199220022,
      "train_variance": 0.47983433110625656,
      "train_covariance": 3.950344463560316,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 17.627215371308502,
      "train_ema_param_l2": 0.013627432679870835,
      "ema_param_l2": 0.013120460361029429,
      "val_loss": 37.728657470703126,
      "val_invariance": 0.0695793055097262,
      "val_variance": 1.189113932609558,
      "val_covariance": 6.2613265914917
    },
    {
      "epoch": 194,
      "train_loss": 18.20291377427843,
      "train_invariance": 0.09060165870410425,
      "train_variance": 0.48015992546081543,
      "train_covariance": 3.933874161331742,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 17.715757145634402,
      "train_ema_param_l2": 0.012563072218176435,
      "ema_param_l2": 0.011992840650431786,
      "val_loss": 37.75942760213216,
      "val_invariance": 0.06914129890998205,
      "val_variance": 1.1893591499328613,
      "val_covariance": 6.296916514078776
    },
    {
      "epoch": 195,
      "train_loss": 18.227101052743418,
      "train_invariance": 0.09056531897297612,
      "train_variance": 0.4814536351627774,
      "train_covariance": 3.9266271205478245,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 17.243440431382922,
      "train_ema_param_l2": 0.011464350505702542,
      "ema_param_l2": 0.011008306883830747,
      "val_loss": 37.788599690755206,
      "val_invariance": 0.06919941262404124,
      "val_variance": 1.1891128431955973,
      "val_covariance": 6.330792973836263
    },
    {
      "epoch": 196,
      "train_loss": 18.255292284365055,
      "train_invariance": 0.09086092114890064,
      "train_variance": 0.4819901269453543,
      "train_covariance": 3.934016102826154,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 17.276296330769856,
      "train_ema_param_l2": 0.010605723049218002,
      "ema_param_l2": 0.01012874845739368,
      "val_loss": 37.8037514444987,
      "val_invariance": 0.06929670757055283,
      "val_variance": 1.1900325133005778,
      "val_covariance": 6.320521102905273
    },
    {
      "epoch": 197,
      "train_loss": 18.253026708532264,
      "train_invariance": 0.09062263613277012,
      "train_variance": 0.4825637530485789,
      "train_covariance": 3.923366990548593,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 16.95066851015444,
      "train_ema_param_l2": 0.009899864088516994,
      "ema_param_l2": 0.00992104316999337,
      "val_loss": 37.79620384724935,
      "val_invariance": 0.06940890004237493,
      "val_variance": 1.1915249462127686,
      "val_covariance": 6.272857749938965
    },
    {
      "epoch": 198,
      "train_loss": 18.304901785391348,
      "train_invariance": 0.09079736831453111,
      "train_variance": 0.4836491834146005,
      "train_covariance": 3.9437380379570857,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 16.904211087827328,
      "train_ema_param_l2": 0.009510275034989165,
      "ema_param_l2": 0.009140229134652763,
      "val_loss": 37.82315553792318,
      "val_invariance": 0.0699185634056727,
      "val_variance": 1.1921615403493246,
      "val_covariance": 6.271152796427409
    },
    {
      "epoch": 199,
      "train_loss": 18.33226141583478,
      "train_invariance": 0.09143234267058196,
      "train_variance": 0.4838438559638129,
      "train_covariance": 3.9503563678176317,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 17.139059330692998,
      "train_ema_param_l2": 0.00876388561934611,
      "ema_param_l2": 0.008458864592850522,
      "val_loss": 37.820872823079426,
      "val_invariance": 0.07022523232301077,
      "val_variance": 1.193632215499878,
      "val_covariance": 6.224437166849772
    },
    {
      "epoch": 200,
      "train_loss": 18.39525651663321,
      "train_invariance": 0.09086505233137696,
      "train_variance": 0.488513959063424,
      "train_covariance": 3.910781204788773,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 16.80043832962601,
      "train_ema_param_l2": 0.00857128533045345,
      "ema_param_l2": 0.008301341496170704,
      "val_loss": 37.85650572713216,
      "val_invariance": 0.07012264555692672,
      "val_variance": 1.1931920423507691,
      "val_covariance": 6.273638041178385
    }
  ],
  "best_val": 35.10016146850586,
  "checkpoint": "outputs/vicreg_nocrop_seed43/last.pt"
}

==> data/training_logs/vicreg_action_s44.json <==
{
  "run_name": "vicreg_action_s44",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9830.317086042,
  "history": [
    {
      "epoch": 1,
      "train_loss": 63.88299659107349,
      "train_invariance": 0.78224569606781,
      "train_variance": 1.7722044233392786,
      "train_covariance": 0.02174367074171702,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 105.26497953061704,
      "train_ema_param_l2": 0.1128200573220015,
      "ema_param_l2": 0.1856388440098372,
      "val_loss": 59.27154402669271,
      "val_invariance": 0.5327848125298817,
      "val_variance": 1.8370275793075561,
      "val_covariance": 0.026234406136818544
    },
    {
      "epoch": 2,
      "train_loss": 52.94976586574978,
      "train_invariance": 0.395652681350708,
      "train_variance": 1.7197059964074028,
      "train_covariance": 0.06579884707486187,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 36.77176415337457,
      "train_ema_param_l2": 0.20805132421360997,
      "ema_param_l2": 0.22703414878859526,
      "val_loss": 50.995665079752605,
      "val_invariance": 0.2392184691031774,
      "val_variance": 1.7974415384928386,
      "val_covariance": 0.07916452010477563
    },
    {
      "epoch": 3,
      "train_loss": 45.57857095449942,
      "train_invariance": 0.18619472229039227,
      "train_variance": 1.6264149432712132,
      "train_covariance": 0.26332909814516703,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 54.58001431839554,
      "train_ema_param_l2": 0.2876942037038585,
      "ema_param_l2": 0.3242187400116003,
      "val_loss": 47.855801096598306,
      "val_invariance": 0.07593289265036583,
      "val_variance": 1.8368158473968506,
      "val_covariance": 0.03708284315305927
    },
    {
      "epoch": 4,
      "train_loss": 39.59028576660156,
      "train_invariance": 0.11709467920771352,
      "train_variance": 1.4052451589372423,
      "train_covariance": 1.531789634351377,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 59.2984531837746,
      "train_ema_param_l2": 0.3952418206065145,
      "ema_param_l2": 0.44923905427007005,
      "val_loss": 48.632505849202474,
      "val_invariance": 0.05378990603486697,
      "val_variance": 1.8911114985148112,
      "val_covariance": 0.009971139560878025
    },
    {
      "epoch": 5,
      "train_loss": 36.336025622332535,
      "train_invariance": 0.07539751327258569,
      "train_variance": 1.1156817990762216,
      "train_covariance": 6.559042760778357,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 66.72446318562825,
      "train_ema_param_l2": 0.41093238673754245,
      "ema_param_l2": 0.3842377095403182,
      "val_loss": 48.31896282958984,
      "val_invariance": 0.027114716867605845,
      "val_variance": 1.905467048327128,
      "val_covariance": 0.00441883684277127
    },
    {
      "epoch": 6,
      "train_loss": 37.322377479835794,
      "train_invariance": 0.058848419501825615,
      "train_variance": 0.9728026320669386,
      "train_covariance": 11.531101341247558,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 61.57974355740017,
      "train_ema_param_l2": 0.35180303583472555,
      "ema_param_l2": 0.3347621465714567,
      "val_loss": 48.10144913736979,
      "val_invariance": 0.024422298590342204,
      "val_variance": 1.8993770100275675,
      "val_covariance": 0.006466526563114409
    },
    {
      "epoch": 7,
      "train_loss": 38.47550542986834,
      "train_invariance": 0.06022610055738025,
      "train_variance": 0.9245251782028764,
      "train_covariance": 13.856723544650608,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 62.73971509693287,
      "train_ema_param_l2": 0.32553419315398874,
      "ema_param_l2": 0.31678406472323706,
      "val_loss": 48.029833404541016,
      "val_invariance": 0.03323302452762922,
      "val_variance": 1.8876059942245484,
      "val_covariance": 0.008857794438905936
    },
    {
      "epoch": 8,
      "train_loss": 38.796301301179106,
      "train_invariance": 0.06674078696745413,
      "train_variance": 0.8975075183974373,
      "train_covariance": 14.690093595716688,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 57.89222478117766,
      "train_ema_param_l2": 0.3419848971641859,
      "ema_param_l2": 0.3367506420805831,
      "val_loss": 47.77792746988932,
      "val_invariance": 0.03542681167523066,
      "val_variance": 1.8751223341623942,
      "val_covariance": 0.014198445030662697
    },
    {
      "epoch": 9,
      "train_loss": 38.87124380493164,
      "train_invariance": 0.0725851401510062,
      "train_variance": 0.8788311327298483,
      "train_covariance": 15.085836872242115,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 57.0934787202058,
      "train_ema_param_l2": 0.32666713282965215,
      "ema_param_l2": 0.31897471238299474,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.8416440305709838,
      "val_covariance": NaN
    },
    {
      "epoch": 10,
      "train_loss": 39.31227930817781,
      "train_invariance": 0.07626980763232266,
      "train_variance": 0.8593439760561342,
      "train_covariance": 15.921934681080005,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 51.29929696090133,
      "train_ema_param_l2": 0.33968001549918203,
      "ema_param_l2": 0.36524057363419976,
      "val_loss": 48.307835042317706,
      "val_invariance": 0.045332462757825855,
      "val_variance": 1.8865498460133872,
      "val_covariance": 0.010777926527846527
    },
    {
      "epoch": 11,
      "train_loss": 39.47718770232024,
      "train_invariance": 0.08079633758686207,
      "train_variance": 0.842229404007947,
      "train_covariance": 16.40154439572935,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 54.59891677178277,
      "train_ema_param_l2": 0.4268622095715973,
      "ema_param_l2": 0.4483173565304877,
      "val_loss": 48.57507832845052,
      "val_invariance": 0.048431829899549486,
      "val_variance": 1.8943751729329428,
      "val_covariance": 0.004903357464781342
    },
    {
      "epoch": 12,
      "train_loss": 39.70174368851273,
      "train_invariance": 0.08369096893072128,
      "train_variance": 0.8158697062598335,
      "train_covariance": 17.21272661449291,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 57.43463019590025,
      "train_ema_param_l2": 0.4246636250495552,
      "ema_param_l2": 0.41389198176970965,
      "val_loss": 48.56415848795573,
      "val_invariance": 0.06721440168221791,
      "val_variance": 1.8750733782450357,
      "val_covariance": 0.006964320981875062
    },
    {
      "epoch": 13,
      "train_loss": 39.011504340277774,
      "train_invariance": 0.0794709115072533,
      "train_variance": 0.7990849568049113,
      "train_covariance": 17.047607719703958,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 52.0331241873282,
      "train_ema_param_l2": 0.43904673149213347,
      "ema_param_l2": 0.497969469235049,
      "val_loss": 46.48282215372721,
      "val_invariance": 0.030054817840456962,
      "val_variance": 1.8282744744618733,
      "val_covariance": 0.02458991140499711
    },
    {
      "epoch": 14,
      "train_loss": 37.958566873055915,
      "train_invariance": 0.07662357996128223,
      "train_variance": 0.7828950838512845,
      "train_covariance": 16.470600139194065,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 49.26858079924407,
      "train_ema_param_l2": 0.5381988978044384,
      "ema_param_l2": 0.5812528486473572,
      "val_loss": 44.733096893310545,
      "val_invariance": 0.031084337746103606,
      "val_variance": 1.7522334645589193,
      "val_covariance": 0.15015248181422552
    },
    {
      "epoch": 15,
      "train_loss": 36.507277625189886,
      "train_invariance": 0.07194319848440311,
      "train_variance": 0.7701266664222435,
      "train_covariance": 15.45553084564209,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 49.04064919139721,
      "train_ema_param_l2": 0.5636634296961498,
      "ema_param_l2": 0.5331346184163457,
      "val_loss": 43.85025577799479,
      "val_invariance": 0.03775256312886874,
      "val_variance": 1.703856081644694,
      "val_covariance": 0.31003952050209044
    },
    {
      "epoch": 16,
      "train_loss": 35.65759045975297,
      "train_invariance": 0.06726022977961434,
      "train_variance": 0.7562553878536931,
      "train_covariance": 15.069700098673502,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 46.98631400609899,
      "train_ema_param_l2": 0.4964428059243254,
      "ema_param_l2": 0.4643485625985055,
      "val_loss": 42.80028064982096,
      "val_invariance": 0.02579304032524427,
      "val_variance": 1.666771533648173,
      "val_covariance": 0.4861667714913686
    },
    {
      "epoch": 17,
      "train_loss": 34.9861115327058,
      "train_invariance": 0.06455736255204236,
      "train_variance": 0.7458728564050463,
      "train_covariance": 14.725356160481772,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 41.785425220630785,
      "train_ema_param_l2": 0.4628424828145416,
      "ema_param_l2": 0.46959735207353154,
      "val_loss": 41.95357427978516,
      "val_invariance": 0.028286314576864244,
      "val_variance": 1.6148295288085937,
      "val_covariance": 0.8756783237457275
    },
    {
      "epoch": 18,
      "train_loss": 34.307256395128036,
      "train_invariance": 0.06347048433180208,
      "train_variance": 0.7372714886488738,
      "train_covariance": 14.288706993950738,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 40.88273046931514,
      "train_ema_param_l2": 0.4659482914762022,
      "ema_param_l2": 0.47369097022579604,
      "val_loss": 41.785566487630206,
      "val_invariance": 0.03434279136856397,
      "val_variance": 1.5959736680984498,
      "val_covariance": 1.027655728816986
    },
    {
      "epoch": 19,
      "train_loss": 34.10898117291486,
      "train_invariance": 0.06399378618487606,
      "train_variance": 0.722603990095633,
      "train_covariance": 14.444036833586516,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 36.2320085144043,
      "train_ema_param_l2": 0.47941954341455567,
      "ema_param_l2": 0.4928616979721072,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.5819113896687826,
      "val_covariance": NaN
    },
    {
      "epoch": 20,
      "train_loss": 33.732270493118854,
      "train_invariance": 0.06550097775017774,
      "train_variance": 0.7159865555233426,
      "train_covariance": 14.195082162927699,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 40.45171228027344,
      "train_ema_param_l2": 0.5043376498445512,
      "ema_param_l2": 0.5101462043117632,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.526757862408956,
      "val_covariance": NaN
    },
    {
      "epoch": 21,
      "train_loss": 33.56251473433883,
      "train_invariance": 0.06786602796448601,
      "train_variance": 0.7062780571513706,
      "train_covariance": 14.208912619131583,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 39.47980611900047,
      "train_ema_param_l2": 0.5244658629720272,
      "ema_param_l2": 0.507435831882966,
      "val_loss": 41.35874551391601,
      "val_invariance": 0.03059094785153866,
      "val_variance": 1.57544349638621,
      "val_covariance": 1.2078838680585224
    },
    {
      "epoch": 22,
      "train_loss": 33.08414646629051,
      "train_invariance": 0.06786589293347464,
      "train_variance": 0.7019524254445676,
      "train_covariance": 13.83868842428702,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 42.17250724848994,
      "train_ema_param_l2": 0.5239845091602064,
      "ema_param_l2": 0.5234805852423529,
      "val_loss": 41.33064787801107,
      "val_invariance": 0.03182375818490982,
      "val_variance": 1.5713517449696859,
      "val_covariance": 1.2512599391937256
    },
    {
      "epoch": 23,
      "train_loss": 32.87140366730867,
      "train_invariance": 0.06801186359370197,
      "train_variance": 0.6932892908166955,
      "train_covariance": 13.838874760380497,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 38.04995831581398,
      "train_ema_param_l2": 0.512633966534777,
      "ema_param_l2": 0.5129436091451262,
      "val_loss": 41.3031676940918,
      "val_invariance": 0.03122171539068222,
      "val_variance": 1.5708178300857545,
      "val_covariance": 1.2521792929967244
    },
    {
      "epoch": 24,
      "train_loss": 32.70379745652941,
      "train_invariance": 0.06862339109182358,
      "train_variance": 0.6884008667204116,
      "train_covariance": 13.778190916838469,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 37.117427669949,
      "train_ema_param_l2": 0.52892210824315,
      "ema_param_l2": 0.5192205964541611,
      "val_loss": 41.398155649820964,
      "val_invariance": 0.03647660797834396,
      "val_variance": 1.5712130683263144,
      "val_covariance": 1.2059135168393453
    },
    {
      "epoch": 25,
      "train_loss": 32.4279428507487,
      "train_invariance": 0.06783637841542561,
      "train_variance": 0.6842457990999575,
      "train_covariance": 13.625888563933195,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 30.714063234682435,
      "train_ema_param_l2": 0.5416328215635207,
      "ema_param_l2": 0.5742521825279288,
      "val_loss": 41.11142836507162,
      "val_invariance": 0.04084388269980749,
      "val_variance": 1.541315137863159,
      "val_covariance": 1.5574531393051148
    },
    {
      "epoch": 26,
      "train_loss": 32.047964766890914,
      "train_invariance": 0.06879811106346272,
      "train_variance": 0.6700793072206003,
      "train_covariance": 13.576029287267614,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 34.13793916942455,
      "train_ema_param_l2": 0.5798085776632385,
      "ema_param_l2": 0.5829431653088721,
      "val_loss": 40.9143489074707,
      "val_invariance": 0.058491747935612994,
      "val_variance": 1.4706289590199788,
      "val_covariance": 2.686330803235372
    },
    {
      "epoch": 27,
      "train_loss": 31.307417484989873,
      "train_invariance": 0.06655986798471875,
      "train_variance": 0.6571890133751763,
      "train_covariance": 13.213695488258644,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 36.0422331966824,
      "train_ema_param_l2": 0.6014731562231918,
      "ema_param_l2": 0.5967462933924769,
      "val_loss": 40.23475395711263,
      "val_invariance": 0.04106238304575284,
      "val_variance": 1.4089271195729574,
      "val_covariance": 3.985016813913981
    },
    {
      "epoch": 28,
      "train_loss": 30.564868724681713,
      "train_invariance": 0.06272620833692727,
      "train_variance": 0.6356222062993933,
      "train_covariance": 13.106158383969907,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 32.86288727484809,
      "train_ema_param_l2": 0.5723710005011681,
      "ema_param_l2": 0.5562543966912112,
      "val_loss": 40.00421545410156,
      "val_invariance": 0.0288733511219422,
      "val_variance": 1.3911001567840575,
      "val_covariance": 4.504877990722656
    },
    {
      "epoch": 29,
      "train_loss": 29.820226420649774,
      "train_invariance": 0.0590902826708776,
      "train_variance": 0.622868720655088,
      "train_covariance": 12.77125132864493,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 29.82693128571687,
      "train_ema_param_l2": 0.5423275041035649,
      "ema_param_l2": 0.517379929926394,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 1.3280295273462932,
      "val_covariance": NaN
    },
    {
      "epoch": 30,
      "train_loss": 29.330079478511102,
      "train_invariance": 0.05826631726821264,
      "train_variance": 0.6156612318003619,
      "train_covariance": 12.481890717400445,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 32.43988711886936,
      "train_ema_param_l2": 0.5055616781698263,
      "ema_param_l2": 0.4819542254059678,
      "val_loss": 40.67250805664062,
      "val_invariance": 0.039412817577521006,
      "val_variance": 1.3474977474212646,
      "val_covariance": 5.999743710835775
    },
    {
      "epoch": 31,
      "train_loss": 28.80029467095269,
      "train_invariance": 0.056697650205205986,
      "train_variance": 0.6076287296613058,
      "train_covariance": 12.192135273968733,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 32.06936663931388,
      "train_ema_param_l2": 0.4858772194873286,
      "ema_param_l2": 0.48127398157596346,
      "val_loss": 40.86330579630534,
      "val_invariance": 0.05185058629512787,
      "val_variance": 1.3555947354634603,
      "val_covariance": 5.677172320048014
    },
    {
      "epoch": 32,
      "train_loss": 28.40057302517361,
      "train_invariance": 0.056578599894488296,
      "train_variance": 0.6062207171652052,
      "train_covariance": 11.83059014751293,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 32.67419120336462,
      "train_ema_param_l2": 0.5012014032188805,
      "ema_param_l2": 0.5026357788535296,
      "val_loss": 40.23755880737305,
      "val_invariance": 0.026074161380529405,
      "val_variance": 1.3503217112223307,
      "val_covariance": 5.827662350972494
    },
    {
      "epoch": 33,
      "train_loss": 28.073331664473923,
      "train_invariance": 0.05599481543457067,
      "train_variance": 0.6024163900304723,
      "train_covariance": 11.61305153797291,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 31.664931811862523,
      "train_ema_param_l2": 0.4979527271158756,
      "ema_param_l2": 0.493528941143169,
      "val_loss": 40.000164265950524,
      "val_invariance": 0.02912663502494494,
      "val_variance": 1.364070080757141,
      "val_covariance": 5.170246621449788
    },
    {
      "epoch": 34,
      "train_loss": 27.68237858129431,
      "train_invariance": 0.05540651358719225,
      "train_variance": 0.5963015285068088,
      "train_covariance": 11.389677419591832,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 30.8186600217466,
      "train_ema_param_l2": 0.4812950222959613,
      "ema_param_l2": 0.47393987102195606,
      "val_loss": 40.43825084431966,
      "val_invariance": 0.03817326577504476,
      "val_variance": 1.3423688074747722,
      "val_covariance": 5.924699094136556
    },
    {
      "epoch": 35,
      "train_loss": 27.449106871428313,
      "train_invariance": 0.054937541079741935,
      "train_variance": 0.595325643044931,
      "train_covariance": 11.192527306168168,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 29.448387691639088,
      "train_ema_param_l2": 0.45869644518878583,
      "ema_param_l2": 0.43239051010269103,
      "val_loss": 39.810080474853514,
      "val_invariance": 0.023244259864091874,
      "val_variance": 1.351013417561849,
      "val_covariance": 5.453639077504476
    },
    {
      "epoch": 36,
      "train_loss": 27.15053717775698,
      "train_invariance": 0.054773854830750715,
      "train_variance": 0.5985846109037046,
      "train_covariance": 10.816575512921368,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 32.773983444779006,
      "train_ema_param_l2": 0.4306724363304871,
      "ema_param_l2": 0.4136660341822544,
      "val_loss": 39.7842035929362,
      "val_invariance": 0.02434321135779222,
      "val_variance": 1.3618003956476847,
      "val_covariance": 5.130613700866699
    },
    {
      "epoch": 37,
      "train_loss": 26.90878569200304,
      "train_invariance": 0.053430719351326976,
      "train_variance": 0.5981586750348409,
      "train_covariance": 10.619050854435674,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 29.758266429477267,
      "train_ema_param_l2": 0.39890086042960576,
      "ema_param_l2": 0.38678032402790485,
      "val_loss": 39.67148579915364,
      "val_invariance": 0.025922081078092258,
      "val_variance": 1.376002696990967,
      "val_covariance": 4.623366399129232
    },
    {
      "epoch": 38,
      "train_loss": 26.710399455882886,
      "train_invariance": 0.05272131324145529,
      "train_variance": 0.6035732789922643,
      "train_covariance": 10.303034625865795,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 28.065272398772063,
      "train_ema_param_l2": 0.39123508858838046,
      "ema_param_l2": 0.415005253754144,
      "val_loss": 39.517874827067054,
      "val_invariance": 0.02167022263507048,
      "val_variance": 1.3674476153055828,
      "val_covariance": 4.789928473154704
    },
    {
      "epoch": 39,
      "train_loss": 26.36891468754521,
      "train_invariance": 0.05215282374841196,
      "train_variance": 0.6010391752278363,
      "train_covariance": 10.03911464493363,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 28.205310635602032,
      "train_ema_param_l2": 0.4017949342144851,
      "ema_param_l2": 0.41245933113765615,
      "val_loss": 39.547532470703125,
      "val_invariance": 0.025892000700036683,
      "val_variance": 1.3748819681803386,
      "val_covariance": 4.528182459513347
    },
    {
      "epoch": 40,
      "train_loss": 26.14297432002315,
      "train_invariance": 0.05186858898511639,
      "train_variance": 0.6029489235701384,
      "train_covariance": 9.772536497610586,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 27.342011428267867,
      "train_ema_param_l2": 0.41733587972312347,
      "ema_param_l2": 0.4276537907168027,
      "val_loss": 39.57503759765625,
      "val_invariance": 0.0263709875891606,
      "val_variance": 1.371149292310079,
      "val_covariance": 4.637030309041341
    },
    {
      "epoch": 41,
      "train_loss": 25.887648091634116,
      "train_invariance": 0.05237988897937315,
      "train_variance": 0.6001831783012107,
      "train_covariance": 9.573571359139901,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 30.942491049307364,
      "train_ema_param_l2": 0.4216414406313404,
      "ema_param_l2": 0.43758501785610915,
      "val_loss": 39.584482971191406,
      "val_invariance": 0.02842167657117049,
      "val_variance": 1.38980140431722,
      "val_covariance": 4.128905919392904
    },
    {
      "epoch": 42,
      "train_loss": 25.71492290355541,
      "train_invariance": 0.05255689794487423,
      "train_variance": 0.59957486904992,
      "train_covariance": 9.411628702516909,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 29.932501989293982,
      "train_ema_param_l2": 0.4252025152574282,
      "ema_param_l2": 0.4536078325787133,
      "val_loss": 39.553822621663414,
      "val_invariance": 0.02823536310096582,
      "val_variance": 1.3818075714111329,
      "val_covariance": 4.3027493794759115
    },
    {
      "epoch": 43,
      "train_loss": 25.457139470983435,
      "train_invariance": 0.05301438593202167,
      "train_variance": 0.5915893039703369,
      "train_covariance": 9.342047214084202,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 27.494606967502172,
      "train_ema_param_l2": 0.4717582405059889,
      "ema_param_l2": 0.47716998309940856,
      "val_loss": 39.638655873616536,
      "val_invariance": 0.030246231988072397,
      "val_variance": 1.3818274532953898,
      "val_covariance": 4.336813423156738
    },
    {
      "epoch": 44,
      "train_loss": 25.223849043669524,
      "train_invariance": 0.0525312921680786,
      "train_variance": 0.5902053181506969,
      "train_covariance": 9.155433833934643,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 27.219112951773184,
      "train_ema_param_l2": 0.48309769959354654,
      "ema_param_l2": 0.46257277805197844,
      "val_loss": 39.80319757080078,
      "val_invariance": 0.03638460562626521,
      "val_variance": 1.3736388394037882,
      "val_covariance": 4.552611671447754
    },
    {
      "epoch": 45,
      "train_loss": 25.016679478963216,
      "train_invariance": 0.05253481371314437,
      "train_variance": 0.5843440581780893,
      "train_covariance": 9.094707704332139,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 27.736154292353877,
      "train_ema_param_l2": 0.45454064530442,
      "ema_param_l2": 0.46391568815198797,
      "val_loss": 39.64634626261393,
      "val_invariance": 0.027440333783626557,
      "val_variance": 1.3694762115478516,
      "val_covariance": 4.723433106740316
    },
    {
      "epoch": 46,
      "train_loss": 24.821006122730395,
      "train_invariance": 0.05269776043406239,
      "train_variance": 0.5779299772403859,
      "train_covariance": 9.05531263478597,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 28.22316580991392,
      "train_ema_param_l2": 0.4617341337494375,
      "ema_param_l2": 0.46738898801671414,
      "val_loss": 39.42831322224935,
      "val_invariance": 0.025901036043961843,
      "val_variance": 1.3650652809143067,
      "val_covariance": 4.654155344645182
    },
    {
      "epoch": 47,
      "train_loss": 24.691895514594183,
      "train_invariance": 0.053432023798977886,
      "train_variance": 0.5741419649830571,
      "train_covariance": 9.002545827794957,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 31.871280329103822,
      "train_ema_param_l2": 0.4609719481119094,
      "ema_param_l2": 0.4512589814073123,
      "val_loss": 39.43254667154948,
      "val_invariance": 0.02364364914596081,
      "val_variance": 1.3618534021377564,
      "val_covariance": 4.795119795481364
    },
    {
      "epoch": 48,
      "train_loss": 24.435009706285264,
      "train_invariance": 0.05420620143413544,
      "train_variance": 0.5681048709198281,
      "train_covariance": 8.877232892636899,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 30.819079914799442,
      "train_ema_param_l2": 0.44721514015619096,
      "ema_param_l2": 0.47176541506373765,
      "val_loss": 39.6069836324056,
      "val_invariance": 0.027324261978268625,
      "val_variance": 1.3733824892044066,
      "val_covariance": 4.589314598083496
    },
    {
      "epoch": 49,
      "train_loss": 24.240118186668113,
      "train_invariance": 0.05407835785106376,
      "train_variance": 0.5647670140619632,
      "train_covariance": 8.76898395368788,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 33.06889035994918,
      "train_ema_param_l2": 0.46041823246035524,
      "ema_param_l2": 0.4432261442300311,
      "val_loss": 39.82268471272786,
      "val_invariance": 0.035466477245092394,
      "val_variance": 1.3372133649190268,
      "val_covariance": 5.505689208984375
    },
    {
      "epoch": 50,
      "train_loss": 24.066510933204935,
      "train_invariance": 0.05477824005815718,
      "train_variance": 0.5586464806309452,
      "train_covariance": 8.730892930207428,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 31.279347190574363,
      "train_ema_param_l2": 0.4520489488274255,
      "ema_param_l2": 0.4671370545345551,
      "val_loss": 39.58223991902669,
      "val_invariance": 0.032438316355148954,
      "val_variance": 1.333592944463094,
      "val_covariance": 5.431458971659342
    },
    {
      "epoch": 51,
      "train_loss": 23.89033797426577,
      "train_invariance": 0.05516931548935396,
      "train_variance": 0.5564366719104625,
      "train_covariance": 8.600188276220251,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 33.322059625696255,
      "train_ema_param_l2": 0.4503035968711274,
      "ema_param_l2": 0.47024786373137256,
      "val_loss": 39.977684895833335,
      "val_invariance": 0.035807160874207815,
      "val_variance": 1.3280338280995687,
      "val_covariance": 5.88166002146403
    },
    {
      "epoch": 52,
      "train_loss": 23.64018509702329,
      "train_invariance": 0.05612326183142485,
      "train_variance": 0.549463804492244,
      "train_covariance": 8.500508460715965,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 34.896827331542966,
      "train_ema_param_l2": 0.469760492750212,
      "ema_param_l2": 0.45222066583196635,
      "val_loss": 39.767595967610674,
      "val_invariance": 0.03099776303768158,
      "val_variance": 1.329752508799235,
      "val_covariance": 5.7488390197753905
    },
    {
      "epoch": 53,
      "train_loss": 23.33182317606608,
      "train_invariance": 0.05501728893099008,
      "train_variance": 0.5426012621632329,
      "train_covariance": 8.391359419363516,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 32.32206346582483,
      "train_ema_param_l2": 0.4575634448718928,
      "ema_param_l2": 0.4569746278577035,
      "val_loss": 39.56816342163086,
      "val_invariance": 0.02877640665570895,
      "val_variance": 1.3228797839482624,
      "val_covariance": 5.776758602142334
    },
    {
      "epoch": 54,
      "train_loss": 23.092781667073567,
      "train_invariance": 0.05674627068749181,
      "train_variance": 0.5364595923600374,
      "train_covariance": 8.262635077017325,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 33.012222425672746,
      "train_ema_param_l2": 0.4724944583135863,
      "ema_param_l2": 0.4755902143138748,
      "val_loss": 39.802757934570316,
      "val_invariance": 0.03158356625835101,
      "val_variance": 1.303417221069336,
      "val_covariance": 6.427738408406576
    },
    {
      "epoch": 55,
      "train_loss": 22.86206413212529,
      "train_invariance": 0.05821883672034299,
      "train_variance": 0.5327216106697366,
      "train_covariance": 8.088552993209273,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 37.970108223809135,
      "train_ema_param_l2": 0.46870629576883016,
      "ema_param_l2": 0.4568425616631228,
      "val_loss": 39.53596768188476,
      "val_invariance": 0.037746516386667886,
      "val_variance": 1.3071075522104898,
      "val_covariance": 5.914616221110026
    },
    {
      "epoch": 56,
      "train_loss": 22.585331399423104,
      "train_invariance": 0.05830452350113127,
      "train_variance": 0.5283292809945566,
      "train_covariance": 7.919486339427807,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 36.13176066871926,
      "train_ema_param_l2": 0.47392513537287295,
      "ema_param_l2": 0.4743847366297446,
      "val_loss": 39.02366597493489,
      "val_invariance": 0.033721466382344564,
      "val_variance": 1.3042101046244303,
      "val_covariance": 5.575376655578613
    },
    {
      "epoch": 57,
      "train_loss": 22.26793746722186,
      "train_invariance": 0.05953293869892756,
      "train_variance": 0.5197854705033479,
      "train_covariance": 7.784977247450087,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 42.57188010660807,
      "train_ema_param_l2": 0.457240938127301,
      "ema_param_l2": 0.4598221304125093,
      "val_loss": 39.81897250366211,
      "val_invariance": 0.045398518919944765,
      "val_variance": 1.2950816275278727,
      "val_covariance": 6.306969140370687
    },
    {
      "epoch": 58,
      "train_loss": 22.06955997269242,
      "train_invariance": 0.05974901184991554,
      "train_variance": 0.516262560915064,
      "train_covariance": 7.669270666051794,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 38.295099329065394,
      "train_ema_param_l2": 0.4690847313371423,
      "ema_param_l2": 0.46622086236871085,
      "val_loss": 39.06287889607747,
      "val_invariance": 0.03299781506260236,
      "val_variance": 1.3013264163335165,
      "val_covariance": 5.704773356119792
    },
    {
      "epoch": 59,
      "train_loss": 21.757875547055846,
      "train_invariance": 0.059149258578265154,
      "train_variance": 0.5100872444753294,
      "train_covariance": 7.526962903764513,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 42.151905770761,
      "train_ema_param_l2": 0.4355523109857012,
      "ema_param_l2": 0.4195125563014364,
      "val_loss": 38.868932423909506,
      "val_invariance": 0.035314817875623704,
      "val_variance": 1.301037223815918,
      "val_covariance": 5.460131280263265
    },
    {
      "epoch": 60,
      "train_loss": 21.53819266651295,
      "train_invariance": 0.060004174603356254,
      "train_variance": 0.5021425020606429,
      "train_covariance": 7.4845258021884495,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 42.33111387012623,
      "train_ema_param_l2": 0.4256683194452684,
      "ema_param_l2": 0.4354850249228124,
      "val_loss": 39.32759360758464,
      "val_invariance": 0.052171161234378816,
      "val_variance": 1.287823392868042,
      "val_covariance": 5.827730356852213
    },
    {
      "epoch": 61,
      "train_loss": 21.31440121403447,
      "train_invariance": 0.06072421458915428,
      "train_variance": 0.49835113490069355,
      "train_covariance": 7.337517509319164,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 49.35299909125434,
      "train_ema_param_l2": 0.43104328374877626,
      "ema_param_l2": 0.41651981634163143,
      "val_loss": 38.57356174723307,
      "val_invariance": 0.03696683104832967,
      "val_variance": 1.2828173672358194,
      "val_covariance": 5.578956604003906
    },
    {
      "epoch": 62,
      "train_loss": 21.117342364841036,
      "train_invariance": 0.061020681746579986,
      "train_variance": 0.49247592618730335,
      "train_covariance": 7.279927213598181,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 50.600048846774634,
      "train_ema_param_l2": 0.4181381809593001,
      "ema_param_l2": 0.42899041577157576,
      "val_loss": 38.10518817138672,
      "val_invariance": 0.0329764932791392,
      "val_variance": 1.2812611980438233,
      "val_covariance": 5.249245852152507
    },
    {
      "epoch": 63,
      "train_loss": 20.92846526534469,
      "train_invariance": 0.061626907039571695,
      "train_variance": 0.4875004703203837,
      "train_covariance": 7.200280883789063,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 45.82706788465712,
      "train_ema_param_l2": 0.4246777687985495,
      "ema_param_l2": 0.4212085687991402,
      "val_loss": 38.02015004475911,
      "val_invariance": 0.035362281918525695,
      "val_variance": 1.2732306683858237,
      "val_covariance": 5.305326828002929
    },
    {
      "epoch": 64,
      "train_loss": 20.686946593108,
      "train_invariance": 0.06100472831946832,
      "train_variance": 0.47977601781597845,
      "train_covariance": 7.167428036159939,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 46.899386489303026,
      "train_ema_param_l2": 0.4245419827022338,
      "ema_param_l2": 0.43097529414297003,
      "val_loss": 37.968455963134765,
      "val_invariance": 0.04206763329108556,
      "val_variance": 1.255507605234782,
      "val_covariance": 5.5290751520792645
    },
    {
      "epoch": 65,
      "train_loss": 20.485885886863425,
      "train_invariance": 0.06052758266528448,
      "train_variance": 0.47596531940389564,
      "train_covariance": 7.073563349688494,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 49.70067626274957,
      "train_ema_param_l2": 0.40108887182699027,
      "ema_param_l2": 0.39140982589011325,
      "val_loss": 37.794400919596356,
      "val_invariance": 0.03661255254348119,
      "val_variance": 1.2486096696853637,
      "val_covariance": 5.66384597269694
    },
    {
      "epoch": 66,
      "train_loss": 20.34883203125,
      "train_invariance": 0.06213909127314885,
      "train_variance": 0.47238778356269556,
      "train_covariance": 6.985660270832203,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 48.41385361961082,
      "train_ema_param_l2": 0.41164029911531286,
      "ema_param_l2": 0.40756583025513976,
      "val_loss": 37.479531229654945,
      "val_invariance": 0.03473964514334996,
      "val_variance": 1.2509071226119994,
      "val_covariance": 5.338361852010091
    },
    {
      "epoch": 67,
      "train_loss": 20.143417098999024,
      "train_invariance": 0.06143434778407768,
      "train_variance": 0.467329199552536,
      "train_covariance": 6.924328389344392,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 45.063057783338756,
      "train_ema_param_l2": 0.4100699871369172,
      "ema_param_l2": 0.3995409312178084,
      "val_loss": 37.38033240763346,
      "val_invariance": 0.04667097682754199,
      "val_variance": 1.210583934466044,
      "val_covariance": 5.948959655761719
    },
    {
      "epoch": 68,
      "train_loss": 19.98522339827926,
      "train_invariance": 0.06268804293870926,
      "train_variance": 0.4620837499918761,
      "train_covariance": 6.865928635208695,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 52.400717289677374,
      "train_ema_param_l2": 0.4048936314590225,
      "ema_param_l2": 0.42083849382281124,
      "val_loss": 36.884622639973955,
      "val_invariance": 0.03393926480412483,
      "val_variance": 1.2090859308242798,
      "val_covariance": 5.8089929224650065
    },
    {
      "epoch": 69,
      "train_loss": 19.767782441880968,
      "train_invariance": 0.06190135888037858,
      "train_variance": 0.45605477617405077,
      "train_covariance": 6.818879146575927,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 51.95743710892289,
      "train_ema_param_l2": 0.40365336674220165,
      "ema_param_l2": 0.4002018115631957,
      "val_loss": 36.46988786824544,
      "val_invariance": 0.045028546075026196,
      "val_variance": 1.192289722442627,
      "val_covariance": 5.536931011199951
    },
    {
      "epoch": 70,
      "train_loss": 19.5661059101246,
      "train_invariance": 0.06261424786625085,
      "train_variance": 0.44876423497553225,
      "train_covariance": 6.781643879078053,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 52.57992213609484,
      "train_ema_param_l2": 0.40504615844346586,
      "ema_param_l2": 0.3824048128841272,
      "val_loss": 36.446967366536455,
      "val_invariance": 0.04020836003621419,
      "val_variance": 1.158627956390381,
      "val_covariance": 6.476059239705403
    },
    {
      "epoch": 71,
      "train_loss": 19.375857413397895,
      "train_invariance": 0.06302634382247925,
      "train_variance": 0.4441691973121078,
      "train_covariance": 6.695968839292173,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 60.78266826036241,
      "train_ema_param_l2": 0.3789816038791618,
      "ema_param_l2": 0.37515006497239467,
      "val_loss": 36.13778569539388,
      "val_invariance": 0.048255578418572746,
      "val_variance": 1.1526547158559164,
      "val_covariance": 6.115028686523438
    },
    {
      "epoch": 72,
      "train_loss": 19.21195591792354,
      "train_invariance": 0.06413996581898795,
      "train_variance": 0.4413056888933535,
      "train_covariance": 6.575814574065032,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 65.53695510355631,
      "train_ema_param_l2": 0.37595682305700184,
      "ema_param_l2": 0.36008530452928833,
      "val_loss": 35.9398706258138,
      "val_invariance": 0.04424823878208796,
      "val_variance": 1.1485265264511109,
      "val_covariance": 6.120501686096191
    },
    {
      "epoch": 73,
      "train_loss": 18.998757117942528,
      "train_invariance": 0.06270836165988887,
      "train_variance": 0.4385927381957019,
      "train_covariance": 6.466229566220884,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 47.76644280553747,
      "train_ema_param_l2": 0.383973904551195,
      "ema_param_l2": 0.4247623875758995,
      "val_loss": 35.917575429280596,
      "val_invariance": 0.05219570537408193,
      "val_variance": 1.129431858698527,
      "val_covariance": 6.376886067708333
    },
    {
      "epoch": 74,
      "train_loss": 18.86859757147895,
      "train_invariance": 0.06435631830162472,
      "train_variance": 0.4341419224739075,
      "train_covariance": 6.406141605942338,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 52.53594026127568,
      "train_ema_param_l2": 0.418355016793422,
      "ema_param_l2": 0.4252914647584177,
      "val_loss": 35.225260721842446,
      "val_invariance": 0.045074866274992624,
      "val_variance": 1.1218822580973307,
      "val_covariance": 6.051332847595215
    },
    {
      "epoch": 75,
      "train_loss": 18.621802560311778,
      "train_invariance": 0.06378616114898965,
      "train_variance": 0.42793320930445633,
      "train_covariance": 6.328818337899667,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 48.91878924560547,
      "train_ema_param_l2": 0.4121415339777162,
      "ema_param_l2": 0.4166602287111775,
      "val_loss": 35.371022583007814,
      "val_invariance": 0.05691328821579615,
      "val_variance": 1.0997952899932861,
      "val_covariance": 6.45330785369873
    },
    {
      "epoch": 76,
      "train_loss": 18.420588407163265,
      "train_invariance": 0.06435093693821518,
      "train_variance": 0.42049442351305927,
      "train_covariance": 6.299454406455711,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 50.59409347421152,
      "train_ema_param_l2": 0.41703819417227195,
      "ema_param_l2": 0.3955318059339967,
      "val_loss": 35.37480851236979,
      "val_invariance": 0.048063698520263036,
      "val_variance": 1.0746697940826415,
      "val_covariance": 7.306471328735352
    },
    {
      "epoch": 77,
      "train_loss": 18.20704985724555,
      "train_invariance": 0.06449062649188218,
      "train_variance": 0.4129509353990908,
      "train_covariance": 6.271010796158402,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 56.74782339025427,
      "train_ema_param_l2": 0.3816373557980984,
      "ema_param_l2": 0.38913232241626783,
      "val_loss": 34.86773594156901,
      "val_invariance": 0.04954547519485156,
      "val_variance": 1.0726870962778727,
      "val_covariance": 6.811921641031901
    },
    {
      "epoch": 78,
      "train_loss": 18.094577227557146,
      "train_invariance": 0.06562662106310879,
      "train_variance": 0.40973672948060214,
      "train_covariance": 6.210493428830747,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 65.80986255560981,
      "train_ema_param_l2": 0.38724334352450474,
      "ema_param_l2": 0.34494394100433645,
      "val_loss": 35.01852028401693,
      "val_invariance": 0.05023158425092697,
      "val_variance": 1.0565848083496094,
      "val_covariance": 7.34811083984375
    },
    {
      "epoch": 79,
      "train_loss": 17.867639431423612,
      "train_invariance": 0.0647429420793498,
      "train_variance": 0.40410200069568775,
      "train_covariance": 6.1465158750745985,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 65.38385494090893,
      "train_ema_param_l2": 0.3486092276399116,
      "ema_param_l2": 0.3313438462279081,
      "val_loss": 34.7887556254069,
      "val_invariance": 0.04803413465619087,
      "val_variance": 1.0417081979115803,
      "val_covariance": 7.545197374979655
    },
    {
      "epoch": 80,
      "train_loss": 17.78625217239945,
      "train_invariance": 0.06606414752977866,
      "train_variance": 0.40115365584691365,
      "train_covariance": 6.105807002597385,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 64.13397880949798,
      "train_ema_param_l2": 0.33451491439233705,
      "ema_param_l2": 0.3658796198319301,
      "val_loss": 34.87065121459961,
      "val_invariance": 0.059270628650983176,
      "val_variance": 1.0446047372817993,
      "val_covariance": 7.273766980489095
    },
    {
      "epoch": 81,
      "train_loss": 17.70669372897678,
      "train_invariance": 0.06642142064483078,
      "train_variance": 0.39956398043809116,
      "train_covariance": 6.0570587372956455,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 59.40883521864149,
      "train_ema_param_l2": 0.36191047559577266,
      "ema_param_l2": 0.3721160378579588,
      "val_loss": 34.99450120035807,
      "val_invariance": 0.0676378489335378,
      "val_variance": 1.022239443143209,
      "val_covariance": 7.747569058736166
    },
    {
      "epoch": 82,
      "train_loss": 17.594490608497903,
      "train_invariance": 0.0677652285386015,
      "train_variance": 0.3971309404373169,
      "train_covariance": 5.972086321512858,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 73.21315484845196,
      "train_ema_param_l2": 0.35231097769204345,
      "ema_param_l2": 0.34534654866885206,
      "val_loss": 34.65230908203125,
      "val_invariance": 0.04815099093317986,
      "val_variance": 1.020399298985799,
      "val_covariance": 7.9385516052246095
    },
    {
      "epoch": 83,
      "train_loss": 17.447289645159685,
      "train_invariance": 0.06661283989747366,
      "train_variance": 0.3939134410487281,
      "train_covariance": 5.934132660618535,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 77.77177615808557,
      "train_ema_param_l2": 0.3215552703229472,
      "ema_param_l2": 0.3060113373657268,
      "val_loss": 34.94443706258138,
      "val_invariance": 0.05023784440755844,
      "val_variance": 0.9978611488342285,
      "val_covariance": 8.741962023417155
    },
    {
      "epoch": 84,
      "train_loss": 17.40972319821958,
      "train_invariance": 0.0676481230336207,
      "train_variance": 0.39387579928504096,
      "train_covariance": 5.871625223089148,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 65.85673439986617,
      "train_ema_param_l2": 0.34627254489605613,
      "ema_param_l2": 0.3192248784513136,
      "val_loss": 34.632093363444014,
      "val_invariance": 0.04778378316760063,
      "val_variance": 0.989285937945048,
      "val_covariance": 8.705350001017253
    },
    {
      "epoch": 85,
      "train_loss": 17.328910078260634,
      "train_invariance": 0.06795689326745492,
      "train_variance": 0.39098812995133575,
      "train_covariance": 5.855284574155454,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 73.56977915219908,
      "train_ema_param_l2": 0.32536639604495804,
      "ema_param_l2": 0.331691591017977,
      "val_loss": 34.72601067097982,
      "val_invariance": 0.04685243040323257,
      "val_variance": 0.9816493899027506,
      "val_covariance": 9.013465171813964
    },
    {
      "epoch": 86,
      "train_loss": 17.305171499746816,
      "train_invariance": 0.06908103779510215,
      "train_variance": 0.3924036463984737,
      "train_covariance": 5.768054482636629,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 76.89657287823712,
      "train_ema_param_l2": 0.3252736494921628,
      "ema_param_l2": 0.3183860649438632,
      "val_loss": 35.08726695760091,
      "val_invariance": 0.056479713300863904,
      "val_variance": 0.9727219537099202,
      "val_covariance": 9.357225186665852
    },
    {
      "epoch": 87,
      "train_loss": 17.212064898455584,
      "train_invariance": 0.06849098067371934,
      "train_variance": 0.39050107710449783,
      "train_covariance": 5.737263458534524,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 73.07439521054869,
      "train_ema_param_l2": 0.31649433183074155,
      "ema_param_l2": 0.3249278128840506,
      "val_loss": 34.95763201904297,
      "val_invariance": 0.05894204730788866,
      "val_variance": 0.9639665587743124,
      "val_covariance": 9.384917035420736
    },
    {
      "epoch": 88,
      "train_loss": 17.13403559536404,
      "train_invariance": 0.06949404494850724,
      "train_variance": 0.3871404226974205,
      "train_covariance": 5.718173872771087,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 68.52398854234484,
      "train_ema_param_l2": 0.32795041249855467,
      "ema_param_l2": 0.32562306990401846,
      "val_loss": 35.01670109049479,
      "val_invariance": 0.05518121360739072,
      "val_variance": 0.9600472529729207,
      "val_covariance": 9.635989631652832
    },
    {
      "epoch": 89,
      "train_loss": 17.02373555388274,
      "train_invariance": 0.06824001775626783,
      "train_variance": 0.38565607445328326,
      "train_covariance": 5.676333278232151,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 75.95374400160048,
      "train_ema_param_l2": 0.30070962196855683,
      "ema_param_l2": 0.2988423631252077,
      "val_loss": 34.76901370239258,
      "val_invariance": 0.05322350619236628,
      "val_variance": 0.9624483846028646,
      "val_covariance": 9.377216346740722
    },
    {
      "epoch": 90,
      "train_loss": 16.993544293438948,
      "train_invariance": 0.07095447099871105,
      "train_variance": 0.38363825109269883,
      "train_covariance": 5.628726233588325,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 81.85800429958768,
      "train_ema_param_l2": 0.30602537714852274,
      "ema_param_l2": 0.303076059510753,
      "val_loss": 34.612799621582035,
      "val_invariance": 0.05387800681591034,
      "val_variance": 0.9651089941660563,
      "val_covariance": 9.138125091552734
    },
    {
      "epoch": 91,
      "train_loss": 16.78873041732223,
      "train_invariance": 0.06817875671828234,
      "train_variance": 0.3794766182634566,
      "train_covariance": 5.5973460077356405,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 79.12810052264179,
      "train_ema_param_l2": 0.2850159856277924,
      "ema_param_l2": 0.2774105819520913,
      "val_loss": 34.721864471435545,
      "val_invariance": 0.05443013869722684,
      "val_variance": 0.9494856986999511,
      "val_covariance": 9.623968821207683
    },
    {
      "epoch": 92,
      "train_loss": 16.75784381612142,
      "train_invariance": 0.06945940173996819,
      "train_variance": 0.3791682609187232,
      "train_covariance": 5.542152274237739,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 66.58826828455042,
      "train_ema_param_l2": 0.2993360100807798,
      "ema_param_l2": 0.3317839006075661,
      "val_loss": 35.26005356852214,
      "val_invariance": 0.05864351332187653,
      "val_variance": 0.9159907690684,
      "val_covariance": 10.894196283976237
    },
    {
      "epoch": 93,
      "train_loss": 16.66576240596065,
      "train_invariance": 0.06913078203907719,
      "train_variance": 0.37736991006356696,
      "train_covariance": 5.503245114361798,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 70.05886285626447,
      "train_ema_param_l2": 0.3212157641869367,
      "ema_param_l2": 0.3035709001135107,
      "val_loss": 34.64419620768229,
      "val_invariance": 0.05729931225379308,
      "val_variance": 0.9319814796447754,
      "val_covariance": 9.912176417032878
    },
    {
      "epoch": 94,
      "train_loss": 16.612479010122794,
      "train_invariance": 0.06976821882857216,
      "train_variance": 0.3753359055519104,
      "train_covariance": 5.484875968085395,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 66.47597576904298,
      "train_ema_param_l2": 0.30534662377127836,
      "ema_param_l2": 0.3172151362551202,
      "val_loss": 34.95449206542969,
      "val_invariance": 0.0833202342192332,
      "val_variance": 0.9278973658879598,
      "val_covariance": 9.674051956176758
    },
    {
      "epoch": 95,
      "train_loss": 16.537652247676142,
      "train_invariance": 0.07056450122815591,
      "train_variance": 0.3730879224759561,
      "train_covariance": 5.44634162789804,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 76.82360502567998,
      "train_ema_param_l2": 0.3075738514508874,
      "ema_param_l2": 0.2876088638553601,
      "val_loss": 34.92849319458008,
      "val_invariance": 0.05886579398314158,
      "val_variance": 0.9138168328603109,
      "val_covariance": 10.611427795410156
    },
    {
      "epoch": 96,
      "train_loss": 16.470490455344873,
      "train_invariance": 0.06978387020693885,
      "train_variance": 0.37336712123729565,
      "train_covariance": 5.391715637489601,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 63.87094051558883,
      "train_ema_param_l2": 0.2959622448183815,
      "ema_param_l2": 0.30528607844512595,
      "val_loss": 34.46974457804362,
      "val_invariance": 0.05739570622642835,
      "val_variance": 0.9135149663289388,
      "val_covariance": 10.196977310180664
    },
    {
      "epoch": 97,
      "train_loss": 16.417210224292898,
      "train_invariance": 0.07078914168366679,
      "train_variance": 0.37237483058152376,
      "train_covariance": 5.338110944112142,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 75.87546740722657,
      "train_ema_param_l2": 0.28972729174788403,
      "ema_param_l2": 0.2664790845736841,
      "val_loss": 34.80439023844401,
      "val_invariance": 0.07662127719322841,
      "val_variance": 0.918368826230367,
      "val_covariance": 9.929637463887532
    },
    {
      "epoch": 98,
      "train_loss": 16.39285770727087,
      "train_invariance": 0.0711165279922662,
      "train_variance": 0.3725734438278057,
      "train_covariance": 5.300608458766231,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 76.88390078396267,
      "train_ema_param_l2": 0.2726488756117581,
      "ema_param_l2": 0.2643451582582805,
      "val_loss": 34.374871154785154,
      "val_invariance": 0.057238102505604425,
      "val_variance": 0.9112486241658528,
      "val_covariance": 10.162702967325846
    },
    {
      "epoch": 99,
      "train_loss": 16.31229000006782,
      "train_invariance": 0.07102367931383627,
      "train_variance": 0.3705449063513014,
      "train_covariance": 5.273075395230894,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 77.16178634982639,
      "train_ema_param_l2": 0.26738656136148875,
      "ema_param_l2": 0.257355274335209,
      "val_loss": 34.7115478515625,
      "val_invariance": 0.06322620465358099,
      "val_variance": 0.906111675898234,
      "val_covariance": 10.478101211547852
    },
    {
      "epoch": 100,
      "train_loss": 16.305667828595197,
      "train_invariance": 0.07088986922414214,
      "train_variance": 0.37167557212158486,
      "train_covariance": 5.2415317459106445,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 79.06193205882884,
      "train_ema_param_l2": 0.25405740590078574,
      "ema_param_l2": 0.2811067818092602,
      "val_loss": 33.829251953125,
      "val_invariance": 0.0549848783214887,
      "val_variance": 0.9206006654103597,
      "val_covariance": 9.439613032023113
    },
    {
      "epoch": 101,
      "train_loss": 16.28005302090115,
      "train_invariance": 0.07126146450307634,
      "train_variance": 0.37187072466920923,
      "train_covariance": 5.201748304720278,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 67.55732330152723,
      "train_ema_param_l2": 0.2797101906403353,
      "ema_param_l2": 0.2641006396200974,
      "val_loss": 34.071584431966144,
      "val_invariance": 0.06083653751015663,
      "val_variance": 0.9098984753290812,
      "val_covariance": 9.803209205627441
    },
    {
      "epoch": 102,
      "train_loss": 16.217141725893374,
      "train_invariance": 0.07084153476026323,
      "train_variance": 0.3718739978207482,
      "train_covariance": 5.149253405959518,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 71.19259378729926,
      "train_ema_param_l2": 0.26524405805229645,
      "ema_param_l2": 0.24799901351525588,
      "val_loss": 33.82747249348958,
      "val_invariance": 0.055633293102184934,
      "val_variance": 0.8995973397890726,
      "val_covariance": 9.946706675211589
    },
    {
      "epoch": 103,
      "train_loss": 16.196202963369863,
      "train_invariance": 0.07104058503883856,
      "train_variance": 0.3713744836736608,
      "train_covariance": 5.135826223302771,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 63.17176633142542,
      "train_ema_param_l2": 0.2600270836098521,
      "ema_param_l2": 0.26413700392292516,
      "val_loss": 34.107804412841794,
      "val_invariance": 0.0589246357679367,
      "val_variance": 0.8939785512288412,
      "val_covariance": 10.28522457631429
    },
    {
      "epoch": 104,
      "train_loss": 16.205890719378434,
      "train_invariance": 0.07189018996998116,
      "train_variance": 0.3723529479238722,
      "train_covariance": 5.099812260945638,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 62.27995121821651,
      "train_ema_param_l2": 0.2725113969388345,
      "ema_param_l2": 0.2789211787500672,
      "val_loss": 33.918620279947916,
      "val_invariance": 0.06388055721918742,
      "val_variance": 0.8915315260887146,
      "val_covariance": 10.03331807454427
    },
    {
      "epoch": 105,
      "train_loss": 16.117585288718896,
      "train_invariance": 0.07104510965391442,
      "train_variance": 0.37039476197737237,
      "train_covariance": 5.081588475827817,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 59.168238411232274,
      "train_ema_param_l2": 0.2648239803290881,
      "ema_param_l2": 0.26355603221144763,
      "val_loss": 34.00834155273437,
      "val_invariance": 0.059745025396347046,
      "val_variance": 0.892150060971578,
      "val_covariance": 10.210964022318523
    },
    {
      "epoch": 106,
      "train_loss": 16.10806260483353,
      "train_invariance": 0.07124980304638545,
      "train_variance": 0.37017253692061813,
      "train_covariance": 5.072504078900373,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 60.64359622079355,
      "train_ema_param_l2": 0.2598109234323459,
      "ema_param_l2": 0.25203317084975724,
      "val_loss": 33.94820804850261,
      "val_invariance": 0.062158541272083916,
      "val_variance": 0.8804645682970683,
      "val_covariance": 10.382630376180012
    },
    {
      "epoch": 107,
      "train_loss": 16.07131211796513,
      "train_invariance": 0.07178320722889017,
      "train_variance": 0.36982669932753953,
      "train_covariance": 5.0310644601892545,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 58.83953660244412,
      "train_ema_param_l2": 0.253930350299755,
      "ema_param_l2": 0.2505558819189209,
      "val_loss": 33.413029663085936,
      "val_invariance": 0.05479511282841364,
      "val_variance": 0.8856184196472168,
      "val_covariance": 9.902691411336264
    },
    {
      "epoch": 108,
      "train_loss": 16.037487526505082,
      "train_invariance": 0.0711921478399524,
      "train_variance": 0.370500337017907,
      "train_covariance": 4.995175398649993,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 63.904629359492546,
      "train_ema_param_l2": 0.24233954733748783,
      "ema_param_l2": 0.2271060237628841,
      "val_loss": 33.56167244466146,
      "val_invariance": 0.05749755670626958,
      "val_variance": 0.88345414908727,
      "val_covariance": 10.037879526774088
    },
    {
      "epoch": 109,
      "train_loss": 16.007593726264105,
      "train_invariance": 0.0717469244533115,
      "train_variance": 0.3695476760952561,
      "train_covariance": 4.975228652247676,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 52.91433119032118,
      "train_ema_param_l2": 0.24709224872044688,
      "ema_param_l2": 0.23060398661237036,
      "val_loss": 33.74480928548177,
      "val_invariance": 0.06422872055570285,
      "val_variance": 0.8808155166308085,
      "val_covariance": 10.118703491210937
    },
    {
      "epoch": 110,
      "train_loss": 16.00746223845305,
      "train_invariance": 0.0723818156586753,
      "train_variance": 0.3697548930203473,
      "train_covariance": 4.9540444697627315,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 78.09375789388021,
      "train_ema_param_l2": 0.21201074489506005,
      "ema_param_l2": 0.20894136668180216,
      "val_loss": 33.31829064941406,
      "val_invariance": 0.06470992508530617,
      "val_variance": 0.8908554577827453,
      "val_covariance": 9.429156295776368
    },
    {
      "epoch": 111,
      "train_loss": 16.02842453455042,
      "train_invariance": 0.0718629012549365,
      "train_variance": 0.37268881875497323,
      "train_covariance": 4.914631540934245,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 57.649968753390844,
      "train_ema_param_l2": 0.21839427926544389,
      "ema_param_l2": 0.22923585216195375,
      "val_loss": 33.325841115315754,
      "val_invariance": 0.06569612648089727,
      "val_variance": 0.8835960933367412,
      "val_covariance": 9.593535705566406
    },
    {
      "epoch": 112,
      "train_loss": 16.00152448187934,
      "train_invariance": 0.07246261552086583,
      "train_variance": 0.3723229864968194,
      "train_covariance": 4.881884374830458,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 58.43771626338253,
      "train_ema_param_l2": 0.2237390972672267,
      "ema_param_l2": 0.21762860698247846,
      "val_loss": 33.475390991210936,
      "val_invariance": 0.0597988137404124,
      "val_variance": 0.8677675813039144,
      "val_covariance": 10.28623099263509
    },
    {
      "epoch": 113,
      "train_loss": 15.929675857261374,
      "train_invariance": 0.07165837127191049,
      "train_variance": 0.3718590885180014,
      "train_covariance": 4.841739455329047,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 57.079099041974104,
      "train_ema_param_l2": 0.22273413184564528,
      "ema_param_l2": 0.22306806863461362,
      "val_loss": 33.37271997070312,
      "val_invariance": 0.06443346776564916,
      "val_variance": 0.8689366849263509,
      "val_covariance": 10.038466252644858
    },
    {
      "epoch": 114,
      "train_loss": 15.966414319073712,
      "train_invariance": 0.0728759392146711,
      "train_variance": 0.3720700462217684,
      "train_covariance": 4.842764701278122,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 66.64695092773438,
      "train_ema_param_l2": 0.20610033557012467,
      "ema_param_l2": 0.20816778560892507,
      "val_loss": 33.90201719156901,
      "val_invariance": 0.06764269461234411,
      "val_variance": 0.8620056222279866,
      "val_covariance": 10.660809529622396
    },
    {
      "epoch": 115,
      "train_loss": 16.003619095978912,
      "train_invariance": 0.07302355286810133,
      "train_variance": 0.3739280173690231,
      "train_covariance": 4.829829872696488,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 61.33670759526005,
      "train_ema_param_l2": 0.2094856776210699,
      "ema_param_l2": 0.20764843822167778,
      "val_loss": 33.08215647379557,
      "val_invariance": 0.06082846905787786,
      "val_variance": 0.8628932056427002,
      "val_covariance": 9.989114466349283
    },
    {
      "epoch": 116,
      "train_loss": 15.991847530788846,
      "train_invariance": 0.0736824766529931,
      "train_variance": 0.37413255808088514,
      "train_covariance": 4.796471700315122,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 57.33689041702836,
      "train_ema_param_l2": 0.21611497955288006,
      "ema_param_l2": 0.22469371988230516,
      "val_loss": 33.57176009114583,
      "val_invariance": 0.06632736952106158,
      "val_variance": 0.8646089843114217,
      "val_covariance": 10.298351359049478
    },
    {
      "epoch": 117,
      "train_loss": 15.943713153697827,
      "train_invariance": 0.07223051229891954,
      "train_variance": 0.3746015219511809,
      "train_covariance": 4.772912316781503,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 53.15135899522569,
      "train_ema_param_l2": 0.2126914069251968,
      "ema_param_l2": 0.21522296994259732,
      "val_loss": 33.25756540934245,
      "val_invariance": 0.06845193167527516,
      "val_variance": 0.8627555104891459,
      "val_covariance": 9.977379241943359
    },
    {
      "epoch": 118,
      "train_loss": 15.994512043705694,
      "train_invariance": 0.07383312013855686,
      "train_variance": 0.37543928028036044,
      "train_covariance": 4.76270201308639,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 57.825539979157625,
      "train_ema_param_l2": 0.20658666699840406,
      "ema_param_l2": 0.20906082673118653,
      "val_loss": 33.006760233561195,
      "val_invariance": 0.06390655198693275,
      "val_variance": 0.8534607299168905,
      "val_covariance": 10.072578013102213
    },
    {
      "epoch": 119,
      "train_loss": 15.957934675428602,
      "train_invariance": 0.07299297296780127,
      "train_variance": 0.37546616375887837,
      "train_covariance": 4.746456238640679,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 45.30813948115596,
      "train_ema_param_l2": 0.2154490171127402,
      "ema_param_l2": 0.2201799143386279,
      "val_loss": 33.001117594401045,
      "val_invariance": 0.06300283684333166,
      "val_variance": 0.8547117107709249,
      "val_covariance": 10.058253967285156
    },
    {
      "epoch": 120,
      "train_loss": 15.956882009435583,
      "train_invariance": 0.07400802985164855,
      "train_variance": 0.3760648801591661,
      "train_covariance": 4.705059264289008,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 60.28880233312536,
      "train_ema_param_l2": 0.20345966284946568,
      "ema_param_l2": 0.20246929352592358,
      "val_loss": 32.81800349934896,
      "val_invariance": 0.0630211490492026,
      "val_variance": 0.8545251480738322,
      "val_covariance": 9.879346399943033
    },
    {
      "epoch": 121,
      "train_loss": 15.9468763800727,
      "train_invariance": 0.07341793944438299,
      "train_variance": 0.3774985380261033,
      "train_covariance": 4.6739644022341125,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 43.72093417132342,
      "train_ema_param_l2": 0.208746525127264,
      "ema_param_l2": 0.20872094504419186,
      "val_loss": 32.93071674601237,
      "val_invariance": 0.06850917619466781,
      "val_variance": 0.8696876007715861,
      "val_covariance": 9.475797327677409
    },
    {
      "epoch": 122,
      "train_loss": 15.918424943712022,
      "train_invariance": 0.07324542320216143,
      "train_variance": 0.3768576727266665,
      "train_covariance": 4.665847585748743,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 50.18745026652018,
      "train_ema_param_l2": 0.20399796243678198,
      "ema_param_l2": 0.18923762749809114,
      "val_loss": 32.81456601969401,
      "val_invariance": 0.06268572319547336,
      "val_variance": 0.8555221633911133,
      "val_covariance": 9.859368810017903
    },
    {
      "epoch": 123,
      "train_loss": 15.890166625976562,
      "train_invariance": 0.07424585615264045,
      "train_variance": 0.3762788230666408,
      "train_covariance": 4.627049667923539,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 61.90543354401765,
      "train_ema_param_l2": 0.18130854118751097,
      "ema_param_l2": 0.1835704816539967,
      "val_loss": 33.23244721476237,
      "val_invariance": 0.06651160967350006,
      "val_variance": 0.8537095699310303,
      "val_covariance": 10.226917999267577
    },
    {
      "epoch": 124,
      "train_loss": 15.909469204090259,
      "train_invariance": 0.0741747697768388,
      "train_variance": 0.3774028574978864,
      "train_covariance": 4.620028509069372,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 50.21185773948387,
      "train_ema_param_l2": 0.1836084233533067,
      "ema_param_l2": 0.18123756208214142,
      "val_loss": 32.45417610677083,
      "val_invariance": 0.06310474544763565,
      "val_variance": 0.8713943346341451,
      "val_covariance": 9.091698994954427
    },
    {
      "epoch": 125,
      "train_loss": 15.918492563883463,
      "train_invariance": 0.07392152569470582,
      "train_variance": 0.37815072686583906,
      "train_covariance": 4.616686269548204,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 43.30954638671875,
      "train_ema_param_l2": 0.18992919407772843,
      "ema_param_l2": 0.19651339490217606,
      "val_loss": 32.65067264811198,
      "val_invariance": 0.06240278615554174,
      "val_variance": 0.8585898712476094,
      "val_covariance": 9.625855977376302
    },
    {
      "epoch": 126,
      "train_loss": 15.88624277920193,
      "train_invariance": 0.0742338633581444,
      "train_variance": 0.37816595164934796,
      "train_covariance": 4.576247435251871,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 57.85030018107096,
      "train_ema_param_l2": 0.17895517552584755,
      "ema_param_l2": 0.17600589201854042,
      "val_loss": 32.43616802978516,
      "val_invariance": 0.06426023427645365,
      "val_variance": 0.8608801733652751,
      "val_covariance": 9.307657541910807
    },
    {
      "epoch": 127,
      "train_loss": 15.929189522919831,
      "train_invariance": 0.07483389004733827,
      "train_variance": 0.3800633088924267,
      "train_covariance": 4.556759585910373,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 43.387429611771196,
      "train_ema_param_l2": 0.18089772373391436,
      "ema_param_l2": 0.18782809257625588,
      "val_loss": 32.361614461263024,
      "val_invariance": 0.06130676466226578,
      "val_variance": 0.8702184556325276,
      "val_covariance": 9.073483749389649
    },
    {
      "epoch": 128,
      "train_loss": 15.920226566455982,
      "train_invariance": 0.07473804618252648,
      "train_variance": 0.3810396532129358,
      "train_covariance": 4.525784143659804,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 48.342042753431535,
      "train_ema_param_l2": 0.1843511082486211,
      "ema_param_l2": 0.18339280495352728,
      "val_loss": 32.54499674479167,
      "val_invariance": 0.06229064178466797,
      "val_variance": 0.8586134770711263,
      "val_covariance": 9.522394007364909
    },
    {
      "epoch": 129,
      "train_loss": 15.92320120663113,
      "train_invariance": 0.07461997366393054,
      "train_variance": 0.3815240368401563,
      "train_covariance": 4.5196008981775355,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 43.23451580697519,
      "train_ema_param_l2": 0.17669680613456065,
      "ema_param_l2": 0.1755783579157539,
      "val_loss": 32.40044110107422,
      "val_invariance": 0.06148483487963676,
      "val_variance": 0.8583754056294759,
      "val_covariance": 9.403934804280599
    },
    {
      "epoch": 130,
      "train_loss": 15.898535852502894,
      "train_invariance": 0.07438254023702057,
      "train_variance": 0.3810118490854899,
      "train_covariance": 4.513676079785382,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 43.97597243923611,
      "train_ema_param_l2": 0.17325176294786956,
      "ema_param_l2": 0.16905045173824823,
      "val_loss": 32.40858934529622,
      "val_invariance": 0.06452622624238333,
      "val_variance": 0.8747237854003906,
      "val_covariance": 8.927339152018229
    },
    {
      "epoch": 131,
      "train_loss": 15.897937136049624,
      "train_invariance": 0.07602573517516807,
      "train_variance": 0.38065028387528876,
      "train_covariance": 4.481036665457267,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 53.71990922489873,
      "train_ema_param_l2": 0.1674923132707074,
      "ema_param_l2": 0.14779206345741763,
      "val_loss": 32.52115509033203,
      "val_invariance": 0.0674561808904012,
      "val_variance": 0.8590998762448628,
      "val_covariance": 9.357253590901692
    },
    {
      "epoch": 132,
      "train_loss": 15.906370507134332,
      "train_invariance": 0.0753387149616524,
      "train_variance": 0.38102510978557447,
      "train_covariance": 4.497274924949363,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 44.323003726535376,
      "train_ema_param_l2": 0.15772217297543586,
      "ema_param_l2": 0.1598250008096702,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.8429882926940918,
      "val_covariance": NaN
    },
    {
      "epoch": 133,
      "train_loss": 15.913656341552734,
      "train_invariance": 0.0755146306598628,
      "train_variance": 0.38176272593604194,
      "train_covariance": 4.481722393742314,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 40.728388137252246,
      "train_ema_param_l2": 0.15976412531287762,
      "ema_param_l2": 0.16043371693548114,
      "val_loss": 32.221328521728516,
      "val_invariance": 0.06561240007479986,
      "val_variance": 0.8634516189893087,
      "val_covariance": 8.994727981567383
    },
    {
      "epoch": 134,
      "train_loss": 15.96030414920383,
      "train_invariance": 0.07561309175579636,
      "train_variance": 0.3844905299610562,
      "train_covariance": 4.457713610048647,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 41.915577102095995,
      "train_ema_param_l2": 0.157099912629117,
      "ema_param_l2": 0.15781655205856449,
      "val_loss": 32.43665610758463,
      "val_invariance": 0.06383019224802652,
      "val_variance": 0.8650758708318075,
      "val_covariance": 9.214004486083985
    },
    {
      "epoch": 135,
      "train_loss": 15.901987303557219,
      "train_invariance": 0.07529421342081494,
      "train_variance": 0.3833074245541184,
      "train_covariance": 4.4369463187323674,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 43.37207425887497,
      "train_ema_param_l2": 0.1527179831128916,
      "ema_param_l2": 0.15328710200640278,
      "val_loss": 32.155907165527346,
      "val_invariance": 0.06430587059259414,
      "val_variance": 0.8683668433825175,
      "val_covariance": 8.839089167277018
    },
    {
      "epoch": 136,
      "train_loss": 15.966679968939888,
      "train_invariance": 0.07586655479007297,
      "train_variance": 0.3856274902379071,
      "train_covariance": 4.4293288413153755,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 39.480345132050694,
      "train_ema_param_l2": 0.15284229560321633,
      "ema_param_l2": 0.14930107832057904,
      "val_loss": 32.342428649902345,
      "val_invariance": 0.06467786931991577,
      "val_variance": 0.8604187677701314,
      "val_covariance": 9.215013086954752
    },
    {
      "epoch": 137,
      "train_loss": 15.98074961231373,
      "train_invariance": 0.07708828992313808,
      "train_variance": 0.3855950192345513,
      "train_covariance": 4.413666950649685,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 41.97410641818576,
      "train_ema_param_l2": 0.15393996837003124,
      "ema_param_l2": 0.15207031656967812,
      "val_loss": 32.127441375732424,
      "val_invariance": 0.06327156455318134,
      "val_variance": 0.867985426902771,
      "val_covariance": 8.846016749064127
    },
    {
      "epoch": 138,
      "train_loss": 15.954773228680645,
      "train_invariance": 0.07623623141977522,
      "train_variance": 0.38552210253256336,
      "train_covariance": 4.410814883761936,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 36.305512214943214,
      "train_ema_param_l2": 0.14947565285197117,
      "ema_param_l2": 0.15054564909054435,
      "val_loss": 32.14675695800781,
      "val_invariance": 0.06478414923946063,
      "val_variance": 0.8712428073883056,
      "val_covariance": 8.746083206176758
    },
    {
      "epoch": 139,
      "train_loss": 15.978172140615957,
      "train_invariance": 0.076618918619774,
      "train_variance": 0.3871248570636467,
      "train_covariance": 4.384577757941352,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 36.455883434154366,
      "train_ema_param_l2": 0.14516408818964774,
      "ema_param_l2": 0.14071463138619902,
      "val_loss": 32.015424743652346,
      "val_invariance": 0.06357977777719498,
      "val_variance": 0.8743776686986288,
      "val_covariance": 8.566488159179688
    },
    {
      "epoch": 140,
      "train_loss": 15.996039133425112,
      "train_invariance": 0.07685472488624079,
      "train_variance": 0.3874048435952928,
      "train_covariance": 4.389549915172435,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 39.66286131569191,
      "train_ema_param_l2": 0.1408395651206912,
      "ema_param_l2": 0.13757312688287224,
      "val_loss": 31.9727563273112,
      "val_invariance": 0.06418567075332006,
      "val_variance": 0.8802967637379964,
      "val_covariance": 8.360695536295573
    },
    {
      "epoch": 141,
      "train_loss": 15.983871947394476,
      "train_invariance": 0.07670781023634804,
      "train_variance": 0.38789435848483333,
      "train_covariance": 4.368817674142343,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 41.04736299867983,
      "train_ema_param_l2": 0.13542839229360296,
      "ema_param_l2": 0.12861444871584404,
      "val_loss": 32.03610647583008,
      "val_invariance": 0.06497952798008919,
      "val_variance": 0.8759351797103881,
      "val_covariance": 8.513238927205403
    },
    {
      "epoch": 142,
      "train_loss": 16.009853658605504,
      "train_invariance": 0.07705069410580176,
      "train_variance": 0.3898390923694328,
      "train_covariance": 4.337608965273256,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 37.31074999604402,
      "train_ema_param_l2": 0.13026811151385684,
      "ema_param_l2": 0.12738605084961738,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.8620940602620443,
      "val_covariance": NaN
    },
    {
      "epoch": 143,
      "train_loss": 16.07503889352304,
      "train_invariance": 0.07724705340244152,
      "train_variance": 0.3919786553206267,
      "train_covariance": 4.3443961228264705,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 36.10817686123318,
      "train_ema_param_l2": 0.13004903742303137,
      "ema_param_l2": 0.13060134702424075,
      "val_loss": 31.94896396891276,
      "val_invariance": 0.0646848175128301,
      "val_variance": 0.8859143009185791,
      "val_covariance": 8.183985961914063
    },
    {
      "epoch": 144,
      "train_loss": 16.102929380628797,
      "train_invariance": 0.07770674426908847,
      "train_variance": 0.39288412215974594,
      "train_covariance": 4.338157714137324,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 36.036817403722694,
      "train_ema_param_l2": 0.13027294102153017,
      "ema_param_l2": 0.1254381137975305,
      "val_loss": 32.00579713948568,
      "val_invariance": 0.06701648540298144,
      "val_variance": 0.8802248384157817,
      "val_covariance": 8.324763727823893
    },
    {
      "epoch": 145,
      "train_loss": 16.06964597829183,
      "train_invariance": 0.07751040376998761,
      "train_variance": 0.3921118906162403,
      "train_covariance": 4.329088610896358,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 37.01444255009404,
      "train_ema_param_l2": 0.12327467197223481,
      "ema_param_l2": 0.12033851195906319,
      "val_loss": 31.84343400065104,
      "val_invariance": 0.06412498957912127,
      "val_variance": 0.8880898722012838,
      "val_covariance": 8.038062739054363
    },
    {
      "epoch": 146,
      "train_loss": 16.150239561858,
      "train_invariance": 0.07796527886169928,
      "train_variance": 0.3953417482552705,
      "train_covariance": 4.317563944498698,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 33.764519421612775,
      "train_ema_param_l2": 0.12056062737133699,
      "ema_param_l2": 0.12158962694951893,
      "val_loss": 31.954287668863934,
      "val_invariance": 0.06345573490858078,
      "val_variance": 0.890229888121287,
      "val_covariance": 8.11214725748698
    },
    {
      "epoch": 147,
      "train_loss": 16.16202429425275,
      "train_invariance": 0.07849437277184593,
      "train_variance": 0.3969748841833185,
      "train_covariance": 4.275292903476291,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 33.447823408338756,
      "train_ema_param_l2": 0.11830235240545903,
      "ema_param_l2": 0.11696273267973008,
      "val_loss": 31.83945983886719,
      "val_invariance": 0.06488911020755768,
      "val_variance": 0.8992373139063518,
      "val_covariance": 7.7362991994222
    },
    {
      "epoch": 148,
      "train_loss": 16.17427086102521,
      "train_invariance": 0.07810898264028408,
      "train_variance": 0.39723740059358104,
      "train_covariance": 4.290611306932237,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 34.12108866204156,
      "train_ema_param_l2": 0.11489121464413374,
      "ema_param_l2": 0.11610632983488045,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.8853449611663818,
      "val_covariance": NaN
    },
    {
      "epoch": 149,
      "train_loss": 16.215457340946905,
      "train_invariance": 0.0782028770910369,
      "train_variance": 0.3997213907595034,
      "train_covariance": 4.267350657145182,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 39.4761632961697,
      "train_ema_param_l2": 0.11050225896151714,
      "ema_param_l2": 0.10736595941730212,
      "val_loss": 31.982405212402345,
      "val_invariance": 0.06595317178964615,
      "val_variance": 0.8970935904184977,
      "val_covariance": 7.906236078898112
    },
    {
      "epoch": 150,
      "train_loss": 16.21272930795175,
      "train_invariance": 0.07828144728475146,
      "train_variance": 0.40040707256175856,
      "train_covariance": 4.245516319274902,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 35.49124217845775,
      "train_ema_param_l2": 0.10564124703456115,
      "ema_param_l2": 0.1019360861875435,
      "val_loss": 31.982045104980468,
      "val_invariance": 0.06304766730467479,
      "val_variance": 0.9024807928403219,
      "val_covariance": 7.843833435058594
    },
    {
      "epoch": 151,
      "train_loss": 16.27192380777995,
      "train_invariance": 0.0791927308263602,
      "train_variance": 0.40224001359939576,
      "train_covariance": 4.236105176855016,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 31.38158676203975,
      "train_ema_param_l2": 0.10640460062955995,
      "ema_param_l2": 0.10981938260415135,
      "val_loss": 31.939833872477212,
      "val_invariance": 0.06504274745782217,
      "val_variance": 0.8970389870007833,
      "val_covariance": 7.887790049235026
    },
    {
      "epoch": 152,
      "train_loss": 16.325631383825232,
      "train_invariance": 0.0793312112070896,
      "train_variance": 0.404677588418678,
      "train_covariance": 4.225411341066714,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 31.71472802508319,
      "train_ema_param_l2": 0.10595640047267366,
      "ema_param_l2": 0.10479400114497514,
      "val_loss": 32.0012104288737,
      "val_invariance": 0.06460828101634979,
      "val_variance": 0.9004031731287638,
      "val_covariance": 7.875924362182618
    },
    {
      "epoch": 153,
      "train_loss": 16.31699988019025,
      "train_invariance": 0.07983061215171107,
      "train_variance": 0.4041088257277453,
      "train_covariance": 4.218513903299967,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 31.99267906471535,
      "train_ema_param_l2": 0.10287235981710993,
      "ema_param_l2": 0.10083516810426013,
      "val_loss": 32.011834849039715,
      "val_invariance": 0.0653289304971695,
      "val_variance": 0.9070455646514892,
      "val_covariance": 7.702472595214844
    },
    {
      "epoch": 154,
      "train_loss": 16.383387079874673,
      "train_invariance": 0.07973774880612337,
      "train_variance": 0.40742529853185017,
      "train_covariance": 4.2043109842936195,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 31.009434353298612,
      "train_ema_param_l2": 0.09946895955917887,
      "ema_param_l2": 0.0958398718210656,
      "val_loss": 31.899348409016927,
      "val_invariance": 0.06516326735417048,
      "val_variance": 0.9099370363553365,
      "val_covariance": 7.5218411000569665
    },
    {
      "epoch": 155,
      "train_loss": 16.38709641181098,
      "train_invariance": 0.07965751935376061,
      "train_variance": 0.4081402252515157,
      "train_covariance": 4.19215271363435,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 29.412656140362774,
      "train_ema_param_l2": 0.09456789935936237,
      "ema_param_l2": 0.09555220796506288,
      "val_loss": 31.920430501302082,
      "val_invariance": 0.0674999374349912,
      "val_variance": 0.9093931922912598,
      "val_covariance": 7.498102233886719
    },
    {
      "epoch": 156,
      "train_loss": 16.43587909218117,
      "train_invariance": 0.08039155313262233,
      "train_variance": 0.4100366578631931,
      "train_covariance": 4.175173834341543,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 31.092926632916488,
      "train_ema_param_l2": 0.09179318251377279,
      "ema_param_l2": 0.09162490480069699,
      "val_loss": 31.982289632161457,
      "val_invariance": 0.065977741420269,
      "val_variance": 0.9067894245783488,
      "val_covariance": 7.66311050415039
    },
    {
      "epoch": 157,
      "train_loss": 16.456908597592953,
      "train_invariance": 0.0803218938112259,
      "train_variance": 0.41157330307254086,
      "train_covariance": 4.159528680024324,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 27.8994656858091,
      "train_ema_param_l2": 0.09115843782154527,
      "ema_param_l2": 0.08944674931129594,
      "val_loss": 31.935143310546874,
      "val_invariance": 0.06665255055824916,
      "val_variance": 0.9107282565434773,
      "val_covariance": 7.500623344421387
    },
    {
      "epoch": 158,
      "train_loss": 16.529270107128003,
      "train_invariance": 0.08077275119445942,
      "train_variance": 0.4142742615629125,
      "train_covariance": 4.153094753124096,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 29.1240141426369,
      "train_ema_param_l2": 0.086628779106869,
      "ema_param_l2": 0.08830320557275656,
      "val_loss": 31.993509175618488,
      "val_invariance": 0.06664537930488587,
      "val_variance": 0.9147084611256917,
      "val_covariance": 7.459663116455078
    },
    {
      "epoch": 159,
      "train_loss": 16.56379335530599,
      "train_invariance": 0.0810724082544998,
      "train_variance": 0.4156930855733377,
      "train_covariance": 4.144655978450069,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 26.62150466466833,
      "train_ema_param_l2": 0.0855735384543394,
      "ema_param_l2": 0.08399427368232273,
      "val_loss": 31.903299194335936,
      "val_invariance": 0.06811500638723374,
      "val_variance": 0.9187910893758138,
      "val_covariance": 7.230646931966146
    },
    {
      "epoch": 160,
      "train_loss": 16.571742767333983,
      "train_invariance": 0.0810379665184904,
      "train_variance": 0.41671263097833705,
      "train_covariance": 4.127977846498843,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 27.61696793789334,
      "train_ema_param_l2": 0.08081365951827377,
      "ema_param_l2": 0.07855571362074726,
      "val_loss": 31.913707661946614,
      "val_invariance": 0.06718123231331508,
      "val_variance": 0.9206513144175211,
      "val_covariance": 7.217893747965495
    },
    {
      "epoch": 161,
      "train_loss": 16.610963453504773,
      "train_invariance": 0.08132262697484759,
      "train_variance": 0.4185753729255111,
      "train_covariance": 4.1135134387546115,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 30.775881947835288,
      "train_ema_param_l2": 0.07682543819782146,
      "ema_param_l2": 0.07628130247986287,
      "val_loss": 31.948492360432944,
      "val_invariance": 0.06635361699263255,
      "val_variance": 0.9247361946105958,
      "val_covariance": 7.1712472635904945
    },
    {
      "epoch": 162,
      "train_loss": 16.641299589369034,
      "train_invariance": 0.08133889100728212,
      "train_variance": 0.419443092001809,
      "train_covariance": 4.121750003673412,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 24.164139416729963,
      "train_ema_param_l2": 0.078516816225303,
      "ema_param_l2": 0.07803809560402768,
      "val_loss": 31.864918111165366,
      "val_invariance": 0.06653745623429616,
      "val_variance": 0.926116393884023,
      "val_covariance": 7.048572311401367
    },
    {
      "epoch": 163,
      "train_loss": 16.65821194853606,
      "train_invariance": 0.0810963765250312,
      "train_variance": 0.4205876594119602,
      "train_covariance": 4.116111118316651,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 23.54985469168204,
      "train_ema_param_l2": 0.07633752003357903,
      "ema_param_l2": 0.07426968218116456,
      "val_loss": 31.86120188395182,
      "val_invariance": 0.06704480564594269,
      "val_variance": 0.9283972940444947,
      "val_covariance": 6.975149358113606
    },
    {
      "epoch": 164,
      "train_loss": 16.683781122278283,
      "train_invariance": 0.08120245717852204,
      "train_variance": 0.4222944103700143,
      "train_covariance": 4.096359402974446,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 28.42286791314019,
      "train_ema_param_l2": 0.06916336493896337,
      "ema_param_l2": 0.06808877038827031,
      "val_loss": 31.85279608154297,
      "val_invariance": 0.06580005071560542,
      "val_variance": 0.9319686385790507,
      "val_covariance": 6.908578893025716
    },
    {
      "epoch": 165,
      "train_loss": 16.706881889625834,
      "train_invariance": 0.08194350587217895,
      "train_variance": 0.4217649465843483,
      "train_covariance": 4.114170635223389,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 24.082575888174553,
      "train_ema_param_l2": 0.06792286115189368,
      "ema_param_l2": 0.06694146795946314,
      "val_loss": 31.881572621663413,
      "val_invariance": 0.06737557115157446,
      "val_variance": 0.9315641442934672,
      "val_covariance": 6.9080796101888025
    },
    {
      "epoch": 166,
      "train_loss": 16.735953880027488,
      "train_invariance": 0.08155140483379364,
      "train_variance": 0.42394870132870144,
      "train_covariance": 4.098451258200186,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 23.142860042995878,
      "train_ema_param_l2": 0.06601958343707308,
      "ema_param_l2": 0.0640825237670175,
      "val_loss": 31.96142519124349,
      "val_invariance": 0.0672126639286677,
      "val_variance": 0.9337379264831543,
      "val_covariance": 6.937660525004069
    },
    {
      "epoch": 167,
      "train_loss": 16.805784167819553,
      "train_invariance": 0.0820975950912193,
      "train_variance": 0.426792112076724,
      "train_covariance": 4.0835414329811375,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 24.092110946090134,
      "train_ema_param_l2": 0.06254313566564133,
      "ema_param_l2": 0.061916718076105944,
      "val_loss": 31.932148203531902,
      "val_invariance": 0.06748458655675252,
      "val_variance": 0.9378031555811565,
      "val_covariance": 6.799954610188802
    },
    {
      "epoch": 168,
      "train_loss": 16.84766123679832,
      "train_invariance": 0.08231884548619942,
      "train_variance": 0.4288703477470963,
      "train_covariance": 4.067931393234818,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 24.62638523412634,
      "train_ema_param_l2": 0.06002149616047043,
      "ema_param_l2": 0.058291959114151956,
      "val_loss": 31.891402465820313,
      "val_invariance": 0.0681080709695816,
      "val_variance": 0.9429571329752604,
      "val_covariance": 6.6147724075317385
    },
    {
      "epoch": 169,
      "train_loss": 16.885641510574906,
      "train_invariance": 0.08290867513197439,
      "train_variance": 0.42859828007662737,
      "train_covariance": 4.0979675829852065,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 23.12167171902127,
      "train_ema_param_l2": 0.05807092981162353,
      "ema_param_l2": 0.05605331633979015,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.9243528904914856,
      "val_covariance": NaN
    },
    {
      "epoch": 170,
      "train_loss": 16.9010603129069,
      "train_invariance": 0.08241478484648246,
      "train_variance": 0.4309412918797246,
      "train_covariance": 4.0671583737973815,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 25.14111499701606,
      "train_ema_param_l2": 0.05445541772090966,
      "ema_param_l2": 0.05222891319725189,
      "val_loss": 31.987364379882813,
      "val_invariance": 0.06840363266070684,
      "val_variance": 0.9447210121154785,
      "val_covariance": 6.659248207092285
    },
    {
      "epoch": 171,
      "train_loss": 16.9806172253644,
      "train_invariance": 0.08297613711268814,
      "train_variance": 0.43399078469806246,
      "train_covariance": 4.056444156364158,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 22.260103038081418,
      "train_ema_param_l2": 0.052205350488649084,
      "ema_param_l2": 0.05296411116057842,
      "val_loss": NaN,
      "val_invariance": NaN,
      "val_variance": 0.9260594336191813,
      "val_covariance": NaN
    },
    {
      "epoch": 172,
      "train_loss": 17.003458011768483,
      "train_invariance": 0.0830529652259968,
      "train_variance": 0.4336754417066221,
      "train_covariance": 4.085247964364511,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 21.1618104284781,
      "train_ema_param_l2": 0.05198373852256656,
      "ema_param_l2": 0.05084356979595416,
      "val_loss": 32.01863791910807,
      "val_invariance": 0.06881685576836268,
      "val_variance": 0.9487915318806966,
      "val_covariance": 6.578428451538086
    },
    {
      "epoch": 173,
      "train_loss": 17.02558811442057,
      "train_invariance": 0.08313129879368676,
      "train_variance": 0.4355211874379052,
      "train_covariance": 4.0592759837397825,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 19.039555280897353,
      "train_ema_param_l2": 0.04973778347144005,
      "ema_param_l2": 0.04982919094972622,
      "val_loss": 31.982433044433595,
      "val_invariance": 0.0691855640411377,
      "val_variance": 0.9530014441808065,
      "val_covariance": 6.427757774353028
    },
    {
      "epoch": 174,
      "train_loss": 17.073774371676976,
      "train_invariance": 0.08348113303052054,
      "train_variance": 0.4369982741585484,
      "train_covariance": 4.061789312433313,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 20.559982091833042,
      "train_ema_param_l2": 0.04755224265684981,
      "ema_param_l2": 0.04568608218933039,
      "val_loss": 32.00065112304687,
      "val_invariance": 0.07018783903121949,
      "val_variance": 0.9578407357533772,
      "val_covariance": 6.299936335245768
    },
    {
      "epoch": 175,
      "train_loss": 17.134040148699725,
      "train_invariance": 0.0835681105543066,
      "train_variance": 0.4402253156061526,
      "train_covariance": 4.039204427365903,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 20.095701312029803,
      "train_ema_param_l2": 0.043833808049700315,
      "ema_param_l2": 0.04243593839829275,
      "val_loss": 32.00100393676758,
      "val_invariance": 0.06844219074646632,
      "val_variance": 0.9561165521939595,
      "val_covariance": 6.387035214742025
    },
    {
      "epoch": 176,
      "train_loss": 17.174700503313982,
      "train_invariance": 0.08399618452566641,
      "train_variance": 0.44136448611153495,
      "train_covariance": 4.040683698654175,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 20.89705295647515,
      "train_ema_param_l2": 0.04100381150952581,
      "ema_param_l2": 0.03940570503961143,
      "val_loss": 32.03480284627279,
      "val_invariance": 0.0688509339094162,
      "val_variance": 0.9575192842483521,
      "val_covariance": 6.375547676086426
    },
    {
      "epoch": 177,
      "train_loss": 17.196513760036893,
      "train_invariance": 0.0839025617926209,
      "train_variance": 0.4424021033799207,
      "train_covariance": 4.03889714968646,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 19.171128145571107,
      "train_ema_param_l2": 0.03901505329259692,
      "ema_param_l2": 0.03815792096649469,
      "val_loss": 32.028906829833986,
      "val_invariance": 0.06848690567413966,
      "val_variance": 0.9599337517420451,
      "val_covariance": 6.318390434265137
    },
    {
      "epoch": 178,
      "train_loss": 17.22422479248047,
      "train_invariance": 0.08442281471358405,
      "train_variance": 0.44358395701867565,
      "train_covariance": 4.024055527298539,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 20.860788313689056,
      "train_ema_param_l2": 0.036918130062669974,
      "ema_param_l2": 0.035332465776494314,
      "val_loss": 32.03843011474609,
      "val_invariance": 0.06913361336787542,
      "val_variance": 0.9622843023935954,
      "val_covariance": 6.252982383728027
    },
    {
      "epoch": 179,
      "train_loss": 17.2079936698631,
      "train_invariance": 0.08417606910290541,
      "train_variance": 0.4431297210764002,
      "train_covariance": 4.025348893342195,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 20.213074893527562,
      "train_ema_param_l2": 0.03443758365514131,
      "ema_param_l2": 0.033294642269588066,
      "val_loss": 32.0453835144043,
      "val_invariance": 0.06961995365222295,
      "val_variance": 0.963013653755188,
      "val_covariance": 6.229543454488119
    },
    {
      "epoch": 180,
      "train_loss": 17.294384828920716,
      "train_invariance": 0.08451564209328757,
      "train_variance": 0.44656338338498713,
      "train_covariance": 4.0174092028582535,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 18.94102922708017,
      "train_ema_param_l2": 0.032801231174607814,
      "ema_param_l2": 0.03082958684730945,
      "val_loss": 32.093306559244795,
      "val_invariance": 0.07074402191241583,
      "val_variance": 0.9668688373565674,
      "val_covariance": 6.152985122680664
    },
    {
      "epoch": 181,
      "train_loss": 17.303648614388926,
      "train_invariance": 0.0845997102657954,
      "train_variance": 0.44728825650391757,
      "train_covariance": 4.006449522371645,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 19.15236278788249,
      "train_ema_param_l2": 0.030539313059350877,
      "ema_param_l2": 0.02949787039870655,
      "val_loss": 32.13954482014974,
      "val_invariance": 0.07039503022034962,
      "val_variance": 0.965388220469157,
      "val_covariance": 6.2449635289510095
    },
    {
      "epoch": 182,
      "train_loss": 17.346267268993238,
      "train_invariance": 0.0849320102930069,
      "train_variance": 0.4490512713149742,
      "train_covariance": 3.996685301462809,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 18.921177299216943,
      "train_ema_param_l2": 0.02908026884991093,
      "ema_param_l2": 0.027550518412707902,
      "val_loss": 32.1183889465332,
      "val_invariance": 0.06995673040548961,
      "val_variance": 0.9687051595052083,
      "val_covariance": 6.151841641743978
    },
    {
      "epoch": 183,
      "train_loss": 17.389970035129124,
      "train_invariance": 0.08499838664134343,
      "train_variance": 0.4502513339607804,
      "train_covariance": 4.00872710941456,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 17.613492943657768,
      "train_ema_param_l2": 0.027389262236925598,
      "ema_param_l2": 0.02629266740934187,
      "val_loss": 32.148603159586585,
      "val_invariance": 0.0692394584218661,
      "val_variance": 0.9714873094558716,
      "val_covariance": 6.130433461507161
    },
    {
      "epoch": 184,
      "train_loss": 17.444149925514505,
      "train_invariance": 0.08503476702063172,
      "train_variance": 0.4528212939280051,
      "train_covariance": 3.9977484314529983,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 18.465042742693864,
      "train_ema_param_l2": 0.0248536477739434,
      "ema_param_l2": 0.023571497968895225,
      "val_loss": 32.15167047119141,
      "val_invariance": 0.07098501422007879,
      "val_variance": 0.972395749092102,
      "val_covariance": 6.067151473999023
    },
    {
      "epoch": 185,
      "train_loss": 17.43216194435402,
      "train_invariance": 0.08563477183712853,
      "train_variance": 0.4526260095437368,
      "train_covariance": 3.9756423752396195,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 18.579989769264504,
      "train_ema_param_l2": 0.023071207512026775,
      "ema_param_l2": 0.02228829196779017,
      "val_loss": 32.19008481852214,
      "val_invariance": 0.07074138828118642,
      "val_variance": 0.9759114017486572,
      "val_covariance": 6.02376518758138
    },
    {
      "epoch": 186,
      "train_loss": 17.489959496392146,
      "train_invariance": 0.08580851062580391,
      "train_variance": 0.45425216125558926,
      "train_covariance": 3.988442840293602,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 17.493258711073132,
      "train_ema_param_l2": 0.021609119755350993,
      "ema_param_l2": 0.02083419323374802,
      "val_loss": 32.1905341796875,
      "val_invariance": 0.07100674233833949,
      "val_variance": 0.9764059807459513,
      "val_covariance": 6.005215764363607
    },
    {
      "epoch": 187,
      "train_loss": 17.487089821144387,
      "train_invariance": 0.08553767448442953,
      "train_variance": 0.4549204842426159,
      "train_covariance": 3.9756358405219183,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 17.756396661263924,
      "train_ema_param_l2": 0.02001061317892731,
      "ema_param_l2": 0.018815677258926352,
      "val_loss": 32.16660107421875,
      "val_invariance": 0.07016044386227925,
      "val_variance": 0.9761038227081299,
      "val_covariance": 6.009994018554687
    },
    {
      "epoch": 188,
      "train_loss": 17.514733994095415,
      "train_invariance": 0.08550012569957309,
      "train_variance": 0.45553386689115455,
      "train_covariance": 3.9888840836419,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 17.03787151760525,
      "train_ema_param_l2": 0.01838724448964498,
      "ema_param_l2": 0.01763663308134841,
      "val_loss": 32.14739977010091,
      "val_invariance": 0.07001478219032288,
      "val_variance": 0.9784374033610026,
      "val_covariance": 5.9360953318278
    },
    {
      "epoch": 189,
      "train_loss": 17.5202811154966,
      "train_invariance": 0.08578899524609247,
      "train_variance": 0.4558582484987047,
      "train_covariance": 3.9791000142980506,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 16.59210137543855,
      "train_ema_param_l2": 0.016697945602318295,
      "ema_param_l2": 0.015874279149514992,
      "val_loss": 32.19331494140625,
      "val_invariance": 0.07139671391248703,
      "val_variance": 0.9776593532562255,
      "val_covariance": 5.966913818359375
    },
    {
      "epoch": 190,
      "train_loss": 17.5601329119647,
      "train_invariance": 0.08591282670806956,
      "train_variance": 0.45727312135696413,
      "train_covariance": 3.980484323289659,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 16.54901392731843,
      "train_ema_param_l2": 0.015575645009940174,
      "ema_param_l2": 0.01504669311305702,
      "val_loss": 32.1671506245931,
      "val_invariance": 0.07009702750047048,
      "val_variance": 0.9800486319859822,
      "val_covariance": 5.913508941650391
    },
    {
      "epoch": 191,
      "train_loss": 17.54855442075376,
      "train_invariance": 0.08561970900826985,
      "train_variance": 0.4566355096764035,
      "train_covariance": 3.992174035248933,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 16.686744003578468,
      "train_ema_param_l2": 0.014307963092712546,
      "ema_param_l2": 0.013162770764054102,
      "val_loss": 32.171510599772134,
      "val_invariance": 0.07022963500022888,
      "val_variance": 0.9816294403076172,
      "val_covariance": 5.875033810933431
    },
    {
      "epoch": 192,
      "train_loss": 17.616233908194083,
      "train_invariance": 0.0860614978869756,
      "train_variance": 0.4591502020977162,
      "train_covariance": 3.985941494270607,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 17.16695273731373,
      "train_ema_param_l2": 0.012657757905584382,
      "ema_param_l2": 0.01196490714839041,
      "val_loss": 32.203744669596354,
      "val_invariance": 0.07062047481536865,
      "val_variance": 0.9823938881556193,
      "val_covariance": 5.878385609944662
    },
    {
      "epoch": 193,
      "train_loss": 17.577050059565792,
      "train_invariance": 0.08624882706006368,
      "train_variance": 0.4586748267191428,
      "train_covariance": 3.9539587070323803,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 16.205340663768627,
      "train_ema_param_l2": 0.011538852475344018,
      "ema_param_l2": 0.011075739580608725,
      "val_loss": 32.20650615437825,
      "val_invariance": 0.07111608370145162,
      "val_variance": 0.9836057821909586,
      "val_covariance": 5.83845979309082
    },
    {
      "epoch": 194,
      "train_loss": 17.620695188734267,
      "train_invariance": 0.08642453866755521,
      "train_variance": 0.4590657198517411,
      "train_covariance": 3.983438786259404,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 16.541996466460052,
      "train_ema_param_l2": 0.01067320884036314,
      "ema_param_l2": 0.010283047824472794,
      "val_loss": 32.20054504394531,
      "val_invariance": 0.07099355534712473,
      "val_variance": 0.9826087093353272,
      "val_covariance": 5.860488316853841
    },
    {
      "epoch": 195,
      "train_loss": 17.594501828228985,
      "train_invariance": 0.08620064766980984,
      "train_variance": 0.45893411060615824,
      "train_covariance": 3.9661329009444626,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 16.14031270232024,
      "train_ema_param_l2": 0.009714743639459516,
      "ema_param_l2": 0.009501587507019847,
      "val_loss": 32.20193983968099,
      "val_invariance": 0.07065012562274933,
      "val_variance": 0.9859562149047851,
      "val_covariance": 5.786781303405761
    },
    {
      "epoch": 196,
      "train_loss": 17.612410689742475,
      "train_invariance": 0.08613857074578603,
      "train_variance": 0.4597475726869371,
      "train_covariance": 3.965257069623029,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 15.772547854953341,
      "train_ema_param_l2": 0.00887894151635945,
      "ema_param_l2": 0.008622292361871899,
      "val_loss": 32.21148795572917,
      "val_invariance": 0.07075056155522665,
      "val_variance": 0.9870658823649089,
      "val_covariance": 5.766076550801595
    },
    {
      "epoch": 197,
      "train_loss": 17.66023555162218,
      "train_invariance": 0.08628198795186148,
      "train_variance": 0.4607687964792605,
      "train_covariance": 3.983965931080006,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 16.37661269011321,
      "train_ema_param_l2": 0.008101807715465599,
      "ema_param_l2": 0.007782193535190859,
      "val_loss": 32.23243896484375,
      "val_invariance": 0.07085019958019256,
      "val_variance": 0.9871589218775432,
      "val_covariance": 5.782210838317871
    },
    {
      "epoch": 198,
      "train_loss": 17.666317632604528,
      "train_invariance": 0.08619214737415314,
      "train_variance": 0.46205218135869064,
      "train_covariance": 3.960209450615777,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 15.94096304377803,
      "train_ema_param_l2": 0.007594564702095353,
      "ema_param_l2": 0.007538521055643412,
      "val_loss": 32.22078608194987,
      "val_invariance": 0.07049337295691173,
      "val_variance": 0.9870728956858317,
      "val_covariance": 5.781629348754882
    },
    {
      "epoch": 199,
      "train_loss": 17.65722169777199,
      "train_invariance": 0.0865226261858587,
      "train_variance": 0.46133953679049455,
      "train_covariance": 3.9606676395557545,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 16.14087676380299,
      "train_ema_param_l2": 0.0072403108128402645,
      "ema_param_l2": 0.006916605166827956,
      "val_loss": 32.24543360392253,
      "val_invariance": 0.07097855017582576,
      "val_variance": 0.988404709815979,
      "val_covariance": 5.760852027893066
    },
    {
      "epoch": 200,
      "train_loss": 17.704010030675818,
      "train_invariance": 0.08647734531649837,
      "train_variance": 0.4634220936033461,
      "train_covariance": 3.9565241117124206,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 16.04333462241844,
      "train_ema_param_l2": 0.00665022739524156,
      "ema_param_l2": 0.006562517440075945,
      "val_loss": 32.271673126220705,
      "val_invariance": 0.07117667716741562,
      "val_variance": 0.9869689509073893,
      "val_covariance": 5.81803209177653
    }
  ],
  "best_val": 31.83945983886719,
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s44/last.pt"
}

==> data/training_logs/vicreg_action_s45.json <==
{
  "run_name": "vicreg_action_s45",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9759.76832925,
  "history": [
    {
      "epoch": 1,
      "train_loss": 63.0510764114945,
      "train_invariance": 0.7631326298890291,
      "train_variance": 1.7577163086643925,
      "train_covariance": 0.029852849315713952,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 91.41041880854854,
      "train_ema_param_l2": 0.11134524589915872,
      "ema_param_l2": 0.19582945850401,
      "val_loss": 59.58763889567057,
      "val_invariance": 0.5427300862471263,
      "val_variance": 1.8398616275787354,
      "val_covariance": 0.022845617326148576
    },
    {
      "epoch": 2,
      "train_loss": 51.567664799442994,
      "train_invariance": 0.417845715964282,
      "train_variance": 1.6381220257370561,
      "train_covariance": 0.16847148790182892,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 40.36693149368851,
      "train_ema_param_l2": 0.24813261588813557,
      "ema_param_l2": 0.2693667221737185,
      "val_loss": 52.24629236857096,
      "val_invariance": 0.21509279159704844,
      "val_variance": 1.8742700176239013,
      "val_covariance": 0.012222535681099846
    },
    {
      "epoch": 3,
      "train_loss": 42.05264133594654,
      "train_invariance": 0.18540650341245862,
      "train_variance": 1.4412801955894188,
      "train_covariance": 1.3854739918178982,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 55.77364249448423,
      "train_ema_param_l2": 0.2939393473991024,
      "ema_param_l2": 0.3417588684668089,
      "val_loss": 49.52520551554362,
      "val_invariance": 0.0540728860894839,
      "val_variance": 1.9268776734670003,
      "val_covariance": 0.0014408836911963287
    },
    {
      "epoch": 4,
      "train_loss": 36.9559299158167,
      "train_invariance": 0.10073818132833198,
      "train_variance": 1.1861199870639376,
      "train_covariance": 4.784475588339347,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 71.7128873381438,
      "train_ema_param_l2": 0.3187512441670182,
      "ema_param_l2": 0.30640236603079596,
      "val_loss": 49.325725087483725,
      "val_invariance": 0.021450448845823606,
      "val_variance": 1.951575670560201,
      "val_covariance": 7.184764605820722e-05
    },
    {
      "epoch": 5,
      "train_loss": 35.30249875782154,
      "train_invariance": 0.055565517829524146,
      "train_variance": 1.0336941194887515,
      "train_covariance": 8.071007827476219,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 76.21782121220342,
      "train_ema_param_l2": 0.2861119643253599,
      "ema_param_l2": 0.27305175584116437,
      "val_loss": 49.17837829589844,
      "val_invariance": 0.01662323081990083,
      "val_variance": 1.950509141286214,
      "val_covariance": 6.92138939909152e-05
    },
    {
      "epoch": 6,
      "train_loss": 35.24348759856048,
      "train_invariance": 0.04192563938211512,
      "train_variance": 0.9804702395333185,
      "train_covariance": 9.683590781882957,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 70.28975839572483,
      "train_ema_param_l2": 0.27456366052606984,
      "ema_param_l2": 0.26829534994835574,
      "val_loss": 49.214513498942054,
      "val_invariance": 0.02408252781132857,
      "val_variance": 1.9444925247828166,
      "val_covariance": 0.0001372687843128612
    },
    {
      "epoch": 7,
      "train_loss": 35.37824597620081,
      "train_invariance": 0.04058763368924459,
      "train_variance": 0.9589059344044438,
      "train_covariance": 10.390906945405183,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 65.33354451723451,
      "train_ema_param_l2": 0.2743603566462951,
      "ema_param_l2": 0.28753454650453975,
      "val_loss": 49.39961485799154,
      "val_invariance": 0.05630563353498777,
      "val_variance": 1.919623327255249,
      "val_covariance": 0.0013907229588658084
    },
    {
      "epoch": 8,
      "train_loss": 35.31287207144278,
      "train_invariance": 0.0491514669281465,
      "train_variance": 0.9406271289896082,
      "train_covariance": 10.568407396952312,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 61.456481587727865,
      "train_ema_param_l2": 0.2983811274886578,
      "ema_param_l2": 0.2984370646189727,
      "val_loss": 48.44314252726237,
      "val_invariance": 0.04167635302742322,
      "val_variance": 1.8957936134338378,
      "val_covariance": 0.0063931062099193995
    },
    {
      "epoch": 9,
      "train_loss": 35.23795731382017,
      "train_invariance": 0.05728838524332753,
      "train_variance": 0.918653663388005,
      "train_covariance": 10.839406032986112,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 66.29802897361473,
      "train_ema_param_l2": 0.2897883568686285,
      "ema_param_l2": 0.28233226183354315,
      "val_loss": 47.99047636922201,
      "val_invariance": 0.024798732176423074,
      "val_variance": 1.894487948099772,
      "val_covariance": 0.00830888453667285
    },
    {
      "epoch": 10,
      "train_loss": 35.22660850468388,
      "train_invariance": 0.06147859435169785,
      "train_variance": 0.9007273995788009,
      "train_covariance": 11.171458617598923,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 63.61287902153863,
      "train_ema_param_l2": 0.2978048734844543,
      "ema_param_l2": 0.3145329727444682,
      "val_loss": 48.52021349080404,
      "val_invariance": 0.035359270522991815,
      "val_variance": 1.9052406854629516,
      "val_covariance": 0.005214237965902915
    },
    {
      "epoch": 11,
      "train_loss": 35.200524122450084,
      "train_invariance": 0.06322779214602929,
      "train_variance": 0.887414314146395,
      "train_covariance": 11.434471406159577,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 59.74934765398944,
      "train_ema_param_l2": 0.33309494721892435,
      "ema_param_l2": 0.3565870100186425,
      "val_loss": 48.673484985351564,
      "val_invariance": 0.03201412599782149,
      "val_variance": 1.9147980162302654,
      "val_covariance": 0.00318189807923045
    },
    {
      "epoch": 12,
      "train_loss": 35.10965874000832,
      "train_invariance": 0.06358889303935898,
      "train_variance": 0.8803176522431551,
      "train_covariance": 11.511995076779966,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 57.721391882437246,
      "train_ema_param_l2": 0.3753607342531531,
      "ema_param_l2": 0.3872761284388358,
      "val_loss": 48.676080647786456,
      "val_invariance": 0.03271624741454919,
      "val_variance": 1.914180612564087,
      "val_covariance": 0.003658717478424175
    },
    {
      "epoch": 13,
      "train_loss": 34.85197388373481,
      "train_invariance": 0.06243898550227836,
      "train_variance": 0.8783817882537842,
      "train_covariance": 11.331454477945963,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 60.70974283741138,
      "train_ema_param_l2": 0.39187216336258496,
      "ema_param_l2": 0.42936476379595384,
      "val_loss": 48.4060980834961,
      "val_invariance": 0.029343752895792326,
      "val_variance": 1.9067146746317545,
      "val_covariance": 0.004637251092673978
    },
    {
      "epoch": 14,
      "train_loss": 34.74247852466725,
      "train_invariance": 0.06558780764208899,
      "train_variance": 0.862737844855697,
      "train_covariance": 11.534337195784957,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 52.73644671630859,
      "train_ema_param_l2": 0.522715646729565,
      "ema_param_l2": 0.598911588115191,
      "val_loss": 47.16112397257487,
      "val_invariance": 0.03544253788391749,
      "val_variance": 1.8500698235829671,
      "val_covariance": 0.02331424354761839
    },
    {
      "epoch": 15,
      "train_loss": 34.13599116120515,
      "train_invariance": 0.06555480165062127,
      "train_variance": 0.8274162875104834,
      "train_covariance": 11.811713962978788,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 51.920693831832324,
      "train_ema_param_l2": 0.5554157671424177,
      "ema_param_l2": 0.5291934778272482,
      "val_loss": 45.787156616210936,
      "val_invariance": 0.02179163187742233,
      "val_variance": 1.8075085484186808,
      "val_covariance": 0.05465212962279717
    },
    {
      "epoch": 16,
      "train_loss": 33.343025514955876,
      "train_invariance": 0.06206833676055626,
      "train_variance": 0.7940665725778651,
      "train_covariance": 11.939652772691515,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 48.142926309091074,
      "train_ema_param_l2": 0.5445694819849816,
      "ema_param_l2": 0.5167445793472278,
      "val_loss": 45.30664697265625,
      "val_invariance": 0.028877432848016422,
      "val_variance": 1.7801657234827677,
      "val_covariance": 0.08056866227587064
    },
    {
      "epoch": 17,
      "train_loss": 32.689197243019386,
      "train_invariance": 0.0610118482918651,
      "train_variance": 0.7769885481022022,
      "train_covariance": 11.739187511867947,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 49.97421743661386,
      "train_ema_param_l2": 0.5130006209509347,
      "ema_param_l2": 0.5058243533530158,
      "val_loss": 43.69400208536784,
      "val_invariance": 0.017980869323015212,
      "val_variance": 1.7207923177083333,
      "val_covariance": 0.22467192355791726
    },
    {
      "epoch": 18,
      "train_loss": 32.24146504324454,
      "train_invariance": 0.05869884851243761,
      "train_variance": 0.7656207083596124,
      "train_covariance": 11.633475988882559,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 44.85991846663864,
      "train_ema_param_l2": 0.4913782825560269,
      "ema_param_l2": 0.4735581905834972,
      "val_loss": 42.9292663675944,
      "val_invariance": 0.022017711778481802,
      "val_variance": 1.6800188903808593,
      "val_covariance": 0.37835154428084694
    },
    {
      "epoch": 19,
      "train_loss": 31.984346093636972,
      "train_invariance": 0.05918243966720722,
      "train_variance": 0.7546645724685104,
      "train_covariance": 11.638170754891854,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 41.47560856402362,
      "train_ema_param_l2": 0.4770040378232712,
      "ema_param_l2": 0.4689605856563692,
      "val_loss": 42.71768886311849,
      "val_invariance": 0.031214252273241677,
      "val_variance": 1.6574082177480063,
      "val_covariance": 0.5021268775463105
    },
    {
      "epoch": 20,
      "train_loss": 31.670579729998554,
      "train_invariance": 0.0591830126091286,
      "train_variance": 0.7534526249744274,
      "train_covariance": 11.354688760828088,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 44.9926860091598,
      "train_ema_param_l2": 0.472246805122673,
      "ema_param_l2": 0.47011046856179733,
      "val_loss": 42.744464518229165,
      "val_invariance": 0.030706818163394926,
      "val_variance": 1.6600835593541463,
      "val_covariance": 0.47470517230033876
    },
    {
      "epoch": 21,
      "train_loss": 31.34424769648799,
      "train_invariance": 0.05875510214765867,
      "train_variance": 0.749323430803087,
      "train_covariance": 11.142284323233145,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 36.02000255895544,
      "train_ema_param_l2": 0.4860779501457458,
      "ema_param_l2": 0.505399844267403,
      "val_loss": 42.365559916178384,
      "val_invariance": 0.03571955471237501,
      "val_variance": 1.632437328338623,
      "val_covariance": 0.6616379486719767
    },
    {
      "epoch": 22,
      "train_loss": 31.078496982150607,
      "train_invariance": 0.06087017104802308,
      "train_variance": 0.745565842434212,
      "train_covariance": 10.917596563833731,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 42.82466373697917,
      "train_ema_param_l2": 0.5028933575869718,
      "ema_param_l2": 0.5044345956203,
      "val_loss": 42.54372769165039,
      "val_invariance": 0.03160141310095787,
      "val_variance": 1.6486581439971923,
      "val_covariance": 0.5372392578125
    },
    {
      "epoch": 23,
      "train_loss": 30.759663039595992,
      "train_invariance": 0.061784763788735424,
      "train_variance": 0.7364039171360157,
      "train_covariance": 10.804946035597059,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 41.30396417010272,
      "train_ema_param_l2": 0.518835462960245,
      "ema_param_l2": 0.5205404074886557,
      "val_loss": 42.37663950602214,
      "val_invariance": 0.032326433037718136,
      "val_variance": 1.6392698866526285,
      "val_covariance": 0.5867321085929871
    },
    {
      "epoch": 24,
      "train_loss": 30.383126979121457,
      "train_invariance": 0.06296158172907652,
      "train_variance": 0.7255275159588567,
      "train_covariance": 10.670899483574761,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 43.13669317966038,
      "train_ema_param_l2": 0.5412747048270575,
      "ema_param_l2": 0.5570603562247788,
      "val_loss": 41.90090319824219,
      "val_invariance": 0.026448439622918766,
      "val_variance": 1.622639653523763,
      "val_covariance": 0.6737002002398172
    },
    {
      "epoch": 25,
      "train_loss": 30.03050882014522,
      "train_invariance": 0.06242572696893303,
      "train_variance": 0.7085355377197265,
      "train_covariance": 10.756477229930736,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 40.165008140281394,
      "train_ema_param_l2": 0.5748474745197661,
      "ema_param_l2": 0.5886813462520358,
      "val_loss": 41.32024331665039,
      "val_invariance": 0.025698419839143755,
      "val_variance": 1.5946085392634073,
      "val_covariance": 0.8125690693855285
    },
    {
      "epoch": 26,
      "train_loss": 29.396635884602865,
      "train_invariance": 0.059009135092850086,
      "train_variance": 0.6962534775027522,
      "train_covariance": 10.515070567943432,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 35.234800297489876,
      "train_ema_param_l2": 0.5827005812942752,
      "ema_param_l2": 0.5699302671312859,
      "val_loss": 40.764660532633464,
      "val_invariance": 0.026030101468165714,
      "val_variance": 1.566583112080892,
      "val_covariance": 0.949330904006958
    },
    {
      "epoch": 27,
      "train_loss": 28.767952469437212,
      "train_invariance": 0.05750200524374291,
      "train_variance": 0.68250919953099,
      "train_covariance": 10.267672383626302,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 36.31981864533601,
      "train_ema_param_l2": 0.5841209274119153,
      "ema_param_l2": 0.5910404790416331,
      "val_loss": 40.14602379353841,
      "val_invariance": 0.030855251068870226,
      "val_variance": 1.5169731737772623,
      "val_covariance": 1.4503131748835245
    },
    {
      "epoch": 28,
      "train_loss": 28.243242855495875,
      "train_invariance": 0.055140500571992664,
      "train_variance": 0.668158141012545,
      "train_covariance": 10.160776835971408,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 35.64016496276855,
      "train_ema_param_l2": 0.5733786218620267,
      "ema_param_l2": 0.5558560043230989,
      "val_loss": 39.903822143554684,
      "val_invariance": 0.030755242213606836,
      "val_variance": 1.4869681482315062,
      "val_covariance": 1.9607369867960611
    },
    {
      "epoch": 29,
      "train_loss": 27.748762677228008,
      "train_invariance": 0.05336055851093045,
      "train_variance": 0.6555747165679932,
      "train_covariance": 10.02538076019287,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 38.43171381406431,
      "train_ema_param_l2": 0.5189038155325584,
      "ema_param_l2": 0.49057416783870833,
      "val_loss": 39.83378767903646,
      "val_invariance": 0.03412561143438021,
      "val_variance": 1.4839661884307862,
      "val_covariance": 1.8814929860432943
    },
    {
      "epoch": 30,
      "train_loss": 27.53966821854203,
      "train_invariance": 0.05237285399436951,
      "train_variance": 0.6462091252892106,
      "train_covariance": 10.075118735419379,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 34.18384050892018,
      "train_ema_param_l2": 0.4792686915837718,
      "ema_param_l2": 0.4621736653287169,
      "val_loss": 39.46566689046224,
      "val_invariance": 0.027180716996391616,
      "val_variance": 1.4430409151713053,
      "val_covariance": 2.710126193364461
    },
    {
      "epoch": 31,
      "train_loss": 27.404425139815718,
      "train_invariance": 0.052423552087059726,
      "train_variance": 0.6421104382232383,
      "train_covariance": 10.041075386895074,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 32.38526996358236,
      "train_ema_param_l2": 0.4735711324566024,
      "ema_param_l2": 0.47772040890742057,
      "val_loss": 39.43985953776042,
      "val_invariance": 0.026756246904532113,
      "val_variance": 1.4480125052134196,
      "val_covariance": 2.570640870412191
    },
    {
      "epoch": 32,
      "train_loss": 27.103615224202475,
      "train_invariance": 0.05125667753374135,
      "train_variance": 0.644485136102747,
      "train_covariance": 9.710069905316388,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 32.724123138710304,
      "train_ema_param_l2": 0.45642672585016025,
      "ema_param_l2": 0.4717953525583753,
      "val_loss": 39.281641815185544,
      "val_invariance": 0.026096027746796608,
      "val_variance": 1.4480130786895753,
      "val_covariance": 2.428914649963379
    },
    {
      "epoch": 33,
      "train_loss": 26.92729578201859,
      "train_invariance": 0.051176945142172,
      "train_variance": 0.6388095969800596,
      "train_covariance": 9.677632216842087,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 28.864542357268157,
      "train_ema_param_l2": 0.47231867689352003,
      "ema_param_l2": 0.47919776439019013,
      "val_loss": 39.405521484375,
      "val_invariance": 0.034465550770362216,
      "val_variance": 1.431950486501058,
      "val_covariance": 2.7451212272644043
    },
    {
      "epoch": 34,
      "train_loss": 26.791238386931244,
      "train_invariance": 0.05255225923215901,
      "train_variance": 0.6335548816963479,
      "train_covariance": 9.638559875488282,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 33.82777511935764,
      "train_ema_param_l2": 0.4546216406177404,
      "ema_param_l2": 0.44101973687820556,
      "val_loss": 39.13889467366536,
      "val_invariance": 0.030692600578069686,
      "val_variance": 1.411979282061259,
      "val_covariance": 3.0720973358154295
    },
    {
      "epoch": 35,
      "train_loss": 26.549051938092266,
      "train_invariance": 0.05243020872937308,
      "train_variance": 0.6314472962132207,
      "train_covariance": 9.452114148740415,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 30.170512174253112,
      "train_ema_param_l2": 0.45549713614160947,
      "ema_param_l2": 0.47908117322966154,
      "val_loss": 39.03290489705404,
      "val_invariance": 0.029857505172491073,
      "val_variance": 1.4113214060465495,
      "val_covariance": 3.0034329770406085
    },
    {
      "epoch": 36,
      "train_loss": 26.382390734637227,
      "train_invariance": 0.052117818384258836,
      "train_variance": 0.6277122335080747,
      "train_covariance": 9.386639356259947,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 27.77339985769766,
      "train_ema_param_l2": 0.47874713561477633,
      "ema_param_l2": 0.48396907565215624,
      "val_loss": 39.23946994018554,
      "val_invariance": 0.04507492626706759,
      "val_variance": 1.396303331375122,
      "val_covariance": 3.2050136502583824
    },
    {
      "epoch": 37,
      "train_loss": 26.17631901606807,
      "train_invariance": 0.05321600251175739,
      "train_variance": 0.6217429860256336,
      "train_covariance": 9.302344357808431,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 30.698489648324472,
      "train_ema_param_l2": 0.5005232548475312,
      "ema_param_l2": 0.48920267943499585,
      "val_loss": 38.58841815185547,
      "val_invariance": 0.030228502452373504,
      "val_variance": 1.3840024290084838,
      "val_covariance": 3.2326455141703287
    },
    {
      "epoch": 38,
      "train_loss": 25.92616653894495,
      "train_invariance": 0.05312592192159759,
      "train_variance": 0.6110767265602395,
      "train_covariance": 9.32110030223705,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 28.401041699444807,
      "train_ema_param_l2": 0.5119238847148414,
      "ema_param_l2": 0.5213045506877919,
      "val_loss": 38.64687926228841,
      "val_invariance": 0.035867808530728025,
      "val_variance": 1.3837495148976644,
      "val_covariance": 3.1564461339314778
    },
    {
      "epoch": 39,
      "train_loss": 25.740948990433303,
      "train_invariance": 0.053586798641416765,
      "train_variance": 0.6058002511660258,
      "train_covariance": 9.256272723445186,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 30.448850825557003,
      "train_ema_param_l2": 0.5164148904830289,
      "ema_param_l2": 0.5440218232942995,
      "val_loss": 38.58173225911458,
      "val_invariance": 0.04364346390962601,
      "val_variance": 1.369553011258443,
      "val_covariance": 3.2518199691772463
    },
    {
      "epoch": 40,
      "train_loss": 25.509286026566116,
      "train_invariance": 0.05417846602091083,
      "train_variance": 0.5989083234469096,
      "train_covariance": 9.182116360134549,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 28.106652251914696,
      "train_ema_param_l2": 0.5692284640108862,
      "ema_param_l2": 0.5821046341977582,
      "val_loss": 38.554726033528645,
      "val_invariance": 0.03884585187832514,
      "val_variance": 1.3388992408116658,
      "val_covariance": 4.111098668416341
    },
    {
      "epoch": 41,
      "train_loss": 25.29392961798774,
      "train_invariance": 0.05456139935277127,
      "train_variance": 0.5901174768871731,
      "train_covariance": 9.176957726937752,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 27.239397552772804,
      "train_ema_param_l2": 0.6176169968346263,
      "ema_param_l2": 0.6151712669011957,
      "val_loss": 38.35112857055664,
      "val_invariance": 0.0391299644112587,
      "val_variance": 1.3377756808598835,
      "val_covariance": 3.9284874165852863
    },
    {
      "epoch": 42,
      "train_loss": 25.078137587935835,
      "train_invariance": 0.05623935818892938,
      "train_variance": 0.5843370437268858,
      "train_covariance": 9.063727555168999,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 29.866822834438747,
      "train_ema_param_l2": 0.6218963760844216,
      "ema_param_l2": 0.6239180952827516,
      "val_loss": 38.22286731974284,
      "val_invariance": 0.035115282893180846,
      "val_variance": 1.3221435499191285,
      "val_covariance": 4.291396395365397
    },
    {
      "epoch": 43,
      "train_loss": 24.7481891841182,
      "train_invariance": 0.056411813786736244,
      "train_variance": 0.572235722064972,
      "train_covariance": 9.032000864947284,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 28.498713870578342,
      "train_ema_param_l2": 0.5943132236346846,
      "ema_param_l2": 0.5693299925262606,
      "val_loss": 38.16022503662109,
      "val_invariance": 0.040846857011318204,
      "val_variance": 1.2872045640945435,
      "val_covariance": 4.958938934326172
    },
    {
      "epoch": 44,
      "train_loss": 24.531920503969545,
      "train_invariance": 0.05755815126829677,
      "train_variance": 0.5620701797626637,
      "train_covariance": 9.041212304009331,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 28.951909612019858,
      "train_ema_param_l2": 0.5664924852136553,
      "ema_param_l2": 0.558448898898849,
      "val_loss": 37.966476389567056,
      "val_invariance": 0.04589369190732638,
      "val_variance": 1.2872219206492106,
      "val_covariance": 4.638586062113444
    },
    {
      "epoch": 45,
      "train_loss": 24.232177120067455,
      "train_invariance": 0.05922753479745653,
      "train_variance": 0.5524222351886608,
      "train_covariance": 8.940932874326352,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 31.586383530228225,
      "train_ema_param_l2": 0.5327224446396892,
      "ema_param_l2": 0.5161192278689787,
      "val_loss": 37.48683912150065,
      "val_invariance": 0.04792165191968282,
      "val_variance": 1.2496459096272787,
      "val_covariance": 5.04764936319987
    },
    {
      "epoch": 46,
      "train_loss": 23.98750230746799,
      "train_invariance": 0.05980087900824017,
      "train_variance": 0.5439653804567125,
      "train_covariance": 8.893345861364294,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 26.941319763183593,
      "train_ema_param_l2": 0.5376586226648838,
      "ema_param_l2": 0.5589765275489377,
      "val_loss": 37.1346977742513,
      "val_invariance": 0.04856314554810524,
      "val_variance": 1.228912628173828,
      "val_covariance": 5.1978034451802575
    },
    {
      "epoch": 47,
      "train_loss": 23.725185408980757,
      "train_invariance": 0.05974925483376892,
      "train_variance": 0.5376744864428485,
      "train_covariance": 8.789591908490216,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 30.45570913357205,
      "train_ema_param_l2": 0.5173923593875511,
      "ema_param_l2": 0.5266965719916389,
      "val_loss": 36.643903330485024,
      "val_invariance": 0.04164214751124382,
      "val_variance": 1.201334093093872,
      "val_covariance": 5.569497276306152
    },
    {
      "epoch": 48,
      "train_loss": 23.395481406882958,
      "train_invariance": 0.06046878426163285,
      "train_variance": 0.528043686831439,
      "train_covariance": 8.682669628002026,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 28.739553383156107,
      "train_ema_param_l2": 0.520989842187142,
      "ema_param_l2": 0.5258291745736899,
      "val_loss": 36.63505824788412,
      "val_invariance": 0.04798429019252459,
      "val_variance": 1.1888288310368855,
      "val_covariance": 5.714730183919271
    },
    {
      "epoch": 49,
      "train_loss": 23.003361744633427,
      "train_invariance": 0.061304614281212845,
      "train_variance": 0.5145542055765788,
      "train_covariance": 8.606891160753039,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 27.121524555347584,
      "train_ema_param_l2": 0.5475587640961238,
      "ema_param_l2": 0.5562326047334336,
      "val_loss": 36.4692934366862,
      "val_invariance": 0.04574436390399933,
      "val_variance": 1.1705751864115397,
      "val_covariance": 6.061304829915365
    },
    {
      "epoch": 50,
      "train_loss": 22.716253977457683,
      "train_invariance": 0.061869752007502096,
      "train_variance": 0.5083182350794474,
      "train_covariance": 8.461554262797037,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 34.03759796425148,
      "train_ema_param_l2": 0.5404930813074825,
      "ema_param_l2": 0.4999933229105226,
      "val_loss": 36.76915673828125,
      "val_invariance": 0.046425509681304294,
      "val_variance": 1.1354649874369303,
      "val_covariance": 7.221894645690918
    },
    {
      "epoch": 51,
      "train_loss": 22.413748548719617,
      "train_invariance": 0.061768587449082625,
      "train_variance": 0.5000079310205248,
      "train_covariance": 8.36933550008138,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 31.42531903358742,
      "train_ema_param_l2": 0.509921906533916,
      "ema_param_l2": 0.5328711363050996,
      "val_loss": 36.6537448425293,
      "val_invariance": 0.05233146049578984,
      "val_variance": 1.1298418394724528,
      "val_covariance": 7.099412239074707
    },
    {
      "epoch": 52,
      "train_loss": 22.08665161641439,
      "train_invariance": 0.06226664246453179,
      "train_variance": 0.4913000450045974,
      "train_covariance": 8.247484432644315,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 33.26135362752279,
      "train_ema_param_l2": 0.5211532587144638,
      "ema_param_l2": 0.5087760976739037,
      "val_loss": 36.41062799072266,
      "val_invariance": 0.04799313098192215,
      "val_variance": 1.1138660736083985,
      "val_covariance": 7.364148208618164
    },
    {
      "epoch": 53,
      "train_loss": 21.809723923294634,
      "train_invariance": 0.06236337645517455,
      "train_variance": 0.48328830432891845,
      "train_covariance": 8.16843180960196,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 34.06408889996564,
      "train_ema_param_l2": 0.5066236775672515,
      "ema_param_l2": 0.5089817921821075,
      "val_loss": 36.75778453572591,
      "val_invariance": 0.051457459042469664,
      "val_variance": 1.105055007616679,
      "val_covariance": 7.844972997029623
    },
    {
      "epoch": 54,
      "train_loss": 21.606940535368743,
      "train_invariance": 0.06360227930104291,
      "train_variance": 0.47621684551239013,
      "train_covariance": 8.111462306976318,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 36.73906081475152,
      "train_ema_param_l2": 0.5015502047915363,
      "ema_param_l2": 0.5381840047044126,
      "val_loss": 36.79164997355143,
      "val_invariance": 0.054928921083609264,
      "val_variance": 1.0860865462621052,
      "val_covariance": 8.266263900756837
    },
    {
      "epoch": 55,
      "train_loss": 21.312899172182437,
      "train_invariance": 0.06417794606420729,
      "train_variance": 0.4678245182567173,
      "train_covariance": 8.012837593078613,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 37.40345028121383,
      "train_ema_param_l2": 0.512135956334284,
      "ema_param_l2": 0.5106222078495545,
      "val_loss": 36.89127563476563,
      "val_invariance": 0.047154934118191404,
      "val_variance": 1.061224168141683,
      "val_covariance": 9.181798105875652
    },
    {
      "epoch": 56,
      "train_loss": 21.068702120745623,
      "train_invariance": 0.06505703871338456,
      "train_variance": 0.46029145027973034,
      "train_covariance": 7.934989907865171,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 38.969323991563584,
      "train_ema_param_l2": 0.5095848805393475,
      "ema_param_l2": 0.5138662295059282,
      "val_loss": 37.14233140055339,
      "val_invariance": 0.05185487980643908,
      "val_variance": 1.0462582473754882,
      "val_covariance": 9.689502901713054
    },
    {
      "epoch": 57,
      "train_loss": 20.698012220594617,
      "train_invariance": 0.06507311410153353,
      "train_variance": 0.4495482790735033,
      "train_covariance": 7.832477425610578,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 45.095738506175856,
      "train_ema_param_l2": 0.4958020671882749,
      "ema_param_l2": 0.4804961860677326,
      "val_loss": 36.83316900634765,
      "val_invariance": 0.0447957091430823,
      "val_variance": 1.0360191694895426,
      "val_covariance": 9.812797185262044
    },
    {
      "epoch": 58,
      "train_loss": 20.476090545089157,
      "train_invariance": 0.06649075265504696,
      "train_variance": 0.4430923545802081,
      "train_covariance": 7.736512900175872,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 45.8115030348036,
      "train_ema_param_l2": 0.480902432257824,
      "ema_param_l2": 0.49981477138694835,
      "val_loss": 36.96648400878906,
      "val_invariance": 0.044452751636505125,
      "val_variance": 1.010507582982381,
      "val_covariance": 10.59247600809733
    },
    {
      "epoch": 59,
      "train_loss": 20.088739336932147,
      "train_invariance": 0.06679136528129931,
      "train_variance": 0.43171552309283506,
      "train_covariance": 7.626067317256221,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 43.76438657746492,
      "train_ema_param_l2": 0.5032436815760513,
      "ema_param_l2": 0.48195288081915877,
      "val_loss": 37.14026705932617,
      "val_invariance": 0.042909780462582904,
      "val_variance": 1.0030784015655518,
      "val_covariance": 10.990563145955404
    },
    {
      "epoch": 60,
      "train_loss": 19.746648312038847,
      "train_invariance": 0.0667658228388539,
      "train_variance": 0.42263610687962283,
      "train_covariance": 7.51159998038963,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 46.60651528139468,
      "train_ema_param_l2": 0.47958026213717897,
      "ema_param_l2": 0.49076894906853974,
      "val_loss": 37.0586914469401,
      "val_invariance": 0.04102843778332074,
      "val_variance": 0.9922790149052938,
      "val_covariance": 11.226004404703776
    },
    {
      "epoch": 61,
      "train_loss": 19.471679993240922,
      "train_invariance": 0.06762501274435609,
      "train_variance": 0.4151815582204748,
      "train_covariance": 7.401515754134567,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 47.68647767695674,
      "train_ema_param_l2": 0.47173767799469507,
      "ema_param_l2": 0.4772308606690442,
      "val_loss": 36.823570424397786,
      "val_invariance": 0.04370209687948227,
      "val_variance": 0.9777772800127665,
      "val_covariance": 11.286586329142253
    },
    {
      "epoch": 62,
      "train_loss": 19.243607200339987,
      "train_invariance": 0.068558950761954,
      "train_variance": 0.4093907056296313,
      "train_covariance": 7.29486584077058,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 53.178841031674985,
      "train_ema_param_l2": 0.46278759548224163,
      "ema_param_l2": 0.4422253704842301,
      "val_loss": 36.865291229248044,
      "val_invariance": 0.04786488981048266,
      "val_variance": 0.9686697589556376,
      "val_covariance": 11.451925455729167
    },
    {
      "epoch": 63,
      "train_loss": 19.002210035536024,
      "train_invariance": 0.07029284836848577,
      "train_variance": 0.40173904018931916,
      "train_covariance": 7.201412828233507,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 60.35868366947881,
      "train_ema_param_l2": 0.426164722971111,
      "ema_param_l2": 0.4453337333857758,
      "val_loss": 36.545249491373696,
      "val_invariance": 0.04955468006928762,
      "val_variance": 0.9417293235460917,
      "val_covariance": 11.763149642944336
    },
    {
      "epoch": 64,
      "train_loss": 18.769967410617404,
      "train_invariance": 0.07038170434148223,
      "train_variance": 0.39516453440101057,
      "train_covariance": 7.131311413235134,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 53.22239016271521,
      "train_ema_param_l2": 0.4370817206288737,
      "ema_param_l2": 0.46396716964118434,
      "val_loss": 37.49372784423828,
      "val_invariance": 0.05414698421955109,
      "val_variance": 0.9211116325060527,
      "val_covariance": 13.112262084960937
    },
    {
      "epoch": 65,
      "train_loss": 18.547002517700196,
      "train_invariance": 0.07069533360887457,
      "train_variance": 0.3895252937034324,
      "train_covariance": 7.041486842120135,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 55.46525145693179,
      "train_ema_param_l2": 0.4546060699572744,
      "ema_param_l2": 0.4464012793302691,
      "val_loss": 36.8078217976888,
      "val_invariance": 0.04447133828202884,
      "val_variance": 0.9138762032190959,
      "val_covariance": 12.849133015950521
    },
    {
      "epoch": 66,
      "train_loss": 18.309103100811992,
      "train_invariance": 0.06982680527810697,
      "train_variance": 0.38363720542413215,
      "train_covariance": 6.9725028259842485,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 48.84593117720993,
      "train_ema_param_l2": 0.4507134606130314,
      "ema_param_l2": 0.45525576155953845,
      "val_loss": 37.00670345052083,
      "val_invariance": 0.06304822854200999,
      "val_variance": 0.9012229760487874,
      "val_covariance": 12.89992288716634
    },
    {
      "epoch": 67,
      "train_loss": 18.000531408239294,
      "train_invariance": 0.06999252649369063,
      "train_variance": 0.37437336683273315,
      "train_covariance": 6.891384098194264,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 49.98864588080512,
      "train_ema_param_l2": 0.45392097895549044,
      "ema_param_l2": 0.4643286248796086,
      "val_loss": 36.61354793294271,
      "val_invariance": 0.052031571567058565,
      "val_variance": 0.8949279414812724,
      "val_covariance": 12.939559977213541
    },
    {
      "epoch": 68,
      "train_loss": 17.88996349928114,
      "train_invariance": 0.07154902156194051,
      "train_variance": 0.3716374663953428,
      "train_covariance": 6.810301247490777,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 52.61091005226418,
      "train_ema_param_l2": 0.4557456428502227,
      "ema_param_l2": 0.4537586664434312,
      "val_loss": 36.574470631917315,
      "val_invariance": 0.04870676508545876,
      "val_variance": 0.8845301597913107,
      "val_covariance": 13.243547719319661
    },
    {
      "epoch": 69,
      "train_loss": 17.6294481427228,
      "train_invariance": 0.07078409593855893,
      "train_variance": 0.3635138528700228,
      "train_covariance": 6.771999477245189,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 56.72686937572338,
      "train_ema_param_l2": 0.4396235761794878,
      "ema_param_l2": 0.4288912016021789,
      "val_loss": 36.33566666666667,
      "val_invariance": 0.052953995158274966,
      "val_variance": 0.8794241315523783,
      "val_covariance": 13.026213673909504
    },
    {
      "epoch": 70,
      "train_loss": 17.411918132640697,
      "train_invariance": 0.071432815251527,
      "train_variance": 0.3582978426438791,
      "train_covariance": 6.668651694121184,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 55.51636156322338,
      "train_ema_param_l2": 0.43957445482430346,
      "ema_param_l2": 0.4366116482276469,
      "val_loss": 36.68620155843099,
      "val_invariance": 0.06020991260806719,
      "val_variance": 0.8607482827504476,
      "val_covariance": 13.662246612548827
    },
    {
      "epoch": 71,
      "train_loss": 17.155164842958804,
      "train_invariance": 0.07147661914648833,
      "train_variance": 0.351318776068864,
      "train_covariance": 6.58527990355315,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 59.53521085046839,
      "train_ema_param_l2": 0.42483914527826244,
      "ema_param_l2": 0.41268409590836475,
      "val_loss": 36.252069478352865,
      "val_invariance": 0.05283551038304965,
      "val_variance": 0.8526361214319865,
      "val_covariance": 13.61527928161621
    },
    {
      "epoch": 72,
      "train_loss": 16.997375903094255,
      "train_invariance": 0.07164445566248011,
      "train_variance": 0.34924559231157654,
      "train_covariance": 6.47512481491654,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 58.83243458726671,
      "train_ema_param_l2": 0.4179969512126592,
      "ema_param_l2": 0.43376124506564756,
      "val_loss": 35.881915751139324,
      "val_invariance": 0.05362190006176631,
      "val_variance": 0.8516461766560872,
      "val_covariance": 13.250213999430338
    },
    {
      "epoch": 73,
      "train_loss": 16.870570248074003,
      "train_invariance": 0.07244486644753703,
      "train_variance": 0.3463529899738453,
      "train_covariance": 6.4006238124988695,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 59.519920857747394,
      "train_ema_param_l2": 0.4157062886297133,
      "ema_param_l2": 0.41468882448506783,
      "val_loss": 36.194435943603516,
      "val_invariance": 0.05874092573920886,
      "val_variance": 0.8311205196380616,
      "val_covariance": 13.947899612426758
    },
    {
      "epoch": 74,
      "train_loss": 16.723231424967448,
      "train_invariance": 0.07296684995624754,
      "train_variance": 0.3435749724529408,
      "train_covariance": 6.309685821674488,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 63.742112548828125,
      "train_ema_param_l2": 0.3972766429502481,
      "ema_param_l2": 0.4010443983071404,
      "val_loss": 36.21491432698568,
      "val_invariance": 0.0552502651711305,
      "val_variance": 0.8236405928929647,
      "val_covariance": 14.242642440795898
    },
    {
      "epoch": 75,
      "train_loss": 16.569642216435184,
      "train_invariance": 0.07365966667290087,
      "train_variance": 0.33864029219415454,
      "train_covariance": 6.262143208821614,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 65.64703037177192,
      "train_ema_param_l2": 0.3916990392196841,
      "ema_param_l2": 0.3861903274981344,
      "val_loss": 36.39061176554362,
      "val_invariance": 0.06171316832304001,
      "val_variance": 0.8220244620641073,
      "val_covariance": 14.29717097981771
    },
    {
      "epoch": 76,
      "train_loss": 16.417209417837636,
      "train_invariance": 0.07293885913160113,
      "train_variance": 0.3362715212062553,
      "train_covariance": 6.18694994382505,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 54.13673842366536,
      "train_ema_param_l2": 0.4016772212000554,
      "ema_param_l2": 0.4043849549933612,
      "val_loss": 36.48021541341146,
      "val_invariance": 0.06061617604891459,
      "val_variance": 0.8053473885854086,
      "val_covariance": 14.831126098632813
    },
    {
      "epoch": 77,
      "train_loss": 16.287049795645256,
      "train_invariance": 0.07344885990354749,
      "train_variance": 0.3350779369848746,
      "train_covariance": 6.073879817538791,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 53.347784207944514,
      "train_ema_param_l2": 0.4087682069799123,
      "ema_param_l2": 0.39676700059821207,
      "val_loss": 36.05776084391276,
      "val_invariance": 0.057647893369197845,
      "val_variance": 0.7922360776265462,
      "val_covariance": 14.810661234537761
    },
    {
      "epoch": 78,
      "train_loss": 16.196866860848885,
      "train_invariance": 0.07435551800771996,
      "train_variance": 0.33395264480732106,
      "train_covariance": 5.989162859457511,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 73.45696996844256,
      "train_ema_param_l2": 0.3745673504897198,
      "ema_param_l2": 0.3457741062111408,
      "val_loss": 36.05116197713216,
      "val_invariance": 0.05589635869860649,
      "val_variance": 0.7847878712018331,
      "val_covariance": 15.034056294759115
    },
    {
      "epoch": 79,
      "train_loss": 16.09948489492911,
      "train_invariance": 0.07429712493110587,
      "train_variance": 0.33336811193713434,
      "train_covariance": 5.907853951630769,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 69.75456965919777,
      "train_ema_param_l2": 0.3513789714988657,
      "ema_param_l2": 0.371607826717487,
      "val_loss": 36.00611482747396,
      "val_invariance": 0.06283390036225318,
      "val_variance": 0.7810213925043742,
      "val_covariance": 14.909732350667317
    },
    {
      "epoch": 80,
      "train_loss": 16.00997955774378,
      "train_invariance": 0.075173211729085,
      "train_variance": 0.33194606959378276,
      "train_covariance": 5.831997467888726,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 62.91624262378834,
      "train_ema_param_l2": 0.36734147558226116,
      "ema_param_l2": 0.36906855924427434,
      "val_loss": 35.99275366210937,
      "val_invariance": 0.0631264415582021,
      "val_variance": 0.7738361841837565,
      "val_covariance": 15.068688023885091
    },
    {
      "epoch": 81,
      "train_loss": 15.901341420208967,
      "train_invariance": 0.0741271878502987,
      "train_variance": 0.33119634742207,
      "train_covariance": 5.76825301361084,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 59.90346857819734,
      "train_ema_param_l2": 0.3740379451153237,
      "ema_param_l2": 0.3790071608021439,
      "val_loss": 36.17209289550781,
      "val_invariance": 0.06777400461832682,
      "val_variance": 0.7656604590415954,
      "val_covariance": 15.336231669108074
    },
    {
      "epoch": 82,
      "train_loss": 15.865340807879413,
      "train_invariance": 0.07610890092231609,
      "train_variance": 0.33093041750236796,
      "train_covariance": 5.689357830188892,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 53.77364103642216,
      "train_ema_param_l2": 0.3857552499561549,
      "ema_param_l2": 0.38857186981439507,
      "val_loss": 36.12879337565104,
      "val_invariance": 0.08515934441486994,
      "val_variance": 0.7679710534413655,
      "val_covariance": 14.800533538818359
    },
    {
      "epoch": 83,
      "train_loss": 15.741213623612015,
      "train_invariance": 0.07503822575895874,
      "train_variance": 0.33048574681635257,
      "train_covariance": 5.603114330009178,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 56.10868153437862,
      "train_ema_param_l2": 0.37844147182810917,
      "ema_param_l2": 0.37637495183166203,
      "val_loss": 35.18633982340495,
      "val_invariance": 0.06383089516560236,
      "val_variance": 0.7572935132980346,
      "val_covariance": 14.658229309082031
    },
    {
      "epoch": 84,
      "train_loss": 15.57784127468533,
      "train_invariance": 0.07503023114248558,
      "train_variance": 0.3276244949588069,
      "train_covariance": 5.511473120371501,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 55.17380780594437,
      "train_ema_param_l2": 0.37663156818054566,
      "ema_param_l2": 0.37703531473234064,
      "val_loss": 35.103882944742836,
      "val_invariance": 0.07022526544332504,
      "val_variance": 0.761114973227183,
      "val_covariance": 14.320377024332682
    },
    {
      "epoch": 85,
      "train_loss": 15.535799313015408,
      "train_invariance": 0.0753195554084248,
      "train_variance": 0.3286146671330487,
      "train_covariance": 5.437443794109203,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 70.58930347583912,
      "train_ema_param_l2": 0.34100547727575714,
      "ema_param_l2": 0.3376082582382109,
      "val_loss": 35.665193929036455,
      "val_invariance": 0.07629859646161398,
      "val_variance": 0.7419085613886516,
      "val_covariance": 15.210015096028647
    },
    {
      "epoch": 86,
      "train_loss": 15.491067506860803,
      "train_invariance": 0.07611415378031908,
      "train_variance": 0.32891828562595227,
      "train_covariance": 5.3652565157855,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 64.14109988968461,
      "train_ema_param_l2": 0.3400303436655991,
      "ema_param_l2": 0.3227376143308361,
      "val_loss": 34.74686783854167,
      "val_invariance": 0.07113467011849085,
      "val_variance": 0.7543363000551859,
      "val_covariance": 14.110093841552734
    },
    {
      "epoch": 87,
      "train_loss": 15.421380002057111,
      "train_invariance": 0.07529838307919326,
      "train_variance": 0.32939254810191965,
      "train_covariance": 5.30410671601472,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 52.87976408894857,
      "train_ema_param_l2": 0.33839009347066085,
      "ema_param_l2": 0.33898537498831516,
      "val_loss": 34.67717811075846,
      "val_invariance": 0.07771539123853048,
      "val_variance": 0.7532381335894267,
      "val_covariance": 13.903340103149414
    },
    {
      "epoch": 88,
      "train_loss": 15.392144238507306,
      "train_invariance": 0.0759651768538687,
      "train_variance": 0.3304179790019989,
      "train_covariance": 5.2325653156704375,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 58.99850746889467,
      "train_ema_param_l2": 0.3357700995608344,
      "ema_param_l2": 0.3219203628354055,
      "val_loss": 35.12128544108073,
      "val_invariance": 0.08057096352179845,
      "val_variance": 0.7471610695521037,
      "val_covariance": 14.42798476155599
    },
    {
      "epoch": 89,
      "train_loss": 15.28243303708677,
      "train_invariance": 0.07557024852434795,
      "train_variance": 0.3288828225489016,
      "train_covariance": 5.171106273651123,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 61.75571719021267,
      "train_ema_param_l2": 0.3239447532409354,
      "ema_param_l2": 0.29791838132699866,
      "val_loss": 35.03535139973958,
      "val_invariance": 0.08910168912013372,
      "val_variance": 0.743948839823405,
      "val_covariance": 14.20908809407552
    },
    {
      "epoch": 90,
      "train_loss": 15.260431241635922,
      "train_invariance": 0.07461667127300192,
      "train_variance": 0.33063560879672016,
      "train_covariance": 5.129124280293783,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 60.97196095332393,
      "train_ema_param_l2": 0.3048080151169783,
      "ema_param_l2": 0.29582764239268605,
      "val_loss": 34.06663618977865,
      "val_invariance": 0.07053894923130671,
      "val_variance": 0.7481364426612854,
      "val_covariance": 13.599751241048176
    },
    {
      "epoch": 91,
      "train_loss": 15.223015789455838,
      "train_invariance": 0.07518094301444513,
      "train_variance": 0.3311851566279376,
      "train_covariance": 5.063863332395201,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 60.863588044343174,
      "train_ema_param_l2": 0.2991194119606182,
      "ema_param_l2": 0.29488089682416085,
      "val_loss": 34.24031195068359,
      "val_invariance": 0.08165862665573756,
      "val_variance": 0.7541205115318298,
      "val_covariance": 13.34583410135905
    },
    {
      "epoch": 92,
      "train_loss": 15.174360194170916,
      "train_invariance": 0.07541365642459304,
      "train_variance": 0.3313808858659532,
      "train_covariance": 5.004496655499493,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 61.86203047349718,
      "train_ema_param_l2": 0.29694449115713506,
      "ema_param_l2": 0.3006053923792191,
      "val_loss": 34.01400310262044,
      "val_invariance": 0.07135302714506785,
      "val_variance": 0.7550686473846435,
      "val_covariance": 13.353461212158203
    },
    {
      "epoch": 93,
      "train_loss": 15.14846105702718,
      "train_invariance": 0.07633532825001964,
      "train_variance": 0.33115636432612383,
      "train_covariance": 4.961168696085612,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 57.289315845065644,
      "train_ema_param_l2": 0.2986161324715792,
      "ema_param_l2": 0.3135629910656716,
      "val_loss": 34.20972571818034,
      "val_invariance": 0.07700721238056818,
      "val_variance": 0.7546370506286622,
      "val_covariance": 13.418618443806967
    },
    {
      "epoch": 94,
      "train_loss": 15.168816379405834,
      "train_invariance": 0.07689717300070657,
      "train_variance": 0.33205517346770674,
      "train_covariance": 4.945007740444607,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 53.42260496351454,
      "train_ema_param_l2": 0.3151551941219573,
      "ema_param_l2": 0.30719248696225127,
      "val_loss": 34.25450663248698,
      "val_invariance": 0.07922119937340419,
      "val_variance": 0.7479281918207804,
      "val_covariance": 13.575772272745768
    },
    {
      "epoch": 95,
      "train_loss": 15.085004690099646,
      "train_invariance": 0.07645698000545854,
      "train_variance": 0.33127370332788536,
      "train_covariance": 4.891737683331525,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 53.812476519549335,
      "train_ema_param_l2": 0.3015602317615734,
      "ema_param_l2": 0.30603419067154713,
      "val_loss": 34.108696268717445,
      "val_invariance": 0.0755246695280075,
      "val_variance": 0.7493911069234213,
      "val_covariance": 13.485802536010743
    },
    {
      "epoch": 96,
      "train_loss": 15.037052646495678,
      "train_invariance": 0.0764779361155298,
      "train_variance": 0.33023943892231694,
      "train_covariance": 4.869118226793077,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 58.87078291490343,
      "train_ema_param_l2": 0.301426746784777,
      "ema_param_l2": 0.2750847092913714,
      "val_loss": 33.8972463277181,
      "val_invariance": 0.07580338193972906,
      "val_variance": 0.754858091990153,
      "val_covariance": 13.130709950764974
    },
    {
      "epoch": 97,
      "train_loss": 14.983980455186632,
      "train_invariance": 0.07641845110610679,
      "train_variance": 0.33019797035499854,
      "train_covariance": 4.818569937246817,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 58.5694058114511,
      "train_ema_param_l2": 0.2776008563187408,
      "ema_param_l2": 0.2831189561442551,
      "val_loss": 33.897765889485676,
      "val_invariance": 0.07240691908200582,
      "val_variance": 0.7480928788185119,
      "val_covariance": 13.385271067301431
    },
    {
      "epoch": 98,
      "train_loss": 14.94155187536169,
      "train_invariance": 0.07584422700493423,
      "train_variance": 0.33026092781843963,
      "train_covariance": 4.7889229675575535,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 54.41695364718967,
      "train_ema_param_l2": 0.27898877955356854,
      "ema_param_l2": 0.28713111202827685,
      "val_loss": 34.13818920898437,
      "val_invariance": 0.0806920103430748,
      "val_variance": 0.7535691440900166,
      "val_covariance": 13.281660034179687
    },
    {
      "epoch": 99,
      "train_loss": 14.964913171273691,
      "train_invariance": 0.07660486350898389,
      "train_variance": 0.3315535746327153,
      "train_covariance": 4.760952230947989,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 51.493965322989006,
      "train_ema_param_l2": 0.2879864260308633,
      "ema_param_l2": 0.2807416849727476,
      "val_loss": 33.82520880126953,
      "val_invariance": 0.07021928344170253,
      "val_variance": 0.7479657929738363,
      "val_covariance": 13.370581954956055
    },
    {
      "epoch": 100,
      "train_loss": 14.900355717411747,
      "train_invariance": 0.07679032324199324,
      "train_variance": 0.33063590741157534,
      "train_covariance": 4.714699965441668,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 50.27105601671007,
      "train_ema_param_l2": 0.2844377013745726,
      "ema_param_l2": 0.2817953377802278,
      "val_loss": 33.9712854309082,
      "val_invariance": 0.07643282516797384,
      "val_variance": 0.7394923998514811,
      "val_covariance": 13.573155049641928
    },
    {
      "epoch": 101,
      "train_loss": 14.873347997594763,
      "train_invariance": 0.07717574709874613,
      "train_variance": 0.33036358010327377,
      "train_covariance": 4.684864831006085,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 64.82163141773366,
      "train_ema_param_l2": 0.2655694645573053,
      "ema_param_l2": 0.23708092687264332,
      "val_loss": 34.09905767822266,
      "val_invariance": 0.07612146961688995,
      "val_variance": 0.7363524389266968,
      "val_covariance": 13.78720991007487
    },
    {
      "epoch": 102,
      "train_loss": 14.86923765676993,
      "train_invariance": 0.07646584400645008,
      "train_variance": 0.3314673951996697,
      "train_covariance": 4.670906703101264,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 56.42648600486473,
      "train_ema_param_l2": 0.24746314871153466,
      "ema_param_l2": 0.25208917321476126,
      "val_loss": 33.89609167480469,
      "val_invariance": 0.07350770300626755,
      "val_variance": 0.7394648106892904,
      "val_covariance": 13.571778930664063
    },
    {
      "epoch": 103,
      "train_loss": 14.832339702747486,
      "train_invariance": 0.07631565788498632,
      "train_variance": 0.3314280006002497,
      "train_covariance": 4.638748246369539,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 47.07775449230053,
      "train_ema_param_l2": 0.2585836451184187,
      "ema_param_l2": 0.2645225689165276,
      "val_loss": 33.995332397460935,
      "val_invariance": 0.07163868590195974,
      "val_variance": 0.7351270325978597,
      "val_covariance": 13.82618918355306
    },
    {
      "epoch": 104,
      "train_loss": 14.817151885703758,
      "train_invariance": 0.07665290141988684,
      "train_variance": 0.33185187338016653,
      "train_covariance": 4.604532535976833,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 55.919398244222,
      "train_ema_param_l2": 0.25396536008125264,
      "ema_param_l2": 0.2448306699139419,
      "val_loss": 34.04219199625651,
      "val_invariance": 0.07841336758931478,
      "val_variance": 0.7272450504302979,
      "val_covariance": 13.90073151143392
    },
    {
      "epoch": 105,
      "train_loss": 14.783461166381835,
      "train_invariance": 0.07665215646116821,
      "train_variance": 0.3317500175723323,
      "train_covariance": 4.5734067930998625,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 51.241806090178315,
      "train_ema_param_l2": 0.2496815857863461,
      "ema_param_l2": 0.26119824284639864,
      "val_loss": 33.94901519775391,
      "val_invariance": 0.07280425441265106,
      "val_variance": 0.7306734940210978,
      "val_covariance": 13.862071029663086
    },
    {
      "epoch": 106,
      "train_loss": 14.774076014200846,
      "train_invariance": 0.07650925555935613,
      "train_variance": 0.33281724670198226,
      "train_covariance": 4.54091351558544,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 47.12188010547779,
      "train_ema_param_l2": 0.2611019322738949,
      "ema_param_l2": 0.2556165507963196,
      "val_loss": 34.010407877604166,
      "val_invariance": 0.07919051212072373,
      "val_variance": 0.7249994249343872,
      "val_covariance": 13.905659306844075
    },
    {
      "epoch": 107,
      "train_loss": 14.745247122305411,
      "train_invariance": 0.07694698664435634,
      "train_variance": 0.3319497047353674,
      "train_covariance": 4.5228298690230755,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 53.00240790586118,
      "train_ema_param_l2": 0.2523278386818692,
      "ema_param_l2": 0.23861679673486488,
      "val_loss": 33.8164043375651,
      "val_invariance": 0.0734465483824412,
      "val_variance": 0.7284737256368001,
      "val_covariance": 13.768397623697917
    },
    {
      "epoch": 108,
      "train_loss": 14.743466196413394,
      "train_invariance": 0.07655346045891444,
      "train_variance": 0.33255517793584755,
      "train_covariance": 4.515750226338705,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 45.259781482837816,
      "train_ema_param_l2": 0.24775334897217685,
      "ema_param_l2": 0.25260308704371065,
      "val_loss": 33.92013761393229,
      "val_invariance": 0.0829046660065651,
      "val_variance": 0.7288778765996298,
      "val_covariance": 13.625574035644531
    },
    {
      "epoch": 109,
      "train_loss": 14.708784591674805,
      "train_invariance": 0.07694309117396672,
      "train_variance": 0.332672730922699,
      "train_covariance": 4.468389024663854,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 50.837510314941404,
      "train_ema_param_l2": 0.24227502533328105,
      "ema_param_l2": 0.22666217906317185,
      "val_loss": 33.8534746500651,
      "val_invariance": 0.07796980897585551,
      "val_variance": 0.7280181999206543,
      "val_covariance": 13.703774139404297
    },
    {
      "epoch": 110,
      "train_loss": 14.705452877468533,
      "train_invariance": 0.07720981804529826,
      "train_variance": 0.33338412508258114,
      "train_covariance": 4.440604283933286,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 49.082513996265554,
      "train_ema_param_l2": 0.22887463760203672,
      "ema_param_l2": 0.2229785861210609,
      "val_loss": 33.36003306070963,
      "val_invariance": 0.07413019849856695,
      "val_variance": 0.7316501337687175,
      "val_covariance": 13.215524541219075
    },
    {
      "epoch": 111,
      "train_loss": 14.729531326859085,
      "train_invariance": 0.07738224890938511,
      "train_variance": 0.334554868389059,
      "train_covariance": 4.43110339666296,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 51.560969117341216,
      "train_ema_param_l2": 0.22417062614988437,
      "ema_param_l2": 0.219244573132281,
      "val_loss": 33.513053802490234,
      "val_invariance": 0.0764327263434728,
      "val_variance": 0.7339272440274557,
      "val_covariance": 13.254054870605469
    },
    {
      "epoch": 112,
      "train_loss": 14.723841332894784,
      "train_invariance": 0.0774386234945721,
      "train_variance": 0.33464321865858854,
      "train_covariance": 4.42179532595034,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 41.93778761969672,
      "train_ema_param_l2": 0.23869866404304518,
      "ema_param_l2": 0.23771930352688087,
      "val_loss": 33.46281805419922,
      "val_invariance": 0.07743232262134551,
      "val_variance": 0.7315277620951335,
      "val_covariance": 13.238816040039062
    },
    {
      "epoch": 113,
      "train_loss": 14.71459590714066,
      "train_invariance": 0.07751178283382346,
      "train_variance": 0.33509272147991037,
      "train_covariance": 4.399483289930555,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 46.55138423665365,
      "train_ema_param_l2": 0.23354159725201243,
      "ema_param_l2": 0.2293515666401144,
      "val_loss": 33.43824228922526,
      "val_invariance": 0.07507774358987808,
      "val_variance": 0.7310639937718709,
      "val_covariance": 13.284698750813803
    },
    {
      "epoch": 114,
      "train_loss": 14.671635873582629,
      "train_invariance": 0.07772127221469526,
      "train_variance": 0.3340466441754942,
      "train_covariance": 4.377437973305031,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 44.239560318558304,
      "train_ema_param_l2": 0.23043433187008439,
      "ema_param_l2": 0.22136864831856448,
      "val_loss": 33.66619189453125,
      "val_invariance": 0.07595888155698777,
      "val_variance": 0.7256639623641967,
      "val_covariance": 13.625620732625325
    },
    {
      "epoch": 115,
      "train_loss": 14.706593373333966,
      "train_invariance": 0.07740266014249236,
      "train_variance": 0.3360531881208773,
      "train_covariance": 4.370197177180538,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 44.41296650752315,
      "train_ema_param_l2": 0.22400281569583136,
      "ema_param_l2": 0.21952069164541485,
      "val_loss": 33.436687194824216,
      "val_invariance": 0.07700898945331573,
      "val_variance": 0.7355066227912903,
      "val_covariance": 13.123796844482422
    },
    {
      "epoch": 116,
      "train_loss": 14.694395873175727,
      "train_invariance": 0.07776902101216493,
      "train_variance": 0.3360207347428357,
      "train_covariance": 4.349651985733598,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 43.62410184846101,
      "train_ema_param_l2": 0.21607656373819453,
      "ema_param_l2": 0.22383042020522098,
      "val_loss": 33.24074979654948,
      "val_invariance": 0.07814050022761027,
      "val_variance": 0.7311201346715291,
      "val_covariance": 13.00923383585612
    },
    {
      "epoch": 117,
      "train_loss": 14.667545829207809,
      "train_invariance": 0.07784042651123471,
      "train_variance": 0.33603023389533715,
      "train_covariance": 4.320779318632903,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 41.87677797896774,
      "train_ema_param_l2": 0.21916603203264406,
      "ema_param_l2": 0.21805337049028906,
      "val_loss": 33.17569181315104,
      "val_invariance": 0.07527821425596873,
      "val_variance": 0.733649659315745,
      "val_covariance": 12.952495340983074
    },
    {
      "epoch": 118,
      "train_loss": 14.689604284215857,
      "train_invariance": 0.07832680736868469,
      "train_variance": 0.33699184739148175,
      "train_covariance": 4.306637973502831,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 43.61922499593099,
      "train_ema_param_l2": 0.21647960777151107,
      "ema_param_l2": 0.21083919251473354,
      "val_loss": 33.20692616780599,
      "val_invariance": 0.07798543989658356,
      "val_variance": 0.7414800268809001,
      "val_covariance": 12.720289301554361
    },
    {
      "epoch": 119,
      "train_loss": 14.684030808625398,
      "train_invariance": 0.07785736332337062,
      "train_variance": 0.33791159506197327,
      "train_covariance": 4.289806850292065,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 35.548419322261104,
      "train_ema_param_l2": 0.21594760864467982,
      "ema_param_l2": 0.2137131983911684,
      "val_loss": 32.93733317057292,
      "val_invariance": 0.07712473825613658,
      "val_variance": 0.7402159811655681,
      "val_covariance": 12.50381499226888
    },
    {
      "epoch": 120,
      "train_loss": 14.669691530580874,
      "train_invariance": 0.07785023229431223,
      "train_variance": 0.3382749533476653,
      "train_covariance": 4.26656184443721,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 41.7530340157968,
      "train_ema_param_l2": 0.20718815025075424,
      "ema_param_l2": 0.2070680319554143,
      "val_loss": 32.98413254801432,
      "val_invariance": 0.0775987044374148,
      "val_variance": 0.7405515662829081,
      "val_covariance": 12.530375778198243
    },
    {
      "epoch": 121,
      "train_loss": 14.683438110351563,
      "train_invariance": 0.07819022979338963,
      "train_variance": 0.3392331699265374,
      "train_covariance": 4.247853136133265,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 38.61501843883373,
      "train_ema_param_l2": 0.2049136232301161,
      "ema_param_l2": 0.20474375419093221,
      "val_loss": 32.86097446695963,
      "val_invariance": 0.07588714448610942,
      "val_variance": 0.7433817078272502,
      "val_covariance": 12.379253275553385
    },
    {
      "epoch": 122,
      "train_loss": 14.664644623085305,
      "train_invariance": 0.07807010607586967,
      "train_variance": 0.3393919381124002,
      "train_covariance": 4.228093568872523,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 41.63515281846788,
      "train_ema_param_l2": 0.19344877325352983,
      "ema_param_l2": 0.19629589054869517,
      "val_loss": 32.8285571085612,
      "val_invariance": 0.07711244142055511,
      "val_variance": 0.7438361687660218,
      "val_covariance": 12.304842018127442
    },
    {
      "epoch": 123,
      "train_loss": 14.67752990185773,
      "train_invariance": 0.07808327558526286,
      "train_variance": 0.34041770413186817,
      "train_covariance": 4.215005403024179,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 37.76288492669,
      "train_ema_param_l2": 0.19639536036100017,
      "ema_param_l2": 0.19191763060008832,
      "val_loss": 32.8709960530599,
      "val_invariance": 0.08617022709051768,
      "val_variance": 0.7481189920107524,
      "val_covariance": 12.013765864054362
    },
    {
      "epoch": 124,
      "train_loss": 14.680852531715676,
      "train_invariance": 0.07823603001568052,
      "train_variance": 0.3412013783101682,
      "train_covariance": 4.19491736320213,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 40.072688198513454,
      "train_ema_param_l2": 0.18909080719662488,
      "ema_param_l2": 0.1850149811046392,
      "val_loss": 32.63472216796875,
      "val_invariance": 0.07597907044490178,
      "val_variance": 0.7462879308064778,
      "val_covariance": 12.078047663370768
    },
    {
      "epoch": 125,
      "train_loss": 14.7059432248716,
      "train_invariance": 0.07842466096966355,
      "train_variance": 0.34246730120976765,
      "train_covariance": 4.183644174222593,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 40.689185216833046,
      "train_ema_param_l2": 0.18687946434621464,
      "ema_param_l2": 0.17949955256067154,
      "val_loss": 32.68771184285482,
      "val_invariance": 0.07934285549322764,
      "val_variance": 0.7506998972892761,
      "val_covariance": 11.93664279683431
    },
    {
      "epoch": 126,
      "train_loss": 14.716205538149234,
      "train_invariance": 0.07865008560154173,
      "train_variance": 0.34362062125735815,
      "train_covariance": 4.159437848267732,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 37.29977696171513,
      "train_ema_param_l2": 0.18266945982256969,
      "ema_param_l2": 0.18831059840683204,
      "val_loss": 32.543451822916666,
      "val_invariance": 0.0764835850596428,
      "val_variance": 0.7516605308850606,
      "val_covariance": 11.839848943074545
    },
    {
      "epoch": 127,
      "train_loss": 14.722701489201299,
      "train_invariance": 0.07911277223295636,
      "train_variance": 0.34299668814517836,
      "train_covariance": 4.169965007358127,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 34.14951014426902,
      "train_ema_param_l2": 0.18601512441580717,
      "ema_param_l2": 0.18599304526620442,
      "val_loss": 32.48563059488932,
      "val_invariance": 0.07461703719695409,
      "val_variance": 0.7547846622467042,
      "val_covariance": 11.750587730407714
    },
    {
      "epoch": 128,
      "train_loss": 14.733784775062844,
      "train_invariance": 0.07893028007834046,
      "train_variance": 0.3441989833248986,
      "train_covariance": 4.155553231133355,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 35.30213396086516,
      "train_ema_param_l2": 0.1866799988828423,
      "ema_param_l2": 0.18306745625819762,
      "val_loss": 32.644072224934895,
      "val_invariance": 0.07697678661346435,
      "val_variance": 0.7493709112803141,
      "val_covariance": 11.985379974365234
    },
    {
      "epoch": 129,
      "train_loss": 14.73015968209726,
      "train_invariance": 0.0787639396654235,
      "train_variance": 0.3444900785905344,
      "train_covariance": 4.148809219501636,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 36.359413632993345,
      "train_ema_param_l2": 0.17666686263481898,
      "ema_param_l2": 0.17375742259578558,
      "val_loss": 32.449711171468095,
      "val_invariance": 0.07607808448870977,
      "val_variance": 0.754032638390859,
      "val_covariance": 11.696943227132161
    },
    {
      "epoch": 130,
      "train_loss": 14.782328795821579,
      "train_invariance": 0.0792678355994048,
      "train_variance": 0.34700215176299765,
      "train_covariance": 4.125579165282073,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 32.73356170315213,
      "train_ema_param_l2": 0.1755639128547497,
      "ema_param_l2": 0.17113655625290253,
      "val_loss": 32.56731864420573,
      "val_invariance": 0.07641029719511667,
      "val_variance": 0.7595041650136312,
      "val_covariance": 11.669457509358724
    },
    {
      "epoch": 131,
      "train_loss": 14.788252435754847,
      "train_invariance": 0.07935203336786341,
      "train_variance": 0.347268773317337,
      "train_covariance": 4.122732216729058,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 34.55780813259548,
      "train_ema_param_l2": 0.17156834380717664,
      "ema_param_l2": 0.1663901615154337,
      "val_loss": 32.25061305745443,
      "val_invariance": 0.07590294524033864,
      "val_variance": 0.764619158744812,
      "val_covariance": 11.237560595194498
    },
    {
      "epoch": 132,
      "train_loss": 14.814397524515789,
      "train_invariance": 0.08043457501905936,
      "train_variance": 0.3484334166844686,
      "train_covariance": 4.092697682415998,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 32.9160935160319,
      "train_ema_param_l2": 0.1680605388740363,
      "ema_param_l2": 0.1625935699460869,
      "val_loss": 32.45979119873047,
      "val_invariance": 0.07773688989877701,
      "val_variance": 0.7619037361145019,
      "val_covariance": 11.468776336669922
    },
    {
      "epoch": 133,
      "train_loss": 14.835640895702221,
      "train_invariance": 0.08014290145149937,
      "train_variance": 0.34995458724763656,
      "train_covariance": 4.0832037158542205,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 32.57644445009585,
      "train_ema_param_l2": 0.16395883589301455,
      "ema_param_l2": 0.1567525058514194,
      "val_loss": 32.48458683268229,
      "val_invariance": 0.07910202393929164,
      "val_variance": 0.7661873372395833,
      "val_covariance": 11.352353062947591
    },
    {
      "epoch": 134,
      "train_loss": 14.844395410043221,
      "train_invariance": 0.08031423377549207,
      "train_variance": 0.35058063664259737,
      "train_covariance": 4.072023725156431,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 30.76016645643446,
      "train_ema_param_l2": 0.16099977199518148,
      "ema_param_l2": 0.16345268419197448,
      "val_loss": 32.42975823974609,
      "val_invariance": 0.07905787161986033,
      "val_variance": 0.7675159648259481,
      "val_covariance": 11.265412475585938
    },
    {
      "epoch": 135,
      "train_loss": 14.890239489802608,
      "train_invariance": 0.08033549782523403,
      "train_variance": 0.35272712971546033,
      "train_covariance": 4.063673801210191,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 32.84541200538918,
      "train_ema_param_l2": 0.1544253541068323,
      "ema_param_l2": 0.1571171469666187,
      "val_loss": 32.34076582845052,
      "val_invariance": 0.07880945976575215,
      "val_variance": 0.7738496850331624,
      "val_covariance": 11.024287066141765
    },
    {
      "epoch": 136,
      "train_loss": 14.911671210394966,
      "train_invariance": 0.08065859665914818,
      "train_variance": 0.35298534161956224,
      "train_covariance": 4.070572739353886,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 32.996765695642544,
      "train_ema_param_l2": 0.15361753898386568,
      "ema_param_l2": 0.14555324247416293,
      "val_loss": 32.191747314453124,
      "val_invariance": 0.07657045239210129,
      "val_variance": 0.773813107808431,
      "val_covariance": 10.932158309936524
    },
    {
      "epoch": 137,
      "train_loss": 14.944614185757107,
      "train_invariance": 0.08064702458293349,
      "train_variance": 0.35481908923608285,
      "train_covariance": 4.05796129127785,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 27.853615356445314,
      "train_ema_param_l2": 0.1530756265508799,
      "ema_param_l2": 0.1549455132315993,
      "val_loss": 32.170225941975914,
      "val_invariance": 0.07493686185280482,
      "val_variance": 0.7809563682874043,
      "val_covariance": 10.772894981384278
    },
    {
      "epoch": 138,
      "train_loss": 14.963495746188693,
      "train_invariance": 0.08105468082648737,
      "train_variance": 0.35566097295725785,
      "train_covariance": 4.0456044742442945,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 30.084570608633538,
      "train_ema_param_l2": 0.14806510041646173,
      "ema_param_l2": 0.14635998394585076,
      "val_loss": 32.20953326416016,
      "val_invariance": 0.07736287252108257,
      "val_variance": 0.7797811508178711,
      "val_covariance": 10.780932573954264
    },
    {
      "epoch": 139,
      "train_loss": 14.970676806414568,
      "train_invariance": 0.0812177865240309,
      "train_variance": 0.3560906815617173,
      "train_covariance": 4.037965121799045,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 27.69309395571108,
      "train_ema_param_l2": 0.14627613662465624,
      "ema_param_l2": 0.14609267926614208,
      "val_loss": 32.32082293701172,
      "val_invariance": 0.07852171709140142,
      "val_variance": 0.7788270146052043,
      "val_covariance": 10.887104588826498
    },
    {
      "epoch": 140,
      "train_loss": 15.004427335385923,
      "train_invariance": 0.08103897695629685,
      "train_variance": 0.35738687009281583,
      "train_covariance": 4.043781157599555,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 30.027402235243056,
      "train_ema_param_l2": 0.14121927148097094,
      "ema_param_l2": 0.13816743548080457,
      "val_loss": 32.256227254231774,
      "val_invariance": 0.078706773797671,
      "val_variance": 0.7766893510818481,
      "val_covariance": 10.871323959350587
    },
    {
      "epoch": 141,
      "train_loss": 15.02499510277642,
      "train_invariance": 0.08163402584747032,
      "train_variance": 0.3577947645363984,
      "train_covariance": 4.039275352478027,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 28.929612008553963,
      "train_ema_param_l2": 0.13694948473909363,
      "ema_param_l2": 0.13320052247157277,
      "val_loss": 32.33230948893229,
      "val_invariance": 0.08032722508907318,
      "val_variance": 0.7806200013160706,
      "val_covariance": 10.808629033406575
    },
    {
      "epoch": 142,
      "train_loss": 15.039966272424769,
      "train_invariance": 0.08135165202838403,
      "train_variance": 0.3593889566527473,
      "train_covariance": 4.021451069584599,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 29.679655672426577,
      "train_ema_param_l2": 0.13189106216569998,
      "ema_param_l2": 0.12740797734485118,
      "val_loss": 32.314054829915364,
      "val_invariance": 0.07774116015434265,
      "val_variance": 0.7788611243565877,
      "val_covariance": 10.898997863769532
    },
    {
      "epoch": 143,
      "train_loss": 15.111155389856409,
      "train_invariance": 0.08196642804808087,
      "train_variance": 0.3608157428105672,
      "train_covariance": 4.041601063339798,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 27.763533866034614,
      "train_ema_param_l2": 0.12965013892123092,
      "ema_param_l2": 0.13087251630155688,
      "val_loss": 32.544960408528645,
      "val_invariance": 0.08308664206663767,
      "val_variance": 0.7792804160118103,
      "val_covariance": 10.985783711751303
    },
    {
      "epoch": 144,
      "train_loss": 15.086308026914244,
      "train_invariance": 0.08240535459032765,
      "train_variance": 0.36006399975882636,
      "train_covariance": 4.024574132424814,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 28.581050095734774,
      "train_ema_param_l2": 0.12347981200291148,
      "ema_param_l2": 0.12446237772985022,
      "val_loss": 32.119618916829424,
      "val_invariance": 0.0789250444372495,
      "val_variance": 0.785351614634196,
      "val_covariance": 10.512702265421549
    },
    {
      "epoch": 145,
      "train_loss": 15.15944893222385,
      "train_invariance": 0.0828554029530949,
      "train_variance": 0.36254363589816624,
      "train_covariance": 4.024472897988779,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 26.136671157271774,
      "train_ema_param_l2": 0.12411049896208848,
      "ema_param_l2": 0.1245664345017051,
      "val_loss": 32.42442357381185,
      "val_invariance": 0.08000570595264435,
      "val_variance": 0.7801798273722331,
      "val_covariance": 10.919785552978515
    },
    {
      "epoch": 146,
      "train_loss": 15.141969973528827,
      "train_invariance": 0.08277137283042625,
      "train_variance": 0.3623958178979379,
      "train_covariance": 4.012790162969519,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 26.9346430867513,
      "train_ema_param_l2": 0.11969476769926377,
      "ema_param_l2": 0.12034046425678642,
      "val_loss": 32.43140588378906,
      "val_invariance": 0.07899490239222845,
      "val_variance": 0.7822080715497335,
      "val_covariance": 10.901331588745117
    },
    {
      "epoch": 147,
      "train_loss": 15.177265702989367,
      "train_invariance": 0.08234805225442957,
      "train_variance": 0.363924509189747,
      "train_covariance": 4.020451649559869,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 27.37963675209328,
      "train_ema_param_l2": 0.11735753717716033,
      "ema_param_l2": 0.11219625702250374,
      "val_loss": 32.489323425292966,
      "val_invariance": 0.08100321487585703,
      "val_variance": 0.7830778408050537,
      "val_covariance": 10.887297119140625
    },
    {
      "epoch": 148,
      "train_loss": 15.228131568626122,
      "train_invariance": 0.08302966867552863,
      "train_variance": 0.36532315865269416,
      "train_covariance": 4.01931090037028,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 27.399794597484448,
      "train_ema_param_l2": 0.11187728186233156,
      "ema_param_l2": 0.10813535592512037,
      "val_loss": 32.46448136393229,
      "val_invariance": 0.07893313072125117,
      "val_variance": 0.784971175511678,
      "val_covariance": 10.866873443603515
    },
    {
      "epoch": 149,
      "train_loss": 15.278546266061289,
      "train_invariance": 0.08289106031700416,
      "train_variance": 0.36784606814384463,
      "train_covariance": 4.010118025956331,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 26.003578668665003,
      "train_ema_param_l2": 0.11020831397348019,
      "ema_param_l2": 0.10782705491135186,
      "val_loss": 32.23869438680013,
      "val_invariance": 0.07911673134565353,
      "val_variance": 0.7955806228319804,
      "val_covariance": 10.371260317484538
    },
    {
      "epoch": 150,
      "train_loss": 15.30529567888048,
      "train_invariance": 0.08338044599692027,
      "train_variance": 0.36892272688724376,
      "train_covariance": 3.9977163334599246,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 24.306951945552118,
      "train_ema_param_l2": 0.10608038228220144,
      "ema_param_l2": 0.10695853314261132,
      "val_loss": 32.499450775146485,
      "val_invariance": 0.08053966502348582,
      "val_variance": 0.7871463511784872,
      "val_covariance": 10.807300397237142
    },
    {
      "epoch": 151,
      "train_loss": 15.319438583656593,
      "train_invariance": 0.08342335705183171,
      "train_variance": 0.36915139775806005,
      "train_covariance": 4.00506972249349,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 23.51902382405599,
      "train_ema_param_l2": 0.10363272326403875,
      "ema_param_l2": 0.10144998505886481,
      "val_loss": 32.29623814900716,
      "val_invariance": 0.07842872510353724,
      "val_variance": 0.7961021580696106,
      "val_covariance": 10.432966194152833
    },
    {
      "epoch": 152,
      "train_loss": 15.357148560700594,
      "train_invariance": 0.0837969578327956,
      "train_variance": 0.3704145287407769,
      "train_covariance": 4.001861363163701,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 23.730598953812212,
      "train_ema_param_l2": 0.10038480081602053,
      "ema_param_l2": 0.09985695000799238,
      "val_loss": 32.450171610514325,
      "val_invariance": 0.07991792752345403,
      "val_variance": 0.7955709422429402,
      "val_covariance": 10.562950424194335
    },
    {
      "epoch": 153,
      "train_loss": 15.379941685146756,
      "train_invariance": 0.08359713183288221,
      "train_variance": 0.3716572816283615,
      "train_covariance": 3.998581368834884,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 23.5705285571063,
      "train_ema_param_l2": 0.09805476608370275,
      "ema_param_l2": 0.09645735942378769,
      "val_loss": 32.61016252644857,
      "val_invariance": 0.07977453140417735,
      "val_variance": 0.7946683850288391,
      "val_covariance": 10.74908972676595
    },
    {
      "epoch": 154,
      "train_loss": 15.454935527377659,
      "train_invariance": 0.08390071310378887,
      "train_variance": 0.37376779785862674,
      "train_covariance": 4.013222813359013,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 23.95067490302192,
      "train_ema_param_l2": 0.09390990955234021,
      "ema_param_l2": 0.09494043734947692,
      "val_loss": 32.555934122721354,
      "val_invariance": 0.08176828197638193,
      "val_variance": 0.7986934444109599,
      "val_covariance": 10.54439087931315
    },
    {
      "epoch": 155,
      "train_loss": 15.487913213094075,
      "train_invariance": 0.08448855338493982,
      "train_variance": 0.3749350607306869,
      "train_covariance": 4.002322877742626,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 23.74903321838379,
      "train_ema_param_l2": 0.09199367639583278,
      "ema_param_l2": 0.08929452353023029,
      "val_loss": 32.50568307495117,
      "val_invariance": 0.07933768194913864,
      "val_variance": 0.7968038318951924,
      "val_covariance": 10.602145164489746
    },
    {
      "epoch": 156,
      "train_loss": 15.498420400266294,
      "train_invariance": 0.08458857251317413,
      "train_variance": 0.37544423428288215,
      "train_covariance": 3.9976002499615704,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 23.639009266040944,
      "train_ema_param_l2": 0.08718773922053086,
      "ema_param_l2": 0.08728072739527708,
      "val_loss": 32.652738840738934,
      "val_invariance": 0.07978545095523198,
      "val_variance": 0.7985668064753214,
      "val_covariance": 10.693932495117188
    },
    {
      "epoch": 157,
      "train_loss": 15.555960608588325,
      "train_invariance": 0.08449238504303826,
      "train_variance": 0.3777173223318877,
      "train_covariance": 4.000717962053087,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 22.472338062427664,
      "train_ema_param_l2": 0.08593589675101171,
      "ema_param_l2": 0.08421946469555416,
      "val_loss": 32.656700317382814,
      "val_invariance": 0.0791061315536499,
      "val_variance": 0.7991964163780212,
      "val_covariance": 10.699136792500815
    },
    {
      "epoch": 158,
      "train_loss": 15.618721765023691,
      "train_invariance": 0.08461943343171367,
      "train_variance": 0.37933227401309544,
      "train_covariance": 4.019929071920889,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 23.659088772243923,
      "train_ema_param_l2": 0.08272722946344992,
      "ema_param_l2": 0.07927462524002175,
      "val_loss": 32.78807218424479,
      "val_invariance": 0.08084516304731369,
      "val_variance": 0.8025883302688599,
      "val_covariance": 10.702234713236491
    },
    {
      "epoch": 159,
      "train_loss": 15.660172795331036,
      "train_invariance": 0.08529986220156704,
      "train_variance": 0.3814391454149176,
      "train_covariance": 3.9916976162945783,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 21.71279778600622,
      "train_ema_param_l2": 0.07901673535864019,
      "ema_param_l2": 0.07733617915787583,
      "val_loss": 32.680700205485024,
      "val_invariance": 0.07994277034203212,
      "val_variance": 0.8026663783391317,
      "val_covariance": 10.615471590677897
    },
    {
      "epoch": 160,
      "train_loss": 15.652337727864584,
      "train_invariance": 0.08562009927520045,
      "train_variance": 0.38106225597416915,
      "train_covariance": 3.985278828514947,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 22.044278292055484,
      "train_ema_param_l2": 0.07749653528630542,
      "ema_param_l2": 0.07616875258290427,
      "val_loss": 32.92099678548177,
      "val_invariance": 0.08137064272165298,
      "val_variance": 0.8024101915359497,
      "val_covariance": 10.826475977579753
    },
    {
      "epoch": 161,
      "train_loss": 15.670561315465857,
      "train_invariance": 0.08566222689549129,
      "train_variance": 0.38162661483552723,
      "train_covariance": 3.9883403026439526,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 22.469255427607784,
      "train_ema_param_l2": 0.07432335121291918,
      "ema_param_l2": 0.07400198588334692,
      "val_loss": 32.883026509602864,
      "val_invariance": 0.07841904294490815,
      "val_variance": 0.8074385291735331,
      "val_covariance": 10.736587346394856
    },
    {
      "epoch": 162,
      "train_loss": 15.76077252903691,
      "train_invariance": 0.08609696075430623,
      "train_variance": 0.38527418890705817,
      "train_covariance": 3.9764937865645797,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 22.41862957537616,
      "train_ema_param_l2": 0.07103710365894754,
      "ema_param_l2": 0.06980296751729594,
      "val_loss": 32.919260314941404,
      "val_invariance": 0.0802817728916804,
      "val_variance": 0.8099139417012533,
      "val_covariance": 10.664367604573568
    },
    {
      "epoch": 163,
      "train_loss": 15.752325197007922,
      "train_invariance": 0.08574308391853615,
      "train_variance": 0.3843516186784815,
      "train_covariance": 3.9999576289565475,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 21.093619130452474,
      "train_ema_param_l2": 0.06950187950767935,
      "ema_param_l2": 0.06977889684794888,
      "val_loss": 33.000912404378255,
      "val_invariance": 0.08021281919876734,
      "val_variance": 0.8104672374725341,
      "val_covariance": 10.73391096496582
    },
    {
      "epoch": 164,
      "train_loss": 15.814317917435257,
      "train_invariance": 0.08615381820775844,
      "train_variance": 0.38621380590509485,
      "train_covariance": 4.005127372882984,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 20.479192252265083,
      "train_ema_param_l2": 0.06834949337192485,
      "ema_param_l2": 0.0673682598682476,
      "val_loss": 32.992657246907555,
      "val_invariance": 0.07864742322762808,
      "val_variance": 0.8114821569124857,
      "val_covariance": 10.739417984008789
    },
    {
      "epoch": 165,
      "train_loss": 15.878292791295934,
      "train_invariance": 0.08660434893767038,
      "train_variance": 0.3882147759773113,
      "train_covariance": 4.007814691684864,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 21.786420399418585,
      "train_ema_param_l2": 0.0643205333398511,
      "ema_param_l2": 0.06120957223560945,
      "val_loss": 33.22483920288086,
      "val_invariance": 0.07963197682301204,
      "val_variance": 0.8105635943412781,
      "val_covariance": 10.96994984181722
    },
    {
      "epoch": 166,
      "train_loss": 15.875907161006221,
      "train_invariance": 0.0864351214589896,
      "train_variance": 0.38878585760681716,
      "train_covariance": 3.995382700814141,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 19.60088341833044,
      "train_ema_param_l2": 0.06140656358396086,
      "ema_param_l2": 0.06236048143469548,
      "val_loss": 33.35943845621745,
      "val_invariance": 0.08158175410827001,
      "val_variance": 0.8102672141393026,
      "val_covariance": 11.063214213053385
    },
    {
      "epoch": 167,
      "train_loss": 15.952814649228696,
      "train_invariance": 0.08729619779851701,
      "train_variance": 0.3905113381456446,
      "train_covariance": 4.007626223811397,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 20.422893074318214,
      "train_ema_param_l2": 0.06005579670154116,
      "ema_param_l2": 0.06005558092367512,
      "val_loss": 33.336317565917966,
      "val_invariance": 0.08060108067591985,
      "val_variance": 0.8134612766901652,
      "val_covariance": 10.984758834838868
    },
    {
      "epoch": 168,
      "train_loss": 15.961212877626773,
      "train_invariance": 0.08683574748922278,
      "train_variance": 0.39235757444523,
      "train_covariance": 3.9813798041167083,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 19.872205664175528,
      "train_ema_param_l2": 0.05816731585528221,
      "ema_param_l2": 0.05741935936856142,
      "val_loss": 33.27449163818359,
      "val_invariance": 0.0794706737001737,
      "val_variance": 0.8201750245094299,
      "val_covariance": 10.783349131266275
    },
    {
      "epoch": 169,
      "train_loss": 16.00022083649812,
      "train_invariance": 0.08706995184774752,
      "train_variance": 0.3933350644464846,
      "train_covariance": 3.9900954448558665,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 19.7250139086688,
      "train_ema_param_l2": 0.05606457744340626,
      "ema_param_l2": 0.05524059762813137,
      "val_loss": 33.50147974650065,
      "val_invariance": 0.08084295211235683,
      "val_variance": 0.8160102103551229,
      "val_covariance": 11.080150550842285
    },
    {
      "epoch": 170,
      "train_loss": 16.050754105744538,
      "train_invariance": 0.08750468950580667,
      "train_variance": 0.3948241349679452,
      "train_covariance": 3.992533481174045,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 19.82306246439616,
      "train_ema_param_l2": 0.05313470573237838,
      "ema_param_l2": 0.05094765150562228,
      "val_loss": 33.48308032226562,
      "val_invariance": 0.0808708538810412,
      "val_variance": 0.817854424794515,
      "val_covariance": 11.014947972615559
    },
    {
      "epoch": 171,
      "train_loss": 16.086120130750867,
      "train_invariance": 0.08736866487617846,
      "train_variance": 0.3962597685566655,
      "train_covariance": 3.9954092685558176,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 20.235956705729166,
      "train_ema_param_l2": 0.05102514689226839,
      "ema_param_l2": 0.04822360863324894,
      "val_loss": 33.60802212524414,
      "val_invariance": 0.08039826522270839,
      "val_variance": 0.8207209180196127,
      "val_covariance": 11.080042490641276
    },
    {
      "epoch": 172,
      "train_loss": 16.124161948875145,
      "train_invariance": 0.08737328132655886,
      "train_variance": 0.397784023920695,
      "train_covariance": 3.9952293400234646,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 19.094840031094023,
      "train_ema_param_l2": 0.04922473914508756,
      "ema_param_l2": 0.048044835260120135,
      "val_loss": 33.76256195068359,
      "val_invariance": 0.08217403976122538,
      "val_variance": 0.8186296227773031,
      "val_covariance": 11.242470057169596
    },
    {
      "epoch": 173,
      "train_loss": 16.14512539051197,
      "train_invariance": 0.08809843991641646,
      "train_variance": 0.39882485601637097,
      "train_covariance": 3.972042983867504,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 19.159075152361833,
      "train_ema_param_l2": 0.047166730361807886,
      "ema_param_l2": 0.04587251944659593,
      "val_loss": 33.76875504557292,
      "val_invariance": 0.08013319351275762,
      "val_variance": 0.8213930460611979,
      "val_covariance": 11.230599248250325
    },
    {
      "epoch": 174,
      "train_loss": 16.224989336932147,
      "train_invariance": 0.08812770405301341,
      "train_variance": 0.40125392410490246,
      "train_covariance": 3.99044865488123,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 18.496099179020636,
      "train_ema_param_l2": 0.04463317226054449,
      "ema_param_l2": 0.04454122617992069,
      "val_loss": 33.86951056925456,
      "val_invariance": 0.08037396085262298,
      "val_variance": 0.8217653509775797,
      "val_covariance": 11.316028073628743
    },
    {
      "epoch": 175,
      "train_loss": 16.229507433855975,
      "train_invariance": 0.08851648521202582,
      "train_variance": 0.4008478490864789,
      "train_covariance": 3.995399060143365,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 18.727567980165833,
      "train_ema_param_l2": 0.04267417357174095,
      "ema_param_l2": 0.04120823411856762,
      "val_loss": 33.92513082885742,
      "val_invariance": 0.08043573101361592,
      "val_variance": 0.8239375591278076,
      "val_covariance": 11.315798403422038
    },
    {
      "epoch": 176,
      "train_loss": 16.262334196867766,
      "train_invariance": 0.08848272584102772,
      "train_variance": 0.40320091113337764,
      "train_covariance": 3.970243253637243,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 17.80504911973741,
      "train_ema_param_l2": 0.04054471670521322,
      "ema_param_l2": 0.038896699137773945,
      "val_loss": 34.04893052164714,
      "val_invariance": 0.08026521344979604,
      "val_variance": 0.8237619010607401,
      "val_covariance": 11.448252802530925
    },
    {
      "epoch": 177,
      "train_loss": 16.32690185151277,
      "train_invariance": 0.0885228412879838,
      "train_variance": 0.4051527980080357,
      "train_covariance": 3.9850108206007215,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 18.484674446388528,
      "train_ema_param_l2": 0.03790369374193969,
      "ema_param_l2": 0.03725650670213921,
      "val_loss": 33.98319140625,
      "val_invariance": 0.0807628832856814,
      "val_variance": 0.8276080649693807,
      "val_covariance": 11.273917673746745
    },
    {
      "epoch": 178,
      "train_loss": 16.364311277601455,
      "train_invariance": 0.08886413393197236,
      "train_variance": 0.40559566751232856,
      "train_covariance": 4.002816178215874,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 17.551028666178386,
      "train_ema_param_l2": 0.03691997381713177,
      "ema_param_l2": 0.03570037858071208,
      "val_loss": 34.0334995320638,
      "val_invariance": 0.08096600035826365,
      "val_variance": 0.8281958247820537,
      "val_covariance": 11.304453455607096
    },
    {
      "epoch": 179,
      "train_loss": 16.395990162037037,
      "train_invariance": 0.08911821387652998,
      "train_variance": 0.4065329517788357,
      "train_covariance": 4.00471097140842,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 17.675379895245587,
      "train_ema_param_l2": 0.03462457607058,
      "ema_param_l2": 0.033903385938837294,
      "val_loss": 34.162684529622396,
      "val_invariance": 0.08156922147671382,
      "val_variance": 0.8294334084192911,
      "val_covariance": 11.387619127909343
    },
    {
      "epoch": 180,
      "train_loss": 16.422722274215133,
      "train_invariance": 0.0890150659305078,
      "train_variance": 0.4075660161972046,
      "train_covariance": 4.008195317586263,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 17.426328873810945,
      "train_ema_param_l2": 0.03309465626669798,
      "ema_param_l2": 0.03125319640112001,
      "val_loss": 34.29444975789388,
      "val_invariance": 0.08201930449406306,
      "val_variance": 0.830655681292216,
      "val_covariance": 11.477574785868327
    },
    {
      "epoch": 181,
      "train_loss": 16.469134216308593,
      "train_invariance": 0.08947244980158629,
      "train_variance": 0.4095232500323543,
      "train_covariance": 3.9942417656227396,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 17.48341759519224,
      "train_ema_param_l2": 0.030274471397754396,
      "ema_param_l2": 0.029733998943724194,
      "val_loss": 34.313553975423176,
      "val_invariance": 0.08125983784596125,
      "val_variance": 0.8312388559977214,
      "val_covariance": 11.501086298624674
    },
    {
      "epoch": 182,
      "train_loss": 16.505116625750507,
      "train_invariance": 0.08967391985213315,
      "train_variance": 0.4110212836618777,
      "train_covariance": 3.9877365286085342,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 16.89409750450982,
      "train_ema_param_l2": 0.028932087493896693,
      "ema_param_l2": 0.027743565354798952,
      "val_loss": 34.392839090983074,
      "val_invariance": 0.0820500092903773,
      "val_variance": 0.8319935057957967,
      "val_covariance": 11.54175124613444
    },
    {
      "epoch": 183,
      "train_loss": 16.542967629891855,
      "train_invariance": 0.0901790705345295,
      "train_variance": 0.4122348115179274,
      "train_covariance": 3.9826205961439345,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 16.68705158996582,
      "train_ema_param_l2": 0.02701545879842559,
      "ema_param_l2": 0.026381056510045537,
      "val_loss": 34.42266674804687,
      "val_invariance": 0.08218752944469451,
      "val_variance": 0.8334544134140015,
      "val_covariance": 11.531617596944173
    },
    {
      "epoch": 184,
      "train_loss": 16.565990547462746,
      "train_invariance": 0.09013928512069914,
      "train_variance": 0.4119164613264578,
      "train_covariance": 4.014596914927164,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 16.74219716305203,
      "train_ema_param_l2": 0.02596746250725107,
      "ema_param_l2": 0.024831285517047517,
      "val_loss": 34.422684458414714,
      "val_invariance": 0.08133532297611236,
      "val_variance": 0.835341516494751,
      "val_covariance": 11.505763666788736
    },
    {
      "epoch": 185,
      "train_loss": 16.600589155974212,
      "train_invariance": 0.09004304021817666,
      "train_variance": 0.4147613784472148,
      "train_covariance": 3.9804786929377802,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 16.684261030974213,
      "train_ema_param_l2": 0.024268756474716952,
      "ema_param_l2": 0.023543936438770667,
      "val_loss": 34.52951633707682,
      "val_invariance": 0.0819977364341418,
      "val_variance": 0.8355386077562968,
      "val_covariance": 11.591107343037923
    },
    {
      "epoch": 186,
      "train_loss": 16.68513609879105,
      "train_invariance": 0.09068693834322471,
      "train_variance": 0.4164884175459544,
      "train_covariance": 4.005752258442066,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 17.00060322627315,
      "train_ema_param_l2": 0.02249368546479147,
      "ema_param_l2": 0.021654626518235822,
      "val_loss": 34.575295267740884,
      "val_invariance": 0.08218032590548198,
      "val_variance": 0.8360768151283264,
      "val_covariance": 11.618866556803386
    },
    {
      "epoch": 187,
      "train_loss": 16.674887502599645,
      "train_invariance": 0.0904474974208408,
      "train_variance": 0.4167169454450961,
      "train_covariance": 3.9957764286465114,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 16.235496085272896,
      "train_ema_param_l2": 0.02105563579348826,
      "ema_param_l2": 0.020143331598827214,
      "val_loss": 34.62445281982422,
      "val_invariance": 0.08212529546022415,
      "val_variance": 0.8375053502718608,
      "val_covariance": 11.633687166849771
    },
    {
      "epoch": 188,
      "train_loss": 16.688974595811633,
      "train_invariance": 0.09048724106726823,
      "train_variance": 0.4168449246618483,
      "train_covariance": 4.005670411851671,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 16.721025039672853,
      "train_ema_param_l2": 0.01907599741240396,
      "ema_param_l2": 0.018230981084319715,
      "val_loss": 34.54219782511393,
      "val_invariance": 0.08105325774351756,
      "val_variance": 0.8407198152542115,
      "val_covariance": 11.497871134440103
    },
    {
      "epoch": 189,
      "train_loss": 16.752831566139506,
      "train_invariance": 0.09066171554062101,
      "train_variance": 0.4200528135652895,
      "train_covariance": 3.984968200542309,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 16.273858344184028,
      "train_ema_param_l2": 0.017911693883043426,
      "ema_param_l2": 0.017295944094551693,
      "val_loss": 34.66787911987305,
      "val_invariance": 0.08177010357379913,
      "val_variance": 0.841633882522583,
      "val_covariance": 11.582779897054037
    },
    {
      "epoch": 190,
      "train_loss": 16.7734635281033,
      "train_invariance": 0.0908859630006331,
      "train_variance": 0.4202867809401618,
      "train_covariance": 3.9941449727658873,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 16.29370061521177,
      "train_ema_param_l2": 0.01663225827988288,
      "ema_param_l2": 0.0159915950845152,
      "val_loss": 34.72097880045573,
      "val_invariance": 0.08221334906419119,
      "val_variance": 0.8412760620117188,
      "val_covariance": 11.633743263244629
    },
    {
      "epoch": 191,
      "train_loss": 16.800721909134477,
      "train_invariance": 0.09090649351367244,
      "train_variance": 0.42102450496179084,
      "train_covariance": 4.00244697019789,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 16.333096688164606,
      "train_ema_param_l2": 0.015449820304521472,
      "ema_param_l2": 0.014973461984713917,
      "val_loss": 34.76054120890299,
      "val_invariance": 0.08213728980223338,
      "val_variance": 0.8425243743260702,
      "val_covariance": 11.643999771118164
    },
    {
      "epoch": 192,
      "train_loss": 16.826115349098487,
      "train_invariance": 0.09104736435854877,
      "train_variance": 0.4212035325898065,
      "train_covariance": 4.019842935844704,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 16.257975345752858,
      "train_ema_param_l2": 0.014279515198169127,
      "ema_param_l2": 0.013618481352810508,
      "val_loss": 34.80421745808919,
      "val_invariance": 0.08260509804884593,
      "val_variance": 0.8433694313367208,
      "val_covariance": 11.65485447692871
    },
    {
      "epoch": 193,
      "train_loss": 16.838301564534504,
      "train_invariance": 0.09099131484164132,
      "train_variance": 0.42263272157421816,
      "train_covariance": 3.997700695744267,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 15.932190797593858,
      "train_ema_param_l2": 0.013035080950083235,
      "ema_param_l2": 0.012666368335684006,
      "val_loss": 34.85686917114258,
      "val_invariance": 0.082566592892011,
      "val_variance": 0.8435202701886495,
      "val_covariance": 11.704697423299153
    },
    {
      "epoch": 194,
      "train_loss": 16.889953569765446,
      "train_invariance": 0.09125777526696523,
      "train_variance": 0.42419609873383135,
      "train_covariance": 4.003606707255045,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 15.84764227520978,
      "train_ema_param_l2": 0.01213250920599724,
      "ema_param_l2": 0.011789035586593277,
      "val_loss": 34.916754831949866,
      "val_invariance": 0.08280266898870468,
      "val_variance": 0.844671508471171,
      "val_covariance": 11.729900332132976
    },
    {
      "epoch": 195,
      "train_loss": 16.910915841561778,
      "train_invariance": 0.09122113742651763,
      "train_variance": 0.4247592314790796,
      "train_covariance": 4.011406556588632,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 16.087895041006583,
      "train_ema_param_l2": 0.010981353280213355,
      "ema_param_l2": 0.010309349878789576,
      "val_loss": 34.8600869140625,
      "val_invariance": 0.08236666272083919,
      "val_variance": 0.8471687167485555,
      "val_covariance": 11.621702463785807
    },
    {
      "epoch": 196,
      "train_loss": 16.923964445891205,
      "train_invariance": 0.09137753642709166,
      "train_variance": 0.4254712536246688,
      "train_covariance": 4.002744729359945,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 15.512161481786658,
      "train_ema_param_l2": 0.010247269224667992,
      "ema_param_l2": 0.010081037988456474,
      "val_loss": 34.88059479777018,
      "val_invariance": 0.08269545845190684,
      "val_variance": 0.8495541362762451,
      "val_covariance": 11.574354822794596
    },
    {
      "epoch": 197,
      "train_loss": 16.967913772583007,
      "train_invariance": 0.09174057404200237,
      "train_variance": 0.42688997635134945,
      "train_covariance": 4.002149966557821,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 15.74698018250642,
      "train_ema_param_l2": 0.009778157681125567,
      "ema_param_l2": 0.009444475361004368,
      "val_loss": 34.94536629231771,
      "val_invariance": 0.08258288675546646,
      "val_variance": 0.8490399360656739,
      "val_covariance": 11.654795405069986
    },
    {
      "epoch": 198,
      "train_loss": 16.99039234076606,
      "train_invariance": 0.09169942724042468,
      "train_variance": 0.4284038385461878,
      "train_covariance": 3.987810800764296,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 15.724706921895345,
      "train_ema_param_l2": 0.009213449547199581,
      "ema_param_l2": 0.008844212744243563,
      "val_loss": 34.95371434529623,
      "val_invariance": 0.08249367153644561,
      "val_variance": 0.8503689047495524,
      "val_covariance": 11.632149904886882
    },
    {
      "epoch": 199,
      "train_loss": 17.012087862367984,
      "train_invariance": 0.09176270433046199,
      "train_variance": 0.42889640114042493,
      "train_covariance": 3.995610276116265,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 15.722768714057075,
      "train_ema_param_l2": 0.008665030078394313,
      "ema_param_l2": 0.008503789910403608,
      "val_loss": 34.946777180989585,
      "val_invariance": 0.08269637046257655,
      "val_variance": 0.8524982144037883,
      "val_covariance": 11.566912307739258
    },
    {
      "epoch": 200,
      "train_loss": 17.034900821827076,
      "train_invariance": 0.09196678036009824,
      "train_variance": 0.42956266744931537,
      "train_covariance": 3.9966646645157424,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 15.771861336602106,
      "train_ema_param_l2": 0.008283986630729863,
      "ema_param_l2": 0.008262817300515504,
      "val_loss": 34.974371388753255,
      "val_invariance": 0.08239818956454595,
      "val_variance": 0.8526628983815511,
      "val_covariance": 11.597844116210938
    }
  ],
  "best_val": 32.119618916829424,
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s45/last.pt"
}

==> data/training_logs/vicreg_noaction_s42.json <==
{
  "run_name": "no_action",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 8224.76882145903,
  "history": [
    {
      "epoch": 1,
      "train_loss": 64.07705919166848,
      "train_invariance": 0.7771763812700907,
      "train_variance": 1.784100593496252,
      "train_covariance": 0.04513487763537301,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 76.99237543176721,
      "train_ema_param_l2": 0.11564405530532545,
      "ema_param_l2": 0.1951666260679898,
      "val_loss": 62.16745103963216,
      "val_invariance": 0.511523945013682,
      "val_variance": 1.9751740910212199,
      "val_covariance": 2.926136659671859e-07
    },
    {
      "epoch": 2,
      "train_loss": 52.00656494366681,
      "train_invariance": 0.43619290123162446,
      "train_variance": 1.6335387856165569,
      "train_covariance": 0.26327297925949095,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 55.34684695886683,
      "train_ema_param_l2": 0.21191377128443936,
      "ema_param_l2": 0.21909997910221504,
      "val_loss": 54.819649037679035,
      "val_invariance": 0.2176071830590566,
      "val_variance": 1.9751787815093995,
      "val_covariance": 3.1923976183634294e-07
    },
    {
      "epoch": 3,
      "train_loss": 43.9971576707628,
      "train_invariance": 0.18849966262888027,
      "train_variance": 1.5452446536311397,
      "train_covariance": 0.6535497202696624,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 66.69531835259332,
      "train_ema_param_l2": 0.21917369898012523,
      "ema_param_l2": 0.24274891194170506,
      "val_loss": 50.79124207560221,
      "val_invariance": 0.055897579709688824,
      "val_variance": 1.975752099355062,
      "val_covariance": 3.0935301136499525e-07
    },
    {
      "epoch": 4,
      "train_loss": 39.30494895991573,
      "train_invariance": 0.1028455736681267,
      "train_variance": 1.4190251693725586,
      "train_covariance": 1.2581804094667788,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 76.92222229682075,
      "train_ema_param_l2": 0.2529359713620781,
      "ema_param_l2": 0.25178034195411275,
      "val_loss": 49.89463392130534,
      "val_invariance": 0.02157237024605274,
      "val_variance": 1.9742129440307616,
      "val_covariance": 1.4290091828570439e-06
    },
    {
      "epoch": 5,
      "train_loss": 36.2101228479456,
      "train_invariance": 0.059913289046949814,
      "train_variance": 1.2953874032762316,
      "train_covariance": 2.327605348940249,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 61.622675437079536,
      "train_ema_param_l2": 0.253139781267979,
      "ema_param_l2": 0.25369272508927576,
      "val_loss": 49.856336659749346,
      "val_invariance": 0.023847577854990958,
      "val_variance": 1.9704056301116943,
      "val_covariance": 6.830389987953822e-06
    },
    {
      "epoch": 6,
      "train_loss": 34.56752675148293,
      "train_invariance": 0.03830076251868848,
      "train_variance": 1.1938249422355935,
      "train_covariance": 3.7643841549908674,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 50.24505496328848,
      "train_ema_param_l2": 0.2655019438763351,
      "ema_param_l2": 0.29225470560288136,
      "val_loss": 49.70666050211589,
      "val_invariance": 0.017459904273351035,
      "val_variance": 1.970806334177653,
      "val_covariance": 4.794263087963676e-06
    },
    {
      "epoch": 7,
      "train_loss": 33.975633123327185,
      "train_invariance": 0.033613111822693435,
      "train_variance": 1.1284023595739294,
      "train_covariance": 4.92524632969609,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 42.23710233391656,
      "train_ema_param_l2": 0.3110114738733238,
      "ema_param_l2": 0.3332699280905929,
      "val_loss": 49.59227295939127,
      "val_invariance": 0.01393455582857132,
      "val_variance": 1.969756092707316,
      "val_covariance": 6.700301604723791e-06
    },
    {
      "epoch": 8,
      "train_loss": 33.669026508472584,
      "train_invariance": 0.035767654215848,
      "train_variance": 1.0702720043041087,
      "train_covariance": 6.018035024289731,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 49.7901956922743,
      "train_ema_param_l2": 0.3516657467826892,
      "ema_param_l2": 0.3584950936174272,
      "val_loss": 49.55744521077474,
      "val_invariance": 0.013385274892052015,
      "val_variance": 1.9689121704101562,
      "val_covariance": 8.553972941930017e-06
    },
    {
      "epoch": 9,
      "train_loss": 33.62578013554326,
      "train_invariance": 0.04249279063940048,
      "train_variance": 1.0067365826147574,
      "train_covariance": 7.395045748392741,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 49.89871313476562,
      "train_ema_param_l2": 0.38186762508745564,
      "ema_param_l2": 0.4202139738657432,
      "val_loss": 49.70833582560221,
      "val_invariance": 0.02293589974443118,
      "val_variance": 1.9653967094421387,
      "val_covariance": 2.0217223245708737e-05
    },
    {
      "epoch": 10,
      "train_loss": 33.60816548439308,
      "train_invariance": 0.04944705575483817,
      "train_variance": 0.9549379964757848,
      "train_covariance": 8.49853929816352,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 46.63839949205187,
      "train_ema_param_l2": 0.4453570082858177,
      "ema_param_l2": 0.4546848929965504,
      "val_loss": 49.61901861572266,
      "val_invariance": 0.026857107251882555,
      "val_variance": 1.9579008127848307,
      "val_covariance": 7.088078544378125e-05
    },
    {
      "epoch": 11,
      "train_loss": 33.69485380497685,
      "train_invariance": 0.05262956703150714,
      "train_variance": 0.9229296694155092,
      "train_covariance": 9.30587296266909,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 52.28149429660373,
      "train_ema_param_l2": 0.43827776563555115,
      "ema_param_l2": 0.4473227756570973,
      "val_loss": 49.28729348754883,
      "val_invariance": 0.03464279278119405,
      "val_variance": 1.936822427113851,
      "val_covariance": 0.0006619817959532762
    },
    {
      "epoch": 12,
      "train_loss": 33.58859188277633,
      "train_invariance": 0.05318977512915929,
      "train_variance": 0.9061437859711824,
      "train_covariance": 9.605252788402415,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 48.01889513481988,
      "train_ema_param_l2": 0.46663270211062613,
      "ema_param_l2": 0.5346767803621151,
      "val_loss": 47.62925565592448,
      "val_invariance": 0.01638603194554647,
      "val_variance": 1.8884565995534262,
      "val_covariance": 0.008190447992334763
    },
    {
      "epoch": 13,
      "train_loss": 33.05794546395761,
      "train_invariance": 0.055926740593380396,
      "train_variance": 0.8846547629038493,
      "train_covariance": 9.543407883820711,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 50.921184341995804,
      "train_ema_param_l2": 0.533602252931966,
      "ema_param_l2": 0.517305395941375,
      "val_loss": 46.04501132202149,
      "val_invariance": 0.04218917707602183,
      "val_variance": 1.7966720555623372,
      "val_covariance": 0.07348000486195087
    },
    {
      "epoch": 14,
      "train_loss": 32.26003320651584,
      "train_invariance": 0.055822425490176235,
      "train_variance": 0.8569048646820916,
      "train_covariance": 9.441850873311362,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 54.99739889639395,
      "train_ema_param_l2": 0.4864557388260255,
      "ema_param_l2": 0.4579938793047018,
      "val_loss": 44.028741271972656,
      "val_invariance": 0.025182972341775894,
      "val_variance": 1.7272915929158528,
      "val_covariance": 0.21687770064671835
    },
    {
      "epoch": 15,
      "train_loss": 31.515808487503616,
      "train_invariance": 0.05117814095152749,
      "train_variance": 0.8335349624068649,
      "train_covariance": 9.397981020609537,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 46.52056543420862,
      "train_ema_param_l2": 0.44096107440046634,
      "ema_param_l2": 0.4188451157839748,
      "val_loss": 42.81824496459961,
      "val_invariance": 0.021172681699196498,
      "val_variance": 1.6735103346506754,
      "val_covariance": 0.45116941205660505
    },
    {
      "epoch": 16,
      "train_loss": 31.07363926414207,
      "train_invariance": 0.049410784367058015,
      "train_variance": 0.8172679626853377,
      "train_covariance": 9.40667065994828,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 44.240551596182364,
      "train_ema_param_l2": 0.41898211112501993,
      "ema_param_l2": 0.4065773530120966,
      "val_loss": 42.5317881266276,
      "val_invariance": 0.026311249832312266,
      "val_variance": 1.6510114828745523,
      "val_covariance": 0.5987195054690043
    },
    {
      "epoch": 17,
      "train_loss": 30.73495085709183,
      "train_invariance": 0.04976444639210348,
      "train_variance": 0.8058244912712662,
      "train_covariance": 9.345227406254521,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 46.17861606400101,
      "train_ema_param_l2": 0.41013889741677534,
      "ema_param_l2": 0.39590604530124274,
      "val_loss": 42.25421664428711,
      "val_invariance": 0.020887414564689,
      "val_variance": 1.644608831723531,
      "val_covariance": 0.616810374101003
    },
    {
      "epoch": 18,
      "train_loss": 30.42548862146448,
      "train_invariance": 0.04955322078422264,
      "train_variance": 0.8008508551915486,
      "train_covariance": 9.165386773568613,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 44.36701862137406,
      "train_ema_param_l2": 0.39525265185529146,
      "ema_param_l2": 0.39558878860213353,
      "val_loss": 42.214641235351564,
      "val_invariance": 0.029244120384256046,
      "val_variance": 1.6321809260050455,
      "val_covariance": 0.6790147259235382
    },
    {
      "epoch": 19,
      "train_loss": 30.248962389910663,
      "train_invariance": 0.05199812116556697,
      "train_variance": 0.7889561204027247,
      "train_covariance": 9.225106368453414,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 46.189023905153626,
      "train_ema_param_l2": 0.4020856823804348,
      "ema_param_l2": 0.42715573099363835,
      "val_loss": 41.589654418945315,
      "val_invariance": 0.02292926654716333,
      "val_variance": 1.6031788600285848,
      "val_covariance": 0.9369514922300974
    },
    {
      "epoch": 20,
      "train_loss": 30.27210774061415,
      "train_invariance": 0.05356780978043874,
      "train_variance": 0.776109744142603,
      "train_covariance": 9.53016881024396,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 41.581864637586804,
      "train_ema_param_l2": 0.4395550525726451,
      "ema_param_l2": 0.44708809950298367,
      "val_loss": 41.723270487467445,
      "val_invariance": 0.021998237043619157,
      "val_variance": 1.6155040276845296,
      "val_covariance": 0.7857138776779174
    },
    {
      "epoch": 21,
      "train_loss": 30.329603168063695,
      "train_invariance": 0.055906019432677166,
      "train_variance": 0.7645273589734678,
      "train_covariance": 9.818768664324725,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 44.16022326999241,
      "train_ema_param_l2": 0.48155170291107385,
      "ema_param_l2": 0.48432025131225254,
      "val_loss": 41.4071139831543,
      "val_invariance": 0.025010729317863783,
      "val_variance": 1.5900049864451091,
      "val_covariance": 1.0317215171655019
    },
    {
      "epoch": 22,
      "train_loss": 30.16702501989294,
      "train_invariance": 0.05571335420233232,
      "train_variance": 0.7469345266200877,
      "train_covariance": 10.100828015080205,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 40.66498897298177,
      "train_ema_param_l2": 0.513806644334434,
      "ema_param_l2": 0.5626358017751225,
      "val_loss": 41.870743794759115,
      "val_invariance": 0.0251144253462553,
      "val_variance": 1.6193590437571208,
      "val_covariance": 0.7589071385065714
    },
    {
      "epoch": 23,
      "train_loss": 30.097712534586588,
      "train_invariance": 0.05893638406638746,
      "train_variance": 0.7363204421467251,
      "train_covariance": 10.216291837904189,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 46.85245532339591,
      "train_ema_param_l2": 0.5899129031271444,
      "ema_param_l2": 0.5966800786888868,
      "val_loss": 40.970239420572916,
      "val_invariance": 0.028842223967115083,
      "val_variance": 1.5604229555130005,
      "val_covariance": 1.238610037167867
    },
    {
      "epoch": 24,
      "train_loss": 29.651871958414713,
      "train_invariance": 0.05782903616516678,
      "train_variance": 0.7111336076701129,
      "train_covariance": 10.42780583219175,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 42.782500462284794,
      "train_ema_param_l2": 0.6127003808345471,
      "ema_param_l2": 0.619579050601001,
      "val_loss": 40.204725524902344,
      "val_invariance": 0.025873620465397835,
      "val_variance": 1.5255708548227946,
      "val_covariance": 1.4186138044993082
    },
    {
      "epoch": 25,
      "train_loss": 29.16622956113462,
      "train_invariance": 0.0567290580007765,
      "train_variance": 0.6858725307252672,
      "train_covariance": 10.60118988941334,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 36.713661702756525,
      "train_ema_param_l2": 0.6401335132974127,
      "ema_param_l2": 0.6367948709571364,
      "val_loss": 39.802345865885414,
      "val_invariance": 0.04219638348619143,
      "val_variance": 1.4720983238220215,
      "val_covariance": 1.9449776852925618
    },
    {
      "epoch": 26,
      "train_loss": 28.440590072631835,
      "train_invariance": 0.053682705610990526,
      "train_variance": 0.6693540982846861,
      "train_covariance": 10.364670116848416,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 39.318326483832465,
      "train_ema_param_l2": 0.6239579072914522,
      "ema_param_l2": 0.6107093197358721,
      "val_loss": 39.175869150797524,
      "val_invariance": 0.03450777444243431,
      "val_variance": 1.430695371945699,
      "val_covariance": 2.5457905604044595
    },
    {
      "epoch": 27,
      "train_loss": 28.025380469428168,
      "train_invariance": 0.05267597782170331,
      "train_variance": 0.6495009172757467,
      "train_covariance": 10.47095805810999,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 35.24067279730903,
      "train_ema_param_l2": 0.6031579273336046,
      "ema_param_l2": 0.6043508771238363,
      "val_loss": 38.7895320332845,
      "val_invariance": 0.029660711482167243,
      "val_variance": 1.394176453590393,
      "val_covariance": 3.1936029345194497
    },
    {
      "epoch": 28,
      "train_loss": 27.63742634186921,
      "train_invariance": 0.05209384367973716,
      "train_variance": 0.6372677927193818,
      "train_covariance": 10.403385409884983,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 34.273401124177155,
      "train_ema_param_l2": 0.5980562005451414,
      "ema_param_l2": 0.5765791659235733,
      "val_loss": 38.73797448730469,
      "val_invariance": 0.0293078636576732,
      "val_variance": 1.4138472442626953,
      "val_covariance": 2.6590972086588542
    },
    {
      "epoch": 29,
      "train_loss": 27.230872146041303,
      "train_invariance": 0.051785160026064626,
      "train_variance": 0.6214505719432124,
      "train_covariance": 10.399978811475966,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 32.93016606761791,
      "train_ema_param_l2": 0.5711662776341158,
      "ema_param_l2": 0.5667729897122435,
      "val_loss": 38.655674641927085,
      "val_invariance": 0.034499672303597136,
      "val_variance": 1.4018484891255696,
      "val_covariance": 2.7469708518981935
    },
    {
      "epoch": 30,
      "train_loss": 26.780651885986327,
      "train_invariance": 0.05132208213541243,
      "train_variance": 0.608942700209441,
      "train_covariance": 10.27403232715748,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 35.44242511664496,
      "train_ema_param_l2": 0.5637096423659119,
      "ema_param_l2": 0.5597471705261915,
      "val_loss": 38.444360707600914,
      "val_invariance": 0.03215042051672935,
      "val_variance": 1.4167622960408528,
      "val_covariance": 2.2215428937276203
    },
    {
      "epoch": 31,
      "train_loss": 26.360827123571326,
      "train_invariance": 0.05102442320519023,
      "train_variance": 0.5969332666397095,
      "train_covariance": 10.161884839375814,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 40.1076603902181,
      "train_ema_param_l2": 0.5475911033796198,
      "ema_param_l2": 0.563829341454607,
      "val_loss": 38.14776315307617,
      "val_invariance": 0.0306984740147988,
      "val_variance": 1.4127016150156657,
      "val_covariance": 2.062760410308838
    },
    {
      "epoch": 32,
      "train_loss": 25.91792382925528,
      "train_invariance": 0.05156058625600956,
      "train_variance": 0.5858463643391927,
      "train_covariance": 9.982750104268392,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 40.2251834705494,
      "train_ema_param_l2": 0.5459606894059009,
      "ema_param_l2": 0.522156716170782,
      "val_loss": 37.87591805013021,
      "val_invariance": 0.031129322464267414,
      "val_variance": 1.4031688009897867,
      "val_covariance": 2.0184651527404784
    },
    {
      "epoch": 33,
      "train_loss": 25.611228947392217,
      "train_invariance": 0.05091273208017703,
      "train_variance": 0.574280072706717,
      "train_covariance": 9.981408832126194,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 34.43490807766385,
      "train_ema_param_l2": 0.5313145363704183,
      "ema_param_l2": 0.5323354029510351,
      "val_loss": 37.48693348185221,
      "val_invariance": 0.03376977449655533,
      "val_variance": 1.3793484840393067,
      "val_covariance": 2.1589772745768228
    },
    {
      "epoch": 34,
      "train_loss": 25.204422662805626,
      "train_invariance": 0.05120575302177005,
      "train_variance": 0.5627845298272592,
      "train_covariance": 9.854665698016131,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 31.306169539840134,
      "train_ema_param_l2": 0.5387155927650646,
      "ema_param_l2": 0.5382658687286148,
      "val_loss": 37.431383951822916,
      "val_invariance": 0.03221905188759168,
      "val_variance": 1.3822509501775107,
      "val_covariance": 2.069633949279785
    },
    {
      "epoch": 35,
      "train_loss": 24.820270025182655,
      "train_invariance": 0.05196381282364881,
      "train_variance": 0.5521318937054387,
      "train_covariance": 9.71787740975839,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 43.98343691790546,
      "train_ema_param_l2": 0.49689039159573606,
      "ema_param_l2": 0.46089399475707643,
      "val_loss": 37.135923227945966,
      "val_invariance": 0.029982432732979458,
      "val_variance": 1.3661776320139567,
      "val_covariance": 2.2319210090637207
    },
    {
      "epoch": 36,
      "train_loss": 24.52050238828306,
      "train_invariance": 0.052113184601068493,
      "train_variance": 0.5431066683663263,
      "train_covariance": 9.640006073563187,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 38.56651869936343,
      "train_ema_param_l2": 0.45959181239869096,
      "ema_param_l2": 0.44313819811393707,
      "val_loss": 37.18734269205729,
      "val_invariance": 0.03758149294058482,
      "val_variance": 1.3551039218902587,
      "val_covariance": 2.3702074756622316
    },
    {
      "epoch": 37,
      "train_loss": 24.23295112101237,
      "train_invariance": 0.05273419160313077,
      "train_variance": 0.5387001469930013,
      "train_covariance": 9.447092669169107,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 38.11277455760815,
      "train_ema_param_l2": 0.4466582767861388,
      "ema_param_l2": 0.43943611747037786,
      "val_loss": 37.11685576375326,
      "val_invariance": 0.032879890739917754,
      "val_variance": 1.3600876502990722,
      "val_covariance": 2.292667148590088
    },
    {
      "epoch": 38,
      "train_loss": 23.96318930053711,
      "train_invariance": 0.05290855187067279,
      "train_variance": 0.5301659908471285,
      "train_covariance": 9.386325647989908,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 40.83217055822302,
      "train_ema_param_l2": 0.4342899316262279,
      "ema_param_l2": 0.44872435809931327,
      "val_loss": 36.83252817789714,
      "val_invariance": 0.03463097168008487,
      "val_variance": 1.324095770517985,
      "val_covariance": 2.8643599637349446
    },
    {
      "epoch": 39,
      "train_loss": 23.7399518794307,
      "train_invariance": 0.054440363652176325,
      "train_variance": 0.5240953839090136,
      "train_covariance": 9.276558129487213,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 43.672220423945674,
      "train_ema_param_l2": 0.43609334964080604,
      "ema_param_l2": 0.4314974631182876,
      "val_loss": 36.63266343180339,
      "val_invariance": 0.029099606047074,
      "val_variance": 1.3178498249053956,
      "val_covariance": 2.9589279174804686
    },
    {
      "epoch": 40,
      "train_loss": 23.47050351743345,
      "train_invariance": 0.053704416219834926,
      "train_variance": 0.518428129584701,
      "train_covariance": 9.167189845897534,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 40.49532738579644,
      "train_ema_param_l2": 0.4368141006228107,
      "ema_param_l2": 0.44481867858368423,
      "val_loss": 36.601705942789714,
      "val_invariance": 0.03010675996541977,
      "val_variance": 1.3119540745417277,
      "val_covariance": 3.050184829711914
    },
    {
      "epoch": 41,
      "train_loss": 23.14894219405563,
      "train_invariance": 0.05453338364318565,
      "train_variance": 0.5100731652577718,
      "train_covariance": 9.033778382477937,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 40.30746800062391,
      "train_ema_param_l2": 0.4429756590746421,
      "ema_param_l2": 0.44940817414354406,
      "val_loss": 36.62243969726563,
      "val_invariance": 0.030596433420976003,
      "val_variance": 1.319004890124003,
      "val_covariance": 2.8824068603515625
    },
    {
      "epoch": 42,
      "train_loss": 22.92154069801613,
      "train_invariance": 0.05588976199207483,
      "train_variance": 0.5038535606772812,
      "train_covariance": 8.927957665902596,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 40.88363721268265,
      "train_ema_param_l2": 0.46464579447344967,
      "ema_param_l2": 0.4667779320892449,
      "val_loss": 36.71364721679687,
      "val_invariance": 0.03495123546322187,
      "val_variance": 1.3203728297551474,
      "val_covariance": 2.8305453084309895
    },
    {
      "epoch": 43,
      "train_loss": 22.653609593144168,
      "train_invariance": 0.05697884205756364,
      "train_variance": 0.49699705063855204,
      "train_covariance": 8.804212222063983,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 47.44268762207031,
      "train_ema_param_l2": 0.4589614439958579,
      "ema_param_l2": 0.4726199834042781,
      "val_loss": 36.68950827026367,
      "val_invariance": 0.034437328189611434,
      "val_variance": 1.2957724107106527,
      "val_covariance": 3.434264887491862
    },
    {
      "epoch": 44,
      "train_loss": 22.40450654941135,
      "train_invariance": 0.056709167684669846,
      "train_variance": 0.4906842625052841,
      "train_covariance": 8.719670850400572,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 45.39804731807002,
      "train_ema_param_l2": 0.45409555994016604,
      "ema_param_l2": 0.4466318726415508,
      "val_loss": 36.737974283854165,
      "val_invariance": 0.03283879832426707,
      "val_variance": 1.301317083676656,
      "val_covariance": 3.3840762621561686
    },
    {
      "epoch": 45,
      "train_loss": 22.216612868697556,
      "train_invariance": 0.056900656748701026,
      "train_variance": 0.48757401780728943,
      "train_covariance": 8.604746007283529,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 45.76183131691261,
      "train_ema_param_l2": 0.43875743084954216,
      "ema_param_l2": 0.44826696931499926,
      "val_loss": 36.83801952107748,
      "val_invariance": 0.03505534983674685,
      "val_variance": 1.3177189461390177,
      "val_covariance": 3.0186623547871907
    },
    {
      "epoch": 46,
      "train_loss": 22.01031556023492,
      "train_invariance": 0.05735000364316834,
      "train_variance": 0.48338416141933865,
      "train_covariance": 8.491961382548014,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 40.94218812843605,
      "train_ema_param_l2": 0.4481055974543701,
      "ema_param_l2": 0.45742877102950336,
      "val_loss": 36.75795218912761,
      "val_invariance": 0.03251988780498505,
      "val_variance": 1.3195209776560466,
      "val_covariance": 2.956930898030599
    },
    {
      "epoch": 47,
      "train_loss": 21.800072626749674,
      "train_invariance": 0.05820937890255893,
      "train_variance": 0.4768786257284659,
      "train_covariance": 8.422872515925654,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 45.03068930505823,
      "train_ema_param_l2": 0.4515894217813634,
      "ema_param_l2": 0.4444206523307221,
      "val_loss": 36.61848967488607,
      "val_invariance": 0.032010499586661655,
      "val_variance": 1.3122971661885579,
      "val_covariance": 3.010797468821208
    },
    {
      "epoch": 48,
      "train_loss": 21.62244619072808,
      "train_invariance": 0.05945316045151817,
      "train_variance": 0.4704705082928693,
      "train_covariance": 8.374354450367115,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 48.85807027689616,
      "train_ema_param_l2": 0.44948805279852555,
      "ema_param_l2": 0.4246422497255905,
      "val_loss": 36.9360519917806,
      "val_invariance": 0.04776853384574254,
      "val_variance": 1.29463831392924,
      "val_covariance": 3.3758813807169594
    },
    {
      "epoch": 49,
      "train_loss": 21.483517149748625,
      "train_invariance": 0.06040622686898267,
      "train_variance": 0.4688320451665808,
      "train_covariance": 8.252560365182383,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 55.31039293868454,
      "train_ema_param_l2": 0.4078120637073587,
      "ema_param_l2": 0.46777387403635184,
      "val_loss": 36.606950154622396,
      "val_invariance": 0.03227067651351293,
      "val_variance": 1.300281045595805,
      "val_covariance": 3.293157194773356
    },
    {
      "epoch": 50,
      "train_loss": 21.334167559588398,
      "train_invariance": 0.06090055746171209,
      "train_variance": 0.4652009363351045,
      "train_covariance": 8.181630174142343,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 47.314311358416525,
      "train_ema_param_l2": 0.44514781373894396,
      "ema_param_l2": 0.4538446025862904,
      "val_loss": 36.72694316609701,
      "val_invariance": 0.03357846547166506,
      "val_variance": 1.3097437715530396,
      "val_covariance": 3.1438871472676597
    },
    {
      "epoch": 51,
      "train_loss": 21.129839318169488,
      "train_invariance": 0.061499445191136114,
      "train_variance": 0.4591434128902577,
      "train_covariance": 8.11376792497988,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 46.81525220856843,
      "train_ema_param_l2": 0.4459942155704014,
      "ema_param_l2": 0.45237937403513334,
      "val_loss": 36.503937896728516,
      "val_invariance": 0.0359298403163751,
      "val_variance": 1.2798144677480061,
      "val_covariance": 3.610329579671224
    },
    {
      "epoch": 52,
      "train_loss": 20.95359092655888,
      "train_invariance": 0.06278097892911345,
      "train_variance": 0.45626556323192735,
      "train_covariance": 7.977427266438802,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 53.57861040355541,
      "train_ema_param_l2": 0.4377116826330417,
      "ema_param_l2": 0.4043653448317975,
      "val_loss": 36.46117127482096,
      "val_invariance": 0.034483310699462894,
      "val_variance": 1.2845245297749837,
      "val_covariance": 3.4859748395284016
    },
    {
      "epoch": 53,
      "train_loss": 20.779926697907623,
      "train_invariance": 0.06363889754480785,
      "train_variance": 0.4523412933526216,
      "train_covariance": 7.880421956945349,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 48.177095066776985,
      "train_ema_param_l2": 0.41858102101477873,
      "ema_param_l2": 0.4548902622579303,
      "val_loss": 36.354452026367184,
      "val_invariance": 0.03296973098317782,
      "val_variance": 1.2798883412679036,
      "val_covariance": 3.5330000139872233
    },
    {
      "epoch": 54,
      "train_loss": 20.599896617182978,
      "train_invariance": 0.06525227952665753,
      "train_variance": 0.44941771413661813,
      "train_covariance": 7.733146765814888,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 58.98144512600369,
      "train_ema_param_l2": 0.431683133832109,
      "ema_param_l2": 0.4316166836878745,
      "val_loss": 36.44805111694336,
      "val_invariance": 0.035859601626793546,
      "val_variance": 1.2787589330673217,
      "val_covariance": 3.5825871880849203
    },
    {
      "epoch": 55,
      "train_loss": 20.370725914849174,
      "train_invariance": 0.06605947728289498,
      "train_variance": 0.44593515634536746,
      "train_covariance": 7.570860077186867,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 53.09541892553259,
      "train_ema_param_l2": 0.44231486084488586,
      "ema_param_l2": 0.44474328074424085,
      "val_loss": 36.40525357055664,
      "val_invariance": 0.03928004576762517,
      "val_variance": 1.243313720067342,
      "val_covariance": 4.340409629821777
    },
    {
      "epoch": 56,
      "train_loss": 20.108011535644533,
      "train_invariance": 0.06642442140535072,
      "train_variance": 0.43859260975873027,
      "train_covariance": 7.482585762589066,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 57.38793443467882,
      "train_ema_param_l2": 0.43275067417442487,
      "ema_param_l2": 0.444739798556882,
      "val_loss": 36.39328084309896,
      "val_invariance": 0.0391038598716259,
      "val_variance": 1.2603617407480876,
      "val_covariance": 3.906640872955322
    },
    {
      "epoch": 57,
      "train_loss": 19.810049698441116,
      "train_invariance": 0.06601897985846908,
      "train_variance": 0.4310865291754405,
      "train_covariance": 7.3824119587651005,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 50.15606512677228,
      "train_ema_param_l2": 0.4728993642317708,
      "ema_param_l2": 0.47436608955531157,
      "val_loss": 36.10040291341146,
      "val_invariance": 0.033989499658346176,
      "val_variance": 1.2193960034052531,
      "val_covariance": 4.765765139261881
    },
    {
      "epoch": 58,
      "train_loss": 19.50068337673611,
      "train_invariance": 0.06686945837515372,
      "train_variance": 0.42264959287643433,
      "train_covariance": 7.262707062050148,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 57.50986825561523,
      "train_ema_param_l2": 0.4736109830396112,
      "ema_param_l2": 0.46024531601828755,
      "val_loss": 36.080573181152346,
      "val_invariance": 0.034321448902289074,
      "val_variance": 1.2134579264322916,
      "val_covariance": 4.886088689168294
    },
    {
      "epoch": 59,
      "train_loss": 19.24653106124313,
      "train_invariance": 0.06646456665021402,
      "train_variance": 0.4180982638200124,
      "train_covariance": 7.132460235595703,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 52.12651784035012,
      "train_ema_param_l2": 0.4660419508631427,
      "ema_param_l2": 0.4854631473895409,
      "val_loss": 36.254371205647786,
      "val_invariance": 0.03799731337030729,
      "val_variance": 1.1935683066050211,
      "val_covariance": 5.465230908711751
    },
    {
      "epoch": 60,
      "train_loss": 18.985458052458586,
      "train_invariance": 0.06747401925369545,
      "train_variance": 0.4073768617400417,
      "train_covariance": 7.114185990368878,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 56.538451470269095,
      "train_ema_param_l2": 0.467213896191595,
      "ema_param_l2": 0.47493957384156554,
      "val_loss": 36.511091135660806,
      "val_invariance": 0.05068358217676481,
      "val_variance": 1.1749930426279704,
      "val_covariance": 5.869175498962402
    },
    {
      "epoch": 61,
      "train_loss": 18.72618682296188,
      "train_invariance": 0.06748184183791832,
      "train_variance": 0.40063320403628877,
      "train_covariance": 7.023310667815032,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 61.52879857720269,
      "train_ema_param_l2": 0.442883705766797,
      "ema_param_l2": 0.4351656241354611,
      "val_loss": 36.2296941019694,
      "val_invariance": 0.0352234111626943,
      "val_variance": 1.1441344203948975,
      "val_covariance": 6.745748237609863
    },
    {
      "epoch": 62,
      "train_loss": 18.50425237189399,
      "train_invariance": 0.06758088781436285,
      "train_variance": 0.3921923112692656,
      "train_covariance": 7.0099223713345,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 60.572607785825376,
      "train_ema_param_l2": 0.4331487290883347,
      "ema_param_l2": 0.42230906606745605,
      "val_loss": 36.40878165690104,
      "val_invariance": 0.05776239248116811,
      "val_variance": 1.140945912361145,
      "val_covariance": 6.441073918660482
    },
    {
      "epoch": 63,
      "train_loss": 18.2615063623499,
      "train_invariance": 0.06787378013134003,
      "train_variance": 0.38548578745347484,
      "train_covariance": 6.9275170957777235,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 54.263081496627244,
      "train_ema_param_l2": 0.4355217021346504,
      "ema_param_l2": 0.4360428539203309,
      "val_loss": 37.330744252522784,
      "val_invariance": 0.050065045366684595,
      "val_variance": 1.0908929103215534,
      "val_covariance": 8.80679561360677
    },
    {
      "epoch": 64,
      "train_loss": 18.071476719043872,
      "train_invariance": 0.06750632265099772,
      "train_variance": 0.37818181241000143,
      "train_covariance": 6.929273374204282,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 69.98522161074038,
      "train_ema_param_l2": 0.4000379471529842,
      "ema_param_l2": 0.37646945433201584,
      "val_loss": 36.401195861816404,
      "val_invariance": 0.04145398373405139,
      "val_variance": 1.0874155610402425,
      "val_covariance": 8.179457023620605
    },
    {
      "epoch": 65,
      "train_loss": 17.983207920215747,
      "train_invariance": 0.06978279394573636,
      "train_variance": 0.3740389906388742,
      "train_covariance": 6.887663215495922,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 64.0484304131402,
      "train_ema_param_l2": 0.40414218644607786,
      "ema_param_l2": 0.4074142313686963,
      "val_loss": 36.553612447102864,
      "val_invariance": 0.044108695119619366,
      "val_variance": 1.0611529912948607,
      "val_covariance": 8.922070353190104
    },
    {
      "epoch": 66,
      "train_loss": 17.837813620108147,
      "train_invariance": 0.0698221042862645,
      "train_variance": 0.37018255933125815,
      "train_covariance": 6.837697010040284,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 64.62233761709707,
      "train_ema_param_l2": 0.4224834859989484,
      "ema_param_l2": 0.4072118621396248,
      "val_loss": 36.09274156697591,
      "val_invariance": 0.044683844606081644,
      "val_variance": 1.0475609572728475,
      "val_covariance": 8.786621136983236
    },
    {
      "epoch": 67,
      "train_loss": 17.63226898984556,
      "train_invariance": 0.06826307691247376,
      "train_variance": 0.3659464770599648,
      "train_covariance": 6.777030170016818,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 67.72866100735135,
      "train_ema_param_l2": 0.3868822957477795,
      "ema_param_l2": 0.3920874346765487,
      "val_loss": 36.670585408528645,
      "val_invariance": 0.047607531497875846,
      "val_variance": 1.0211165943145752,
      "val_covariance": 9.952483001708984
    },
    {
      "epoch": 68,
      "train_loss": 17.55289776667842,
      "train_invariance": 0.07042522508568234,
      "train_variance": 0.36397814859284294,
      "train_covariance": 6.692813379358363,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 67.76229296988028,
      "train_ema_param_l2": 0.39205689468725763,
      "ema_param_l2": 0.3992746252695002,
      "val_loss": 37.61858138020833,
      "val_invariance": 0.06171286994218826,
      "val_variance": 1.0073871534665426,
      "val_covariance": 10.891080947875977
    },
    {
      "epoch": 69,
      "train_loss": 17.39926171875,
      "train_invariance": 0.07117612909608417,
      "train_variance": 0.3594322238145051,
      "train_covariance": 6.634052941781503,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 78.60025643016674,
      "train_ema_param_l2": 0.37282542224573767,
      "ema_param_l2": 0.38523768609993536,
      "val_loss": 37.101680552164716,
      "val_invariance": 0.07501637576023737,
      "val_variance": 0.9968511532147726,
      "val_covariance": 10.304992233276367
    },
    {
      "epoch": 70,
      "train_loss": 17.295158128526477,
      "train_invariance": 0.07179710588631806,
      "train_variance": 0.3576852677663167,
      "train_covariance": 6.558098846576832,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 66.19396168348524,
      "train_ema_param_l2": 0.38298501583578687,
      "ema_param_l2": 0.4078067352103597,
      "val_loss": 39.611687561035154,
      "val_invariance": 0.0800369199514389,
      "val_variance": 0.9890214805603027,
      "val_covariance": 12.885227167765299
    },
    {
      "epoch": 71,
      "train_loss": 17.168217718053747,
      "train_invariance": 0.07076165479421616,
      "train_variance": 0.3576642817038077,
      "train_covariance": 6.457569276597765,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 68.31227640561704,
      "train_ema_param_l2": 0.3930908568634801,
      "ema_param_l2": 0.3891153517035032,
      "val_loss": 38.289908315022785,
      "val_invariance": 0.049390521148840585,
      "val_variance": 0.9699568028450012,
      "val_covariance": 12.80622566986084
    },
    {
      "epoch": 72,
      "train_loss": 17.105164480138708,
      "train_invariance": 0.07169919657486457,
      "train_variance": 0.35624807818730675,
      "train_covariance": 6.406482627727367,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 77.56305030653212,
      "train_ema_param_l2": 0.36511090461361534,
      "ema_param_l2": 0.3521537082043029,
      "val_loss": 40.5054306233724,
      "val_invariance": 0.0876125080982844,
      "val_variance": 0.9654091027577718,
      "val_covariance": 14.179890019734701
    },
    {
      "epoch": 73,
      "train_loss": 17.08007766836661,
      "train_invariance": 0.07359566994728865,
      "train_variance": 0.35659746996561686,
      "train_covariance": 6.3252491667005755,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 77.83887409238461,
      "train_ema_param_l2": 0.35477371670589986,
      "ema_param_l2": 0.3643435597495779,
      "val_loss": 38.877437642415366,
      "val_invariance": 0.06127501859267553,
      "val_variance": 0.9573028337160746,
      "val_covariance": 13.412991353352865
    },
    {
      "epoch": 74,
      "train_loss": 16.964380124127423,
      "train_invariance": 0.0742761825102347,
      "train_variance": 0.3537565044120506,
      "train_covariance": 6.263562834139224,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 79.77523001211661,
      "train_ema_param_l2": 0.35794358712555213,
      "ema_param_l2": 0.3682402035430536,
      "val_loss": 38.661634501139325,
      "val_invariance": 0.05733635955055555,
      "val_variance": 0.9556427191098531,
      "val_covariance": 13.337157145182292
    },
    {
      "epoch": 75,
      "train_loss": 16.98618654095685,
      "train_invariance": 0.07378590252222839,
      "train_variance": 0.356385550737381,
      "train_covariance": 6.2319002641748495,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 71.83570677354601,
      "train_ema_param_l2": 0.3673753503878451,
      "ema_param_l2": 0.3594387067468937,
      "val_loss": 38.93252081298828,
      "val_invariance": 0.06517330328623454,
      "val_variance": 0.9420113089879354,
      "val_covariance": 13.75290512084961
    },
    {
      "epoch": 76,
      "train_loss": 16.81692848940249,
      "train_invariance": 0.07343537071899131,
      "train_variance": 0.35347752304430363,
      "train_covariance": 6.1441061596340605,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 75.32711548755788,
      "train_ema_param_l2": 0.35382470986308273,
      "ema_param_l2": 0.32951894963195477,
      "val_loss": 39.513621927897134,
      "val_invariance": 0.07003230462471643,
      "val_variance": 0.9525458234151204,
      "val_covariance": 13.949168973286946
    },
    {
      "epoch": 77,
      "train_loss": 16.729203301323786,
      "train_invariance": 0.07206683534163016,
      "train_variance": 0.35484793589733266,
      "train_covariance": 6.056334064624927,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 62.421907741970486,
      "train_ema_param_l2": 0.3436583317773005,
      "ema_param_l2": 0.3444056893344486,
      "val_loss": 40.21944576009115,
      "val_invariance": 0.0704748777548472,
      "val_variance": 0.937328631401062,
      "val_covariance": 15.02435817972819
    },
    {
      "epoch": 78,
      "train_loss": 16.645507940221716,
      "train_invariance": 0.07287296866266815,
      "train_variance": 0.3531431739330292,
      "train_covariance": 5.9951043671502005,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 76.13578870081018,
      "train_ema_param_l2": 0.3257713793101066,
      "ema_param_l2": 0.327376191068317,
      "val_loss": 38.81717854817708,
      "val_invariance": 0.0735826885898908,
      "val_variance": 0.9405865952173869,
      "val_covariance": 13.462946711222331
    },
    {
      "epoch": 79,
      "train_loss": 16.670040647153503,
      "train_invariance": 0.07283017868686606,
      "train_variance": 0.3575277846654256,
      "train_covariance": 5.911091547082972,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 73.5096865528248,
      "train_ema_param_l2": 0.3145141377183734,
      "ema_param_l2": 0.31050396942629754,
      "val_loss": 39.64538706461588,
      "val_invariance": 0.0700631051460902,
      "val_variance": 0.9279938847223917,
      "val_covariance": 14.6939625193278
    },
    {
      "epoch": 80,
      "train_loss": 16.666681640625,
      "train_invariance": 0.07307796352218698,
      "train_variance": 0.3590609879228804,
      "train_covariance": 5.863207847312645,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 73.4184939597801,
      "train_ema_param_l2": 0.3075822455386412,
      "ema_param_l2": 0.32136805627289067,
      "val_loss": 38.97923384602865,
      "val_invariance": 0.05785935923457146,
      "val_variance": 0.9344846345583597,
      "val_covariance": 14.170634557088215
    },
    {
      "epoch": 81,
      "train_loss": 16.538568683200413,
      "train_invariance": 0.07337007307344012,
      "train_variance": 0.3570409841184263,
      "train_covariance": 5.778292182922363,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 67.33449010326244,
      "train_ema_param_l2": 0.31767200958749336,
      "ema_param_l2": 0.32173323396065395,
      "val_loss": 40.71209958902995,
      "val_invariance": 0.07868296327193577,
      "val_variance": 0.9256974137624104,
      "val_covariance": 15.602590301513672
    },
    {
      "epoch": 82,
      "train_loss": 16.514395870067457,
      "train_invariance": 0.0729611218350905,
      "train_variance": 0.3574557602405548,
      "train_covariance": 5.75397381761339,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 73.05813583939164,
      "train_ema_param_l2": 0.3072160377114133,
      "ema_param_l2": 0.3197766665517098,
      "val_loss": 38.95053344726563,
      "val_invariance": 0.08792979512612024,
      "val_variance": 0.9379062927563985,
      "val_covariance": 13.304631561279297
    },
    {
      "epoch": 83,
      "train_loss": 16.45661733669705,
      "train_invariance": 0.07225538932062961,
      "train_variance": 0.35787426943249173,
      "train_covariance": 5.703375915244774,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 67.10018413967556,
      "train_ema_param_l2": 0.3142650706791828,
      "ema_param_l2": 0.29592086795323735,
      "val_loss": 39.44596893310547,
      "val_invariance": 0.061370857258637744,
      "val_variance": 0.9269685093561808,
      "val_covariance": 14.73748476155599
    },
    {
      "epoch": 84,
      "train_loss": 16.424375569096316,
      "train_invariance": 0.07282245879040825,
      "train_variance": 0.3571706509236936,
      "train_covariance": 5.674547907652678,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 65.33445350251374,
      "train_ema_param_l2": 0.3111717345756864,
      "ema_param_l2": 0.30395336105063087,
      "val_loss": 40.108417541503904,
      "val_invariance": 0.08303096588452658,
      "val_variance": 0.9183492983182271,
      "val_covariance": 15.073911580403646
    },
    {
      "epoch": 85,
      "train_loss": 16.340194112141926,
      "train_invariance": 0.0719102076932236,
      "train_variance": 0.3560795715738226,
      "train_covariance": 5.640449694739448,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 67.71154463817456,
      "train_ema_param_l2": 0.30572876949932754,
      "ema_param_l2": 0.29727421674041427,
      "val_loss": 38.98389642333984,
      "val_invariance": 0.05864425438642502,
      "val_variance": 0.9163151065508525,
      "val_covariance": 14.609912048339844
    },
    {
      "epoch": 86,
      "train_loss": 16.30672282155355,
      "train_invariance": 0.07239563677708308,
      "train_variance": 0.3554708612671605,
      "train_covariance": 5.610060349923593,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 67.42159927142107,
      "train_ema_param_l2": 0.29402656653893255,
      "ema_param_l2": 0.3034904563826269,
      "val_loss": 39.99370849609375,
      "val_invariance": 0.07084260475635529,
      "val_variance": 0.905591036160787,
      "val_covariance": 15.582867436726888
    },
    {
      "epoch": 87,
      "train_loss": 16.212557829397696,
      "train_invariance": 0.07262576460838317,
      "train_variance": 0.35408048428429495,
      "train_covariance": 5.544901572898582,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 65.60672939498336,
      "train_ema_param_l2": 0.304058769954371,
      "ema_param_l2": 0.2814573216846048,
      "val_loss": 38.73462692260742,
      "val_invariance": 0.055483832895755765,
      "val_variance": 0.9048985344568888,
      "val_covariance": 14.725068008422852
    },
    {
      "epoch": 88,
      "train_loss": 16.169585558573406,
      "train_invariance": 0.07269883996248246,
      "train_variance": 0.35317144551100554,
      "train_covariance": 5.522828389203107,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 60.46744384483055,
      "train_ema_param_l2": 0.3031388951183112,
      "ema_param_l2": 0.3058161364548722,
      "val_loss": 38.803483805338544,
      "val_invariance": 0.07331519281864166,
      "val_variance": 0.9022687745094299,
      "val_covariance": 14.413884676615398
    },
    {
      "epoch": 89,
      "train_loss": 16.09654193030463,
      "train_invariance": 0.07179144252671135,
      "train_variance": 0.35277511437733966,
      "train_covariance": 5.482377939860026,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 69.00118615044488,
      "train_ema_param_l2": 0.2837925012557442,
      "ema_param_l2": 0.294545378950704,
      "val_loss": 39.44682564290365,
      "val_invariance": 0.0801449539065361,
      "val_variance": 0.8930686683654785,
      "val_covariance": 15.116485422770182
    },
    {
      "epoch": 90,
      "train_loss": 16.06712622691967,
      "train_invariance": 0.07271648053769712,
      "train_variance": 0.35278829889827307,
      "train_covariance": 5.429506758654559,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 76.07172114845558,
      "train_ema_param_l2": 0.27750026649132153,
      "ema_param_l2": 0.29151261750488955,
      "val_loss": 38.583977325439456,
      "val_invariance": 0.062058961282173794,
      "val_variance": 0.8898712123235066,
      "val_covariance": 14.785723167419434
    },
    {
      "epoch": 91,
      "train_loss": 16.038694899664986,
      "train_invariance": 0.0729414648214976,
      "train_variance": 0.3534096599155002,
      "train_covariance": 5.379916784780997,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 70.37138226770472,
      "train_ema_param_l2": 0.28054227316061364,
      "ema_param_l2": 0.2587459962419374,
      "val_loss": 39.058325022379556,
      "val_invariance": 0.06356392786900203,
      "val_variance": 0.8908941334088644,
      "val_covariance": 15.196873018900554
    },
    {
      "epoch": 92,
      "train_loss": 15.997455633092809,
      "train_invariance": 0.07285262878073587,
      "train_variance": 0.3533625148843836,
      "train_covariance": 5.342077042756257,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 63.55116082085503,
      "train_ema_param_l2": 0.2688365408181638,
      "ema_param_l2": 0.2952850383589358,
      "val_loss": 39.11908038330078,
      "val_invariance": 0.06544333509604136,
      "val_variance": 0.8808628760973612,
      "val_covariance": 15.461425649007161
    },
    {
      "epoch": 93,
      "train_loss": 15.920394706443505,
      "train_invariance": 0.07239953049906978,
      "train_variance": 0.3522692775549712,
      "train_covariance": 5.303674522965043,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 65.85774722403067,
      "train_ema_param_l2": 0.28079006099400416,
      "ema_param_l2": 0.28279408839667386,
      "val_loss": 38.712949666341146,
      "val_invariance": 0.067602234741052,
      "val_variance": 0.8835636404355367,
      "val_covariance": 14.933802742004394
    },
    {
      "epoch": 94,
      "train_loss": 15.92829795187491,
      "train_invariance": 0.07238065319591099,
      "train_variance": 0.35324120014685173,
      "train_covariance": 5.287751545093678,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 58.28371365243417,
      "train_ema_param_l2": 0.28614895318807193,
      "ema_param_l2": 0.29961016403792295,
      "val_loss": 38.2234038289388,
      "val_invariance": 0.060784270157416664,
      "val_variance": 0.8776849977175395,
      "val_covariance": 14.761672546386718
    },
    {
      "epoch": 95,
      "train_loss": 15.880072279753508,
      "train_invariance": 0.07211110262296817,
      "train_variance": 0.3531115953657362,
      "train_covariance": 5.249504817397506,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 66.99446606671368,
      "train_ema_param_l2": 0.2819032279237941,
      "ema_param_l2": 0.25556432261501577,
      "val_loss": 38.04064272054036,
      "val_invariance": 0.055269998888174694,
      "val_variance": 0.8699582454363505,
      "val_covariance": 14.909936350504557
    },
    {
      "epoch": 96,
      "train_loss": 15.858077888771339,
      "train_invariance": 0.07264337984941624,
      "train_variance": 0.35280519660313925,
      "train_covariance": 5.22186344909668,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 60.52977378788701,
      "train_ema_param_l2": 0.2687755442034954,
      "ema_param_l2": 0.2821794790644054,
      "val_loss": 38.2392465616862,
      "val_invariance": 0.06869187899430593,
      "val_variance": 0.8655543993314108,
      "val_covariance": 14.883090260823568
    },
    {
      "epoch": 97,
      "train_loss": 15.838499639157895,
      "train_invariance": 0.0727875416941113,
      "train_variance": 0.35268018385216043,
      "train_covariance": 5.201806551615397,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 60.18167858095522,
      "train_ema_param_l2": 0.2673105481748646,
      "ema_param_l2": 0.28398173907433505,
      "val_loss": 38.212737976074216,
      "val_invariance": 0.0637324986855189,
      "val_variance": 0.8676130113601684,
      "val_covariance": 14.92909991455078
    },
    {
      "epoch": 98,
      "train_loss": 15.770743262679488,
      "train_invariance": 0.07273073914757482,
      "train_variance": 0.3528665391692409,
      "train_covariance": 5.130811321964971,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 59.579901340060765,
      "train_ema_param_l2": 0.2816625618105771,
      "ema_param_l2": 0.2575877867222866,
      "val_loss": 37.79703033447266,
      "val_invariance": 0.07282376207907995,
      "val_variance": 0.86003355884552,
      "val_covariance": 14.475597457885742
    },
    {
      "epoch": 99,
      "train_loss": 15.717109498200593,
      "train_invariance": 0.07189951038360595,
      "train_variance": 0.35262740952880295,
      "train_covariance": 5.10393658320109,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 63.42999673348886,
      "train_ema_param_l2": 0.2461334339103954,
      "ema_param_l2": 0.2485305369249791,
      "val_loss": 36.967934916178386,
      "val_invariance": 0.053251919070879616,
      "val_variance": 0.8646866865158082,
      "val_covariance": 14.0194700978597
    },
    {
      "epoch": 100,
      "train_loss": 15.788423830950702,
      "train_invariance": 0.07293598558946893,
      "train_variance": 0.35572110773898935,
      "train_covariance": 5.071996510823568,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 64.95483851171423,
      "train_ema_param_l2": 0.25367716732027945,
      "ema_param_l2": 0.238669405163854,
      "val_loss": 36.78786786905925,
      "val_invariance": 0.05874652241667112,
      "val_variance": 0.8661987250645955,
      "val_covariance": 13.664236796061198
    },
    {
      "epoch": 101,
      "train_loss": 15.70409928894043,
      "train_invariance": 0.07218785351073301,
      "train_variance": 0.3550049300546999,
      "train_covariance": 5.024279721154107,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 60.45169736056857,
      "train_ema_param_l2": 0.24733603169880689,
      "ema_param_l2": 0.24371730166807637,
      "val_loss": 36.42591689046224,
      "val_invariance": 0.05663030443588893,
      "val_variance": 0.860583360671997,
      "val_covariance": 13.495575653076171
    },
    {
      "epoch": 102,
      "train_loss": 15.773408687450267,
      "train_invariance": 0.07327939966652128,
      "train_variance": 0.3569371925106755,
      "train_covariance": 5.017993874302617,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 60.777966487743235,
      "train_ema_param_l2": 0.25247415207499824,
      "ema_param_l2": 0.23875370518684436,
      "val_loss": 36.07186146036784,
      "val_invariance": 0.05783960414926211,
      "val_variance": 0.8564200067520141,
      "val_covariance": 13.21537094370524
    },
    {
      "epoch": 103,
      "train_loss": 15.679982660081652,
      "train_invariance": 0.07216158784318853,
      "train_variance": 0.35631807710506297,
      "train_covariance": 4.967991016246654,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 57.73040211091218,
      "train_ema_param_l2": 0.24189882102787463,
      "ema_param_l2": 0.24294289726924662,
      "val_loss": 36.42337057495117,
      "val_invariance": 0.06373223505417507,
      "val_variance": 0.8528696397145589,
      "val_covariance": 13.508323649088542
    },
    {
      "epoch": 104,
      "train_loss": 15.708918412950304,
      "train_invariance": 0.07280110622335363,
      "train_variance": 0.3573386358420054,
      "train_covariance": 4.955424882253011,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 50.0290590560348,
      "train_ema_param_l2": 0.2510097367442257,
      "ema_param_l2": 0.26508027895412384,
      "val_loss": 36.20926510620117,
      "val_invariance": 0.06299763033787409,
      "val_variance": 0.8532817153930664,
      "val_covariance": 13.302281455993652
    },
    {
      "epoch": 105,
      "train_loss": 15.739631009702329,
      "train_invariance": 0.07377128677235709,
      "train_variance": 0.35831220681579024,
      "train_covariance": 4.937543654406512,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 52.18307581922743,
      "train_ema_param_l2": 0.25917211127962453,
      "ema_param_l2": 0.2512387407141145,
      "val_loss": 35.931394114176435,
      "val_invariance": 0.06927377506097158,
      "val_variance": 0.8564514815012614,
      "val_covariance": 12.78826306406657
    },
    {
      "epoch": 106,
      "train_loss": 15.656770593713832,
      "train_invariance": 0.07245097858596732,
      "train_variance": 0.3579982006284926,
      "train_covariance": 4.895541102939182,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 51.85922785328053,
      "train_ema_param_l2": 0.24190330385607609,
      "ema_param_l2": 0.2464932188951019,
      "val_loss": 35.52587497965495,
      "val_invariance": 0.059248827238877616,
      "val_variance": 0.8663487083117167,
      "val_covariance": 12.385936721801757
    },
    {
      "epoch": 107,
      "train_loss": 15.661020536634657,
      "train_invariance": 0.07311099091944871,
      "train_variance": 0.3582847473444762,
      "train_covariance": 4.876127030690511,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 49.780178200050635,
      "train_ema_param_l2": 0.24362763636142087,
      "ema_param_l2": 0.2518139685361255,
      "val_loss": 36.00447987874349,
      "val_invariance": 0.07681582736968993,
      "val_variance": 0.8563343137105306,
      "val_covariance": 12.675726483662924
    },
    {
      "epoch": 108,
      "train_loss": 15.654775097882306,
      "train_invariance": 0.07355553438486877,
      "train_variance": 0.3591435667850353,
      "train_covariance": 4.83729759922734,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 52.71221577058015,
      "train_ema_param_l2": 0.24120833506679673,
      "ema_param_l2": 0.22969058185942695,
      "val_loss": 35.225221333821615,
      "val_invariance": 0.06129437094926834,
      "val_variance": 0.8573628737131754,
      "val_covariance": 12.2587899017334
    },
    {
      "epoch": 109,
      "train_loss": 15.653082824707031,
      "train_invariance": 0.07296432694903127,
      "train_variance": 0.3601555022133721,
      "train_covariance": 4.825087047435619,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 55.706703926368995,
      "train_ema_param_l2": 0.22166862649155752,
      "ema_param_l2": 0.22696936164117792,
      "val_loss": 35.28660791015625,
      "val_invariance": 0.05539438823858897,
      "val_variance": 0.8524232029914856,
      "val_covariance": 12.591168551127115
    },
    {
      "epoch": 110,
      "train_loss": 15.58342633904351,
      "train_invariance": 0.07235444068246417,
      "train_variance": 0.35918117386323434,
      "train_covariance": 4.795035968356662,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 52.65356630169904,
      "train_ema_param_l2": 0.22273726600896848,
      "ema_param_l2": 0.21637853113866404,
      "val_loss": 35.63573935953776,
      "val_invariance": 0.06268476481239,
      "val_variance": 0.8518276453018189,
      "val_covariance": 12.77292919921875
    },
    {
      "epoch": 111,
      "train_loss": 15.588548396357783,
      "train_invariance": 0.07335216381814745,
      "train_variance": 0.35948274595649155,
      "train_covariance": 4.767675615098741,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 56.25232685908565,
      "train_ema_param_l2": 0.2176473403131944,
      "ema_param_l2": 0.20755876977047863,
      "val_loss": 35.1795144144694,
      "val_invariance": 0.05606244586904844,
      "val_variance": 0.8505724732081096,
      "val_covariance": 12.513641395568847
    },
    {
      "epoch": 112,
      "train_loss": 15.651834869384766,
      "train_invariance": 0.07331161472532484,
      "train_variance": 0.36222626809720637,
      "train_covariance": 4.763387784039533,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 46.82163263900192,
      "train_ema_param_l2": 0.2211491784085511,
      "ema_param_l2": 0.22368521335878228,
      "val_loss": 35.15831829833984,
      "val_invariance": 0.06547287354866664,
      "val_variance": 0.8595711590449016,
      "val_covariance": 12.032217262268066
    },
    {
      "epoch": 113,
      "train_loss": 15.600962830154984,
      "train_invariance": 0.07341228327927767,
      "train_variance": 0.36138627493823017,
      "train_covariance": 4.730998841038456,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 51.51335769201208,
      "train_ema_param_l2": 0.21475872788494757,
      "ema_param_l2": 0.22421915572191606,
      "val_loss": 35.34548253377279,
      "val_invariance": 0.06062198194861412,
      "val_variance": 0.8621118412017822,
      "val_covariance": 12.277136863708495
    },
    {
      "epoch": 114,
      "train_loss": 15.621031185008862,
      "train_invariance": 0.07375575863652759,
      "train_variance": 0.3631729332870907,
      "train_covariance": 4.697813896179199,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 48.18260486291956,
      "train_ema_param_l2": 0.21896168294472954,
      "ema_param_l2": 0.2258727624650083,
      "val_loss": 35.18593007405599,
      "val_invariance": 0.05888656067848205,
      "val_variance": 0.8667543462117513,
      "val_covariance": 12.04490725962321
    },
    {
      "epoch": 115,
      "train_loss": 15.633835198296442,
      "train_invariance": 0.07378625303948368,
      "train_variance": 0.36323771042293973,
      "train_covariance": 4.708236139933268,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 50.10954884451407,
      "train_ema_param_l2": 0.212872149072452,
      "ema_param_l2": 0.19714794983644982,
      "val_loss": 35.04449357096354,
      "val_invariance": 0.06113225177923838,
      "val_variance": 0.8644418776830037,
      "val_covariance": 11.905140007019043
    },
    {
      "epoch": 116,
      "train_loss": 15.620088533189561,
      "train_invariance": 0.07399148553830606,
      "train_variance": 0.3645184960541902,
      "train_covariance": 4.657338979367856,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 47.94961442961516,
      "train_ema_param_l2": 0.20100372437618372,
      "ema_param_l2": 0.20707601833847059,
      "val_loss": 35.01259330240885,
      "val_invariance": 0.06385289554794629,
      "val_variance": 0.8683220774332683,
      "val_covariance": 11.708219233194987
    },
    {
      "epoch": 117,
      "train_loss": 15.64994186005769,
      "train_invariance": 0.07423802528557955,
      "train_variance": 0.36584691196017793,
      "train_covariance": 4.647818506735343,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 46.60809201727973,
      "train_ema_param_l2": 0.19794728272672596,
      "ema_param_l2": 0.19679570329172966,
      "val_loss": 35.164634256998696,
      "val_invariance": 0.05985761998097102,
      "val_variance": 0.8602875696818034,
      "val_covariance": 12.1610045115153
    },
    {
      "epoch": 118,
      "train_loss": 15.629099484761555,
      "train_invariance": 0.07395826342150016,
      "train_variance": 0.36597255950503876,
      "train_covariance": 4.630828911957917,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 47.81787599182129,
      "train_ema_param_l2": 0.19569200230984526,
      "ema_param_l2": 0.1913986591096226,
      "val_loss": 35.326767435709634,
      "val_invariance": 0.05950722832481067,
      "val_variance": 0.8667666419347128,
      "val_covariance": 12.169920300801595
    },
    {
      "epoch": 119,
      "train_loss": 15.637845757661042,
      "train_invariance": 0.07448163794146644,
      "train_variance": 0.36613632301047994,
      "train_covariance": 4.622396705627441,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 42.99740400413231,
      "train_ema_param_l2": 0.20413829568872555,
      "ema_param_l2": 0.2099494195534148,
      "val_loss": 35.26093037923177,
      "val_invariance": 0.059909006774425504,
      "val_variance": 0.8576512123743693,
      "val_covariance": 12.321924880981445
    },
    {
      "epoch": 120,
      "train_loss": 15.663464390507452,
      "train_invariance": 0.07530151747332679,
      "train_variance": 0.36711667644536056,
      "train_covariance": 4.603009501139323,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 55.952760656286166,
      "train_ema_param_l2": 0.19612535905598047,
      "ema_param_l2": 0.17778406186193996,
      "val_loss": 34.9780491027832,
      "val_invariance": 0.05923748991886775,
      "val_variance": 0.8663110224405924,
      "val_covariance": 11.839336402893066
    },
    {
      "epoch": 121,
      "train_loss": 15.664021359478985,
      "train_invariance": 0.07519064689565588,
      "train_variance": 0.36945273114133764,
      "train_covariance": 4.547936934153239,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 53.439844410083914,
      "train_ema_param_l2": 0.17881976781037573,
      "ema_param_l2": 0.17597857924174434,
      "val_loss": 35.02572910563151,
      "val_invariance": 0.06743603273232777,
      "val_variance": 0.8677496798833211,
      "val_covariance": 11.646086639404297
    },
    {
      "epoch": 122,
      "train_loss": 15.69547381789596,
      "train_invariance": 0.07493633286158244,
      "train_variance": 0.37055184581544665,
      "train_covariance": 4.558269374706127,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 44.15530028053566,
      "train_ema_param_l2": 0.18338103317940965,
      "ema_param_l2": 0.18491630916024704,
      "val_loss": 34.557703247070314,
      "val_invariance": 0.0625099975168705,
      "val_variance": 0.873858382542928,
      "val_covariance": 11.148493896484375
    },
    {
      "epoch": 123,
      "train_loss": 15.689442119457103,
      "train_invariance": 0.07554942496176119,
      "train_variance": 0.37040062747178254,
      "train_covariance": 4.540690790670889,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 44.58502399303295,
      "train_ema_param_l2": 0.18516822712801814,
      "ema_param_l2": 0.19316630195872966,
      "val_loss": 35.19648790486654,
      "val_invariance": 0.06202547561128934,
      "val_variance": 0.8645274238586426,
      "val_covariance": 12.032665331522624
    },
    {
      "epoch": 124,
      "train_loss": 15.71776882341173,
      "train_invariance": 0.0750309518288683,
      "train_variance": 0.37197974148503055,
      "train_covariance": 4.542501495643898,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 38.650242698952006,
      "train_ema_param_l2": 0.19083358482265478,
      "ema_param_l2": 0.17995377589068046,
      "val_loss": 35.14466339111328,
      "val_invariance": 0.0670106982588768,
      "val_variance": 0.8666342118581136,
      "val_covariance": 11.803540654500326
    },
    {
      "epoch": 125,
      "train_loss": 15.730568497551811,
      "train_invariance": 0.07550238646180542,
      "train_variance": 0.3742141831274386,
      "train_covariance": 4.487654221993906,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 44.196703733091,
      "train_ema_param_l2": 0.1753765273674587,
      "ema_param_l2": 0.17700922163607125,
      "val_loss": 34.79777508544922,
      "val_invariance": 0.06492929701010386,
      "val_variance": 0.8754728101094564,
      "val_covariance": 11.287722244262696
    },
    {
      "epoch": 126,
      "train_loss": 15.785496070861816,
      "train_invariance": 0.0760383733731729,
      "train_variance": 0.37595342481577837,
      "train_covariance": 4.4857011043407296,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 41.41422864786784,
      "train_ema_param_l2": 0.17844590805485064,
      "ema_param_l2": 0.17024367000636878,
      "val_loss": 34.65067237345377,
      "val_invariance": 0.060608148415883384,
      "val_variance": 0.8768715651830038,
      "val_covariance": 11.213679784138998
    },
    {
      "epoch": 127,
      "train_loss": 15.769640418158637,
      "train_invariance": 0.07592406227632806,
      "train_variance": 0.37647832663853964,
      "train_covariance": 4.459580698931659,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 38.14423696108218,
      "train_ema_param_l2": 0.17492699801099337,
      "ema_param_l2": 0.17264564289916473,
      "val_loss": 34.878859202067055,
      "val_invariance": 0.062292748947938285,
      "val_variance": 0.8788147500356038,
      "val_covariance": 11.351171663920084
    },
    {
      "epoch": 128,
      "train_loss": 15.79515362548828,
      "train_invariance": 0.07597396679498532,
      "train_variance": 0.3770546112060547,
      "train_covariance": 4.469439187226472,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 43.00698973026982,
      "train_ema_param_l2": 0.1687750802357935,
      "ema_param_l2": 0.1649470651593825,
      "val_loss": 34.7214814860026,
      "val_invariance": 0.0626643086274465,
      "val_variance": 0.8828284028371175,
      "val_covariance": 11.084163869222005
    },
    {
      "epoch": 129,
      "train_loss": 15.811405330516674,
      "train_invariance": 0.07614272661120804,
      "train_variance": 0.37894213371806673,
      "train_covariance": 4.434283793272796,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 36.04965195493345,
      "train_ema_param_l2": 0.1679952546581011,
      "ema_param_l2": 0.1683245392259367,
      "val_loss": 34.576528096516924,
      "val_invariance": 0.061910275369882584,
      "val_variance": 0.8784170777002971,
      "val_covariance": 11.068344022115072
    },
    {
      "epoch": 130,
      "train_loss": 15.842210983276367,
      "train_invariance": 0.07607351535558701,
      "train_variance": 0.3809050659162027,
      "train_covariance": 4.417746447669135,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 41.26022451443142,
      "train_ema_param_l2": 0.16192758613998237,
      "ema_param_l2": 0.15134010330240835,
      "val_loss": 34.550407572428384,
      "val_invariance": 0.06118540389339129,
      "val_variance": 0.8811720304489136,
      "val_covariance": 10.991471567789713
    },
    {
      "epoch": 131,
      "train_loss": 15.863158414204916,
      "train_invariance": 0.076876093769515,
      "train_variance": 0.3819217721003073,
      "train_covariance": 4.39321176288746,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 36.02857144786694,
      "train_ema_param_l2": 0.156579879563778,
      "ema_param_l2": 0.15457368063421398,
      "val_loss": 34.480468475341794,
      "val_invariance": 0.06266425069173177,
      "val_variance": 0.8811334374745687,
      "val_covariance": 10.885525886535644
    },
    {
      "epoch": 132,
      "train_loss": 15.86561466273555,
      "train_invariance": 0.07681281586929604,
      "train_variance": 0.38226777557973507,
      "train_covariance": 4.388599847299082,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 37.30629522535536,
      "train_ema_param_l2": 0.1552443778563803,
      "ema_param_l2": 0.15741504620280736,
      "val_loss": 34.521579711914065,
      "val_invariance": 0.06302614574631055,
      "val_variance": 0.8844104030927022,
      "val_covariance": 10.835665936787922
    },
    {
      "epoch": 133,
      "train_loss": 15.866362520005968,
      "train_invariance": 0.077027772795271,
      "train_variance": 0.38176314829013963,
      "train_covariance": 4.396589433599401,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 32.23092801920573,
      "train_ema_param_l2": 0.15853600301521917,
      "ema_param_l2": 0.15172068374497674,
      "val_loss": 34.563116455078124,
      "val_invariance": 0.06559061077237129,
      "val_variance": 0.8844496466318766,
      "val_covariance": 10.81210992940267
    },
    {
      "epoch": 134,
      "train_loss": 15.888372983579282,
      "train_invariance": 0.07729077906741036,
      "train_variance": 0.3832217435130367,
      "train_covariance": 4.375559857686361,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 35.77573172957809,
      "train_ema_param_l2": 0.1465271878354226,
      "ema_param_l2": 0.15397838115694823,
      "val_loss": 34.78247257486979,
      "val_invariance": 0.06700093847513199,
      "val_variance": 0.8799506165186564,
      "val_covariance": 11.108683090209961
    },
    {
      "epoch": 135,
      "train_loss": 15.92552734375,
      "train_invariance": 0.0774112375665594,
      "train_variance": 0.3842810808640939,
      "train_covariance": 4.38321942421242,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 34.51121637980143,
      "train_ema_param_l2": 0.14877665170604928,
      "ema_param_l2": 0.14695752800080913,
      "val_loss": 34.50544852701823,
      "val_invariance": 0.06695284038782119,
      "val_variance": 0.8892542044321696,
      "val_covariance": 10.60027244567871
    },
    {
      "epoch": 136,
      "train_loss": 15.929520852548105,
      "train_invariance": 0.07728652169307072,
      "train_variance": 0.385410372822373,
      "train_covariance": 4.362098471464934,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 30.299311956334996,
      "train_ema_param_l2": 0.14591753347687145,
      "ema_param_l2": 0.14670175259646023,
      "val_loss": 34.548818868001305,
      "val_invariance": 0.0664629804889361,
      "val_variance": 0.884707631111145,
      "val_covariance": 10.769553502400717
    },
    {
      "epoch": 137,
      "train_loss": 15.920115970752857,
      "train_invariance": 0.07737888095334725,
      "train_variance": 0.3849357883841903,
      "train_covariance": 4.362249171645553,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 34.4159239626284,
      "train_ema_param_l2": 0.14088981963633435,
      "ema_param_l2": 0.13754697944239358,
      "val_loss": 34.45753373209635,
      "val_invariance": 0.06544502104322115,
      "val_variance": 0.8788817588488261,
      "val_covariance": 10.849363878885905
    },
    {
      "epoch": 138,
      "train_loss": 15.940775653980396,
      "train_invariance": 0.0773620623725432,
      "train_variance": 0.38657149457048484,
      "train_covariance": 4.3424367602313,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 31.49162424553765,
      "train_ema_param_l2": 0.13627754799022315,
      "ema_param_l2": 0.13818535013088976,
      "val_loss": 34.387604329427084,
      "val_invariance": 0.06674440518021584,
      "val_variance": 0.8881987700462342,
      "val_covariance": 10.514024828592936
    },
    {
      "epoch": 139,
      "train_loss": 15.961400699191623,
      "train_invariance": 0.07807414321766959,
      "train_variance": 0.3872577527275792,
      "train_covariance": 4.328103279820195,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 36.361777976707174,
      "train_ema_param_l2": 0.1299991967577591,
      "ema_param_l2": 0.13204578530043043,
      "val_loss": 34.484422810872395,
      "val_invariance": 0.06688053042689959,
      "val_variance": 0.8909197241465251,
      "val_covariance": 10.539416262308757
    },
    {
      "epoch": 140,
      "train_loss": 15.990196370442709,
      "train_invariance": 0.07777893248531553,
      "train_variance": 0.3877381841165048,
      "train_covariance": 4.352268506085431,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 30.13174043556496,
      "train_ema_param_l2": 0.13143001563447038,
      "ema_param_l2": 0.13100585340737278,
      "val_loss": 34.54296059163411,
      "val_invariance": 0.06603926435112953,
      "val_variance": 0.8833255516688029,
      "val_covariance": 10.80884001159668
    },
    {
      "epoch": 141,
      "train_loss": 15.96115586231373,
      "train_invariance": 0.07840841161542468,
      "train_variance": 0.38718321259816485,
      "train_covariance": 4.321365238896123,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 33.67843025716146,
      "train_ema_param_l2": 0.12591673996811664,
      "ema_param_l2": 0.12432393750075613,
      "val_loss": 34.69518587239583,
      "val_invariance": 0.0685754516919454,
      "val_variance": 0.8842625729242961,
      "val_covariance": 10.874235504150391
    },
    {
      "epoch": 142,
      "train_loss": 16.02002490290889,
      "train_invariance": 0.07804764245836823,
      "train_variance": 0.3892104247940911,
      "train_covariance": 4.338573204181812,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 32.094842987060545,
      "train_ema_param_l2": 0.12233754560797504,
      "ema_param_l2": 0.1182670354714936,
      "val_loss": 34.21848876953125,
      "val_invariance": 0.06403040779630344,
      "val_variance": 0.8909226905504862,
      "val_covariance": 10.344661254882812
    },
    {
      "epoch": 143,
      "train_loss": 16.06834962887234,
      "train_invariance": 0.07871018107069863,
      "train_variance": 0.3905585386664779,
      "train_covariance": 4.336631610163936,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 30.739387400309244,
      "train_ema_param_l2": 0.12028245738700095,
      "ema_param_l2": 0.11867937845012748,
      "val_loss": 34.1500998433431,
      "val_invariance": 0.06491022034486135,
      "val_variance": 0.8887544015248616,
      "val_covariance": 10.308484242757162
    },
    {
      "epoch": 144,
      "train_loss": 16.06930438458478,
      "train_invariance": 0.07864881323222761,
      "train_variance": 0.3914659721763046,
      "train_covariance": 4.316434781109845,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 26.94612232179995,
      "train_ema_param_l2": 0.12225103555954717,
      "ema_param_l2": 0.11734459439106729,
      "val_loss": 34.31709456380209,
      "val_invariance": 0.06626901064316432,
      "val_variance": 0.8865018513997396,
      "val_covariance": 10.497823053995768
    },
    {
      "epoch": 145,
      "train_loss": 16.07550714054814,
      "train_invariance": 0.07872145095577947,
      "train_variance": 0.3914567315136945,
      "train_covariance": 4.32105253346761,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 29.582464150887947,
      "train_ema_param_l2": 0.11670797606785516,
      "ema_param_l2": 0.11639959007155282,
      "val_loss": 34.33143521118164,
      "val_invariance": 0.07072621522347132,
      "val_variance": 0.8903635791142781,
      "val_covariance": 10.304190030415853
    },
    {
      "epoch": 146,
      "train_loss": 16.141432898627386,
      "train_invariance": 0.078814067752273,
      "train_variance": 0.3944694781480012,
      "train_covariance": 4.309344308358652,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 26.186737675984702,
      "train_ema_param_l2": 0.11655748486843266,
      "ema_param_l2": 0.11961068375276356,
      "val_loss": 34.14757518513997,
      "val_invariance": 0.06585227883855502,
      "val_variance": 0.898457759698232,
      "val_covariance": 10.039824391682943
    },
    {
      "epoch": 147,
      "train_loss": 16.161441124810114,
      "train_invariance": 0.07923183373389421,
      "train_variance": 0.3951035737991333,
      "train_covariance": 4.303055946067527,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 27.633542232937284,
      "train_ema_param_l2": 0.11569711010155728,
      "ema_param_l2": 0.11357860872508058,
      "val_loss": 34.05602541097005,
      "val_invariance": 0.0655275401075681,
      "val_variance": 0.9014047629038493,
      "val_covariance": 9.882718269348144
    },
    {
      "epoch": 148,
      "train_loss": 16.20485018016674,
      "train_invariance": 0.07929930494449756,
      "train_variance": 0.39629837103243226,
      "train_covariance": 4.3149083636248555,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 29.201328941062645,
      "train_ema_param_l2": 0.10809556613916935,
      "ema_param_l2": 0.10386697475524229,
      "val_loss": 34.076652943929034,
      "val_invariance": 0.06662448930740357,
      "val_variance": 0.8998969904581706,
      "val_covariance": 9.913616106669108
    },
    {
      "epoch": 149,
      "train_loss": 16.220490338925963,
      "train_invariance": 0.07915468720595042,
      "train_variance": 0.3979266508596915,
      "train_covariance": 4.293456790500217,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 29.33412210648148,
      "train_ema_param_l2": 0.10280612660865339,
      "ema_param_l2": 0.10042166634639484,
      "val_loss": 34.36327161661784,
      "val_invariance": 0.06845250244935354,
      "val_variance": 0.8946264570554098,
      "val_covariance": 10.28629773457845
    },
    {
      "epoch": 150,
      "train_loss": 16.2538106842041,
      "train_invariance": 0.0796263210663089,
      "train_variance": 0.3989821401172214,
      "train_covariance": 4.288599122506601,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 27.377310532746492,
      "train_ema_param_l2": 0.10012295208315222,
      "ema_param_l2": 0.09946996919586236,
      "val_loss": 34.14253495279948,
      "val_invariance": 0.06736569929122925,
      "val_variance": 0.8994398667017619,
      "val_covariance": 9.972396352132161
    },
    {
      "epoch": 151,
      "train_loss": 16.29053572421604,
      "train_invariance": 0.07988804106800644,
      "train_variance": 0.4002184400911684,
      "train_covariance": 4.287873722076416,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 24.324179997196904,
      "train_ema_param_l2": 0.1024349747097803,
      "ema_param_l2": 0.09938716421562682,
      "val_loss": 33.827775197347,
      "val_invariance": 0.06623970395326614,
      "val_variance": 0.9002789413134257,
      "val_covariance": 9.66480931599935
    },
    {
      "epoch": 152,
      "train_loss": 16.311895551328305,
      "train_invariance": 0.08008883523278766,
      "train_variance": 0.4006157231507478,
      "train_covariance": 4.294281532005027,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 27.960181193033854,
      "train_ema_param_l2": 0.09662298445893205,
      "ema_param_l2": 0.09616901601300483,
      "val_loss": 34.34832245890299,
      "val_invariance": 0.0686649906039238,
      "val_variance": 0.8925933767954508,
      "val_covariance": 10.31686313120524
    },
    {
      "epoch": 153,
      "train_loss": 16.323161561754016,
      "train_invariance": 0.08016165716780557,
      "train_variance": 0.4016130842456111,
      "train_covariance": 4.27879301212452,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 26.04794385104709,
      "train_ema_param_l2": 0.09471643978206598,
      "ema_param_l2": 0.09046984035045302,
      "val_loss": 33.96974336751302,
      "val_invariance": 0.0666325967113177,
      "val_variance": 0.9033105796178182,
      "val_covariance": 9.721164136250813
    },
    {
      "epoch": 154,
      "train_loss": 16.372399710196035,
      "train_invariance": 0.07999601619994198,
      "train_variance": 0.4036292337576548,
      "train_covariance": 4.281768517105668,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 24.83254333750407,
      "train_ema_param_l2": 0.09181707140767884,
      "ema_param_l2": 0.09115091248882314,
      "val_loss": 34.2043857421875,
      "val_invariance": 0.06873693756262461,
      "val_variance": 0.8953398421605429,
      "val_covariance": 10.10246629079183
    },
    {
      "epoch": 155,
      "train_loss": 16.40766254905418,
      "train_invariance": 0.08053794651340555,
      "train_variance": 0.40428900730168377,
      "train_covariance": 4.2869887958102755,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 25.650215210526078,
      "train_ema_param_l2": 0.08988795332970127,
      "ema_param_l2": 0.08422249072016248,
      "val_loss": 34.13100755818685,
      "val_invariance": 0.06749954299132029,
      "val_variance": 0.8943916357358297,
      "val_covariance": 10.08372844696045
    },
    {
      "epoch": 156,
      "train_loss": 16.40109645928277,
      "train_invariance": 0.08045006777842839,
      "train_variance": 0.4042617642261364,
      "train_covariance": 4.283300624988697,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 24.922397555881076,
      "train_ema_param_l2": 0.08512252225141075,
      "ema_param_l2": 0.08834978457304497,
      "val_loss": 34.0340647277832,
      "val_invariance": 0.06855655789375305,
      "val_variance": 0.9003242912292481,
      "val_covariance": 9.812044191996257
    },
    {
      "epoch": 157,
      "train_loss": 16.440324226096823,
      "train_invariance": 0.08074919982971969,
      "train_variance": 0.4051740028769882,
      "train_covariance": 4.292244082415546,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 24.0272900040238,
      "train_ema_param_l2": 0.08462682466580333,
      "ema_param_l2": 0.08228383325670927,
      "val_loss": 34.09362030029297,
      "val_invariance": 0.0676347871820132,
      "val_variance": 0.8979108482996623,
      "val_covariance": 9.95497977701823
    },
    {
      "epoch": 158,
      "train_loss": 16.421818967466002,
      "train_invariance": 0.08058662341700659,
      "train_variance": 0.4052105646221726,
      "train_covariance": 4.276889267532914,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 25.841842018410013,
      "train_ema_param_l2": 0.08094196264509601,
      "ema_param_l2": 0.07798865865006234,
      "val_loss": 34.21161588541667,
      "val_invariance": 0.06957602153221766,
      "val_variance": 0.8933463204701741,
      "val_covariance": 10.13855706278483
    },
    {
      "epoch": 159,
      "train_loss": 16.51555568101671,
      "train_invariance": 0.08076609169995343,
      "train_variance": 0.4080446872622878,
      "train_covariance": 4.29528621758355,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 24.769904426292136,
      "train_ema_param_l2": 0.07917532568270089,
      "ema_param_l2": 0.07703106466562501,
      "val_loss": 34.17860665893555,
      "val_invariance": 0.07208454392353694,
      "val_variance": 0.894987377166748,
      "val_covariance": 10.001809137980143
    },
    {
      "epoch": 160,
      "train_loss": 16.50068578705964,
      "train_invariance": 0.08099536116476412,
      "train_variance": 0.4079799232129697,
      "train_covariance": 4.276303666715268,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 23.498697008486147,
      "train_ema_param_l2": 0.0748635938548844,
      "ema_param_l2": 0.0737420425855502,
      "val_loss": 34.19323930867513,
      "val_invariance": 0.07057075919707616,
      "val_variance": 0.8963810396194458,
      "val_covariance": 10.019444496154785
    },
    {
      "epoch": 161,
      "train_loss": 16.497931113914206,
      "train_invariance": 0.08104458575778538,
      "train_variance": 0.4074001548378556,
      "train_covariance": 4.286812517801921,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 25.31734849943938,
      "train_ema_param_l2": 0.0717871136724484,
      "ema_param_l2": 0.07322616622200254,
      "val_loss": 34.10581520589193,
      "val_invariance": 0.07109048624833425,
      "val_variance": 0.8958206154505411,
      "val_covariance": 9.933038319905599
    },
    {
      "epoch": 162,
      "train_loss": 16.555973841349285,
      "train_invariance": 0.08119157831536399,
      "train_variance": 0.40967428438751785,
      "train_covariance": 4.284327331260399,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 24.37056080288357,
      "train_ema_param_l2": 0.0704505527914922,
      "ema_param_l2": 0.06853896706151835,
      "val_loss": 34.17867714436849,
      "val_invariance": 0.07132910796006521,
      "val_variance": 0.8951147747039795,
      "val_covariance": 10.01757991027832
    },
    {
      "epoch": 163,
      "train_loss": 16.625119353117768,
      "train_invariance": 0.08208376066110752,
      "train_variance": 0.4105549954838223,
      "train_covariance": 4.309150505489773,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 22.925511046798142,
      "train_ema_param_l2": 0.06723592744511692,
      "ema_param_l2": 0.06865886920884984,
      "val_loss": 34.16554760742188,
      "val_invariance": 0.06973215329647064,
      "val_variance": 0.8945598211288452,
      "val_covariance": 10.058248392740886
    },
    {
      "epoch": 164,
      "train_loss": 16.654747479474103,
      "train_invariance": 0.0816404285232226,
      "train_variance": 0.412966583137159,
      "train_covariance": 4.289572273254395,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 23.816914619728372,
      "train_ema_param_l2": 0.0665129874896048,
      "ema_param_l2": 0.06397376091382663,
      "val_loss": 34.14002506510417,
      "val_invariance": 0.06997787348429362,
      "val_variance": 0.8936360152562459,
      "val_covariance": 10.049678822835286
    },
    {
      "epoch": 165,
      "train_loss": 16.665201165658456,
      "train_invariance": 0.08181828453805712,
      "train_variance": 0.4128162739895008,
      "train_covariance": 4.299337279567012,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 20.6385532051369,
      "train_ema_param_l2": 0.06582605144141804,
      "ema_param_l2": 0.06280326299606703,
      "val_loss": 34.13105737304687,
      "val_invariance": 0.07101847602923711,
      "val_variance": 0.8988092645009359,
      "val_covariance": 9.885364054361979
    },
    {
      "epoch": 166,
      "train_loss": 16.67663786711516,
      "train_invariance": 0.08163413776512499,
      "train_variance": 0.41360762214660646,
      "train_covariance": 4.295593830532498,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 21.930844177246094,
      "train_ema_param_l2": 0.06161263664659153,
      "ema_param_l2": 0.05964139921899185,
      "val_loss": 34.00754034423828,
      "val_invariance": 0.0693479471206665,
      "val_variance": 0.8975400293668111,
      "val_covariance": 9.835340962727864
    },
    {
      "epoch": 167,
      "train_loss": 16.697566732901112,
      "train_invariance": 0.08179213225179248,
      "train_variance": 0.41460925898728546,
      "train_covariance": 4.28753197422734,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 22.779660382871274,
      "train_ema_param_l2": 0.05844166209432209,
      "ema_param_l2": 0.056234313446850266,
      "val_loss": 34.1442900390625,
      "val_invariance": 0.07308448352416357,
      "val_variance": 0.8970904823939005,
      "val_covariance": 9.889915412902832
    },
    {
      "epoch": 168,
      "train_loss": 16.759035050003618,
      "train_invariance": 0.08197844683682477,
      "train_variance": 0.4154840871139809,
      "train_covariance": 4.322471799073396,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 20.738072101734303,
      "train_ema_param_l2": 0.055779862066079024,
      "ema_param_l2": 0.05671290623425161,
      "val_loss": 34.00862245686849,
      "val_invariance": 0.07157315558195114,
      "val_variance": 0.897424302260081,
      "val_covariance": 9.783685745239257
    },
    {
      "epoch": 169,
      "train_loss": 16.80134395401566,
      "train_invariance": 0.08199348763845585,
      "train_variance": 0.4174498017275775,
      "train_covariance": 4.315261715076588,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 22.23717050679525,
      "train_ema_param_l2": 0.05433351839977318,
      "ema_param_l2": 0.05324725898546098,
      "val_loss": 34.21807521565755,
      "val_invariance": 0.07288799262046813,
      "val_variance": 0.8945924339294433,
      "val_covariance": 10.031064168294272
    },
    {
      "epoch": 170,
      "train_loss": 16.816476001880787,
      "train_invariance": 0.082315632990113,
      "train_variance": 0.4177462606959873,
      "train_covariance": 4.3149286261664495,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 19.44924581061469,
      "train_ema_param_l2": 0.052858006334698636,
      "ema_param_l2": 0.05167549686812493,
      "val_loss": 34.03894529215495,
      "val_invariance": 0.07441345550616582,
      "val_variance": 0.8995384410222371,
      "val_covariance": 9.690147936503092
    },
    {
      "epoch": 171,
      "train_loss": 16.80837123164424,
      "train_invariance": 0.08242426076862547,
      "train_variance": 0.4173596101513615,
      "train_covariance": 4.313774425789162,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 20.103739212601273,
      "train_ema_param_l2": 0.050465627564746374,
      "ema_param_l2": 0.050455799530310874,
      "val_loss": 34.04274806722005,
      "val_invariance": 0.07314958222707113,
      "val_variance": 0.8975912024180095,
      "val_covariance": 9.774228958129882
    },
    {
      "epoch": 172,
      "train_loss": 16.869595337479204,
      "train_invariance": 0.08244975601964527,
      "train_variance": 0.41961735128473354,
      "train_covariance": 4.317917626981382,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 20.751796631424515,
      "train_ema_param_l2": 0.04834737830112363,
      "ema_param_l2": 0.04682071944719078,
      "val_loss": 33.97151014200846,
      "val_invariance": 0.07324373505512874,
      "val_variance": 0.9005812727610271,
      "val_covariance": 9.625884819030762
    },
    {
      "epoch": 173,
      "train_loss": 16.880515671341506,
      "train_invariance": 0.0826748252555176,
      "train_variance": 0.419573592044689,
      "train_covariance": 4.324305220709907,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 19.550113458138924,
      "train_ema_param_l2": 0.046022990765816715,
      "ema_param_l2": 0.0460589750445601,
      "val_loss": 34.01987060546875,
      "val_invariance": 0.07310181977351507,
      "val_variance": 0.9013083756764729,
      "val_covariance": 9.659615882873535
    },
    {
      "epoch": 174,
      "train_loss": 16.942161636917678,
      "train_invariance": 0.08286701953190344,
      "train_variance": 0.42152123806211683,
      "train_covariance": 4.332455157809787,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 19.773365457040292,
      "train_ema_param_l2": 0.04380353215754773,
      "ema_param_l2": 0.0426973038729691,
      "val_loss": 34.10572640991211,
      "val_invariance": 0.07335959418614706,
      "val_variance": 0.8967922662099203,
      "val_covariance": 9.851930234273274
    },
    {
      "epoch": 175,
      "train_loss": 16.939876038727938,
      "train_invariance": 0.08327441125225138,
      "train_variance": 0.42140161721794694,
      "train_covariance": 4.322975338406033,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 20.24043401647497,
      "train_ema_param_l2": 0.04138808459091477,
      "ema_param_l2": 0.03948909509039567,
      "val_loss": 34.10076735432943,
      "val_invariance": 0.07375885560115178,
      "val_variance": 0.8987488026618957,
      "val_covariance": 9.788075826009115
    },
    {
      "epoch": 176,
      "train_loss": 17.010387383355035,
      "train_invariance": 0.08321211662998906,
      "train_variance": 0.423996078826763,
      "train_covariance": 4.330182546827528,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 18.079822385434753,
      "train_ema_param_l2": 0.03990552481214084,
      "ema_param_l2": 0.0395789067172104,
      "val_loss": 34.02380578613281,
      "val_invariance": 0.0734427989522616,
      "val_variance": 0.8987283986409506,
      "val_covariance": 9.719525970458985
    },
    {
      "epoch": 177,
      "train_loss": 17.018137723004376,
      "train_invariance": 0.08333562211195628,
      "train_variance": 0.424102442379351,
      "train_covariance": 4.332186210067184,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 19.05299622712312,
      "train_ema_param_l2": 0.0381365040888206,
      "ema_param_l2": 0.037828324594545396,
      "val_loss": 33.95258180745443,
      "val_invariance": 0.07439612273375193,
      "val_variance": 0.9042165775299073,
      "val_covariance": 9.48726434326172
    },
    {
      "epoch": 178,
      "train_loss": 17.02512161706995,
      "train_invariance": 0.08349026690589056,
      "train_variance": 0.4244986028406355,
      "train_covariance": 4.325399808106599,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 17.449436028374567,
      "train_ema_param_l2": 0.036168262999384915,
      "ema_param_l2": 0.035444017692078965,
      "val_loss": 34.107378926595054,
      "val_invariance": 0.07460834799210231,
      "val_variance": 0.9003405569394429,
      "val_covariance": 9.733656010945637
    },
    {
      "epoch": 179,
      "train_loss": 17.085097987422238,
      "train_invariance": 0.0833408063451449,
      "train_variance": 0.4267159565996241,
      "train_covariance": 4.333678911279749,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 17.818610634415236,
      "train_ema_param_l2": 0.03384998316384747,
      "ema_param_l2": 0.033621962116048204,
      "val_loss": 34.08439544677734,
      "val_invariance": 0.0759425444205602,
      "val_variance": 0.9010649636586507,
      "val_covariance": 9.659207829793294
    },
    {
      "epoch": 180,
      "train_loss": 17.09641808855975,
      "train_invariance": 0.08374829858983004,
      "train_variance": 0.42755934838895443,
      "train_covariance": 4.3137270213939525,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 18.295299488774052,
      "train_ema_param_l2": 0.03173697269477347,
      "ema_param_l2": 0.030966250570953105,
      "val_loss": 34.072911539713544,
      "val_invariance": 0.07462064182758331,
      "val_variance": 0.9013693679173788,
      "val_covariance": 9.67316108194987
    },
    {
      "epoch": 181,
      "train_loss": 17.140450766104237,
      "train_invariance": 0.08400048310447622,
      "train_variance": 0.4290966479248471,
      "train_covariance": 4.313022502475315,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 18.396839952256943,
      "train_ema_param_l2": 0.029697232016913044,
      "ema_param_l2": 0.028672033687730056,
      "val_loss": 33.99692804972331,
      "val_invariance": 0.07404800202449163,
      "val_variance": 0.9026763426462809,
      "val_covariance": 9.578819709777832
    },
    {
      "epoch": 182,
      "train_loss": 17.15450986678512,
      "train_invariance": 0.08394178109036551,
      "train_variance": 0.4288546400776616,
      "train_covariance": 4.334599370461923,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 16.795250827648022,
      "train_ema_param_l2": 0.028054988246039865,
      "ema_param_l2": 0.028467221291800092,
      "val_loss": 33.979031768798826,
      "val_invariance": 0.07528615276018778,
      "val_variance": 0.9051644728978475,
      "val_covariance": 9.467766301472981
    },
    {
      "epoch": 183,
      "train_loss": 17.228210202817564,
      "train_invariance": 0.08412934048087509,
      "train_variance": 0.4312687791453467,
      "train_covariance": 4.343257236198142,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 17.271147655910916,
      "train_ema_param_l2": 0.02641289571097159,
      "ema_param_l2": 0.025563883439438908,
      "val_loss": 33.98916059366862,
      "val_invariance": 0.07583227292696634,
      "val_variance": 0.9062054065068563,
      "val_covariance": 9.43821859741211
    },
    {
      "epoch": 184,
      "train_loss": 17.250821534898545,
      "train_invariance": 0.08408907873762979,
      "train_variance": 0.4327770278453827,
      "train_covariance": 4.329168868594699,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 17.156267482616283,
      "train_ema_param_l2": 0.02457548336327268,
      "ema_param_l2": 0.024008384207281526,
      "val_loss": 34.04838185628255,
      "val_invariance": 0.07612909400463104,
      "val_variance": 0.9045847099622091,
      "val_covariance": 9.530536412556966
    },
    {
      "epoch": 185,
      "train_loss": 17.23955997438784,
      "train_invariance": 0.08423270444516782,
      "train_variance": 0.43193290208004137,
      "train_covariance": 4.335419792175293,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 17.848951648570875,
      "train_ema_param_l2": 0.022792645993678688,
      "ema_param_l2": 0.022090482525365846,
      "val_loss": 33.94682474772135,
      "val_invariance": 0.07531776058673859,
      "val_variance": 0.908889682451884,
      "val_covariance": 9.341638481140137
    },
    {
      "epoch": 186,
      "train_loss": 17.272278597231264,
      "train_invariance": 0.08427384104110576,
      "train_variance": 0.4327860102476897,
      "train_covariance": 4.345782357957628,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 16.05656633956344,
      "train_ema_param_l2": 0.021359075103771306,
      "ema_param_l2": 0.02080354675031693,
      "val_loss": 33.96710165405273,
      "val_invariance": 0.07462054989735285,
      "val_variance": 0.9061048777898153,
      "val_covariance": 9.448966143290201
    },
    {
      "epoch": 187,
      "train_loss": 17.297392605251737,
      "train_invariance": 0.08444983363372308,
      "train_variance": 0.4336222624513838,
      "train_covariance": 4.345590235816108,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 16.154351672419796,
      "train_ema_param_l2": 0.019752051052466545,
      "ema_param_l2": 0.018760592248973484,
      "val_loss": 33.95790259806315,
      "val_invariance": 0.07554019647836685,
      "val_variance": 0.9073302580515543,
      "val_covariance": 9.386141359965006
    },
    {
      "epoch": 188,
      "train_loss": 17.309113462660047,
      "train_invariance": 0.08437933382943824,
      "train_variance": 0.43462621111339994,
      "train_covariance": 4.333974806326407,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 16.746234572233977,
      "train_ema_param_l2": 0.01833211718508671,
      "ema_param_l2": 0.01734276729366975,
      "val_loss": 33.92165557861328,
      "val_invariance": 0.07564413028955459,
      "val_variance": 0.9088283786773682,
      "val_covariance": 9.309842834472656
    },
    {
      "epoch": 189,
      "train_loss": 17.35796662394206,
      "train_invariance": 0.08477913865557424,
      "train_variance": 0.435621497242539,
      "train_covariance": 4.347950705351653,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 16.226952274463795,
      "train_ema_param_l2": 0.01654610299071013,
      "ema_param_l2": 0.01604483087106471,
      "val_loss": 33.93837235514323,
      "val_invariance": 0.07675241814057032,
      "val_variance": 0.9120455964406331,
      "val_covariance": 9.218421946207682
    },
    {
      "epoch": 190,
      "train_loss": 17.36356052992079,
      "train_invariance": 0.08445506474044588,
      "train_variance": 0.4369215125154566,
      "train_covariance": 4.329146237267389,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 16.31271376715766,
      "train_ema_param_l2": 0.015245108110267691,
      "ema_param_l2": 0.014905709089215565,
      "val_loss": 33.942218933105465,
      "val_invariance": 0.07630303098758062,
      "val_variance": 0.9094050550460815,
      "val_covariance": 9.299517247517903
    },
    {
      "epoch": 191,
      "train_loss": 17.407994926170065,
      "train_invariance": 0.08501869482905776,
      "train_variance": 0.4370320357569942,
      "train_covariance": 4.356726637946235,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 15.667861926608616,
      "train_ema_param_l2": 0.014411277687121315,
      "ema_param_l2": 0.014133160716249305,
      "val_loss": 33.94702158610026,
      "val_invariance": 0.07641849158207575,
      "val_variance": 0.90994331630071,
      "val_covariance": 9.287976758321125
    },
    {
      "epoch": 192,
      "train_loss": 17.383008143672235,
      "train_invariance": 0.08458793435052589,
      "train_variance": 0.4363253616227044,
      "train_covariance": 4.360175722475405,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 15.566985848885995,
      "train_ema_param_l2": 0.013082698197164653,
      "ema_param_l2": 0.012376185758880942,
      "val_loss": 33.90566786702474,
      "val_invariance": 0.07593468528985978,
      "val_variance": 0.9110786272684733,
      "val_covariance": 9.230335014343261
    },
    {
      "epoch": 193,
      "train_loss": 17.425411902533636,
      "train_invariance": 0.08485768234509009,
      "train_variance": 0.43862517370118037,
      "train_covariance": 4.338340510050456,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 15.795025748358832,
      "train_ema_param_l2": 0.011848607962124917,
      "ema_param_l2": 0.011507386243493166,
      "val_loss": 33.935723185221356,
      "val_invariance": 0.07608612209558487,
      "val_variance": 0.9115023126602173,
      "val_covariance": 9.246011957804361
    },
    {
      "epoch": 194,
      "train_loss": 17.43549489960847,
      "train_invariance": 0.08516107661194272,
      "train_variance": 0.43908764477129336,
      "train_covariance": 4.3292769307737,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 15.888811381587276,
      "train_ema_param_l2": 0.010800509978824738,
      "ema_param_l2": 0.010628793921258638,
      "val_loss": 33.93462656656901,
      "val_invariance": 0.0764049583474795,
      "val_variance": 0.9123363285064697,
      "val_covariance": 9.216094370524088
    },
    {
      "epoch": 195,
      "train_loss": 17.471446836683484,
      "train_invariance": 0.08505455668767294,
      "train_variance": 0.4395704596130936,
      "train_covariance": 4.355821425261321,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 15.657264254534686,
      "train_ema_param_l2": 0.009960957683186306,
      "ema_param_l2": 0.009465982538887646,
      "val_loss": 33.90278020222982,
      "val_invariance": 0.0763951055407524,
      "val_variance": 0.9134330164591471,
      "val_covariance": 9.157077036539713
    },
    {
      "epoch": 196,
      "train_loss": 17.48799728732639,
      "train_invariance": 0.08487532292913508,
      "train_variance": 0.4402847820387946,
      "train_covariance": 4.358994655185276,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 15.711778550042046,
      "train_ema_param_l2": 0.009163542307116105,
      "ema_param_l2": 0.008723333291509925,
      "val_loss": 33.8838921101888,
      "val_invariance": 0.07674167309204738,
      "val_variance": 0.9146639528274536,
      "val_covariance": 9.098750752766927
    },
    {
      "epoch": 197,
      "train_loss": 17.463082743891963,
      "train_invariance": 0.08534886737223024,
      "train_variance": 0.4393916008560746,
      "train_covariance": 4.344571182816117,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 15.443169323956525,
      "train_ema_param_l2": 0.008513298276937312,
      "ema_param_l2": 0.008328528854390352,
      "val_loss": 33.84847152709961,
      "val_invariance": 0.07650521661837896,
      "val_variance": 0.9160756877263387,
      "val_covariance": 9.033948644002278
    },
    {
      "epoch": 198,
      "train_loss": 17.508295817622432,
      "train_invariance": 0.08506236406388107,
      "train_variance": 0.44055548682919254,
      "train_covariance": 4.367849530396638,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 15.621062975000452,
      "train_ema_param_l2": 0.007992425398064489,
      "ema_param_l2": 0.007641333961406883,
      "val_loss": 33.839486094156904,
      "val_invariance": 0.07640323766072592,
      "val_variance": 0.9159105631510417,
      "val_covariance": 9.031641131083171
    },
    {
      "epoch": 199,
      "train_loss": 17.546221874095774,
      "train_invariance": 0.08520385210381613,
      "train_variance": 0.44179477082358465,
      "train_covariance": 4.371256343417698,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 15.494848580537019,
      "train_ema_param_l2": 0.007554407323932798,
      "ema_param_l2": 0.0075302227182439405,
      "val_loss": 33.86379920450846,
      "val_invariance": 0.07664449574549993,
      "val_variance": 0.9168348557154338,
      "val_covariance": 9.026815844217936
    },
    {
      "epoch": 200,
      "train_loss": 17.54418093080874,
      "train_invariance": 0.08511742451897374,
      "train_variance": 0.4421592728385219,
      "train_covariance": 4.3622635420340075,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 15.781059732507776,
      "train_ema_param_l2": 0.007428055854495487,
      "ema_param_l2": 0.00732938032277235,
      "val_loss": 33.84997740681966,
      "val_invariance": 0.07608509890238443,
      "val_variance": 0.9175761725107828,
      "val_covariance": 9.00844551340739
    }
  ],
  "best_val": 33.827775197347,
  "checkpoint": "outputs/no_action/last.pt"
}

==> data/training_logs/vicreg_noaction_s43.json <==
{
  "run_name": "vicreg_nocrop_noaction_seed43",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9176.663176124974,
  "history": [
    {
      "epoch": 1,
      "train_loss": 65.31643774866174,
      "train_invariance": 0.7837507476630035,
      "train_variance": 1.8280524667104086,
      "train_covariance": 0.021357474814962456,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 74.35078896416559,
      "train_ema_param_l2": 0.12463415310969818,
      "ema_param_l2": 0.20099566392982277,
      "val_loss": 62.31530433146159,
      "val_invariance": 0.5165291242599487,
      "val_variance": 1.9760830459594727,
      "val_covariance": 1.64015505400054e-07
    },
    {
      "epoch": 2,
      "train_loss": 53.11833631840459,
      "train_invariance": 0.4620909054985753,
      "train_variance": 1.6553643827791567,
      "train_covariance": 0.18195419596301185,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 58.60051064724392,
      "train_ema_param_l2": 0.20394287706368036,
      "ema_param_l2": 0.2014787153248699,
      "val_loss": 55.92306819661459,
      "val_invariance": 0.26167250045140583,
      "val_variance": 1.9752502365112306,
      "val_covariance": 4.2529146154871946e-07
    },
    {
      "epoch": 3,
      "train_loss": 44.75195298710576,
      "train_invariance": 0.22775348077880012,
      "train_variance": 1.5374456461094044,
      "train_covariance": 0.6219750425550673,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 63.379270450168185,
      "train_ema_param_l2": 0.20433804064194044,
      "ema_param_l2": 0.2203712728550379,
      "val_loss": 51.096747517903644,
      "val_invariance": 0.06879651653766632,
      "val_variance": 1.9750733702977499,
      "val_covariance": 6.644429478607587e-07
    },
    {
      "epoch": 4,
      "train_loss": 38.680784271240235,
      "train_invariance": 0.09396359800299009,
      "train_variance": 1.3929746427889222,
      "train_covariance": 1.5073284523575394,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 55.93860138165509,
      "train_ema_param_l2": 0.24912187355480725,
      "ema_param_l2": 0.2702106873941964,
      "val_loss": 49.89973255411784,
      "val_invariance": 0.023855004981160163,
      "val_variance": 1.9721342210769652,
      "val_covariance": 2.1864329122157265e-06
    },
    {
      "epoch": 5,
      "train_loss": 35.573466349283855,
      "train_invariance": 0.05365005593719306,
      "train_variance": 1.2582208786717168,
      "train_covariance": 2.7766931799429435,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 56.91518200005425,
      "train_ema_param_l2": 0.2652905337368667,
      "ema_param_l2": 0.26147424944009934,
      "val_loss": 49.74650610351563,
      "val_invariance": 0.022202651451031365,
      "val_variance": 1.9676571877797444,
      "val_covariance": 1.0357736601993869e-05
    },
    {
      "epoch": 6,
      "train_loss": 34.31647702704536,
      "train_invariance": 0.03678138073285421,
      "train_variance": 1.181950510484201,
      "train_covariance": 3.848179830833718,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 54.19221674375181,
      "train_ema_param_l2": 0.25983533267334735,
      "ema_param_l2": 0.25938184299150635,
      "val_loss": 49.526105275472005,
      "val_invariance": 0.01409342343856891,
      "val_variance": 1.9669502782821655,
      "val_covariance": 1.2287649310261865e-05
    },
    {
      "epoch": 7,
      "train_loss": 33.85783087271231,
      "train_invariance": 0.0331112299727069,
      "train_variance": 1.1253844582946213,
      "train_covariance": 4.895438660656964,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 48.5623301832411,
      "train_ema_param_l2": 0.28810756139966437,
      "ema_param_l2": 0.3110828198765653,
      "val_loss": 49.37963392130534,
      "val_invariance": 0.00907860508064429,
      "val_variance": 1.966106154123942,
      "val_covariance": 1.4679143971685942e-05
    },
    {
      "epoch": 8,
      "train_loss": 33.72078456172237,
      "train_invariance": 0.035436249016611666,
      "train_variance": 1.0841065844429865,
      "train_covariance": 5.7322137938605415,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 46.3839884858308,
      "train_ema_param_l2": 0.32600418857019,
      "ema_param_l2": 0.33408737327657606,
      "val_loss": 49.38256790161133,
      "val_invariance": 0.015644910181562107,
      "val_variance": 1.9596556781133017,
      "val_covariance": 5.251375179068418e-05
    },
    {
      "epoch": 9,
      "train_loss": 33.66649324996383,
      "train_invariance": 0.04192153543675387,
      "train_variance": 1.0511402892006767,
      "train_covariance": 6.339947677329734,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 44.354493716769746,
      "train_ema_param_l2": 0.3369598492595285,
      "ema_param_l2": 0.3397185600206427,
      "val_loss": 49.38106400553385,
      "val_invariance": 0.01704902595281601,
      "val_variance": 1.9581912231445313,
      "val_covariance": 5.7960577328534176e-05
    },
    {
      "epoch": 10,
      "train_loss": 33.69149690981264,
      "train_invariance": 0.04767163320823952,
      "train_variance": 1.0238488201035394,
      "train_covariance": 6.9034856146353265,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 49.19893458839699,
      "train_ema_param_l2": 0.3468245891700584,
      "ema_param_l2": 0.37160614994526064,
      "val_loss": 50.12556977335612,
      "val_invariance": 0.05865052705009778,
      "val_variance": 1.9463623596827189,
      "val_covariance": 0.00024767155673665307
    },
    {
      "epoch": 11,
      "train_loss": 33.61119267329463,
      "train_invariance": 0.05068075573996261,
      "train_variance": 1.0056642753106577,
      "train_covariance": 7.202566886901855,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 48.09592443395544,
      "train_ema_param_l2": 0.42950312876315455,
      "ema_param_l2": 0.5082666418060375,
      "val_loss": 48.81174205525716,
      "val_invariance": 0.04008990028500557,
      "val_variance": 1.9122729225158692,
      "val_covariance": 0.002670867500050614
    },
    {
      "epoch": 12,
      "train_loss": 33.08805160296405,
      "train_invariance": 0.050720595800214346,
      "train_variance": 0.9860335345798068,
      "train_covariance": 7.16919824247007,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 49.01600718180339,
      "train_ema_param_l2": 0.5378729124869378,
      "ema_param_l2": 0.53914705105946,
      "val_loss": 45.95345708211263,
      "val_invariance": 0.03734496920307477,
      "val_variance": 1.7967480929692585,
      "val_covariance": 0.1011299171646436
    },
    {
      "epoch": 13,
      "train_loss": 32.26277669044777,
      "train_invariance": 0.04922809978326162,
      "train_variance": 0.9496598106313635,
      "train_covariance": 7.290578976949056,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 43.9781490049009,
      "train_ema_param_l2": 0.5606653912684235,
      "ema_param_l2": 0.5508579049899159,
      "val_loss": 43.93803030395508,
      "val_invariance": 0.039647311548391975,
      "val_variance": 1.7044604082107544,
      "val_covariance": 0.3353374092578888
    },
    {
      "epoch": 14,
      "train_loss": 31.55298230319553,
      "train_invariance": 0.046454309710749875,
      "train_variance": 0.9213460562670672,
      "train_covariance": 7.357973307856807,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 43.088314692744504,
      "train_ema_param_l2": 0.5616371209044122,
      "ema_param_l2": 0.5608654344435173,
      "val_loss": 42.60634538777669,
      "val_invariance": 0.02716620004673799,
      "val_variance": 1.6564957084655763,
      "val_covariance": 0.5147970608870188
    },
    {
      "epoch": 15,
      "train_loss": 31.13820309109158,
      "train_invariance": 0.04715079755142883,
      "train_variance": 0.8951211184042471,
      "train_covariance": 7.581405178493924,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 43.51000370506004,
      "train_ema_param_l2": 0.5396967799064213,
      "ema_param_l2": 0.5301421882153339,
      "val_loss": 42.17564453125,
      "val_invariance": 0.04066837108135223,
      "val_variance": 1.6154177589416503,
      "val_covariance": 0.7734917382399241
    },
    {
      "epoch": 16,
      "train_loss": 30.929829432169598,
      "train_invariance": 0.04904037934320944,
      "train_variance": 0.8770355845733925,
      "train_covariance": 7.777930366092258,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 40.43182796902127,
      "train_ema_param_l2": 0.5236730756121872,
      "ema_param_l2": 0.5277071428529966,
      "val_loss": 41.63632256062826,
      "val_invariance": 0.03343002619842688,
      "val_variance": 1.594922815322876,
      "val_covariance": 0.9275018980503082
    },
    {
      "epoch": 17,
      "train_loss": 30.676765235053168,
      "train_invariance": 0.04838169245145939,
      "train_variance": 0.8640372766565394,
      "train_covariance": 7.866291019863553,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 38.9294010925293,
      "train_ema_param_l2": 0.5066976986089988,
      "ema_param_l2": 0.4950934362924219,
      "val_loss": 41.028308095296225,
      "val_invariance": 0.018527014623085657,
      "val_variance": 1.584554372469584,
      "val_covariance": 0.9512732952435812
    },
    {
      "epoch": 18,
      "train_loss": 30.528335522686994,
      "train_invariance": 0.04966604367340052,
      "train_variance": 0.8617955395380656,
      "train_covariance": 7.74179593149821,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 39.84609375,
      "train_ema_param_l2": 0.5004858578395083,
      "ema_param_l2": 0.48487271689927924,
      "val_loss": 40.88055930582682,
      "val_invariance": 0.02452602786322435,
      "val_variance": 1.5635722255706788,
      "val_covariance": 1.1781024815241496
    },
    {
      "epoch": 19,
      "train_loss": 30.4087461960404,
      "train_invariance": 0.05209617660442988,
      "train_variance": 0.8551085373560587,
      "train_covariance": 7.728628295898438,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 39.031241151032624,
      "train_ema_param_l2": 0.49507613184830607,
      "ema_param_l2": 0.5184104595324408,
      "val_loss": 40.98996965535482,
      "val_invariance": 0.025884413942694664,
      "val_variance": 1.5731914046605429,
      "val_covariance": 1.0130744148890178
    },
    {
      "epoch": 20,
      "train_loss": 29.97175426228841,
      "train_invariance": 0.0518255470097065,
      "train_variance": 0.8432246363957723,
      "train_covariance": 7.595499765890616,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 33.300977200543436,
      "train_ema_param_l2": 0.5390759628960824,
      "ema_param_l2": 0.5808777958855705,
      "val_loss": 40.37991707356771,
      "val_invariance": 0.028511722922325133,
      "val_variance": 1.5412539971669514,
      "val_covariance": 1.1357741678555806
    },
    {
      "epoch": 21,
      "train_loss": 29.52166513739692,
      "train_invariance": 0.051494749863942466,
      "train_variance": 0.8135510903994242,
      "train_covariance": 7.895519266481752,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 34.44695586819119,
      "train_ema_param_l2": 0.6018829179371338,
      "ema_param_l2": 0.6097544582995417,
      "val_loss": 39.50289029947917,
      "val_invariance": 0.024331659073630968,
      "val_variance": 1.4763265419006348,
      "val_covariance": 1.9864349791208904
    },
    {
      "epoch": 22,
      "train_loss": 28.93231423498083,
      "train_invariance": 0.04643610802292824,
      "train_variance": 0.7840479121914616,
      "train_covariance": 8.17021376857051,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 29.599743136935764,
      "train_ema_param_l2": 0.6385083385967857,
      "ema_param_l2": 0.5989999669536408,
      "val_loss": 38.99021283976237,
      "val_invariance": 0.020411789784828823,
      "val_variance": 1.3886494464874268,
      "val_covariance": 3.7636815509796144
    },
    {
      "epoch": 23,
      "train_loss": 28.622291104917174,
      "train_invariance": 0.04500346812053963,
      "train_variance": 0.7629098481248926,
      "train_covariance": 8.42445812507912,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 29.506486000343607,
      "train_ema_param_l2": 0.558942574532835,
      "ema_param_l2": 0.5460972047547781,
      "val_loss": 38.9231208190918,
      "val_invariance": 0.024925080155332884,
      "val_variance": 1.3993725287119547,
      "val_covariance": 3.3156814314524334
    },
    {
      "epoch": 24,
      "train_loss": 28.454602433381257,
      "train_invariance": 0.04564737285839187,
      "train_variance": 0.7492288630450213,
      "train_covariance": 8.582696598759403,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 29.80568474211516,
      "train_ema_param_l2": 0.5212144815251407,
      "ema_param_l2": 0.5053659864483749,
      "val_loss": 39.23170509847005,
      "val_invariance": 0.03609151858091354,
      "val_variance": 1.3782627852757772,
      "val_covariance": 3.872847693125407
    },
    {
      "epoch": 25,
      "train_loss": 28.279089931346753,
      "train_invariance": 0.046227130030040385,
      "train_variance": 0.7401865594122145,
      "train_covariance": 8.618747642234519,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 28.047983273541487,
      "train_ema_param_l2": 0.4845355318944746,
      "ema_param_l2": 0.47063987333911445,
      "val_loss": 39.32017346191406,
      "val_invariance": 0.03656535496314366,
      "val_variance": 1.4152208251953124,
      "val_covariance": 3.0255197092692057
    },
    {
      "epoch": 26,
      "train_loss": 28.13425643581814,
      "train_invariance": 0.04672973810081129,
      "train_variance": 0.7370929740269979,
      "train_covariance": 8.538688594676831,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 29.738808757640697,
      "train_ema_param_l2": 0.4516346769808941,
      "ema_param_l2": 0.44359590011776745,
      "val_loss": 38.96133364868164,
      "val_invariance": 0.02631161645054817,
      "val_variance": 1.4070299263000487,
      "val_covariance": 3.1277948411305747
    },
    {
      "epoch": 27,
      "train_loss": 27.954885522347908,
      "train_invariance": 0.046936585924139726,
      "train_variance": 0.7313221701869258,
      "train_covariance": 8.498416704531069,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 30.94333170968515,
      "train_ema_param_l2": 0.4395974856627077,
      "ema_param_l2": 0.42364388868650005,
      "val_loss": 39.064533762613934,
      "val_invariance": 0.023897211189071337,
      "val_variance": 1.4265653085708618,
      "val_covariance": 2.802970562616984
    },
    {
      "epoch": 28,
      "train_loss": 27.80190946282281,
      "train_invariance": 0.04794174796784366,
      "train_variance": 0.7265245253598248,
      "train_covariance": 8.440252604731807,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 28.928792234632702,
      "train_ema_param_l2": 0.4380543375895591,
      "ema_param_l2": 0.4739393643520739,
      "val_loss": 39.2176186726888,
      "val_invariance": 0.023447942818204563,
      "val_variance": 1.4489677098592122,
      "val_covariance": 2.4072279930114746
    },
    {
      "epoch": 29,
      "train_loss": 27.66258982849121,
      "train_invariance": 0.04782115536486661,
      "train_variance": 0.7249638392130534,
      "train_covariance": 8.342965043950963,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 26.705529597529658,
      "train_ema_param_l2": 0.46351714412880446,
      "ema_param_l2": 0.4743575141474871,
      "val_loss": 39.37502459716797,
      "val_invariance": 0.025454171056548753,
      "val_variance": 1.458311990737915,
      "val_covariance": 2.280870932261149
    },
    {
      "epoch": 30,
      "train_loss": 27.53045195968063,
      "train_invariance": 0.047946402189908206,
      "train_variance": 0.7217168822111907,
      "train_covariance": 8.28886976312708,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 25.0022974452266,
      "train_ema_param_l2": 0.4536325935442393,
      "ema_param_l2": 0.42878340915926294,
      "val_loss": 39.435369873046874,
      "val_invariance": 0.02793435480693976,
      "val_variance": 1.4635985676447552,
      "val_covariance": 2.147046863555908
    },
    {
      "epoch": 31,
      "train_loss": 27.502756632486978,
      "train_invariance": 0.049272159985922,
      "train_variance": 0.721133091043543,
      "train_covariance": 8.242625399271647,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 24.821057021529587,
      "train_ema_param_l2": 0.4462271127860129,
      "ema_param_l2": 0.4532651959971524,
      "val_loss": 39.54504457600911,
      "val_invariance": 0.028014759734272955,
      "val_variance": 1.4762850923538209,
      "val_covariance": 1.937548988978068
    },
    {
      "epoch": 32,
      "train_loss": 27.43961852292661,
      "train_invariance": 0.050881214571219906,
      "train_variance": 0.7173563489737335,
      "train_covariance": 8.233679498177988,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 31.068774926644785,
      "train_ema_param_l2": 0.44479121408112804,
      "ema_param_l2": 0.45284385589474596,
      "val_loss": 39.495923166910806,
      "val_invariance": 0.03640091609954834,
      "val_variance": 1.4472414779663085,
      "val_covariance": 2.4048628489176433
    },
    {
      "epoch": 33,
      "train_loss": 27.245680092140482,
      "train_invariance": 0.0503315448904479,
      "train_variance": 0.7091137319140964,
      "train_covariance": 8.259548197993526,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 26.520687745270905,
      "train_ema_param_l2": 0.4714064809885737,
      "ema_param_l2": 0.47678868651217665,
      "val_loss": 39.50033735148112,
      "val_invariance": 0.03436183689037959,
      "val_variance": 1.4505006249745687,
      "val_covariance": 2.3787759081522624
    },
    {
      "epoch": 34,
      "train_loss": 27.006724647804543,
      "train_invariance": 0.05072234865471169,
      "train_variance": 0.7026875019426699,
      "train_covariance": 8.171478392989547,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 27.03000042102955,
      "train_ema_param_l2": 0.4803123602264801,
      "ema_param_l2": 0.49408765557214146,
      "val_loss": 39.611951822916666,
      "val_invariance": 0.042722245713075,
      "val_variance": 1.4506097141901653,
      "val_covariance": 2.2786529286702475
    },
    {
      "epoch": 35,
      "train_loss": 26.70022090940122,
      "train_invariance": 0.0514491349933324,
      "train_variance": 0.6904097259486163,
      "train_covariance": 8.153749413949472,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 30.58086539939598,
      "train_ema_param_l2": 0.47020194942017246,
      "ema_param_l2": 0.45005636780451763,
      "val_loss": 39.31327893066406,
      "val_invariance": 0.03458723149696986,
      "val_variance": 1.4136764917373656,
      "val_covariance": 3.1066857325236
    },
    {
      "epoch": 36,
      "train_loss": 26.34965023803711,
      "train_invariance": 0.05130270783437623,
      "train_variance": 0.6809976206355625,
      "train_covariance": 8.042142100863986,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 30.861351707175928,
      "train_ema_param_l2": 0.4521692637755199,
      "ema_param_l2": 0.46882540615389984,
      "val_loss": 39.21197823079427,
      "val_invariance": 0.03791959924499194,
      "val_variance": 1.3996683645248413,
      "val_covariance": 3.2722798233032226
    },
    {
      "epoch": 37,
      "train_loss": 25.923679964418763,
      "train_invariance": 0.05162013897741283,
      "train_variance": 0.6668986881220782,
      "train_covariance": 7.960709330806026,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 31.871339335123697,
      "train_ema_param_l2": 0.4807240723260061,
      "ema_param_l2": 0.5006212009405216,
      "val_loss": 38.992660919189454,
      "val_invariance": 0.043029986331860226,
      "val_variance": 1.3902669293085734,
      "val_covariance": 3.160238952636719
    },
    {
      "epoch": 38,
      "train_loss": 25.51086713663737,
      "train_invariance": 0.05170200421743923,
      "train_variance": 0.6548724198164764,
      "train_covariance": 7.846506502787272,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 32.187281694765446,
      "train_ema_param_l2": 0.5301569386078034,
      "ema_param_l2": 0.5412667415276572,
      "val_loss": 38.769938313802086,
      "val_invariance": 0.032829945186773936,
      "val_variance": 1.3623043619791666,
      "val_covariance": 3.891580604553223
    },
    {
      "epoch": 39,
      "train_loss": 24.883269989578814,
      "train_invariance": 0.05077907124272099,
      "train_variance": 0.633689027733273,
      "train_covariance": 7.7715675953052665,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 34.92422636978714,
      "train_ema_param_l2": 0.5269716780502622,
      "ema_param_l2": 0.5527410965262093,
      "val_loss": 38.55448815917969,
      "val_invariance": 0.03882555187741915,
      "val_variance": 1.331553711573283,
      "val_covariance": 4.2950064595540365
    },
    {
      "epoch": 40,
      "train_loss": 24.356203112001772,
      "train_invariance": 0.050711794461365096,
      "train_variance": 0.6186947858598497,
      "train_covariance": 7.621038680323848,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 33.60386902307581,
      "train_ema_param_l2": 0.566728834079033,
      "ema_param_l2": 0.5590652773001185,
      "val_loss": 38.79678910319011,
      "val_invariance": 0.03689256695906321,
      "val_variance": 1.2907084846496581,
      "val_covariance": 5.606762519836426
    },
    {
      "epoch": 41,
      "train_loss": 23.859784422132705,
      "train_invariance": 0.0516417810663029,
      "train_variance": 0.6002105749271535,
      "train_covariance": 7.563475568842005,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 43.3617259354768,
      "train_ema_param_l2": 0.545374359343756,
      "ema_param_l2": 0.5250579686292335,
      "val_loss": 38.5534028523763,
      "val_invariance": 0.0360071044365565,
      "val_variance": 1.2706136169433593,
      "val_covariance": 5.887885350545248
    },
    {
      "epoch": 42,
      "train_loss": 23.414786962438512,
      "train_invariance": 0.05288603122918694,
      "train_variance": 0.5850982988852041,
      "train_covariance": 7.465178693135579,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 53.4090653974745,
      "train_ema_param_l2": 0.5269567518675465,
      "ema_param_l2": 0.5154107826956387,
      "val_loss": 38.25862103271484,
      "val_invariance": 0.036016463349262874,
      "val_variance": 1.244291782061259,
      "val_covariance": 6.250914555867513
    },
    {
      "epoch": 43,
      "train_loss": 22.96432653808594,
      "train_invariance": 0.05290403513334416,
      "train_variance": 0.5715069052025123,
      "train_covariance": 7.354053026269983,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 50.32343870940032,
      "train_ema_param_l2": 0.5341174972838211,
      "ema_param_l2": 0.5269398184794506,
      "val_loss": 37.352512888590496,
      "val_invariance": 0.03564475244283676,
      "val_variance": 1.225818920135498,
      "val_covariance": 5.815921206156413
    },
    {
      "epoch": 44,
      "train_loss": 22.49274291540075,
      "train_invariance": 0.053937690053825024,
      "train_variance": 0.5545585317435088,
      "train_covariance": 7.280337386519821,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 50.32983154409903,
      "train_ema_param_l2": 0.5602681445821555,
      "ema_param_l2": 0.5968143961308169,
      "val_loss": 36.801098826090495,
      "val_invariance": 0.03919134086370468,
      "val_variance": 1.193189444541931,
      "val_covariance": 5.9915792147318525
    },
    {
      "epoch": 45,
      "train_loss": 21.997865243417245,
      "train_invariance": 0.053972038397082575,
      "train_variance": 0.5373697398327015,
      "train_covariance": 7.214320708098235,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 50.61330099374277,
      "train_ema_param_l2": 0.5786178359429057,
      "ema_param_l2": 0.6152541914324525,
      "val_loss": 37.16050705973307,
      "val_invariance": 0.05299569341540337,
      "val_variance": 1.1695654083887737,
      "val_covariance": 6.596480041503907
    },
    {
      "epoch": 46,
      "train_loss": 21.653232384575738,
      "train_invariance": 0.05851087540608865,
      "train_variance": 0.5241684519803083,
      "train_covariance": 7.08624917432997,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 72.76473593478732,
      "train_ema_param_l2": 0.5650642612909343,
      "ema_param_l2": 0.5736448961223964,
      "val_loss": 37.57248944091797,
      "val_invariance": 0.058193044265111286,
      "val_variance": 1.1149323097864787,
      "val_covariance": 8.244354853312174
    },
    {
      "epoch": 47,
      "train_loss": 21.21444580473723,
      "train_invariance": 0.058793638075943344,
      "train_variance": 0.507351158283375,
      "train_covariance": 7.0608258730570475,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 71.20892145001447,
      "train_ema_param_l2": 0.5619480019422516,
      "ema_param_l2": 0.5614687130687053,
      "val_loss": 37.75800640869141,
      "val_invariance": 0.05580112383762995,
      "val_variance": 1.0929206631978352,
      "val_covariance": 9.039961822509765
    },
    {
      "epoch": 48,
      "train_loss": 20.79431994063766,
      "train_invariance": 0.058827835076385074,
      "train_variance": 0.49458807192908394,
      "train_covariance": 6.958922253926595,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 65.21489014123988,
      "train_ema_param_l2": 0.5808298354516845,
      "ema_param_l2": 0.5859140287881263,
      "val_loss": 38.56082390340169,
      "val_invariance": 0.0687276420990626,
      "val_variance": 1.0761909383138022,
      "val_covariance": 9.937859085083009
    },
    {
      "epoch": 49,
      "train_loss": 20.462603916874638,
      "train_invariance": 0.05997447040787449,
      "train_variance": 0.4821829024420844,
      "train_covariance": 6.908669557642054,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 73.80883749954789,
      "train_ema_param_l2": 0.5611708721298226,
      "ema_param_l2": 0.6060583270937837,
      "val_loss": 38.11700162760417,
      "val_invariance": 0.0597379013299942,
      "val_variance": 1.0623762963612875,
      "val_covariance": 10.064147064208985
    },
    {
      "epoch": 50,
      "train_loss": 20.130371249728732,
      "train_invariance": 0.060457294280882236,
      "train_variance": 0.47350815123098866,
      "train_covariance": 6.781235116464121,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 66.36510974573206,
      "train_ema_param_l2": 0.5846114096636135,
      "ema_param_l2": 0.5634136498320444,
      "val_loss": 38.14751603190104,
      "val_invariance": 0.05990431920687358,
      "val_variance": 1.0377501862843832,
      "val_covariance": 10.7061540629069
    },
    {
      "epoch": 51,
      "train_loss": 19.833791735613786,
      "train_invariance": 0.06296565230466701,
      "train_variance": 0.4635842053801925,
      "train_covariance": 6.670045334144874,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 90.68677981002243,
      "train_ema_param_l2": 0.5104477098894465,
      "ema_param_l2": 0.54119379291151,
      "val_loss": 38.58318282063802,
      "val_invariance": 0.07521875033775965,
      "val_variance": 1.007130854288737,
      "val_covariance": 11.524442576090495
    },
    {
      "epoch": 52,
      "train_loss": 19.522424482557508,
      "train_invariance": 0.06286639428911386,
      "train_variance": 0.45562338021949483,
      "train_covariance": 6.560180157979329,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 67.22901279816804,
      "train_ema_param_l2": 0.5802296375880585,
      "ema_param_l2": 0.5911867814982178,
      "val_loss": 37.71021720377604,
      "val_invariance": 0.05928391780455907,
      "val_variance": 0.9725476353963216,
      "val_covariance": 11.914428657531738
    },
    {
      "epoch": 53,
      "train_loss": 19.09057000619394,
      "train_invariance": 0.0642630353724515,
      "train_variance": 0.4387670394932782,
      "train_covariance": 6.5148182555304635,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 71.2210575878002,
      "train_ema_param_l2": 0.5645164450726017,
      "ema_param_l2": 0.548556664359137,
      "val_loss": 38.61504793294271,
      "val_invariance": 0.07140135522683462,
      "val_variance": 0.9375782998402914,
      "val_covariance": 13.390555811564127
    },
    {
      "epoch": 54,
      "train_loss": 18.815428685506184,
      "train_invariance": 0.06587654260573564,
      "train_variance": 0.4294178427943477,
      "train_covariance": 6.433069013524938,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 95.64678434018735,
      "train_ema_param_l2": 0.4947020747248933,
      "ema_param_l2": 0.5258766237731707,
      "val_loss": 38.248313456217446,
      "val_invariance": 0.060614586770534516,
      "val_variance": 0.9212195835113526,
      "val_covariance": 13.70245876566569
    },
    {
      "epoch": 55,
      "train_loss": 18.5941600889983,
      "train_invariance": 0.06725143744327404,
      "train_variance": 0.42151232722953513,
      "train_covariance": 6.37506591048064,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 92.7062665608724,
      "train_ema_param_l2": 0.48709980681521986,
      "ema_param_l2": 0.5176767045390633,
      "val_loss": 40.098405436197915,
      "val_invariance": 0.0733744436899821,
      "val_variance": 0.8847054268519083,
      "val_covariance": 16.146409083048503
    },
    {
      "epoch": 56,
      "train_loss": 18.39599920880353,
      "train_invariance": 0.06919236772810972,
      "train_variance": 0.4147691320754864,
      "train_covariance": 6.296961663846616,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 91.44816713912398,
      "train_ema_param_l2": 0.5043815736559824,
      "ema_param_l2": 0.5384701033019952,
      "val_loss": 39.51139296468099,
      "val_invariance": 0.06961280151208242,
      "val_variance": 0.8688893651962281,
      "val_covariance": 16.04883891805013
    },
    {
      "epoch": 57,
      "train_loss": 18.142223255863897,
      "train_invariance": 0.06927238069640265,
      "train_variance": 0.40807805914349027,
      "train_covariance": 6.208462258798105,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 67.49425480256257,
      "train_ema_param_l2": 0.5683801580945095,
      "ema_param_l2": 0.5759984857941283,
      "val_loss": 38.713047892252604,
      "val_invariance": 0.05853172960877419,
      "val_variance": 0.8482020320892334,
      "val_covariance": 16.044704162597657
    },
    {
      "epoch": 58,
      "train_loss": 17.9486845002351,
      "train_invariance": 0.07245395670334498,
      "train_variance": 0.40018636002363983,
      "train_covariance": 6.132676670074463,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 87.88022127730758,
      "train_ema_param_l2": 0.5420042819799036,
      "ema_param_l2": 0.5222154918679525,
      "val_loss": 39.127171223958335,
      "val_invariance": 0.05756395184993744,
      "val_variance": 0.8357452217737834,
      "val_covariance": 16.79444172668457
    },
    {
      "epoch": 59,
      "train_loss": 17.698776926676434,
      "train_invariance": 0.07380296862125396,
      "train_variance": 0.391959321781441,
      "train_covariance": 6.054719830265752,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 87.91263914320204,
      "train_ema_param_l2": 0.5229909637359689,
      "ema_param_l2": 0.5443695576260651,
      "val_loss": 39.46683473714193,
      "val_invariance": 0.0724076436360677,
      "val_variance": 0.8261513379414877,
      "val_covariance": 17.00286006673177
    },
    {
      "epoch": 60,
      "train_loss": 17.482263086954752,
      "train_invariance": 0.0746059215731091,
      "train_variance": 0.3861963299203802,
      "train_covariance": 5.962206724378798,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 112.59629016339338,
      "train_ema_param_l2": 0.4925093374231539,
      "ema_param_l2": 0.47392996439139146,
      "val_loss": 39.303109059651696,
      "val_invariance": 0.05984450550874074,
      "val_variance": 0.8049143800735473,
      "val_covariance": 17.684136728922525
    },
    {
      "epoch": 61,
      "train_loss": 17.218473739058883,
      "train_invariance": 0.07337518414303108,
      "train_variance": 0.38023757777390654,
      "train_covariance": 5.8781545800103085,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 96.15915199788411,
      "train_ema_param_l2": 0.4719769266124222,
      "ema_param_l2": 0.4682639842187301,
      "val_loss": 39.219198120117184,
      "val_invariance": 0.07629424009720484,
      "val_variance": 0.8017921981811523,
      "val_covariance": 17.267037643432616
    },
    {
      "epoch": 62,
      "train_loss": 17.128424768518517,
      "train_invariance": 0.07540812792822167,
      "train_variance": 0.37776254910009877,
      "train_covariance": 5.799157846521449,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 124.8112137858073,
      "train_ema_param_l2": 0.4257409217496921,
      "ema_param_l2": 0.4817482460469044,
      "val_loss": 39.72824673461914,
      "val_invariance": 0.09065835616985957,
      "val_variance": 0.8061527042388916,
      "val_covariance": 17.307970581054686
    },
    {
      "epoch": 63,
      "train_loss": 17.00664048936632,
      "train_invariance": 0.07728445323087552,
      "train_variance": 0.37398892974853515,
      "train_covariance": 5.7248059672602905,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 96.1821191462764,
      "train_ema_param_l2": 0.4953273483815852,
      "ema_param_l2": 0.4991599243275537,
      "val_loss": 39.16251698811849,
      "val_invariance": 0.07211465124289194,
      "val_variance": 0.79123370774587,
      "val_covariance": 17.5788076171875
    },
    {
      "epoch": 64,
      "train_loss": 16.80920726860894,
      "train_invariance": 0.0787656902494254,
      "train_variance": 0.3660831763126232,
      "train_covariance": 5.687985546818486,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 107.95599449327257,
      "train_ema_param_l2": 0.4869922465659805,
      "ema_param_l2": 0.4582855118505269,
      "val_loss": 39.89947448730469,
      "val_invariance": 0.08023378686110179,
      "val_variance": 0.783713714281718,
      "val_covariance": 18.300787251790364
    },
    {
      "epoch": 65,
      "train_loss": 16.5524140625,
      "train_invariance": 0.07821756793834544,
      "train_variance": 0.3563657186207948,
      "train_covariance": 5.687831790500217,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 114.18702601680049,
      "train_ema_param_l2": 0.45174591102298034,
      "ema_param_l2": 0.4807192902571153,
      "val_loss": 39.44588247680664,
      "val_invariance": 0.0674977777202924,
      "val_variance": 0.7655702120463054,
      "val_covariance": 18.619182922363283
    },
    {
      "epoch": 66,
      "train_loss": 16.450032954463254,
      "train_invariance": 0.08036965486959174,
      "train_variance": 0.35197666678605255,
      "train_covariance": 5.641374859845197,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 97.81588490691009,
      "train_ema_param_l2": 0.4967048759573205,
      "ema_param_l2": 0.5090278974347187,
      "val_loss": 39.17748627726237,
      "val_invariance": 0.07469287786881129,
      "val_variance": 0.7765382523536682,
      "val_covariance": 17.89670832316081
    },
    {
      "epoch": 67,
      "train_loss": 16.195384349681714,
      "train_invariance": 0.0790996754390222,
      "train_variance": 0.34293156689184684,
      "train_covariance": 5.644603303273519,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 86.6110524834527,
      "train_ema_param_l2": 0.5236582721153544,
      "ema_param_l2": 0.5077008923155735,
      "val_loss": 39.624995727539066,
      "val_invariance": 0.07647069201866785,
      "val_variance": 0.7601528755823771,
      "val_covariance": 18.70940678914388
    },
    {
      "epoch": 68,
      "train_loss": 16.0536995578342,
      "train_invariance": 0.08103412044710583,
      "train_variance": 0.3364506090128863,
      "train_covariance": 5.616581294307002,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 107.31490378598814,
      "train_ema_param_l2": 0.4972605974065272,
      "ema_param_l2": 0.45856247095443736,
      "val_loss": 38.118227905273436,
      "val_invariance": 0.06274669874707858,
      "val_variance": 0.7654040190378825,
      "val_covariance": 17.414459498087567
    },
    {
      "epoch": 69,
      "train_loss": 15.813733219570583,
      "train_invariance": 0.07989311912986967,
      "train_variance": 0.3307097908479196,
      "train_covariance": 5.548660435994466,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 101.64326975504558,
      "train_ema_param_l2": 0.47020796846442686,
      "ema_param_l2": 0.4775029796979809,
      "val_loss": 38.864041483561195,
      "val_invariance": 0.0764160210887591,
      "val_variance": 0.7586831680933634,
      "val_covariance": 17.98656167093913
    },
    {
      "epoch": 70,
      "train_loss": 15.718951987372504,
      "train_invariance": 0.08148756755502136,
      "train_variance": 0.327171384440528,
      "train_covariance": 5.5024782076235175,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 148.7027682969835,
      "train_ema_param_l2": 0.43382772260936847,
      "ema_param_l2": 0.389101649620006,
      "val_loss": 38.02264361572266,
      "val_invariance": 0.08578300646940867,
      "val_variance": 0.7802109975814819,
      "val_covariance": 16.372793528238933
    },
    {
      "epoch": 71,
      "train_loss": 15.679974091706452,
      "train_invariance": 0.08189394448642377,
      "train_variance": 0.32733163132490933,
      "train_covariance": 5.449334672433358,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 110.6271406069155,
      "train_ema_param_l2": 0.41225953400937543,
      "ema_param_l2": 0.45366966719119184,
      "val_loss": 36.77727359008789,
      "val_invariance": 0.07958273035287856,
      "val_variance": 0.7808739849726359,
      "val_covariance": 15.2658552347819
    },
    {
      "epoch": 72,
      "train_loss": 15.541339738633898,
      "train_invariance": 0.08257738845215903,
      "train_variance": 0.32384002696143255,
      "train_covariance": 5.380904315665916,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 157.13769270607278,
      "train_ema_param_l2": 0.38988003727326914,
      "ema_param_l2": 0.35868278491554845,
      "val_loss": 36.5432241414388,
      "val_invariance": 0.07255265132586161,
      "val_variance": 0.7739800895055136,
      "val_covariance": 15.379905629475912
    },
    {
      "epoch": 73,
      "train_loss": 15.517503858495642,
      "train_invariance": 0.08528610469235315,
      "train_variance": 0.3208591684058861,
      "train_covariance": 5.363872094896105,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 112.37465712483724,
      "train_ema_param_l2": 0.417133615679222,
      "ema_param_l2": 0.4341219963340749,
      "val_loss": 36.65556920369466,
      "val_invariance": 0.069799285531044,
      "val_variance": 0.7624679055213929,
      "val_covariance": 15.84888954671224
    },
    {
      "epoch": 74,
      "train_loss": 15.327048145718045,
      "train_invariance": 0.08373012157501998,
      "train_variance": 0.3167894651801498,
      "train_covariance": 5.314058452747486,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 127.05796695737486,
      "train_ema_param_l2": 0.4368494041546953,
      "ema_param_l2": 0.39389619109237245,
      "val_loss": 35.876961303710935,
      "val_invariance": 0.08481726984182994,
      "val_variance": 0.7488417501449585,
      "val_covariance": 15.035485616048177
    },
    {
      "epoch": 75,
      "train_loss": 15.162750910441082,
      "train_invariance": 0.08232099038362503,
      "train_variance": 0.3133177313098201,
      "train_covariance": 5.271782877039026,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 100.47308960073966,
      "train_ema_param_l2": 0.4242761593810812,
      "ema_param_l2": 0.43650050385084177,
      "val_loss": 35.24459720865885,
      "val_invariance": 0.06771365984280904,
      "val_variance": 0.7523199073473612,
      "val_covariance": 14.743757827758788
    },
    {
      "epoch": 76,
      "train_loss": 15.022759528266059,
      "train_invariance": 0.08330454783748698,
      "train_variance": 0.31040086212864626,
      "train_covariance": 5.180124318158185,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 107.08142337149161,
      "train_ema_param_l2": 0.4361645955219753,
      "ema_param_l2": 0.4472242078943138,
      "val_loss": 35.0514389444987,
      "val_invariance": 0.07274735085169474,
      "val_variance": 0.7391008240381877,
      "val_covariance": 14.755234008789062
    },
    {
      "epoch": 77,
      "train_loss": 14.943896252102322,
      "train_invariance": 0.08421366205480364,
      "train_variance": 0.3091799889670478,
      "train_covariance": 5.1090549858940975,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 120.26074091706452,
      "train_ema_param_l2": 0.4304451004050077,
      "ema_param_l2": 0.40105051726620417,
      "val_loss": 34.618941711425784,
      "val_invariance": 0.0740595142642657,
      "val_variance": 0.7317054700851441,
      "val_covariance": 14.474816518147787
    },
    {
      "epoch": 78,
      "train_loss": 14.80362478185583,
      "train_invariance": 0.08332458988163206,
      "train_variance": 0.3060192740405047,
      "train_covariance": 5.070028197677047,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 105.63440859194155,
      "train_ema_param_l2": 0.4109174464727028,
      "ema_param_l2": 0.41549504565406997,
      "val_loss": 34.372497578938805,
      "val_invariance": 0.0768072673479716,
      "val_variance": 0.735528390566508,
      "val_covariance": 14.06410608927409
    },
    {
      "epoch": 79,
      "train_loss": 14.71153008637605,
      "train_invariance": 0.08406017759111192,
      "train_variance": 0.3037261830435859,
      "train_covariance": 5.016871102227105,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 99.79032293475116,
      "train_ema_param_l2": 0.4140471290293056,
      "ema_param_l2": 0.408114974877919,
      "val_loss": 34.52227498372396,
      "val_invariance": 0.08640846608082453,
      "val_variance": 0.7241875432332356,
      "val_covariance": 14.257375030517577
    },
    {
      "epoch": 80,
      "train_loss": 14.557704933449074,
      "train_invariance": 0.08339075310141952,
      "train_variance": 0.30011849676238167,
      "train_covariance": 4.969973630975794,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 128.40860885959202,
      "train_ema_param_l2": 0.39209519770347306,
      "ema_param_l2": 0.3708271666110817,
      "val_loss": 34.206836059570314,
      "val_invariance": 0.07315424754222234,
      "val_variance": 0.7099223844210307,
      "val_covariance": 14.629919520060222
    },
    {
      "epoch": 81,
      "train_loss": 14.466091647112812,
      "train_invariance": 0.08187662722667058,
      "train_variance": 0.2999777630523399,
      "train_covariance": 4.91973192497536,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 109.30200597240307,
      "train_ema_param_l2": 0.38497487639523675,
      "ema_param_l2": 0.3767899611266265,
      "val_loss": 33.989375305175784,
      "val_invariance": 0.08275080364942551,
      "val_variance": 0.7214187159538269,
      "val_covariance": 13.8851380666097
    },
    {
      "epoch": 82,
      "train_loss": 14.434915180630155,
      "train_invariance": 0.08259862124919891,
      "train_variance": 0.29986105969217086,
      "train_covariance": 4.873423216925727,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 99.47516953305845,
      "train_ema_param_l2": 0.3835814019404961,
      "ema_param_l2": 0.40510237756862305,
      "val_loss": 34.20492017618815,
      "val_invariance": 0.08616106390953064,
      "val_variance": 0.7156517650286357,
      "val_covariance": 14.159599095662434
    },
    {
      "epoch": 83,
      "train_loss": 14.378333624098037,
      "train_invariance": 0.08258265315824084,
      "train_variance": 0.3005685390807964,
      "train_covariance": 4.799553853918005,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 140.2229608855071,
      "train_ema_param_l2": 0.3538791313786131,
      "ema_param_l2": 0.3296674724351997,
      "val_loss": 33.96241660563151,
      "val_invariance": 0.07209708100557327,
      "val_variance": 0.7126259320576985,
      "val_covariance": 14.344340677897135
    },
    {
      "epoch": 84,
      "train_loss": 14.375983991834852,
      "train_invariance": 0.08297573585642709,
      "train_variance": 0.30211054118474323,
      "train_covariance": 4.748827066774721,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 93.43433642578125,
      "train_ema_param_l2": 0.37792888314470674,
      "ema_param_l2": 0.3834424791707297,
      "val_loss": 34.25725164794922,
      "val_invariance": 0.07335838278134664,
      "val_variance": 0.7262522160212199,
      "val_covariance": 14.266986083984374
    },
    {
      "epoch": 85,
      "train_loss": 14.286961743390119,
      "train_invariance": 0.08241741472041166,
      "train_variance": 0.30130816372235614,
      "train_covariance": 4.693822288089328,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 142.38108180745442,
      "train_ema_param_l2": 0.3355097846406071,
      "ema_param_l2": 0.32201644125037915,
      "val_loss": 33.760549519856774,
      "val_invariance": 0.06886161941289902,
      "val_variance": 0.7404697101910909,
      "val_covariance": 13.527266789754231
    },
    {
      "epoch": 86,
      "train_loss": 14.340068810356987,
      "train_invariance": 0.08283319784535302,
      "train_variance": 0.30503400928002816,
      "train_covariance": 4.643388668625443,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 89.9436108308015,
      "train_ema_param_l2": 0.37327943802527186,
      "ema_param_l2": 0.3915395939291601,
      "val_loss": 34.200419036865235,
      "val_invariance": 0.0959123481909434,
      "val_variance": 0.7466388847033183,
      "val_covariance": 13.136637720743815
    },
    {
      "epoch": 87,
      "train_loss": 14.33778039211697,
      "train_invariance": 0.08386861374422355,
      "train_variance": 0.3062401243669015,
      "train_covariance": 4.585061903776946,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 120.80945096051252,
      "train_ema_param_l2": 0.3636999841084718,
      "ema_param_l2": 0.35308781507417825,
      "val_loss": 33.98966366577149,
      "val_invariance": 0.07624543350934983,
      "val_variance": 0.7605215441385905,
      "val_covariance": 13.070489212036133
    },
    {
      "epoch": 88,
      "train_loss": 14.25083503044976,
      "train_invariance": 0.08289156804923659,
      "train_variance": 0.3052926222483317,
      "train_covariance": 4.546230264593054,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 79.84271312233254,
      "train_ema_param_l2": 0.3802555770054678,
      "ema_param_l2": 0.40103657164868356,
      "val_loss": 33.79733634440104,
      "val_invariance": 0.06562047399083773,
      "val_variance": 0.765597243309021,
      "val_covariance": 13.016893391927084
    },
    {
      "epoch": 89,
      "train_loss": 14.112417635599773,
      "train_invariance": 0.08085125684075885,
      "train_variance": 0.30382492254398485,
      "train_covariance": 4.4955131290577075,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 113.77294424099392,
      "train_ema_param_l2": 0.36160941065529384,
      "ema_param_l2": 0.32711226756373213,
      "val_loss": 34.46042523193359,
      "val_invariance": 0.07887291357914607,
      "val_variance": 0.7696242693265279,
      "val_covariance": 13.24799609375
    },
    {
      "epoch": 90,
      "train_loss": 14.121943537959346,
      "train_invariance": 0.08260609639794739,
      "train_variance": 0.3044825443956587,
      "train_covariance": 4.444727500067817,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 116.67297286422165,
      "train_ema_param_l2": 0.31916955816118325,
      "ema_param_l2": 0.30926132320366473,
      "val_loss": 34.43639247639974,
      "val_invariance": 0.07002947483460109,
      "val_variance": 0.7676879736582438,
      "val_covariance": 13.493456161499024
    },
    {
      "epoch": 91,
      "train_loss": 14.103622231942635,
      "train_invariance": 0.08305158659263893,
      "train_variance": 0.30473542563120526,
      "train_covariance": 4.408946930496781,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 100.15426867675781,
      "train_ema_param_l2": 0.3262350395360488,
      "ema_param_l2": 0.34140347377702557,
      "val_loss": 34.115293294270835,
      "val_invariance": 0.06730308123429617,
      "val_variance": 0.7790871868133545,
      "val_covariance": 12.95553645324707
    },
    {
      "epoch": 92,
      "train_loss": 13.988495230215568,
      "train_invariance": 0.08184133800312325,
      "train_variance": 0.30386139633037423,
      "train_covariance": 4.3459268838387946,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 121.33846745243778,
      "train_ema_param_l2": 0.31933788323305057,
      "ema_param_l2": 0.27641655557447325,
      "val_loss": 34.33514739990235,
      "val_invariance": 0.07615352646509806,
      "val_variance": 0.7865995060602824,
      "val_covariance": 12.766321563720703
    },
    {
      "epoch": 93,
      "train_loss": 13.97600352025915,
      "train_invariance": 0.08238453928188041,
      "train_variance": 0.30452226257324216,
      "train_covariance": 4.303333508668122,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 94.44681070059318,
      "train_ema_param_l2": 0.3126600167547688,
      "ema_param_l2": 0.31839246023834783,
      "val_loss": 34.70198887125651,
      "val_invariance": 0.07586586884657542,
      "val_variance": 0.7720563344955444,
      "val_covariance": 13.503934122721354
    },
    {
      "epoch": 94,
      "train_loss": 13.948527300516764,
      "train_invariance": 0.08301135538904755,
      "train_variance": 0.30540984684449657,
      "train_covariance": 4.237997296651204,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 101.81924221914785,
      "train_ema_param_l2": 0.3154079687163239,
      "ema_param_l2": 0.3316368893951271,
      "val_loss": 34.958536214192705,
      "val_invariance": 0.06728181082010269,
      "val_variance": 0.7829552268981934,
      "val_covariance": 13.702609883626302
    },
    {
      "epoch": 95,
      "train_loss": 13.881202446266457,
      "train_invariance": 0.08255778066537998,
      "train_variance": 0.30392053725984364,
      "train_covariance": 4.219244536505805,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 91.1108988760489,
      "train_ema_param_l2": 0.3286174380018602,
      "ema_param_l2": 0.3187038899190368,
      "val_loss": 34.654440755208334,
      "val_invariance": 0.06187145213286082,
      "val_variance": 0.7924479688008627,
      "val_covariance": 13.296454884847005
    },
    {
      "epoch": 96,
      "train_loss": 13.902589318169488,
      "train_invariance": 0.08221740866148913,
      "train_variance": 0.30629178743009217,
      "train_covariance": 4.189859372315583,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 89.2335515294958,
      "train_ema_param_l2": 0.3183012419216828,
      "ema_param_l2": 0.3080642771089878,
      "val_loss": 34.415250915527345,
      "val_invariance": 0.06493894992272059,
      "val_variance": 0.7979085712432862,
      "val_covariance": 12.844062917073568
    },
    {
      "epoch": 97,
      "train_loss": 13.86401825261999,
      "train_invariance": 0.08204915019538668,
      "train_variance": 0.30582977392938404,
      "train_covariance": 4.167045159516511,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 79.75771365017361,
      "train_ema_param_l2": 0.3255794654319023,
      "ema_param_l2": 0.3244157882787064,
      "val_loss": 35.636648966471355,
      "val_invariance": 0.0729015334447225,
      "val_variance": 0.7890762252807617,
      "val_covariance": 14.087204956054688
    },
    {
      "epoch": 98,
      "train_loss": 13.777434795803494,
      "train_invariance": 0.08110802716679043,
      "train_variance": 0.3047988001064018,
      "train_covariance": 4.129764089937563,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 83.47619452017325,
      "train_ema_param_l2": 0.30728970143575307,
      "ema_param_l2": 0.3197561220468053,
      "val_loss": 35.15333437093099,
      "val_invariance": 0.06489040823777517,
      "val_variance": 0.7938850135803223,
      "val_covariance": 13.683949137369792
    },
    {
      "epoch": 99,
      "train_loss": 13.73019362725152,
      "train_invariance": 0.08108843640486399,
      "train_variance": 0.30510045414500764,
      "train_covariance": 4.075471360524496,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 80.39499870695892,
      "train_ema_param_l2": 0.3074116746536684,
      "ema_param_l2": 0.30266796039334554,
      "val_loss": 35.34872048950195,
      "val_invariance": 0.0627900948425134,
      "val_variance": 0.7862955640157063,
      "val_covariance": 14.121578989664714
    },
    {
      "epoch": 100,
      "train_loss": 13.687901648627387,
      "train_invariance": 0.08098381596141391,
      "train_variance": 0.3040149182655193,
      "train_covariance": 4.062933266251176,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 99.28966654685692,
      "train_ema_param_l2": 0.28066734505743146,
      "ema_param_l2": 0.26502315514797303,
      "val_loss": 35.10173701985677,
      "val_invariance": 0.06526755941907565,
      "val_variance": 0.7898620376586915,
      "val_covariance": 13.723496607462565
    },
    {
      "epoch": 101,
      "train_loss": 13.680351760581688,
      "train_invariance": 0.08136161030442626,
      "train_variance": 0.3051583583973072,
      "train_covariance": 4.017352566966304,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 107.97145853791413,
      "train_ema_param_l2": 0.2556023227323654,
      "ema_param_l2": 0.25369468283621327,
      "val_loss": 35.53755390421549,
      "val_invariance": 0.06099038296937943,
      "val_variance": 0.7818121859232585,
      "val_covariance": 14.467489725748697
    },
    {
      "epoch": 102,
      "train_loss": 13.643785300360786,
      "train_invariance": 0.08154260529191405,
      "train_variance": 0.3040809846189287,
      "train_covariance": 4.003195567378292,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 103.59574627911603,
      "train_ema_param_l2": 0.2639772524264025,
      "ema_param_l2": 0.2540426999424948,
      "val_loss": 36.11166990152995,
      "val_invariance": 0.06306667507688204,
      "val_variance": 0.7850658877690633,
      "val_covariance": 14.908355305989584
    },
    {
      "epoch": 103,
      "train_loss": 13.648273650557906,
      "train_invariance": 0.08179587820944963,
      "train_variance": 0.30495738783589116,
      "train_covariance": 3.979442035392479,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 84.47353328111437,
      "train_ema_param_l2": 0.26994641183685064,
      "ema_param_l2": 0.28393284022350923,
      "val_loss": 35.950135192871095,
      "val_invariance": 0.06372421876589457,
      "val_variance": 0.7922045408884685,
      "val_covariance": 14.551916168212891
    },
    {
      "epoch": 104,
      "train_loss": 13.630848561604818,
      "train_invariance": 0.08107069978007564,
      "train_variance": 0.3056288971017908,
      "train_covariance": 3.9633586278138337,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 75.55764882857711,
      "train_ema_param_l2": 0.28496952263614594,
      "ema_param_l2": 0.2784679676774229,
      "val_loss": 36.277415171305336,
      "val_invariance": 0.06279688706000645,
      "val_variance": 0.784887530485789,
      "val_covariance": 15.085304448445639
    },
    {
      "epoch": 105,
      "train_loss": 13.58533600503427,
      "train_invariance": 0.08118168383615988,
      "train_variance": 0.3045670274716836,
      "train_covariance": 3.941618190906666,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 73.27237303105107,
      "train_ema_param_l2": 0.27957489737686264,
      "ema_param_l2": 0.2911584380414725,
      "val_loss": 36.76819337972005,
      "val_invariance": 0.06419821808735529,
      "val_variance": 0.7740774793624878,
      "val_covariance": 15.811300837198893
    },
    {
      "epoch": 106,
      "train_loss": 13.541994655467846,
      "train_invariance": 0.07999165957503848,
      "train_variance": 0.3058549492182555,
      "train_covariance": 3.895829451243083,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 95.84200838894314,
      "train_ema_param_l2": 0.2694876149617757,
      "ema_param_l2": 0.23676134986771416,
      "val_loss": 37.245118031819665,
      "val_invariance": 0.06191645555694898,
      "val_variance": 0.7744229400952657,
      "val_covariance": 16.33663331604004
    },
    {
      "epoch": 107,
      "train_loss": 13.522026762220595,
      "train_invariance": 0.0804336934376646,
      "train_variance": 0.3059624026439808,
      "train_covariance": 3.862124442630344,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 92.91974706296567,
      "train_ema_param_l2": 0.23395850105976365,
      "ema_param_l2": 0.2393144424072718,
      "val_loss": 37.04997613525391,
      "val_invariance": 0.06288496362169584,
      "val_variance": 0.7787064393361409,
      "val_covariance": 16.010190790812175
    },
    {
      "epoch": 108,
      "train_loss": 13.553665371082447,
      "train_invariance": 0.08015364547129031,
      "train_variance": 0.3086401985221439,
      "train_covariance": 3.833819255405002,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 69.89377767831309,
      "train_ema_param_l2": 0.2661600029424072,
      "ema_param_l2": 0.2592781060008355,
      "val_loss": 37.64009274291992,
      "val_invariance": 0.06125544665257136,
      "val_variance": 0.7765912448565165,
      "val_covariance": 16.693925303141278
    },
    {
      "epoch": 109,
      "train_loss": 13.518598129837601,
      "train_invariance": 0.07951334544243636,
      "train_variance": 0.30895045395250675,
      "train_covariance": 3.8070031233187076,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 64.67470259602865,
      "train_ema_param_l2": 0.26475469079956027,
      "ema_param_l2": 0.26017534904891654,
      "val_loss": 37.935968912760416,
      "val_invariance": 0.06673884405692418,
      "val_variance": 0.7697903709411621,
      "val_covariance": 17.022738199869792
    },
    {
      "epoch": 110,
      "train_loss": 13.533317274022986,
      "train_invariance": 0.08018769315657792,
      "train_variance": 0.3101485279224537,
      "train_covariance": 3.7749117129290544,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 72.11651522488064,
      "train_ema_param_l2": 0.25588293272891965,
      "ema_param_l2": 0.2532119243865491,
      "val_loss": 37.24586360677083,
      "val_invariance": 0.06361218984921774,
      "val_variance": 0.7781061499913533,
      "val_covariance": 16.20290532430013
    },
    {
      "epoch": 111,
      "train_loss": 13.5166649557043,
      "train_invariance": 0.08002499192732351,
      "train_variance": 0.3105646819008721,
      "train_covariance": 3.751923112939905,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 81.79475242219148,
      "train_ema_param_l2": 0.23252964529755732,
      "ema_param_l2": 0.233785813184127,
      "val_loss": 37.37785166422526,
      "val_invariance": 0.06367251162727673,
      "val_variance": 0.7797264954249065,
      "val_covariance": 16.29287745666504
    },
    {
      "epoch": 112,
      "train_loss": 13.527333415843822,
      "train_invariance": 0.0801846479928052,
      "train_variance": 0.31133940817691663,
      "train_covariance": 3.7392320052252876,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 63.201516808403866,
      "train_ema_param_l2": 0.24293123727054133,
      "ema_param_l2": 0.22953539317558375,
      "val_loss": 37.80170951334635,
      "val_invariance": 0.06008644911646843,
      "val_variance": 0.778335365931193,
      "val_covariance": 16.84116398111979
    },
    {
      "epoch": 113,
      "train_loss": 13.494042907149703,
      "train_invariance": 0.07960179047231321,
      "train_variance": 0.3116569436126285,
      "train_covariance": 3.7125745810049553,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 70.6063081258138,
      "train_ema_param_l2": 0.22491333166226152,
      "ema_param_l2": 0.2414730183643816,
      "val_loss": 37.73521942138672,
      "val_invariance": 0.06367093377312025,
      "val_variance": 0.7836138648986817,
      "val_covariance": 16.553099044799804
    },
    {
      "epoch": 114,
      "train_loss": 13.616929074322735,
      "train_invariance": 0.08086560964805109,
      "train_variance": 0.3154335210411637,
      "train_covariance": 3.7094507891337076,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 70.61273319498697,
      "train_ema_param_l2": 0.23083419745644193,
      "ema_param_l2": 0.21935916639204558,
      "val_loss": 38.36673760986328,
      "val_invariance": 0.06027750441431999,
      "val_variance": 0.7812509428660075,
      "val_covariance": 17.328526545206707
    },
    {
      "epoch": 115,
      "train_loss": 13.561049264978479,
      "train_invariance": 0.08010911273294025,
      "train_variance": 0.31527917298564206,
      "train_covariance": 3.6763421796162925,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 66.53646734958225,
      "train_ema_param_l2": 0.22106481363271208,
      "ema_param_l2": 0.22761495455505812,
      "val_loss": 37.75349359130859,
      "val_invariance": 0.06076606164375941,
      "val_variance": 0.7849293340047201,
      "val_covariance": 16.61110854593913
    },
    {
      "epoch": 116,
      "train_loss": 13.609020523919,
      "train_invariance": 0.07993010955828207,
      "train_variance": 0.31761392298451174,
      "train_covariance": 3.6704197401117393,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 68.50773266601563,
      "train_ema_param_l2": 0.21762533912321397,
      "ema_param_l2": 0.23000089855119316,
      "val_loss": 37.816351114908855,
      "val_invariance": 0.06444548745950063,
      "val_variance": 0.7856952600479126,
      "val_covariance": 16.5628327331543
    },
    {
      "epoch": 117,
      "train_loss": 13.66061563901548,
      "train_invariance": 0.08075562402495631,
      "train_variance": 0.31880835588773093,
      "train_covariance": 3.6715161361694335,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 70.40291904025608,
      "train_ema_param_l2": 0.21713379516926326,
      "ema_param_l2": 0.20060930033451438,
      "val_loss": 38.48890126546224,
      "val_invariance": 0.06269486237565676,
      "val_variance": 0.7867837505340576,
      "val_covariance": 17.251935409545897
    },
    {
      "epoch": 118,
      "train_loss": 13.62780342356364,
      "train_invariance": 0.07969050184444144,
      "train_variance": 0.31950253398330125,
      "train_covariance": 3.6479775562992804,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 72.22933634892216,
      "train_ema_param_l2": 0.19989573819794898,
      "ema_param_l2": 0.19558800345687596,
      "val_loss": 38.3214838663737,
      "val_invariance": 0.06975744333863258,
      "val_variance": 0.7879652261734009,
      "val_covariance": 16.87841673787435
    },
    {
      "epoch": 119,
      "train_loss": 13.661376708419235,
      "train_invariance": 0.08084080585285469,
      "train_variance": 0.3197824084052333,
      "train_covariance": 3.645796339882745,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 64.61260684091073,
      "train_ema_param_l2": 0.20032584238142695,
      "ema_param_l2": 0.19668651041327612,
      "val_loss": 38.34288260904948,
      "val_invariance": 0.06693864429990451,
      "val_variance": 0.7872753785451253,
      "val_covariance": 16.98753237915039
    },
    {
      "epoch": 120,
      "train_loss": 13.7129139279966,
      "train_invariance": 0.0805975426921138,
      "train_variance": 0.3222048765641672,
      "train_covariance": 3.6428534538834185,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 57.756402737087676,
      "train_ema_param_l2": 0.20584852771838652,
      "ema_param_l2": 0.20648245653615052,
      "val_loss": 38.34727376302083,
      "val_invariance": 0.06693625712394714,
      "val_variance": 0.78540998061498,
      "val_covariance": 17.038617909749348
    },
    {
      "epoch": 121,
      "train_loss": 13.730229311625163,
      "train_invariance": 0.08116804774823012,
      "train_variance": 0.3221021858674509,
      "train_covariance": 3.648473467791522,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 58.73133178936994,
      "train_ema_param_l2": 0.20835588015245957,
      "ema_param_l2": 0.207401676394915,
      "val_loss": 38.11072340901693,
      "val_invariance": 0.06495167023936907,
      "val_variance": 0.789688708782196,
      "val_covariance": 16.744713928222655
    },
    {
      "epoch": 122,
      "train_loss": 13.76091468641493,
      "train_invariance": 0.08069299570057127,
      "train_variance": 0.3240868905208729,
      "train_covariance": 3.6414175351460774,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 50.304104695638024,
      "train_ema_param_l2": 0.20916297305470363,
      "ema_param_l2": 0.20917320703523196,
      "val_loss": 38.235669321695966,
      "val_invariance": 0.06335623715321223,
      "val_variance": 0.7851039441426595,
      "val_covariance": 17.024164713541666
    },
    {
      "epoch": 123,
      "train_loss": 13.72899065455684,
      "train_invariance": 0.07999846253130172,
      "train_variance": 0.3239479955567254,
      "train_covariance": 3.6303292055483216,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 61.05671910716869,
      "train_ema_param_l2": 0.19707358607366512,
      "ema_param_l2": 0.18434814551746462,
      "val_loss": 37.821458119710286,
      "val_invariance": 0.06442425126830736,
      "val_variance": 0.7879025265375773,
      "val_covariance": 16.513288528442384
    },
    {
      "epoch": 124,
      "train_loss": 13.762261181301541,
      "train_invariance": 0.08045829347769419,
      "train_variance": 0.32472327091075753,
      "train_covariance": 3.632722103189539,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 58.936444816871926,
      "train_ema_param_l2": 0.1874683663031121,
      "ema_param_l2": 0.18746988623461933,
      "val_loss": 38.13585194905599,
      "val_invariance": 0.06525248658657073,
      "val_variance": 0.7871286319096883,
      "val_covariance": 16.826324106852212
    },
    {
      "epoch": 125,
      "train_loss": 13.821232844034832,
      "train_invariance": 0.08093047342697779,
      "train_variance": 0.32674221144782173,
      "train_covariance": 3.6294157535411693,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 59.65854428778754,
      "train_ema_param_l2": 0.181892892576319,
      "ema_param_l2": 0.1713177171282172,
      "val_loss": 37.73723948160807,
      "val_invariance": 0.06467606216669082,
      "val_variance": 0.7884398676554362,
      "val_covariance": 16.409341618855795
    },
    {
      "epoch": 126,
      "train_loss": 13.795155753241644,
      "train_invariance": 0.08092029104409394,
      "train_variance": 0.32686281165370235,
      "train_covariance": 3.6005782384519223,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 59.46234346290871,
      "train_ema_param_l2": 0.17331398119225938,
      "ema_param_l2": 0.18396572385218085,
      "val_loss": 37.82326952107747,
      "val_invariance": 0.06537975617249807,
      "val_variance": 0.786014507929484,
      "val_covariance": 16.53841282145182
    },
    {
      "epoch": 127,
      "train_loss": 13.830780951605902,
      "train_invariance": 0.08094718156920538,
      "train_variance": 0.32797351529863145,
      "train_covariance": 3.607763559553358,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 58.76694747133608,
      "train_ema_param_l2": 0.17388960365466258,
      "ema_param_l2": 0.18326379039236276,
      "val_loss": 38.344334757486976,
      "val_invariance": 0.07315365459521611,
      "val_variance": 0.784619754632314,
      "val_covariance": 16.899998662312825
    },
    {
      "epoch": 128,
      "train_loss": 13.835625610634132,
      "train_invariance": 0.08055384502145979,
      "train_variance": 0.3283045054188481,
      "train_covariance": 3.6141668181242768,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 58.98851573237666,
      "train_ema_param_l2": 0.1747829954659991,
      "ema_param_l2": 0.1725819910731809,
      "val_loss": 37.70890017700195,
      "val_invariance": 0.06631591963768005,
      "val_variance": 0.7839110841751099,
      "val_covariance": 16.453224934895832
    },
    {
      "epoch": 129,
      "train_loss": 13.865618966844346,
      "train_invariance": 0.08090926174102006,
      "train_variance": 0.32873218118702924,
      "train_covariance": 3.624582849290636,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 52.771778770164204,
      "train_ema_param_l2": 0.17810314095615007,
      "ema_param_l2": 0.16941958273516464,
      "val_loss": 37.69350283813476,
      "val_invariance": 0.0677465001543363,
      "val_variance": 0.7786345850626628,
      "val_covariance": 16.533975916544595
    },
    {
      "epoch": 130,
      "train_loss": 13.91094042997007,
      "train_invariance": 0.08128128631909688,
      "train_variance": 0.3303978102472093,
      "train_covariance": 3.6189630499945746,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 51.58830908429181,
      "train_ema_param_l2": 0.16895969922518175,
      "ema_param_l2": 0.17110657027559267,
      "val_loss": 37.51858950805664,
      "val_invariance": 0.0680033261279265,
      "val_variance": 0.7826669960021972,
      "val_covariance": 16.251831380208333
    },
    {
      "epoch": 131,
      "train_loss": 13.92206504143609,
      "train_invariance": 0.08056137048535877,
      "train_variance": 0.33117543012124523,
      "train_covariance": 3.628645040512085,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 48.99181951678241,
      "train_ema_param_l2": 0.1667678562635442,
      "ema_param_l2": 0.17449330451337147,
      "val_loss": 37.797468729654945,
      "val_invariance": 0.07001998288432756,
      "val_variance": 0.7807275505065918,
      "val_covariance": 16.528780736287434
    },
    {
      "epoch": 132,
      "train_loss": 13.967365595782244,
      "train_invariance": 0.08203032832233995,
      "train_variance": 0.33168415428974013,
      "train_covariance": 3.624503577126397,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 50.47276762559679,
      "train_ema_param_l2": 0.16811416519967423,
      "ema_param_l2": 0.16735467307269694,
      "val_loss": 37.30209454345703,
      "val_invariance": 0.07151835439602534,
      "val_variance": 0.7841837415695191,
      "val_covariance": 15.90954231262207
    },
    {
      "epoch": 133,
      "train_loss": 14.000556828251591,
      "train_invariance": 0.08188507204806363,
      "train_variance": 0.3334087481851931,
      "train_covariance": 3.61821135019373,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 46.87347096026385,
      "train_ema_param_l2": 0.16824083864968725,
      "ema_param_l2": 0.16083737915511662,
      "val_loss": 37.288510518391924,
      "val_invariance": 0.06812091112136841,
      "val_variance": 0.7831699474652608,
      "val_covariance": 16.00623859659831
    },
    {
      "epoch": 134,
      "train_loss": 14.014881217108833,
      "train_invariance": 0.08193464127072582,
      "train_variance": 0.3331736554922881,
      "train_covariance": 3.637173841052585,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 43.38944858579283,
      "train_ema_param_l2": 0.16771506303256098,
      "ema_param_l2": 0.1670213803227171,
      "val_loss": 37.50284547932943,
      "val_invariance": 0.07067588480313619,
      "val_variance": 0.7778084616661072,
      "val_covariance": 16.290736958821615
    },
    {
      "epoch": 135,
      "train_loss": 14.035012697007922,
      "train_invariance": 0.081622681469829,
      "train_variance": 0.3347381811230271,
      "train_covariance": 3.625991061175311,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 51.950225121392144,
      "train_ema_param_l2": 0.15662146226219012,
      "ema_param_l2": 0.15626728456953248,
      "val_loss": 37.141096516927085,
      "val_invariance": 0.07137636922796567,
      "val_variance": 0.7793440675735473,
      "val_covariance": 15.873085571289062
    },
    {
      "epoch": 136,
      "train_loss": 14.053568794250488,
      "train_invariance": 0.08176548709692778,
      "train_variance": 0.33479479891282543,
      "train_covariance": 3.6395615598890516,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 42.55931454241717,
      "train_ema_param_l2": 0.15578009063092474,
      "ema_param_l2": 0.1603870586617583,
      "val_loss": 37.14649593098958,
      "val_invariance": 0.07361420226097107,
      "val_variance": 0.7770653560956319,
      "val_covariance": 15.879506805419922
    },
    {
      "epoch": 137,
      "train_loss": 14.080378443117494,
      "train_invariance": 0.0819236144511788,
      "train_variance": 0.3362746496906987,
      "train_covariance": 3.6254218771899187,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 53.82661481617115,
      "train_ema_param_l2": 0.14753498899714873,
      "ema_param_l2": 0.14686963990151466,
      "val_loss": 36.898475728352864,
      "val_invariance": 0.07299643421173095,
      "val_variance": 0.775542528629303,
      "val_covariance": 15.685001739501953
    },
    {
      "epoch": 138,
      "train_loss": 14.17848774436668,
      "train_invariance": 0.08221250248617597,
      "train_variance": 0.3391884934813888,
      "train_covariance": 3.6434628693615947,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 42.412217163085934,
      "train_ema_param_l2": 0.14973002891975684,
      "ema_param_l2": 0.15069944087291245,
      "val_loss": 36.64121514892578,
      "val_invariance": 0.07376803543170293,
      "val_variance": 0.7792682957649231,
      "val_covariance": 15.315306462605795
    },
    {
      "epoch": 139,
      "train_loss": 14.18410280976472,
      "train_invariance": 0.08282447282473246,
      "train_variance": 0.3390762164769349,
      "train_covariance": 3.6365855197200068,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 41.64387747531467,
      "train_ema_param_l2": 0.1517188170481318,
      "ema_param_l2": 0.14586672447449464,
      "val_loss": 36.62338214111328,
      "val_invariance": 0.07513920907179515,
      "val_variance": 0.7762421015103658,
      "val_covariance": 15.338849375406902
    },
    {
      "epoch": 140,
      "train_loss": 14.236685788755064,
      "train_invariance": 0.08281316967142953,
      "train_variance": 0.34127770372673316,
      "train_covariance": 3.634413971653691,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 41.497528871889465,
      "train_ema_param_l2": 0.14499974216542735,
      "ema_param_l2": 0.1458612288442275,
      "val_loss": 36.58839943440755,
      "val_invariance": 0.07496806406974793,
      "val_variance": 0.7787681646347046,
      "val_covariance": 15.244993169148763
    },
    {
      "epoch": 141,
      "train_loss": 14.245389687714754,
      "train_invariance": 0.08305441406921105,
      "train_variance": 0.3416740801775897,
      "train_covariance": 3.62717737727695,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 45.391633744981554,
      "train_ema_param_l2": 0.1385079918971308,
      "ema_param_l2": 0.14359206188054502,
      "val_loss": 36.939437947591145,
      "val_invariance": 0.07422400359312693,
      "val_variance": 0.7746987784703573,
      "val_covariance": 15.716368469238281
    },
    {
      "epoch": 142,
      "train_loss": 14.321161495350026,
      "train_invariance": 0.08408997732621652,
      "train_variance": 0.3437349525469321,
      "train_covariance": 3.6255383061303035,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 44.91175547168873,
      "train_ema_param_l2": 0.13799573032934415,
      "ema_param_l2": 0.1303884577742263,
      "val_loss": 36.56143364461263,
      "val_invariance": 0.07401471418142319,
      "val_variance": 0.7747411184310913,
      "val_covariance": 15.342538609822592
    },
    {
      "epoch": 143,
      "train_loss": 14.357857822276928,
      "train_invariance": 0.08370388321964829,
      "train_variance": 0.3451052985103042,
      "train_covariance": 3.6376282532303423,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 36.5673042839898,
      "train_ema_param_l2": 0.1363780407010211,
      "ema_param_l2": 0.13624199949061744,
      "val_loss": 36.415367177327475,
      "val_invariance": 0.07377399011452992,
      "val_variance": 0.7737637434005737,
      "val_covariance": 15.226923700968424
    },
    {
      "epoch": 144,
      "train_loss": 14.387291013929579,
      "train_invariance": 0.08411429265251866,
      "train_variance": 0.3455139139228397,
      "train_covariance": 3.646585868694164,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 40.340447062174476,
      "train_ema_param_l2": 0.1317179410337059,
      "ema_param_l2": 0.1282283559138076,
      "val_loss": 36.32110331217448,
      "val_invariance": 0.07609549041589102,
      "val_variance": 0.7776652579307556,
      "val_covariance": 14.977084589640299
    },
    {
      "epoch": 145,
      "train_loss": 14.463640226293494,
      "train_invariance": 0.08454153153410664,
      "train_variance": 0.34836647914074087,
      "train_covariance": 3.640939901634499,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 37.40006334771051,
      "train_ema_param_l2": 0.12813911383720483,
      "ema_param_l2": 0.12894654157861005,
      "val_loss": 36.43896887207031,
      "val_invariance": 0.0770820191303889,
      "val_variance": 0.7749605948130289,
      "val_covariance": 15.137903676350911
    },
    {
      "epoch": 146,
      "train_loss": 14.489573440551759,
      "train_invariance": 0.0843019256371039,
      "train_variance": 0.3493482355011834,
      "train_covariance": 3.6483194509435584,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 35.84340099984628,
      "train_ema_param_l2": 0.1249914637294911,
      "ema_param_l2": 0.12213856267239814,
      "val_loss": 36.00859698486328,
      "val_invariance": 0.07473816438515982,
      "val_variance": 0.7738299751281739,
      "val_covariance": 14.794393325805665
    },
    {
      "epoch": 147,
      "train_loss": 14.523125133373119,
      "train_invariance": 0.08409340947204166,
      "train_variance": 0.35085999474702056,
      "train_covariance": 3.6492900199890137,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 36.805929183394824,
      "train_ema_param_l2": 0.11957498746401168,
      "ema_param_l2": 0.11528191375452526,
      "val_loss": 36.04302846272787,
      "val_invariance": 0.0751004750331243,
      "val_variance": 0.776491020043691,
      "val_covariance": 14.753241541544597
    },
    {
      "epoch": 148,
      "train_loss": 14.51868435160319,
      "train_invariance": 0.08472089880925637,
      "train_variance": 0.35000967876999467,
      "train_covariance": 3.650419916647452,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 43.26671731680411,
      "train_ema_param_l2": 0.11239588188695943,
      "ema_param_l2": 0.10074763535962687,
      "val_loss": 36.07363465372721,
      "val_invariance": 0.07518868545691172,
      "val_variance": 0.7773895579973856,
      "val_covariance": 14.759178161621094
    },
    {
      "epoch": 149,
      "train_loss": 14.622624671370895,
      "train_invariance": 0.08491269488467111,
      "train_variance": 0.3530985999548877,
      "train_covariance": 3.672342309669212,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 36.65529188594112,
      "train_ema_param_l2": 0.10741725037247936,
      "ema_param_l2": 0.10781691443431884,
      "val_loss": 36.282257832845055,
      "val_invariance": 0.07589539142449697,
      "val_variance": 0.7811388883590699,
      "val_covariance": 14.856400868733724
    },
    {
      "epoch": 150,
      "train_loss": 14.665689863699454,
      "train_invariance": 0.08570710130532583,
      "train_variance": 0.3541361876240483,
      "train_covariance": 3.6696076236300996,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 34.678535540545425,
      "train_ema_param_l2": 0.10913880512296928,
      "ema_param_l2": 0.10725074757642732,
      "val_loss": 35.988893391927085,
      "val_invariance": 0.07607078691323599,
      "val_variance": 0.7804325512250264,
      "val_covariance": 14.5763099416097
    },
    {
      "epoch": 151,
      "train_loss": 14.668963231687192,
      "train_invariance": 0.08541678734178897,
      "train_variance": 0.3548378880200563,
      "train_covariance": 3.6625963617254187,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 35.693706297697844,
      "train_ema_param_l2": 0.10449859784658418,
      "ema_param_l2": 0.10234474201366398,
      "val_loss": 35.99080993652344,
      "val_invariance": 0.07621937280893326,
      "val_variance": 0.7850814239184062,
      "val_covariance": 14.458290420532226
    },
    {
      "epoch": 152,
      "train_loss": 14.757315667046441,
      "train_invariance": 0.08535058246497755,
      "train_variance": 0.357732673185843,
      "train_covariance": 3.68023426578663,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 32.28146157667372,
      "train_ema_param_l2": 0.10384269024874543,
      "ema_param_l2": 0.10381026076651205,
      "val_loss": 35.88121239217122,
      "val_invariance": 0.07687467275063196,
      "val_variance": 0.7837436892191569,
      "val_covariance": 14.365753662109375
    },
    {
      "epoch": 153,
      "train_loss": 14.792746231079102,
      "train_invariance": 0.08581197214568102,
      "train_variance": 0.3591080866213198,
      "train_covariance": 3.6697447692023384,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 33.753233702483,
      "train_ema_param_l2": 0.1000761793991525,
      "ema_param_l2": 0.10205759401713552,
      "val_loss": 35.699286193847655,
      "val_invariance": 0.0797142295440038,
      "val_variance": 0.7857131710052491,
      "val_covariance": 14.063601150512696
    },
    {
      "epoch": 154,
      "train_loss": 14.832284722504792,
      "train_invariance": 0.086275423195627,
      "train_variance": 0.35909518575668337,
      "train_covariance": 3.6980194950810183,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 31.408291359795463,
      "train_ema_param_l2": 0.09726772279514367,
      "ema_param_l2": 0.09597347786291918,
      "val_loss": 36.04100413004557,
      "val_invariance": 0.08063508961598079,
      "val_variance": 0.7858310111363729,
      "val_covariance": 14.379351414998373
    },
    {
      "epoch": 155,
      "train_loss": 14.870286497328017,
      "train_invariance": 0.08703558569042771,
      "train_variance": 0.3603869824056272,
      "train_covariance": 3.6847223038850005,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 33.32479335643627,
      "train_ema_param_l2": 0.09274718793149501,
      "ema_param_l2": 0.09160287638460028,
      "val_loss": 35.56857637532552,
      "val_invariance": 0.07750720510880152,
      "val_variance": 0.794701920668284,
      "val_covariance": 13.763348119099934
    },
    {
      "epoch": 156,
      "train_loss": 14.900160598754884,
      "train_invariance": 0.08654984962940217,
      "train_variance": 0.3619632495067738,
      "train_covariance": 3.687333097457886,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 31.709490633364076,
      "train_ema_param_l2": 0.09022993206129548,
      "ema_param_l2": 0.0873389992485632,
      "val_loss": 35.59264371744791,
      "val_invariance": 0.07729561813672384,
      "val_variance": 0.7928446057637533,
      "val_covariance": 13.839137919108072
    },
    {
      "epoch": 157,
      "train_loss": 14.921356610898618,
      "train_invariance": 0.08625964872704611,
      "train_variance": 0.36321008989546033,
      "train_covariance": 3.6846131183482984,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 28.794396963614005,
      "train_ema_param_l2": 0.0870239076381391,
      "ema_param_l2": 0.08746731806149452,
      "val_loss": 35.54779044596354,
      "val_invariance": 0.07892567030588786,
      "val_variance": 0.7945054071744283,
      "val_covariance": 13.712013514200846
    },
    {
      "epoch": 158,
      "train_loss": 15.013605776186342,
      "train_invariance": 0.08711294626306604,
      "train_variance": 0.3653999635643429,
      "train_covariance": 3.700782995012071,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 31.047509197093824,
      "train_ema_param_l2": 0.0844729176326811,
      "ema_param_l2": 0.08156260040062377,
      "val_loss": 35.67964707438151,
      "val_invariance": 0.07787782446543376,
      "val_variance": 0.7934901477495829,
      "val_covariance": 13.895447814941406
    },
    {
      "epoch": 159,
      "train_loss": 15.018079145078305,
      "train_invariance": 0.08710847507362013,
      "train_variance": 0.3655723701936227,
      "train_covariance": 3.7010580068517616,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 31.990239070185908,
      "train_ema_param_l2": 0.07889024921056231,
      "ema_param_l2": 0.0787527671654769,
      "val_loss": 35.60339298502604,
      "val_invariance": 0.07841077228387197,
      "val_variance": 0.7934223653475444,
      "val_covariance": 13.807564493815104
    },
    {
      "epoch": 160,
      "train_loss": 15.06381556560375,
      "train_invariance": 0.08700451694815248,
      "train_variance": 0.36714768201333503,
      "train_covariance": 3.710010578579373,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 29.425364660192418,
      "train_ema_param_l2": 0.07805234457834671,
      "ema_param_l2": 0.07805784993580397,
      "val_loss": 35.647583984375,
      "val_invariance": 0.08096260422468185,
      "val_variance": 0.7940691493352254,
      "val_covariance": 13.771790186564127
    },
    {
      "epoch": 161,
      "train_loss": 15.10025743978995,
      "train_invariance": 0.08691878944635391,
      "train_variance": 0.36821434612627385,
      "train_covariance": 3.7219289660983614,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 27.90211390742549,
      "train_ema_param_l2": 0.07677422755701833,
      "ema_param_l2": 0.07777890324342973,
      "val_loss": 35.54311719767253,
      "val_invariance": 0.08105029753843944,
      "val_variance": 0.8015363178253174,
      "val_covariance": 13.478451649983723
    },
    {
      "epoch": 162,
      "train_loss": 15.144765327171044,
      "train_invariance": 0.08730970071863245,
      "train_variance": 0.3703231042491065,
      "train_covariance": 3.7039452442593044,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 27.097079863936813,
      "train_ema_param_l2": 0.0744155555854332,
      "ema_param_l2": 0.07300582688486466,
      "val_loss": 35.44038777669271,
      "val_invariance": 0.08025358726580938,
      "val_variance": 0.8006284987131754,
      "val_covariance": 13.4183355662028
    },
    {
      "epoch": 163,
      "train_loss": 15.182750776220251,
      "train_invariance": 0.0880511439398483,
      "train_variance": 0.3709676951479029,
      "train_covariance": 3.707279794198495,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 27.2481010945638,
      "train_ema_param_l2": 0.07197931203822455,
      "ema_param_l2": 0.07018545449014828,
      "val_loss": 35.45667046101888,
      "val_invariance": 0.08285909231503805,
      "val_variance": 0.7996009721755981,
      "val_covariance": 13.395168548583984
    },
    {
      "epoch": 164,
      "train_loss": 15.240578469170464,
      "train_invariance": 0.08835500344744435,
      "train_variance": 0.3721623644387281,
      "train_covariance": 3.727644249315615,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 27.50043034758391,
      "train_ema_param_l2": 0.06872220196889949,
      "ema_param_l2": 0.06618666146203424,
      "val_loss": 35.35689437866211,
      "val_invariance": 0.08270501959323882,
      "val_variance": 0.8032995297114054,
      "val_covariance": 13.206780985514323
    },
    {
      "epoch": 165,
      "train_loss": 15.274085709183304,
      "train_invariance": 0.08800869753184141,
      "train_variance": 0.37379817917611863,
      "train_covariance": 3.728913853680646,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 28.305023970992476,
      "train_ema_param_l2": 0.06453388368965737,
      "ema_param_l2": 0.06465136392531821,
      "val_loss": 35.58070399983724,
      "val_invariance": 0.08360115667184194,
      "val_variance": 0.8019548053741455,
      "val_covariance": 13.441804173787435
    },
    {
      "epoch": 166,
      "train_loss": 15.33335696637189,
      "train_invariance": 0.0880362592405743,
      "train_variance": 0.3759820896961071,
      "train_covariance": 3.7328982334136964,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 25.793232714617695,
      "train_ema_param_l2": 0.06298134233458622,
      "ema_param_l2": 0.06255424549844757,
      "val_loss": 35.43192404174805,
      "val_invariance": 0.08422645856936772,
      "val_variance": 0.8034771087964376,
      "val_covariance": 13.23933491007487
    },
    {
      "epoch": 167,
      "train_loss": 15.340261260703757,
      "train_invariance": 0.08789824005188765,
      "train_variance": 0.37657243318910955,
      "train_covariance": 3.728494503939593,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 25.581422551472983,
      "train_ema_param_l2": 0.061500044815100983,
      "ema_param_l2": 0.05861209400325846,
      "val_loss": 35.272895670572915,
      "val_invariance": 0.08325716161727906,
      "val_variance": 0.8068262688318888,
      "val_covariance": 13.020810246785482
    },
    {
      "epoch": 168,
      "train_loss": 15.407213240446868,
      "train_invariance": 0.0883641480759338,
      "train_variance": 0.37815527370240953,
      "train_covariance": 3.744227759184661,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 25.168963273790148,
      "train_ema_param_l2": 0.058697889879767394,
      "ema_param_l2": 0.05753843446388174,
      "val_loss": 35.425176930745444,
      "val_invariance": 0.08439146371682485,
      "val_variance": 0.8065971886316935,
      "val_covariance": 13.15046087137858
    },
    {
      "epoch": 169,
      "train_loss": 15.446999403776946,
      "train_invariance": 0.08896835763586892,
      "train_variance": 0.37941258674197725,
      "train_covariance": 3.7374758449837016,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 26.57710523591218,
      "train_ema_param_l2": 0.05570916791382294,
      "ema_param_l2": 0.05534051634350123,
      "val_loss": 35.304997751871745,
      "val_invariance": 0.08421336406469346,
      "val_variance": 0.812902019182841,
      "val_covariance": 12.87711312866211
    },
    {
      "epoch": 170,
      "train_loss": 15.55627007124159,
      "train_invariance": 0.08935385809783582,
      "train_variance": 0.38269816029513326,
      "train_covariance": 3.7549696410143816,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 24.524356066668474,
      "train_ema_param_l2": 0.05330836455467014,
      "ema_param_l2": 0.05210440238926748,
      "val_loss": 35.29851114908854,
      "val_invariance": 0.08585160770018896,
      "val_variance": 0.8127782408396403,
      "val_covariance": 12.832764963785808
    },
    {
      "epoch": 171,
      "train_loss": 15.569045776367188,
      "train_invariance": 0.08944137674349326,
      "train_variance": 0.38331035287291915,
      "train_covariance": 3.7502525432727953,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 25.23089852170591,
      "train_ema_param_l2": 0.05075496431994521,
      "ema_param_l2": 0.04871993102979706,
      "val_loss": 35.338803100585935,
      "val_invariance": 0.08846042096614838,
      "val_variance": 0.8132485307057699,
      "val_covariance": 12.796079630533853
    },
    {
      "epoch": 172,
      "train_loss": 15.637394178602431,
      "train_invariance": 0.0893511445765142,
      "train_variance": 0.38575219236479863,
      "train_covariance": 3.7598107173354536,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 24.332228054470487,
      "train_ema_param_l2": 0.04856138925267261,
      "ema_param_l2": 0.04824954662127925,
      "val_loss": 35.30552751668294,
      "val_invariance": 0.08705965109666189,
      "val_variance": 0.8155018313725789,
      "val_covariance": 12.741490697224934
    },
    {
      "epoch": 173,
      "train_loss": 15.673457450584129,
      "train_invariance": 0.08975631808793104,
      "train_variance": 0.38677371470133465,
      "train_covariance": 3.7602066315544977,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 23.205095121030453,
      "train_ema_param_l2": 0.04702558460921649,
      "ema_param_l2": 0.04645459250495896,
      "val_loss": 35.4195637512207,
      "val_invariance": 0.08785730864604314,
      "val_variance": 0.8184625988006592,
      "val_covariance": 12.761566645304361
    },
    {
      "epoch": 174,
      "train_loss": 15.721367066559969,
      "train_invariance": 0.08974198763900333,
      "train_variance": 0.38834325926392166,
      "train_covariance": 3.7692359264515063,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 23.081557660138166,
      "train_ema_param_l2": 0.045360480870184926,
      "ema_param_l2": 0.04442225679795875,
      "val_loss": 35.34134097290039,
      "val_invariance": 0.08849120048681895,
      "val_variance": 0.8176163570086161,
      "val_covariance": 12.688652071634928
    },
    {
      "epoch": 175,
      "train_loss": 15.751473875257703,
      "train_invariance": 0.09009992937246958,
      "train_variance": 0.38907354129685295,
      "train_covariance": 3.7721370697021483,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 22.417055281462492,
      "train_ema_param_l2": 0.04282225790735493,
      "ema_param_l2": 0.04144049479706106,
      "val_loss": 35.39954125976563,
      "val_invariance": 0.09074121777216593,
      "val_variance": 0.8192045704523723,
      "val_covariance": 12.65089645131429
    },
    {
      "epoch": 176,
      "train_loss": 15.803613706800673,
      "train_invariance": 0.09031352370756644,
      "train_variance": 0.3907038789943412,
      "train_covariance": 3.7781786008764198,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 21.744750845449943,
      "train_ema_param_l2": 0.041633717216049776,
      "ema_param_l2": 0.04037968055437265,
      "val_loss": 35.30746708170573,
      "val_invariance": 0.09111540740728379,
      "val_variance": 0.8213991432189941,
      "val_covariance": 12.494603050231934
    },
    {
      "epoch": 177,
      "train_loss": 15.856804694564254,
      "train_invariance": 0.09048888222155747,
      "train_variance": 0.3928728552924262,
      "train_covariance": 3.7727612974378797,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 22.852584648980034,
      "train_ema_param_l2": 0.03859827991136923,
      "ema_param_l2": 0.03849093514960729,
      "val_loss": 35.69702856445313,
      "val_invariance": 0.09178230041265488,
      "val_variance": 0.8204168553352356,
      "val_covariance": 12.892049875895182
    },
    {
      "epoch": 178,
      "train_loss": 15.916836534853335,
      "train_invariance": 0.09096747656000985,
      "train_variance": 0.39446141561755427,
      "train_covariance": 3.781114255128083,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 21.34213840512876,
      "train_ema_param_l2": 0.03661463831873301,
      "ema_param_l2": 0.03553943314066012,
      "val_loss": 35.46177294921875,
      "val_invariance": 0.09286131703853608,
      "val_variance": 0.8225734343528748,
      "val_covariance": 12.57590433247884
    },
    {
      "epoch": 179,
      "train_loss": 15.96666692408809,
      "train_invariance": 0.09046726392375098,
      "train_variance": 0.3965829295935454,
      "train_covariance": 3.7904119914725976,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 21.381242653740777,
      "train_ema_param_l2": 0.035098083912049716,
      "ema_param_l2": 0.03345060756316655,
      "val_loss": 35.47940560913086,
      "val_invariance": 0.0935699336528778,
      "val_variance": 0.8247711466153462,
      "val_covariance": 12.520878740946452
    },
    {
      "epoch": 180,
      "train_loss": 15.962200889869973,
      "train_invariance": 0.09079131906120866,
      "train_variance": 0.39641784704173055,
      "train_covariance": 3.781971728784067,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 21.23573642815484,
      "train_ema_param_l2": 0.03257936503444872,
      "ema_param_l2": 0.0318164132532414,
      "val_loss": 35.783988220214844,
      "val_invariance": 0.09336470011870067,
      "val_variance": 0.8248634001413981,
      "val_covariance": 12.828285512288412
    },
    {
      "epoch": 181,
      "train_loss": 16.041402239199037,
      "train_invariance": 0.09119067188103994,
      "train_variance": 0.39868224432733324,
      "train_covariance": 3.7945793474691887,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 20.53163505102087,
      "train_ema_param_l2": 0.030991187783069727,
      "ema_param_l2": 0.030188534483643645,
      "val_loss": 35.39210636393229,
      "val_invariance": 0.09217025969425838,
      "val_variance": 0.8261694243748983,
      "val_covariance": 12.433614842732748
    },
    {
      "epoch": 182,
      "train_loss": 16.12607759941949,
      "train_invariance": 0.09137505318058861,
      "train_variance": 0.40124470887360747,
      "train_covariance": 3.810583610534668,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 20.093569523564092,
      "train_ema_param_l2": 0.029522318301413542,
      "ema_param_l2": 0.02845044735871304,
      "val_loss": 35.46356731160482,
      "val_invariance": 0.09289983695745468,
      "val_variance": 0.8270805629094442,
      "val_covariance": 12.464057624816894
    },
    {
      "epoch": 183,
      "train_loss": 16.12548442642777,
      "train_invariance": 0.09163059261330851,
      "train_variance": 0.4015875293413798,
      "train_covariance": 3.7950313801235622,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 21.04343613066497,
      "train_ema_param_l2": 0.02730462687576927,
      "ema_param_l2": 0.026376185251275625,
      "val_loss": 35.75991349283854,
      "val_invariance": 0.09627732596794764,
      "val_variance": 0.8275804789861043,
      "val_covariance": 12.663468439737956
    },
    {
      "epoch": 184,
      "train_loss": 16.194410928231697,
      "train_invariance": 0.0917247445958632,
      "train_variance": 0.4035043640313325,
      "train_covariance": 3.813683250285961,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 20.458477931835034,
      "train_ema_param_l2": 0.025548404371843927,
      "ema_param_l2": 0.0249786448817308,
      "val_loss": 35.57037434895833,
      "val_invariance": 0.09657499041159948,
      "val_variance": 0.8311353597640991,
      "val_covariance": 12.377615982055664
    },
    {
      "epoch": 185,
      "train_loss": 16.211194650720667,
      "train_invariance": 0.09161041543881099,
      "train_variance": 0.404145302772522,
      "train_covariance": 3.8173016542505334,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 20.136295284129954,
      "train_ema_param_l2": 0.02403377528829845,
      "ema_param_l2": 0.02286044490103809,
      "val_loss": 35.674697428385414,
      "val_invariance": 0.0957824347615242,
      "val_variance": 0.8305486084620158,
      "val_covariance": 12.516421463012696
    },
    {
      "epoch": 186,
      "train_loss": 16.247196937843604,
      "train_invariance": 0.09194888445183083,
      "train_variance": 0.40518591013661137,
      "train_covariance": 3.81882698807893,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 20.062358913845486,
      "train_ema_param_l2": 0.02227681699698103,
      "ema_param_l2": 0.02210813826679917,
      "val_loss": 35.52226708984375,
      "val_invariance": 0.09633490359783173,
      "val_variance": 0.8321244589487712,
      "val_covariance": 12.310783101399739
    },
    {
      "epoch": 187,
      "train_loss": 16.28509442477756,
      "train_invariance": 0.09195978205292313,
      "train_variance": 0.40711738692389593,
      "train_covariance": 3.808165209169741,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 19.680598663330077,
      "train_ema_param_l2": 0.02118474103891136,
      "ema_param_l2": 0.02049809306759235,
      "val_loss": 35.5420222269694,
      "val_invariance": 0.09558250027894974,
      "val_variance": 0.8328719501495361,
      "val_covariance": 12.330660774230957
    },
    {
      "epoch": 188,
      "train_loss": 16.358423261854384,
      "train_invariance": 0.09247634530067445,
      "train_variance": 0.4090407547597532,
      "train_covariance": 3.82049573135376,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 19.8802946528682,
      "train_ema_param_l2": 0.01950334933157456,
      "ema_param_l2": 0.01890646356315432,
      "val_loss": 35.66749555460612,
      "val_invariance": 0.09750384813547135,
      "val_variance": 0.8342147175470987,
      "val_covariance": 12.374531463623047
    },
    {
      "epoch": 189,
      "train_loss": 16.410847008599177,
      "train_invariance": 0.09259453238602038,
      "train_variance": 0.4113650147296764,
      "train_covariance": 3.811858339097765,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 19.19377771391692,
      "train_ema_param_l2": 0.018518832196832164,
      "ema_param_l2": 0.017666671250042572,
      "val_loss": 35.73313985188802,
      "val_invariance": 0.09865065429608028,
      "val_variance": 0.8349279543558756,
      "val_covariance": 12.393674947102864
    },
    {
      "epoch": 190,
      "train_loss": 16.439845908836084,
      "train_invariance": 0.09261495099244295,
      "train_variance": 0.41157997369766236,
      "train_covariance": 3.8349727633440938,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 19.529034001103152,
      "train_ema_param_l2": 0.016889287617784462,
      "ema_param_l2": 0.016298601943165174,
      "val_loss": 35.71733728027344,
      "val_invariance": 0.09981427373488744,
      "val_variance": 0.8365665473937989,
      "val_covariance": 12.30781691233317
    },
    {
      "epoch": 191,
      "train_loss": 16.473749822545933,
      "train_invariance": 0.09280352421822372,
      "train_variance": 0.4129627835132458,
      "train_covariance": 3.8295921603308782,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 19.38334420437283,
      "train_ema_param_l2": 0.015605945217632495,
      "ema_param_l2": 0.014974321955637703,
      "val_loss": 35.75974661254883,
      "val_invariance": 0.0993703690369924,
      "val_variance": 0.8366045115788777,
      "val_covariance": 12.360374994913737
    },
    {
      "epoch": 192,
      "train_loss": 16.524511327672887,
      "train_invariance": 0.09301399635606342,
      "train_variance": 0.41417345566219754,
      "train_covariance": 3.844824999420731,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 19.404483674791123,
      "train_ema_param_l2": 0.01424198525329083,
      "ema_param_l2": 0.013973535592385566,
      "val_loss": 35.75441689046224,
      "val_invariance": 0.09917465102672576,
      "val_variance": 0.8374733308156331,
      "val_covariance": 12.338217300415039
    },
    {
      "epoch": 193,
      "train_loss": 16.518688062314634,
      "train_invariance": 0.0930454756507167,
      "train_variance": 0.4143097725356067,
      "train_covariance": 3.834806915424488,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 19.180265213577837,
      "train_ema_param_l2": 0.013254665343808392,
      "ema_param_l2": 0.01221323933781309,
      "val_loss": 35.70750702921549,
      "val_invariance": 0.09969280509154002,
      "val_variance": 0.8383264334996542,
      "val_covariance": 12.257025993347169
    },
    {
      "epoch": 194,
      "train_loss": 16.56597935598868,
      "train_invariance": 0.093273308634758,
      "train_variance": 0.416690030530647,
      "train_covariance": 3.8168958298718487,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 18.656131040219908,
      "train_ema_param_l2": 0.012020268877437996,
      "ema_param_l2": 0.011693787114452533,
      "val_loss": 35.6793515218099,
      "val_invariance": 0.09966124324003856,
      "val_variance": 0.8391527242660523,
      "val_covariance": 12.209001780192057
    },
    {
      "epoch": 195,
      "train_loss": 16.578558213975693,
      "train_invariance": 0.09302378851175308,
      "train_variance": 0.4169488776348255,
      "train_covariance": 3.829241626880787,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 18.5130362967032,
      "train_ema_param_l2": 0.01116863954750817,
      "ema_param_l2": 0.01095747551322933,
      "val_loss": 35.68962286376953,
      "val_invariance": 0.09995093725124995,
      "val_variance": 0.8397035802205404,
      "val_covariance": 12.198259674072265
    },
    {
      "epoch": 196,
      "train_loss": 16.646741720694084,
      "train_invariance": 0.09332466610493484,
      "train_variance": 0.41851304204375656,
      "train_covariance": 3.8507990543224193,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 18.112413564046225,
      "train_ema_param_l2": 0.010539477933777701,
      "ema_param_l2": 0.010129574737253141,
      "val_loss": 35.69794855753581,
      "val_invariance": 0.10026937886079153,
      "val_variance": 0.8415307642618816,
      "val_covariance": 12.152944745381673
    },
    {
      "epoch": 197,
      "train_loss": 16.64592196090133,
      "train_invariance": 0.09353104368845622,
      "train_variance": 0.41871475436952377,
      "train_covariance": 3.839777047757749,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 18.665597871003328,
      "train_ema_param_l2": 0.009726146926024096,
      "ema_param_l2": 0.009211391830692466,
      "val_loss": 35.71495633951823,
      "val_invariance": 0.10085367560386657,
      "val_variance": 0.8413990402221679,
      "val_covariance": 12.158638636271158
    },
    {
      "epoch": 198,
      "train_loss": 16.707526039406105,
      "train_invariance": 0.0930395340566282,
      "train_variance": 0.4212473517258962,
      "train_covariance": 3.8503538397329824,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 18.24673508029514,
      "train_ema_param_l2": 0.009255376138874744,
      "ema_param_l2": 0.008998812493791131,
      "val_loss": 35.75732106526693,
      "val_invariance": 0.10133353386322658,
      "val_variance": 0.8424929860432943,
      "val_covariance": 12.161658081054687
    },
    {
      "epoch": 199,
      "train_loss": 16.697028481942635,
      "train_invariance": 0.09394817814782813,
      "train_variance": 0.42021984591307465,
      "train_covariance": 3.842827832610519,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 18.286342935067637,
      "train_ema_param_l2": 0.008620207226221343,
      "ema_param_l2": 0.008605562401687807,
      "val_loss": 35.70193888346354,
      "val_invariance": 0.10134606784582138,
      "val_variance": 0.8425362510681152,
      "val_covariance": 12.10488100941976
    },
    {
      "epoch": 200,
      "train_loss": 16.763978105333116,
      "train_invariance": 0.09395812588047098,
      "train_variance": 0.4226450997988383,
      "train_covariance": 3.8488974612907128,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 18.41417308666088,
      "train_ema_param_l2": 0.00837517970614714,
      "ema_param_l2": 0.008182928485144552,
      "val_loss": 35.72187239583333,
      "val_invariance": 0.10173339947064718,
      "val_variance": 0.8437217706044515,
      "val_covariance": 12.085493133544922
    }
  ],
  "best_val": 33.760549519856774,
  "checkpoint": "outputs/vicreg_nocrop_noaction_seed43/last.pt"
}

==> data/training_logs/vicreg_noaction_s44.json <==
{
  "run_name": "vicreg_noaction_s44",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9368.937863957995,
  "history": [
    {
      "epoch": 1,
      "train_loss": 64.23762109827112,
      "train_invariance": 0.765763554431774,
      "train_variance": 1.8028316291879725,
      "train_covariance": 0.022741280465214342,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 80.27001473659939,
      "train_ema_param_l2": 0.10525215132049517,
      "ema_param_l2": 0.16881550604628787,
      "val_loss": 62.42149495442708,
      "val_invariance": 0.5234351867039998,
      "val_variance": 1.973424578030904,
      "val_covariance": 1.4691472171458977e-06
    },
    {
      "epoch": 2,
      "train_loss": 52.86352130239981,
      "train_invariance": 0.44399053313997056,
      "train_variance": 1.6653584379620021,
      "train_covariance": 0.12979706537282026,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 63.210393446180554,
      "train_ema_param_l2": 0.17515175720673215,
      "ema_param_l2": 0.17132501144462015,
      "val_loss": 54.98987759399414,
      "val_invariance": 0.22772068842252097,
      "val_variance": 1.9718743327458699,
      "val_covariance": 2.3445007749008558e-06
    },
    {
      "epoch": 3,
      "train_loss": 44.585978759765624,
      "train_invariance": 0.20836212988032235,
      "train_variance": 1.5566920887629192,
      "train_covariance": 0.45962363211313884,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 63.86642782705802,
      "train_ema_param_l2": 0.18041198527148603,
      "ema_param_l2": 0.19441677195261983,
      "val_loss": 50.62216114298503,
      "val_invariance": 0.051120657573143644,
      "val_variance": 1.9737657375335693,
      "val_covariance": 1.786018948526665e-06
    },
    {
      "epoch": 4,
      "train_loss": 39.660555069534865,
      "train_invariance": 0.10335092738601896,
      "train_variance": 1.4405449018831606,
      "train_covariance": 1.0631592650943331,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 62.3749673993146,
      "train_ema_param_l2": 0.207044210997618,
      "ema_param_l2": 0.23566331805767615,
      "val_loss": 49.77715729777018,
      "val_invariance": 0.024413884595036506,
      "val_variance": 1.9666719150543213,
      "val_covariance": 1.1748572153010173e-05
    },
    {
      "epoch": 5,
      "train_loss": 36.476902220549405,
      "train_invariance": 0.058394858175957645,
      "train_variance": 1.3192356753879124,
      "train_covariance": 2.0361389094458686,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 61.398828491210935,
      "train_ema_param_l2": 0.296401105460748,
      "ema_param_l2": 0.32585795830598,
      "val_loss": 49.82950202433268,
      "val_invariance": 0.03352996643384298,
      "val_variance": 1.9596480760574342,
      "val_covariance": 5.113821101015977e-05
    },
    {
      "epoch": 6,
      "train_loss": 34.74542930094401,
      "train_invariance": 0.040133633611378845,
      "train_variance": 1.2156500838597615,
      "train_covariance": 3.3508363675717954,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 61.444719051784936,
      "train_ema_param_l2": 0.30733904068692924,
      "ema_param_l2": 0.2941388518407856,
      "val_loss": 49.24871351114909,
      "val_invariance": 0.018164781893293062,
      "val_variance": 1.9517779010136922,
      "val_covariance": 0.0001460260098829167
    },
    {
      "epoch": 7,
      "train_loss": 34.113030854401764,
      "train_invariance": 0.03325207030386836,
      "train_variance": 1.1459800336979054,
      "train_covariance": 4.632228276853208,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 52.03784627956814,
      "train_ema_param_l2": 0.3079156547263451,
      "ema_param_l2": 0.29857637455006963,
      "val_loss": 49.23614660644531,
      "val_invariance": 0.01882295775413513,
      "val_variance": 1.9506173448562623,
      "val_covariance": 0.0001388952999210839
    },
    {
      "epoch": 8,
      "train_loss": 34.01302837004485,
      "train_invariance": 0.03291225712939545,
      "train_variance": 1.1086562012919674,
      "train_covariance": 5.473816785176595,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 45.1169468270761,
      "train_ema_param_l2": 0.29218240849624966,
      "ema_param_l2": 0.2755848509541558,
      "val_loss": 49.2993534749349,
      "val_invariance": 0.02233740913371245,
      "val_variance": 1.949631149927775,
      "val_covariance": 0.00013978716994461138
    },
    {
      "epoch": 9,
      "train_loss": 34.03774695502387,
      "train_invariance": 0.03757446899678972,
      "train_variance": 1.0776856916745503,
      "train_covariance": 6.1562429436577695,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 48.47292000212493,
      "train_ema_param_l2": 0.278757982761502,
      "ema_param_l2": 0.2799723429329419,
      "val_loss": 48.732174672444664,
      "val_invariance": 0.010591862134635449,
      "val_variance": 1.938677761077881,
      "val_covariance": 0.0004342494063312188
    },
    {
      "epoch": 10,
      "train_loss": 34.2259249685782,
      "train_invariance": 0.04420647937390539,
      "train_variance": 1.041801978888335,
      "train_covariance": 7.075713326348199,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 43.24012679940683,
      "train_ema_param_l2": 0.2841826853475039,
      "ema_param_l2": 0.28890777486608554,
      "val_loss": 49.434948669433595,
      "val_invariance": 0.04614427559574445,
      "val_variance": 1.9312255010604857,
      "val_covariance": 0.0007042514191513571
    },
    {
      "epoch": 11,
      "train_loss": 34.311342956542966,
      "train_invariance": 0.049468833364822246,
      "train_variance": 1.0254534596690426,
      "train_covariance": 7.438285493356211,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 43.91207430239077,
      "train_ema_param_l2": 0.3144408209632857,
      "ema_param_l2": 0.34934668670828917,
      "val_loss": 49.09619711303711,
      "val_invariance": 0.04078587059179942,
      "val_variance": 1.9230160811742147,
      "val_covariance": 0.0011478378433578957
    },
    {
      "epoch": 12,
      "train_loss": 34.00437965110496,
      "train_invariance": 0.05393445919730045,
      "train_variance": 1.0061586651625456,
      "train_covariance": 7.502051535429778,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 38.66058922096535,
      "train_ema_param_l2": 0.4015272954327397,
      "ema_param_l2": 0.45710703301518885,
      "val_loss": 47.09531866455078,
      "val_invariance": 0.02620175026853879,
      "val_variance": 1.8566085281372071,
      "val_covariance": 0.025062604782481988
    },
    {
      "epoch": 13,
      "train_loss": 33.17409346969039,
      "train_invariance": 0.05629515924608266,
      "train_variance": 0.9704289311126426,
      "train_covariance": 7.505991273668077,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 39.30228317486798,
      "train_ema_param_l2": 0.4634521954348324,
      "ema_param_l2": 0.4544623276245708,
      "val_loss": 45.92835646565755,
      "val_invariance": 0.03501894423365593,
      "val_variance": 1.7987538248697916,
      "val_covariance": 0.08403716000914574
    },
    {
      "epoch": 14,
      "train_loss": 32.355625913266785,
      "train_invariance": 0.05225623483679913,
      "train_variance": 0.931422921816508,
      "train_covariance": 7.763647055166739,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 39.512291011103876,
      "train_ema_param_l2": 0.44646475128041585,
      "ema_param_l2": 0.4400032025207946,
      "val_loss": 45.195545552571616,
      "val_invariance": 0.020331768597165744,
      "val_variance": 1.78416933854421,
      "val_covariance": 0.08301781663298607
    },
    {
      "epoch": 15,
      "train_loss": 31.64431405357078,
      "train_invariance": 0.047271935018124406,
      "train_variance": 0.9053236306684989,
      "train_covariance": 7.829424991183811,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 41.077388494703506,
      "train_ema_param_l2": 0.41859137285200626,
      "ema_param_l2": 0.39525111740906127,
      "val_loss": 44.52798011271159,
      "val_invariance": 0.01818840573231379,
      "val_variance": 1.7575435841878255,
      "val_covariance": 0.13468042037884395
    },
    {
      "epoch": 16,
      "train_loss": 31.310704158641673,
      "train_invariance": 0.04597405619753732,
      "train_variance": 0.8814592857714053,
      "train_covariance": 8.124870561387803,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 38.90714826117622,
      "train_ema_param_l2": 0.39295660193354576,
      "ema_param_l2": 0.3783774674409333,
      "val_loss": 44.25437561035156,
      "val_invariance": 0.0190308999667565,
      "val_variance": 1.744749718983968,
      "val_covariance": 0.15986012234290442
    },
    {
      "epoch": 17,
      "train_loss": 31.150399278428818,
      "train_invariance": 0.04683169044830181,
      "train_variance": 0.8656679744367246,
      "train_covariance": 8.337907650700322,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 40.77809829542372,
      "train_ema_param_l2": 0.3725797985165585,
      "ema_param_l2": 0.36162457284575605,
      "val_loss": 43.441429575602214,
      "val_invariance": 0.021882364044586818,
      "val_variance": 1.7029296073913573,
      "val_covariance": 0.32112975017229717
    },
    {
      "epoch": 18,
      "train_loss": 31.085954173335324,
      "train_invariance": 0.04851481678861159,
      "train_variance": 0.8520649139086406,
      "train_covariance": 8.571460878160265,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 41.459302958170575,
      "train_ema_param_l2": 0.37821655869311793,
      "ema_param_l2": 0.38700389584808464,
      "val_loss": 43.0211189066569,
      "val_invariance": 0.019450532043973606,
      "val_variance": 1.6863193235397338,
      "val_covariance": 0.37687206315994265
    },
    {
      "epoch": 19,
      "train_loss": 31.009265462804724,
      "train_invariance": 0.04972259010319357,
      "train_variance": 0.8296136731218409,
      "train_covariance": 9.025859016701027,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 36.49636656697591,
      "train_ema_param_l2": 0.4172647705578632,
      "ema_param_l2": 0.4231979397458683,
      "val_loss": 42.60603289794922,
      "val_invariance": 0.0276485053251187,
      "val_variance": 1.6547202622095745,
      "val_covariance": 0.5468139301538467
    },
    {
      "epoch": 20,
      "train_loss": 31.04925756496853,
      "train_invariance": 0.05226143249096694,
      "train_variance": 0.8052209043679414,
      "train_covariance": 9.612199109112774,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 39.45170381673177,
      "train_ema_param_l2": 0.4446258568309282,
      "ema_param_l2": 0.4600764978233763,
      "val_loss": 41.68666290283203,
      "val_invariance": 0.03705382585525513,
      "val_variance": 1.5842750260035197,
      "val_covariance": 1.1534418490727743
    },
    {
      "epoch": 21,
      "train_loss": 31.093674218636973,
      "train_invariance": 0.05468406589053295,
      "train_variance": 0.7751135215229459,
      "train_covariance": 10.34873444055628,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 36.03296660924841,
      "train_ema_param_l2": 0.5224146572200861,
      "ema_param_l2": 0.5718372417201956,
      "val_loss": 41.044211842854814,
      "val_invariance": 0.03795246934890747,
      "val_variance": 1.527651123682658,
      "val_covariance": 1.9041219781239827
    },
    {
      "epoch": 22,
      "train_loss": 30.519793293140552,
      "train_invariance": 0.05260203916165564,
      "train_variance": 0.7458607310365748,
      "train_covariance": 10.558224024172182,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 31.08491476666486,
      "train_ema_param_l2": 0.5861878705490844,
      "ema_param_l2": 0.6303825899050999,
      "val_loss": 40.50564004516602,
      "val_invariance": 0.03607539224624634,
      "val_variance": 1.4414662787119548,
      "val_covariance": 3.5670980269114176
    },
    {
      "epoch": 23,
      "train_loss": 29.83697447317618,
      "train_invariance": 0.05070145195391443,
      "train_variance": 0.7118479040993585,
      "train_covariance": 10.773240483036748,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 37.7959813108091,
      "train_ema_param_l2": 0.6160445324887964,
      "ema_param_l2": 0.6109197382542131,
      "val_loss": 40.413587504069014,
      "val_invariance": 0.02239735437432925,
      "val_variance": 1.3600058097839356,
      "val_covariance": 5.853508515675863
    },
    {
      "epoch": 24,
      "train_loss": 29.06963007100423,
      "train_invariance": 0.047912615797034014,
      "train_variance": 0.6814976135889689,
      "train_covariance": 10.834374317310475,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 36.42114681893808,
      "train_ema_param_l2": 0.5746085267572864,
      "ema_param_l2": 0.555188173841532,
      "val_loss": 40.07746868896484,
      "val_invariance": 0.01819457033276558,
      "val_variance": 1.350655636469523,
      "val_covariance": 5.856213751475016
    },
    {
      "epoch": 25,
      "train_loss": 28.44332004462348,
      "train_invariance": 0.04753673982399481,
      "train_variance": 0.6620596151881748,
      "train_covariance": 10.703411094948098,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 35.99287250660084,
      "train_ema_param_l2": 0.5497001232592156,
      "ema_param_l2": 0.519051197790584,
      "val_loss": 40.28985493977864,
      "val_invariance": 0.025063537165522575,
      "val_variance": 1.3223581438064576,
      "val_covariance": 6.604312436421712
    },
    {
      "epoch": 26,
      "train_loss": 27.9481416337755,
      "train_invariance": 0.04811210176238307,
      "train_variance": 0.6443963733955665,
      "train_covariance": 10.635429757577402,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 45.02686945201732,
      "train_ema_param_l2": 0.5076266682166094,
      "ema_param_l2": 0.5153252460707387,
      "val_loss": 39.92525744628906,
      "val_invariance": 0.02341498290995757,
      "val_variance": 1.3313937397003175,
      "val_covariance": 6.055039015452067
    },
    {
      "epoch": 27,
      "train_loss": 27.580626542833116,
      "train_invariance": 0.04780000862810347,
      "train_variance": 0.634443251910033,
      "train_covariance": 10.524545038293908,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 46.246396493417244,
      "train_ema_param_l2": 0.5048197829047362,
      "ema_param_l2": 0.48961753705299593,
      "val_loss": 39.83648795572917,
      "val_invariance": 0.019888416578372318,
      "val_variance": 1.3211784585316977,
      "val_covariance": 6.30981681060791
    },
    {
      "epoch": 28,
      "train_loss": 27.183687204431603,
      "train_invariance": 0.04673842298432633,
      "train_variance": 0.6190322486736156,
      "train_covariance": 10.539420509055809,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 44.61531085487648,
      "train_ema_param_l2": 0.4816184668688494,
      "ema_param_l2": 0.47990596177068,
      "val_loss": 40.06877146402995,
      "val_invariance": 0.027037834202249846,
      "val_variance": 1.3398246103922526,
      "val_covariance": 5.897210210164388
    },
    {
      "epoch": 29,
      "train_loss": 26.874959751270435,
      "train_invariance": 0.045228193249967366,
      "train_variance": 0.610676025920444,
      "train_covariance": 10.47735422148528,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 39.27442061247649,
      "train_ema_param_l2": 0.46985262247713344,
      "ema_param_l2": 0.4556701241695011,
      "val_loss": 40.054480122884115,
      "val_invariance": 0.02861577663818995,
      "val_variance": 1.3340364599227905,
      "val_covariance": 5.988173914591472
    },
    {
      "epoch": 30,
      "train_loss": 26.644496978194624,
      "train_invariance": 0.04644686496588919,
      "train_variance": 0.6035713296819616,
      "train_covariance": 10.394042188856337,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 44.90832392261646,
      "train_ema_param_l2": 0.4438278558607232,
      "ema_param_l2": 0.41747422166047815,
      "val_loss": 39.908560546875,
      "val_invariance": 0.02001160687704881,
      "val_variance": 1.3190623524983724,
      "val_covariance": 6.431710942586263
    },
    {
      "epoch": 31,
      "train_loss": 26.409211634883174,
      "train_invariance": 0.04628846095888703,
      "train_variance": 0.5966954500233685,
      "train_covariance": 10.334613807960793,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 40.95062692147714,
      "train_ema_param_l2": 0.41653623629284814,
      "ema_param_l2": 0.415453109967619,
      "val_loss": 40.01509092203776,
      "val_invariance": 0.029499170258641242,
      "val_variance": 1.3331779772440593,
      "val_covariance": 5.948162574768066
    },
    {
      "epoch": 32,
      "train_loss": 26.210784946017796,
      "train_invariance": 0.046837230691203366,
      "train_variance": 0.5931738883301064,
      "train_covariance": 10.210507008587873,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 43.43841589581525,
      "train_ema_param_l2": 0.41790914815169855,
      "ema_param_l2": 0.4232919545270629,
      "val_loss": 40.084759877522785,
      "val_invariance": 0.03289268974463145,
      "val_variance": 1.3313444925944011,
      "val_covariance": 5.978830504099528
    },
    {
      "epoch": 33,
      "train_loss": 26.009848360414857,
      "train_invariance": 0.04802290591597557,
      "train_variance": 0.5898020791301021,
      "train_covariance": 10.064223723234953,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 38.7270613889341,
      "train_ema_param_l2": 0.44906571393427824,
      "ema_param_l2": 0.4773278949325749,
      "val_loss": 39.65797254435221,
      "val_invariance": 0.03418190410733223,
      "val_variance": 1.3391634035110473,
      "val_covariance": 5.32433954111735
    },
    {
      "epoch": 34,
      "train_loss": 25.620586819684064,
      "train_invariance": 0.048137087914678786,
      "train_variance": 0.5781106876973753,
      "train_covariance": 9.964392326637551,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 40.63119861291956,
      "train_ema_param_l2": 0.47765995207020107,
      "ema_param_l2": 0.46854038176866575,
      "val_loss": 39.68757364908854,
      "val_invariance": 0.030232711066802344,
      "val_variance": 1.3350242144266764,
      "val_covariance": 5.556149861653646
    },
    {
      "epoch": 35,
      "train_loss": 25.305534476951316,
      "train_invariance": 0.04941324940875724,
      "train_variance": 0.5649978863751447,
      "train_covariance": 9.945256124708388,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 43.82613644635236,
      "train_ema_param_l2": 0.4569197749416974,
      "ema_param_l2": 0.4692788290387745,
      "val_loss": 39.00858804321289,
      "val_invariance": 0.03210055006543795,
      "val_variance": 1.3100826625823974,
      "val_covariance": 5.454007130940755
    },
    {
      "epoch": 36,
      "train_loss": 25.015533632631655,
      "train_invariance": 0.049119456113488585,
      "train_variance": 0.5576923961992617,
      "train_covariance": 9.845237291124132,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 41.598310717547385,
      "train_ema_param_l2": 0.4841445101552765,
      "ema_param_l2": 0.4928354996280086,
      "val_loss": 39.345977915445964,
      "val_invariance": 0.04381040809551875,
      "val_variance": 1.328716069539388,
      "val_covariance": 5.03281582514445
    },
    {
      "epoch": 37,
      "train_loss": 24.714911630135994,
      "train_invariance": 0.0499744663282677,
      "train_variance": 0.5485877952222471,
      "train_covariance": 9.750855051111293,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 53.63998363014504,
      "train_ema_param_l2": 0.45927330071542893,
      "ema_param_l2": 0.4234893696081745,
      "val_loss": 38.69850385538737,
      "val_invariance": 0.0308989109347264,
      "val_variance": 1.2980545380910238,
      "val_covariance": 5.474667905171712
    },
    {
      "epoch": 38,
      "train_loss": 24.398920059769242,
      "train_invariance": 0.049143054180675085,
      "train_variance": 0.5442905316882664,
      "train_covariance": 9.563080493503147,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 39.819581810562696,
      "train_ema_param_l2": 0.46239125046749036,
      "ema_param_l2": 0.4958279468894463,
      "val_loss": 38.292959940592446,
      "val_invariance": 0.031340235531330106,
      "val_variance": 1.2876081511179607,
      "val_covariance": 5.319250250498453
    },
    {
      "epoch": 39,
      "train_loss": 23.98645533526385,
      "train_invariance": 0.049250996681275194,
      "train_variance": 0.5335664216677348,
      "train_covariance": 9.416019858466255,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 40.64177539514612,
      "train_ema_param_l2": 0.505203169178761,
      "ema_param_l2": 0.5119480467849866,
      "val_loss": 38.003872202555335,
      "val_invariance": 0.030218801433841386,
      "val_variance": 1.265727131843567,
      "val_covariance": 5.60522352218628
    },
    {
      "epoch": 40,
      "train_loss": 23.674098522610134,
      "train_invariance": 0.05028954095752151,
      "train_variance": 0.5241146623999984,
      "train_covariance": 9.313993459348325,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 45.82064917331272,
      "train_ema_param_l2": 0.5227400073459498,
      "ema_param_l2": 0.4848323919029085,
      "val_loss": 37.895974283854166,
      "val_invariance": 0.039351030011971794,
      "val_variance": 1.2607764587402344,
      "val_covariance": 5.392787190755208
    },
    {
      "epoch": 41,
      "train_loss": 23.322795419763636,
      "train_invariance": 0.05095340171345958,
      "train_variance": 0.5136416497407136,
      "train_covariance": 9.20791909790039,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 46.39907794641565,
      "train_ema_param_l2": 0.49172732612528586,
      "ema_param_l2": 0.5097551225080841,
      "val_loss": 37.534101338704424,
      "val_invariance": 0.04395484118660291,
      "val_variance": 1.2444453954696655,
      "val_covariance": 5.324096176147461
    },
    {
      "epoch": 42,
      "train_loss": 23.024765888355397,
      "train_invariance": 0.05097915744891873,
      "train_variance": 0.5026089597101565,
      "train_covariance": 9.185062968783908,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 48.11909270109954,
      "train_ema_param_l2": 0.4971879210997386,
      "ema_param_l2": 0.4792630210085792,
      "val_loss": 37.16934227498373,
      "val_invariance": 0.03532521520058314,
      "val_variance": 1.2123953177134197,
      "val_covariance": 5.976329770406087
    },
    {
      "epoch": 43,
      "train_loss": 22.83664584463614,
      "train_invariance": 0.054526729941368104,
      "train_variance": 0.4909863069675587,
      "train_covariance": 9.19881989344844,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 63.448429411711516,
      "train_ema_param_l2": 0.46214436103991985,
      "ema_param_l2": 0.4828025985564967,
      "val_loss": 36.717176503499346,
      "val_invariance": 0.04043033586939176,
      "val_variance": 1.2056315660476684,
      "val_covariance": 5.56562895711263
    },
    {
      "epoch": 44,
      "train_loss": 22.528334831520365,
      "train_invariance": 0.05426272379248231,
      "train_variance": 0.48126053370369803,
      "train_covariance": 9.140253327546297,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 55.92801973130968,
      "train_ema_param_l2": 0.4915843282466727,
      "ema_param_l2": 0.5062797401802713,
      "val_loss": 36.69534867350261,
      "val_invariance": 0.05134090792139371,
      "val_variance": 1.1727368777592977,
      "val_covariance": 6.0934039408365885
    },
    {
      "epoch": 45,
      "train_loss": 22.26448454793294,
      "train_invariance": 0.056182034368868226,
      "train_variance": 0.4675144687935158,
      "train_covariance": 9.172072034200033,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 61.39685018129702,
      "train_ema_param_l2": 0.5206953895239266,
      "ema_param_l2": 0.5084994693263748,
      "val_loss": 36.326268035888674,
      "val_invariance": 0.042430849134922025,
      "val_variance": 1.137947427113851,
      "val_covariance": 6.816811612447103
    },
    {
      "epoch": 46,
      "train_loss": 21.976432723433884,
      "train_invariance": 0.057017191224628026,
      "train_variance": 0.45830316903856066,
      "train_covariance": 9.093423853273745,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 69.58589051649305,
      "train_ema_param_l2": 0.4844459184019201,
      "ema_param_l2": 0.46492615865863474,
      "val_loss": 36.300101053873696,
      "val_invariance": 0.050099403848250706,
      "val_variance": 1.1115748647054036,
      "val_covariance": 7.258243970235188
    },
    {
      "epoch": 47,
      "train_loss": 21.70095891768844,
      "train_invariance": 0.058294263357365574,
      "train_variance": 0.4483303095234765,
      "train_covariance": 9.035344648573133,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 61.638212020308885,
      "train_ema_param_l2": 0.48787916614915827,
      "ema_param_l2": 0.4771581441182275,
      "val_loss": 35.79595510864258,
      "val_invariance": 0.0467572774887085,
      "val_variance": 1.089450186729431,
      "val_covariance": 7.390768686930339
    },
    {
      "epoch": 48,
      "train_loss": 21.363919691297742,
      "train_invariance": 0.05787642067339685,
      "train_variance": 0.4404723890269244,
      "train_covariance": 8.905199498494467,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 61.9028009507921,
      "train_ema_param_l2": 0.48042846034592934,
      "ema_param_l2": 0.4993317709732195,
      "val_loss": 36.86162920125326,
      "val_invariance": 0.07117875347534816,
      "val_variance": 1.0574105981191,
      "val_covariance": 8.646894916534423
    },
    {
      "epoch": 49,
      "train_loss": 21.13853387451172,
      "train_invariance": 0.06003966845406426,
      "train_variance": 0.4330889490886971,
      "train_covariance": 8.81031835824472,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 74.79104405890571,
      "train_ema_param_l2": 0.45373290040516123,
      "ema_param_l2": 0.4544040678819901,
      "val_loss": 35.62351686604818,
      "val_invariance": 0.05149237703283628,
      "val_variance": 1.0559614671071371,
      "val_covariance": 7.937170941670736
    },
    {
      "epoch": 50,
      "train_loss": 20.848440861454716,
      "train_invariance": 0.05973839232877449,
      "train_variance": 0.4246445798697295,
      "train_covariance": 8.738866453947844,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 70.4142985591182,
      "train_ema_param_l2": 0.45052508029638827,
      "ema_param_l2": 0.4403444951159875,
      "val_loss": 35.6930446879069,
      "val_invariance": 0.06202791219949722,
      "val_variance": 1.05059543800354,
      "val_covariance": 7.877460487365723
    },
    {
      "epoch": 51,
      "train_loss": 20.646040470829718,
      "train_invariance": 0.06123746331312038,
      "train_variance": 0.418713112866437,
      "train_covariance": 8.647276111461498,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 72.14572390407986,
      "train_ema_param_l2": 0.4589159867018245,
      "ema_param_l2": 0.4157145507967359,
      "val_loss": 35.19892227172851,
      "val_invariance": 0.0520104412039121,
      "val_variance": 1.024914675394694,
      "val_covariance": 8.2757945505778
    },
    {
      "epoch": 52,
      "train_loss": 20.515210418701173,
      "train_invariance": 0.06360972260987317,
      "train_variance": 0.4146334600801821,
      "train_covariance": 8.559130837617097,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 105.56934333405671,
      "train_ema_param_l2": 0.3842280842363834,
      "ema_param_l2": 0.3798190049552913,
      "val_loss": 35.68090118408203,
      "val_invariance": 0.057273764063914614,
      "val_variance": 1.0131985301971436,
      "val_covariance": 8.919094075520833
    },
    {
      "epoch": 53,
      "train_loss": 20.20881519063314,
      "train_invariance": 0.061391733917925094,
      "train_variance": 0.4082370004830537,
      "train_covariance": 8.468096779717339,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 64.43383083315248,
      "train_ema_param_l2": 0.4347982378699891,
      "ema_param_l2": 0.449013384457506,
      "val_loss": 35.28444199625651,
      "val_invariance": 0.059745951831340786,
      "val_variance": 1.0048530209859212,
      "val_covariance": 8.669467936197917
    },
    {
      "epoch": 54,
      "train_loss": 19.894690616183812,
      "train_invariance": 0.06166626655613935,
      "train_variance": 0.40056605752309166,
      "train_covariance": 8.33888252625642,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 76.36333306432654,
      "train_ema_param_l2": 0.45429046934035494,
      "ema_param_l2": 0.4178171048720522,
      "val_loss": 35.05691914876302,
      "val_invariance": 0.05813478589057922,
      "val_variance": 0.9952287222544353,
      "val_covariance": 8.722831186930339
    },
    {
      "epoch": 55,
      "train_loss": 19.69404648731373,
      "train_invariance": 0.06309791728523043,
      "train_variance": 0.3948110594926057,
      "train_covariance": 8.246322109081127,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 73.34768996853299,
      "train_ema_param_l2": 0.4258123402555483,
      "ema_param_l2": 0.45652769769097484,
      "val_loss": 35.16058711751302,
      "val_invariance": 0.04752466641863187,
      "val_variance": 0.977783200263977,
      "val_covariance": 9.52789010111491
    },
    {
      "epoch": 56,
      "train_loss": 19.49528270184552,
      "train_invariance": 0.0645726646427755,
      "train_variance": 0.3891123166614109,
      "train_covariance": 8.15315828846119,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 80.06191849320024,
      "train_ema_param_l2": 0.4586882119048364,
      "ema_param_l2": 0.4286206387402697,
      "val_loss": 35.06387129720052,
      "val_invariance": 0.06693673682212829,
      "val_variance": 0.9724853582382202,
      "val_covariance": 9.07831906636556
    },
    {
      "epoch": 57,
      "train_loss": 19.151505528767903,
      "train_invariance": 0.06349163501571727,
      "train_variance": 0.38198856502992135,
      "train_covariance": 8.01450058774595,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 91.0750262145996,
      "train_ema_param_l2": 0.3930995859075441,
      "ema_param_l2": 0.39704527723908434,
      "val_loss": 34.88040399169922,
      "val_invariance": 0.06529379411538443,
      "val_variance": 0.9518159414927164,
      "val_covariance": 9.452660202026367
    },
    {
      "epoch": 58,
      "train_loss": 19.033180100052444,
      "train_invariance": 0.06538033861032239,
      "train_variance": 0.3790167011861448,
      "train_covariance": 7.9232541670622645,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 87.59796008470323,
      "train_ema_param_l2": 0.4153620126194999,
      "ema_param_l2": 0.40484941100338895,
      "val_loss": 34.95564491780599,
      "val_invariance": 0.0542009029686451,
      "val_variance": 0.940895946820577,
      "val_covariance": 10.078223803202311
    },
    {
      "epoch": 59,
      "train_loss": 18.926087221498843,
      "train_invariance": 0.06873722617714494,
      "train_variance": 0.3735982789904983,
      "train_covariance": 7.867699576201263,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 103.44457617300527,
      "train_ema_param_l2": 0.40079900467813767,
      "ema_param_l2": 0.4356803959289938,
      "val_loss": 35.219851257324216,
      "val_invariance": 0.06923550442854563,
      "val_variance": 0.9336905654271443,
      "val_covariance": 10.146699910481772
    },
    {
      "epoch": 60,
      "train_loss": 18.620172186392324,
      "train_invariance": 0.06658415666774467,
      "train_variance": 0.36852798225261546,
      "train_covariance": 7.742368708857784,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 90.39684436487269,
      "train_ema_param_l2": 0.4159983198091877,
      "ema_param_l2": 0.3902225747138354,
      "val_loss": 34.383763163248695,
      "val_invariance": 0.054416259159644445,
      "val_variance": 0.93741095606486,
      "val_covariance": 9.588083127339681
    },
    {
      "epoch": 61,
      "train_loss": 18.459644958496092,
      "train_invariance": 0.06766845929401892,
      "train_variance": 0.36743310662552164,
      "train_covariance": 7.58210588977955,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 89.16552434172453,
      "train_ema_param_l2": 0.4001758958783648,
      "ema_param_l2": 0.4039027332974085,
      "val_loss": 36.16799745686849,
      "val_invariance": 0.07934621757268906,
      "val_variance": 0.9096675796508789,
      "val_covariance": 11.442651987711589
    },
    {
      "epoch": 62,
      "train_loss": 18.33793691112377,
      "train_invariance": 0.06988294412913146,
      "train_variance": 0.3648938306525902,
      "train_covariance": 7.468517469618056,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 119.31359025969329,
      "train_ema_param_l2": 0.3712951227617342,
      "ema_param_l2": 0.3739037117976528,
      "val_loss": 35.217862467447915,
      "val_invariance": 0.09032108837366104,
      "val_variance": 0.9137917118072509,
      "val_covariance": 10.115043212890624
    },
    {
      "epoch": 63,
      "train_loss": 18.22001516893175,
      "train_invariance": 0.06937010433938769,
      "train_variance": 0.36423120414769206,
      "train_covariance": 7.379982428656684,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 103.43234419533059,
      "train_ema_param_l2": 0.37661121615939497,
      "ema_param_l2": 0.3836892791190945,
      "val_loss": 35.292146606445314,
      "val_invariance": 0.06274810802936553,
      "val_variance": 0.9031966355641683,
      "val_covariance": 11.143528177897135
    },
    {
      "epoch": 64,
      "train_loss": 17.960595186586733,
      "train_invariance": 0.06767864294626094,
      "train_variance": 0.357451745863314,
      "train_covariance": 7.332335485952872,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 100.70767925234195,
      "train_ema_param_l2": 0.35693167185213126,
      "ema_param_l2": 0.3733464625579424,
      "val_loss": 35.11094645182292,
      "val_invariance": 0.061290909091631575,
      "val_variance": 0.8989190508524577,
      "val_covariance": 11.105697107950846
    },
    {
      "epoch": 65,
      "train_loss": 17.89069826140227,
      "train_invariance": 0.06769481344465857,
      "train_variance": 0.35798491570684643,
      "train_covariance": 7.248705042238589,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 87.70012828516077,
      "train_ema_param_l2": 0.379025919984945,
      "ema_param_l2": 0.39226229169428095,
      "val_loss": 35.20314575195312,
      "val_invariance": 0.061504752576351164,
      "val_variance": 0.8985102659861247,
      "val_covariance": 11.202770217895507
    },
    {
      "epoch": 66,
      "train_loss": 17.789587197197807,
      "train_invariance": 0.06928531110286712,
      "train_variance": 0.35416677549150255,
      "train_covariance": 7.203285069359674,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 78.41250129982278,
      "train_ema_param_l2": 0.4133131242074413,
      "ema_param_l2": 0.4163597678231991,
      "val_loss": 35.137441914876305,
      "val_invariance": 0.05552152320742607,
      "val_variance": 0.8851032063166301,
      "val_covariance": 11.621823852539062
    },
    {
      "epoch": 67,
      "train_loss": 17.534965221263743,
      "train_invariance": 0.06693793749367749,
      "train_variance": 0.34807242659286214,
      "train_covariance": 7.159706210101092,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 107.3557640697338,
      "train_ema_param_l2": 0.37697872404337457,
      "ema_param_l2": 0.3504198184370707,
      "val_loss": 35.796550465901696,
      "val_invariance": 0.06521250446637472,
      "val_variance": 0.8730369504292806,
      "val_covariance": 12.340314005533854
    },
    {
      "epoch": 68,
      "train_loss": 17.470354769106265,
      "train_invariance": 0.06727753884483267,
      "train_variance": 0.3477173828548855,
      "train_covariance": 7.095481744836878,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 103.88866334816261,
      "train_ema_param_l2": 0.35103431298316967,
      "ema_param_l2": 0.376077421265099,
      "val_loss": 35.33885116577149,
      "val_invariance": 0.05476416904727618,
      "val_variance": 0.8708406988779703,
      "val_covariance": 12.198729746500652
    },
    {
      "epoch": 69,
      "train_loss": 17.43678207171405,
      "train_invariance": 0.07055330205625958,
      "train_variance": 0.3452921860129745,
      "train_covariance": 7.040644848858869,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 100.69377282262731,
      "train_ema_param_l2": 0.3894217399520983,
      "ema_param_l2": 0.3768881496237233,
      "val_loss": 35.900798014322916,
      "val_invariance": 0.06683924420674642,
      "val_variance": 0.8690907440185547,
      "val_covariance": 12.502548650105794
    },
    {
      "epoch": 70,
      "train_loss": 17.297937641285085,
      "train_invariance": 0.06957701930072573,
      "train_variance": 0.3441449921219437,
      "train_covariance": 6.954887342947501,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 90.7725912181713,
      "train_ema_param_l2": 0.37416418779179395,
      "ema_param_l2": 0.37639206023899324,
      "val_loss": 36.80150213623047,
      "val_invariance": 0.07977369993925094,
      "val_variance": 0.867994852701823,
      "val_covariance": 13.10728823852539
    },
    {
      "epoch": 71,
      "train_loss": 17.184043510154442,
      "train_invariance": 0.06956097922391362,
      "train_variance": 0.3417540509259259,
      "train_covariance": 6.901167689005534,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 82.0620232510037,
      "train_ema_param_l2": 0.37597272117566144,
      "ema_param_l2": 0.3798581414561786,
      "val_loss": 35.86274064127604,
      "val_invariance": 0.05535009931524595,
      "val_variance": 0.8729214940071106,
      "val_covariance": 12.655950663248698
    },
    {
      "epoch": 72,
      "train_loss": 17.063205511587636,
      "train_invariance": 0.06882694919683315,
      "train_variance": 0.33981763380545155,
      "train_covariance": 6.8470909712049695,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 97.07800798430266,
      "train_ema_param_l2": 0.3685714274031379,
      "ema_param_l2": 0.35086072959289066,
      "val_loss": 36.013112609863285,
      "val_invariance": 0.06256635642051697,
      "val_variance": 0.8704838636716207,
      "val_covariance": 12.686856460571288
    },
    {
      "epoch": 73,
      "train_loss": 16.969408426920573,
      "train_invariance": 0.06888326135829644,
      "train_variance": 0.33930189574206315,
      "train_covariance": 6.76477953338623,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 112.83236940285012,
      "train_ema_param_l2": 0.32920570015392236,
      "ema_param_l2": 0.29845689156267236,
      "val_loss": 36.06822013346354,
      "val_invariance": 0.052625941028197606,
      "val_variance": 0.8753313096364339,
      "val_covariance": 12.86928890991211
    },
    {
      "epoch": 74,
      "train_loss": 16.87974806439435,
      "train_invariance": 0.06869372813789933,
      "train_variance": 0.3391379631801888,
      "train_covariance": 6.683955872005886,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 94.22639793791595,
      "train_ema_param_l2": 0.33941462079555895,
      "ema_param_l2": 0.32548659224823806,
      "val_loss": 35.87095446777344,
      "val_invariance": 0.05711027294397354,
      "val_variance": 0.8774911505381267,
      "val_covariance": 12.505919174194336
    },
    {
      "epoch": 75,
      "train_loss": 16.792464283695928,
      "train_invariance": 0.06966012237469356,
      "train_variance": 0.3371664157355273,
      "train_covariance": 6.62180079763907,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 98.0302344744647,
      "train_ema_param_l2": 0.3381135194174898,
      "ema_param_l2": 0.34677020191010927,
      "val_loss": 36.31870854695638,
      "val_invariance": 0.07867822988828023,
      "val_variance": 0.8868898854255677,
      "val_covariance": 12.17950570678711
    },
    {
      "epoch": 76,
      "train_loss": 16.680917323359736,
      "train_invariance": 0.06874450933270984,
      "train_variance": 0.33594548231584054,
      "train_covariance": 6.563667536700214,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 101.93555748155381,
      "train_ema_param_l2": 0.33673928191761016,
      "ema_param_l2": 0.34430535303106546,
      "val_loss": 36.20371719360352,
      "val_invariance": 0.062411139249801635,
      "val_variance": 0.8700027758280436,
      "val_covariance": 12.893369710286459
    },
    {
      "epoch": 77,
      "train_loss": 16.580259912561488,
      "train_invariance": 0.06855367125405205,
      "train_variance": 0.33386641146518564,
      "train_covariance": 6.519757781982422,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 77.5926062141701,
      "train_ema_param_l2": 0.35469183327747816,
      "ema_param_l2": 0.3660948158759383,
      "val_loss": 35.762122863769534,
      "val_invariance": 0.05556094049413999,
      "val_variance": 0.8764703335762024,
      "val_covariance": 12.461341405232748
    },
    {
      "epoch": 78,
      "train_loss": 16.58333433306659,
      "train_invariance": 0.07063715669623127,
      "train_variance": 0.33646652095406143,
      "train_covariance": 6.405742364106355,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 96.67365126998337,
      "train_ema_param_l2": 0.3573122015694664,
      "ema_param_l2": 0.36152000323243016,
      "val_loss": 35.45760302734375,
      "val_invariance": 0.05416582058866819,
      "val_variance": 0.8837535915374756,
      "val_covariance": 12.00961772664388
    },
    {
      "epoch": 79,
      "train_loss": 16.45950665283203,
      "train_invariance": 0.06875136694201717,
      "train_variance": 0.3363834101182443,
      "train_covariance": 6.331137268066406,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 97.60536543556496,
      "train_ema_param_l2": 0.3336405231861997,
      "ema_param_l2": 0.33455856740669127,
      "val_loss": 35.46721270751953,
      "val_invariance": 0.05211092119415601,
      "val_variance": 0.8906068449020386,
      "val_covariance": 11.899268280029297
    },
    {
      "epoch": 80,
      "train_loss": 16.366693229392723,
      "train_invariance": 0.06841222940330152,
      "train_variance": 0.33634005278128165,
      "train_covariance": 6.247886129026059,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 107.42223801902489,
      "train_ema_param_l2": 0.2989433512534117,
      "ema_param_l2": 0.3177142458512395,
      "val_loss": 36.146936258951825,
      "val_invariance": 0.05105669361352921,
      "val_variance": 0.8771470522880555,
      "val_covariance": 12.941842829386394
    },
    {
      "epoch": 81,
      "train_loss": 16.435672271728517,
      "train_invariance": 0.07095203492155781,
      "train_variance": 0.33881891162307176,
      "train_covariance": 6.1913985881099,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 88.10533213862666,
      "train_ema_param_l2": 0.34618774460225155,
      "ema_param_l2": 0.3454863724678846,
      "val_loss": 35.419941914876304,
      "val_invariance": 0.055608584920565286,
      "val_variance": 0.8933293029467265,
      "val_covariance": 11.696495076497396
    },
    {
      "epoch": 82,
      "train_loss": 16.280233799121998,
      "train_invariance": 0.06928014503143452,
      "train_variance": 0.3371252800270363,
      "train_covariance": 6.120098219694914,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 93.21025625045212,
      "train_ema_param_l2": 0.3312670058324814,
      "ema_param_l2": 0.32805227092326966,
      "val_loss": 35.75052174886068,
      "val_invariance": 0.05205603622396787,
      "val_variance": 0.8773988313674926,
      "val_covariance": 12.514150014241537
    },
    {
      "epoch": 83,
      "train_loss": 16.293347247653536,
      "train_invariance": 0.07098036454121272,
      "train_variance": 0.3389832198796449,
      "train_covariance": 6.044257587856716,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 123.74350470309787,
      "train_ema_param_l2": 0.3112579965634042,
      "ema_param_l2": 0.271992537090612,
      "val_loss": 35.75107680257162,
      "val_invariance": 0.055503301332394284,
      "val_variance": 0.8865159101486206,
      "val_covariance": 12.200596638997396
    },
    {
      "epoch": 84,
      "train_loss": 16.379489609329788,
      "train_invariance": 0.07259766229656008,
      "train_variance": 0.34302929793463816,
      "train_covariance": 5.988815558680781,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 93.36981780779803,
      "train_ema_param_l2": 0.31856939275178103,
      "ema_param_l2": 0.3187400135179631,
      "val_loss": 34.953234161376955,
      "val_invariance": 0.05559248327215512,
      "val_variance": 0.9035326623916626,
      "val_covariance": 10.975105562845865
    },
    {
      "epoch": 85,
      "train_loss": 16.336843433521413,
      "train_invariance": 0.07312209775602375,
      "train_variance": 0.34232915997505187,
      "train_covariance": 5.950561911688911,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 137.40194671517833,
      "train_ema_param_l2": 0.28845309529214075,
      "ema_param_l2": 0.29762347677271833,
      "val_loss": 35.07513389078776,
      "val_invariance": 0.048005823830763496,
      "val_variance": 0.8986395575205485,
      "val_covariance": 11.40899927775065
    },
    {
      "epoch": 86,
      "train_loss": 16.283314956665038,
      "train_invariance": 0.06996100515568698,
      "train_variance": 0.34499519722550004,
      "train_covariance": 5.909409949267352,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 89.00810372585721,
      "train_ema_param_l2": 0.30873541907966245,
      "ema_param_l2": 0.2903840473926188,
      "val_loss": 35.59397004191081,
      "val_invariance": 0.05764954176545143,
      "val_variance": 0.9075069071451823,
      "val_covariance": 11.465058878580729
    },
    {
      "epoch": 87,
      "train_loss": 16.22930546174226,
      "train_invariance": 0.06964540859946498,
      "train_variance": 0.3473327990637885,
      "train_covariance": 5.804850278501157,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 94.23268836692527,
      "train_ema_param_l2": 0.2988491275884434,
      "ema_param_l2": 0.3061371355966024,
      "val_loss": 34.80249369303385,
      "val_invariance": 0.05876019434134165,
      "val_variance": 0.9196667833328247,
      "val_covariance": 10.341819137573243
    },
    {
      "epoch": 88,
      "train_loss": 16.175929524739583,
      "train_invariance": 0.07073333398501078,
      "train_variance": 0.3456777050760057,
      "train_covariance": 5.765653615880896,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 78.2180891655816,
      "train_ema_param_l2": 0.3249732017330995,
      "ema_param_l2": 0.3168526439394848,
      "val_loss": 34.85179975382487,
      "val_invariance": 0.04894986735781034,
      "val_variance": 0.9039506861368816,
      "val_covariance": 11.029285664876301
    },
    {
      "epoch": 89,
      "train_loss": 16.12494489203559,
      "train_invariance": 0.06956442852814992,
      "train_variance": 0.346349490236353,
      "train_covariance": 5.727096909558331,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 89.55051747526946,
      "train_ema_param_l2": 0.2989004400844065,
      "ema_param_l2": 0.3150448003514484,
      "val_loss": 35.223370463053385,
      "val_invariance": 0.05887817363937696,
      "val_variance": 0.9191487070719401,
      "val_covariance": 10.772697555541992
    },
    {
      "epoch": 90,
      "train_loss": 16.176629425048827,
      "train_invariance": 0.07263673322730595,
      "train_variance": 0.34811991864663583,
      "train_covariance": 5.657713082207573,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 108.72337318250868,
      "train_ema_param_l2": 0.3107553366348289,
      "ema_param_l2": 0.2723625096418344,
      "val_loss": 35.01249877929688,
      "val_invariance": 0.05771373879909515,
      "val_variance": 0.9083189655939738,
      "val_covariance": 10.861681427001953
    },
    {
      "epoch": 91,
      "train_loss": 16.079026302761502,
      "train_invariance": 0.07043079237805472,
      "train_variance": 0.3484902791623716,
      "train_covariance": 5.6059995052196365,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 98.96031851987486,
      "train_ema_param_l2": 0.284396069046625,
      "ema_param_l2": 0.2748127316580569,
      "val_loss": 34.46751582845052,
      "val_invariance": 0.05089264436562856,
      "val_variance": 0.912715290705363,
      "val_covariance": 10.377317637125651
    },
    {
      "epoch": 92,
      "train_loss": 15.982200014750163,
      "train_invariance": 0.06957727138642912,
      "train_variance": 0.34722760526339214,
      "train_covariance": 5.562078125,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 86.03655741712782,
      "train_ema_param_l2": 0.3009801023055742,
      "ema_param_l2": 0.26624904234569985,
      "val_loss": 34.8670346476237,
      "val_invariance": 0.0508472244143486,
      "val_variance": 0.902999880472819,
      "val_covariance": 11.020857378641765
    },
    {
      "epoch": 93,
      "train_loss": 16.077376086199724,
      "train_invariance": 0.07315577613203614,
      "train_variance": 0.34906336747275457,
      "train_covariance": 5.5218974939982095,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 106.03341296612776,
      "train_ema_param_l2": 0.2874786018316825,
      "ema_param_l2": 0.2852946520491011,
      "val_loss": 34.88115193684896,
      "val_invariance": 0.05546001547574997,
      "val_variance": 0.9091053167978923,
      "val_covariance": 10.76701833597819
    },
    {
      "epoch": 94,
      "train_loss": 15.964439820466218,
      "train_invariance": 0.07036551495834634,
      "train_variance": 0.34948561641022013,
      "train_covariance": 5.46816153688784,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 91.15346077473959,
      "train_ema_param_l2": 0.26655400162557596,
      "ema_param_l2": 0.27540860867992456,
      "val_loss": 34.81865646362305,
      "val_invariance": 0.06371339627106984,
      "val_variance": 0.9252697579065958,
      "val_covariance": 10.094077328999838
    },
    {
      "epoch": 95,
      "train_loss": 16.067664675112123,
      "train_invariance": 0.07382889516927578,
      "train_variance": 0.3504799122457151,
      "train_covariance": 5.459944502371329,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 86.36935345911097,
      "train_ema_param_l2": 0.29701195050084533,
      "ema_param_l2": 0.3019148267744309,
      "val_loss": 34.85427762858073,
      "val_invariance": 0.05555352101723353,
      "val_variance": 0.9101665600140889,
      "val_covariance": 10.711275800069172
    },
    {
      "epoch": 96,
      "train_loss": 16.034435941342956,
      "train_invariance": 0.07242201680828024,
      "train_variance": 0.3520726681462041,
      "train_covariance": 5.422068851329662,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 78.42620046657986,
      "train_ema_param_l2": 0.3008042843008545,
      "ema_param_l2": 0.31905350224116996,
      "val_loss": 34.623393564860024,
      "val_invariance": 0.05844951228300731,
      "val_variance": 0.9237810810407002,
      "val_covariance": 10.067628425598144
    },
    {
      "epoch": 97,
      "train_loss": 15.936814614755136,
      "train_invariance": 0.07142884863526733,
      "train_variance": 0.3495019538314254,
      "train_covariance": 5.413544574313693,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 71.64721776439525,
      "train_ema_param_l2": 0.31673782203386136,
      "ema_param_l2": 0.29095992627267614,
      "val_loss": 34.342744893391924,
      "val_invariance": 0.057351048350334166,
      "val_variance": 0.9232224992116292,
      "val_covariance": 9.828406407674153
    },
    {
      "epoch": 98,
      "train_loss": 15.903749970612703,
      "train_invariance": 0.0727494622082622,
      "train_variance": 0.3482955030688533,
      "train_covariance": 5.377625845732513,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 83.2120149581344,
      "train_ema_param_l2": 0.2813971579626283,
      "ema_param_l2": 0.2971692122673417,
      "val_loss": 34.097006154378256,
      "val_invariance": 0.052907491465409594,
      "val_variance": 0.9291321107546489,
      "val_covariance": 9.546015881856283
    },
    {
      "epoch": 99,
      "train_loss": 15.818973057217068,
      "train_invariance": 0.07118774144296293,
      "train_variance": 0.34926547813415526,
      "train_covariance": 5.307642515111852,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 57.8002102706344,
      "train_ema_param_l2": 0.3017290733923164,
      "ema_param_l2": 0.3040280945465419,
      "val_loss": 33.69122212727864,
      "val_invariance": 0.05161766774455706,
      "val_variance": 0.9319247331619263,
      "val_covariance": 9.102662206013997
    },
    {
      "epoch": 100,
      "train_loss": 15.815387136953849,
      "train_invariance": 0.07098374962365185,
      "train_variance": 0.3513035571133649,
      "train_covariance": 5.2582044649477355,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 72.30781308322483,
      "train_ema_param_l2": 0.2882242673751028,
      "ema_param_l2": 0.2788523387320233,
      "val_loss": 33.48958945719401,
      "val_invariance": 0.05356381835540136,
      "val_variance": 0.9297398608525594,
      "val_covariance": 8.90699745686849
    },
    {
      "epoch": 101,
      "train_loss": 15.748512128194173,
      "train_invariance": 0.07076385788785086,
      "train_variance": 0.35108791329242567,
      "train_covariance": 5.20221782401756,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 74.66474047625506,
      "train_ema_param_l2": 0.2584366081143747,
      "ema_param_l2": 0.2674413570993249,
      "val_loss": 33.50638067626953,
      "val_invariance": 0.05997712169090907,
      "val_variance": 0.9285859470367431,
      "val_covariance": 8.792304056803385
    },
    {
      "epoch": 102,
      "train_loss": 15.75792559644911,
      "train_invariance": 0.07150193070482325,
      "train_variance": 0.3524893562528822,
      "train_covariance": 5.158143445332845,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 79.94610583496093,
      "train_ema_param_l2": 0.26091245580447187,
      "ema_param_l2": 0.23092383168236255,
      "val_loss": 33.28670068359375,
      "val_invariance": 0.057735552469889324,
      "val_variance": 0.9341531604131063,
      "val_covariance": 8.48948317718506
    },
    {
      "epoch": 103,
      "train_loss": 15.758601653487593,
      "train_invariance": 0.07250847161257709,
      "train_variance": 0.35316622374675893,
      "train_covariance": 5.116734259146231,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 90.48646616391783,
      "train_ema_param_l2": 0.23088789496451664,
      "ema_param_l2": 0.24307515759780612,
      "val_loss": 33.36679130045573,
      "val_invariance": 0.05977141326665878,
      "val_variance": 0.9272572301228841,
      "val_covariance": 8.691075172424316
    },
    {
      "epoch": 104,
      "train_loss": 15.765755665814435,
      "train_invariance": 0.07303790394244371,
      "train_variance": 0.3540621669380753,
      "train_covariance": 5.088253891273781,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 79.6854171504268,
      "train_ema_param_l2": 0.23902295499818443,
      "ema_param_l2": 0.23519968420414555,
      "val_loss": 33.32179760742188,
      "val_invariance": 0.06121357912818591,
      "val_variance": 0.9410538562138875,
      "val_covariance": 8.265111676534017
    },
    {
      "epoch": 105,
      "train_loss": 15.7743857744005,
      "train_invariance": 0.0728980461248645,
      "train_variance": 0.35548389973463834,
      "train_covariance": 5.064837123729564,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 80.81566763983832,
      "train_ema_param_l2": 0.2345364196569235,
      "ema_param_l2": 0.2660661419033413,
      "val_loss": 33.41817823282878,
      "val_invariance": 0.06511867866913477,
      "val_variance": 0.9328081747690836,
      "val_covariance": 8.470006607055664
    },
    {
      "epoch": 106,
      "train_loss": 15.746365219681351,
      "train_invariance": 0.07313902042971716,
      "train_variance": 0.35539949298788,
      "train_covariance": 5.032902354205096,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 69.47593196953667,
      "train_ema_param_l2": 0.2600716351849496,
      "ema_param_l2": 0.2633726078524092,
      "val_loss": 33.15328921508789,
      "val_invariance": 0.060887189269065854,
      "val_variance": 0.9321732139587402,
      "val_covariance": 8.326778986612956
    },
    {
      "epoch": 107,
      "train_loss": 15.755570206253617,
      "train_invariance": 0.07314674667738102,
      "train_variance": 0.3575303837988112,
      "train_covariance": 4.9886419369732895,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 61.872206342909074,
      "train_ema_param_l2": 0.26453953191653834,
      "ema_param_l2": 0.26218513062870613,
      "val_loss": 33.28306683349609,
      "val_invariance": 0.0656311659415563,
      "val_variance": 0.9288939711252848,
      "val_covariance": 8.419938084920247
    },
    {
      "epoch": 108,
      "train_loss": 15.75670701316551,
      "train_invariance": 0.07368259759744009,
      "train_variance": 0.35760566036789504,
      "train_covariance": 4.97450058972394,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 57.19730778899016,
      "train_ema_param_l2": 0.26815473771915205,
      "ema_param_l2": 0.2698270082199099,
      "val_loss": 33.12391712443034,
      "val_invariance": 0.059690383980671564,
      "val_variance": 0.9276486911773681,
      "val_covariance": 8.440440350850423
    },
    {
      "epoch": 109,
      "train_loss": 15.687739877206308,
      "train_invariance": 0.07273236134096428,
      "train_variance": 0.3580684394483213,
      "train_covariance": 4.917719864739312,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 68.40995804398148,
      "train_ema_param_l2": 0.2446301978471894,
      "ema_param_l2": 0.2326014525641024,
      "val_loss": 33.225926981608076,
      "val_invariance": 0.06565775032838185,
      "val_variance": 0.9370896870295207,
      "val_covariance": 8.157240493774413
    },
    {
      "epoch": 110,
      "train_loss": 15.70121977827284,
      "train_invariance": 0.07342222545985823,
      "train_variance": 0.35903823829580234,
      "train_covariance": 4.889708126774541,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 62.355481067798756,
      "train_ema_param_l2": 0.23417562629500083,
      "ema_param_l2": 0.23758830205040582,
      "val_loss": 33.22112846883138,
      "val_invariance": 0.06690384862820307,
      "val_variance": 0.9275238132476806,
      "val_covariance": 8.360437238057454
    },
    {
      "epoch": 111,
      "train_loss": 15.749013399477358,
      "train_invariance": 0.07480207725365956,
      "train_variance": 0.36090147354867724,
      "train_covariance": 4.85642462737472,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 89.05527261465568,
      "train_ema_param_l2": 0.2108797712247213,
      "ema_param_l2": 0.2146861024616787,
      "val_loss": 33.20872913614909,
      "val_invariance": 0.07052074019114177,
      "val_variance": 0.9358079020182292,
      "val_covariance": 8.050513231913248
    },
    {
      "epoch": 112,
      "train_loss": 15.738967130307797,
      "train_invariance": 0.07454654194469805,
      "train_variance": 0.36180243998986705,
      "train_covariance": 4.830242590586344,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 57.785245667634186,
      "train_ema_param_l2": 0.22831108307395404,
      "ema_param_l2": 0.23864570284928335,
      "val_loss": 33.0770046488444,
      "val_invariance": 0.06311610194047292,
      "val_variance": 0.9369825871785482,
      "val_covariance": 8.074538045247396
    },
    {
      "epoch": 113,
      "train_loss": 15.757730059023256,
      "train_invariance": 0.07499962444437874,
      "train_variance": 0.3629197691458243,
      "train_covariance": 4.80974524448536,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 61.72274096679688,
      "train_ema_param_l2": 0.23199295739465728,
      "ema_param_l2": 0.24686023525224743,
      "val_loss": 32.88127191162109,
      "val_invariance": 0.06622277557849884,
      "val_variance": 0.9355987300872802,
      "val_covariance": 7.835734359741211
    },
    {
      "epoch": 114,
      "train_loss": 15.728633224204735,
      "train_invariance": 0.07455968442890379,
      "train_variance": 0.36344537327024673,
      "train_covariance": 4.778506765294958,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 53.20556205240885,
      "train_ema_param_l2": 0.23591334127631425,
      "ema_param_l2": 0.23987089630103464,
      "val_loss": 32.99137404378255,
      "val_invariance": 0.06116114451487859,
      "val_variance": 0.9426263116200765,
      "val_covariance": 7.896687906901041
    },
    {
      "epoch": 115,
      "train_loss": 15.721032137552896,
      "train_invariance": 0.07491510057449341,
      "train_variance": 0.36481144578368574,
      "train_covariance": 4.727868443524396,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 50.18774735909921,
      "train_ema_param_l2": 0.23588984996264353,
      "ema_param_l2": 0.22960566821430964,
      "val_loss": 32.79680113728841,
      "val_invariance": 0.05851339327295621,
      "val_variance": 0.940435518582662,
      "val_covariance": 7.823077962239584
    },
    {
      "epoch": 116,
      "train_loss": 15.724700591193304,
      "train_invariance": 0.07492559024581202,
      "train_variance": 0.36536293571083633,
      "train_covariance": 4.717487432691786,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 56.42062129946108,
      "train_ema_param_l2": 0.23166100165403053,
      "ema_param_l2": 0.21315989936726332,
      "val_loss": 32.831654795328774,
      "val_invariance": 0.061459271351496376,
      "val_variance": 0.938204584757487,
      "val_covariance": 7.8400578104654945
    },
    {
      "epoch": 117,
      "train_loss": 15.686173899332683,
      "train_invariance": 0.0736660027216982,
      "train_variance": 0.3652614169297395,
      "train_covariance": 4.712988476505986,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 56.623746632893884,
      "train_ema_param_l2": 0.21505952170883394,
      "ema_param_l2": 0.21093134161331378,
      "val_loss": 33.041141713460284,
      "val_invariance": 0.06362491093079249,
      "val_variance": 0.9322537015279134,
      "val_covariance": 8.144176264444987
    },
    {
      "epoch": 118,
      "train_loss": 15.720753142180266,
      "train_invariance": 0.07470206344127656,
      "train_variance": 0.36718183035320706,
      "train_covariance": 4.67365581116853,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 46.35822494167752,
      "train_ema_param_l2": 0.2129712277382902,
      "ema_param_l2": 0.222325009077483,
      "val_loss": 32.91637780761719,
      "val_invariance": 0.06910746775070827,
      "val_variance": 0.9460729500452677,
      "val_covariance": 7.536867446899414
    },
    {
      "epoch": 119,
      "train_loss": 15.752594436362937,
      "train_invariance": 0.075768866609644,
      "train_variance": 0.36905357993090593,
      "train_covariance": 4.632033224882903,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 75.44105461516203,
      "train_ema_param_l2": 0.20574283958935674,
      "ema_param_l2": 0.17208800541295777,
      "val_loss": 33.19838818359375,
      "val_invariance": 0.0666889027953148,
      "val_variance": 0.9355667495727539,
      "val_covariance": 8.14199666595459
    },
    {
      "epoch": 120,
      "train_loss": 15.72783600672969,
      "train_invariance": 0.07492548421797929,
      "train_variance": 0.3698701943291558,
      "train_covariance": 4.607944014372649,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 67.39116645304362,
      "train_ema_param_l2": 0.17380598483199738,
      "ema_param_l2": 0.18753269378195678,
      "val_loss": 33.00463368733724,
      "val_invariance": 0.06634139190117518,
      "val_variance": 0.9339671084086101,
      "val_covariance": 7.996920867919922
    },
    {
      "epoch": 121,
      "train_loss": 15.742180234838415,
      "train_invariance": 0.07619307133886549,
      "train_variance": 0.37058165486653644,
      "train_covariance": 4.572812123333966,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 72.85879091163918,
      "train_ema_param_l2": 0.18791560805589258,
      "ema_param_l2": 0.1700459295638133,
      "val_loss": 33.11701197306315,
      "val_invariance": 0.06326626686255137,
      "val_variance": 0.9366485093434652,
      "val_covariance": 8.119142862955728
    },
    {
      "epoch": 122,
      "train_loss": 15.808026877791793,
      "train_invariance": 0.07579240134248028,
      "train_variance": 0.37419676651778044,
      "train_covariance": 4.558297608552156,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 62.84748425745081,
      "train_ema_param_l2": 0.17767339029172885,
      "ema_param_l2": 0.20734660090575457,
      "val_loss": 33.147063700358075,
      "val_invariance": 0.06689858067035676,
      "val_variance": 0.9340066124598185,
      "val_covariance": 8.124434440612793
    },
    {
      "epoch": 123,
      "train_loss": 15.7806938973886,
      "train_invariance": 0.07667597505560628,
      "train_variance": 0.37340165758132937,
      "train_covariance": 4.52875301474112,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 48.56361820870859,
      "train_ema_param_l2": 0.20794598603520975,
      "ema_param_l2": 0.20380826634764104,
      "val_loss": 32.98384763590495,
      "val_invariance": 0.06477038510640462,
      "val_variance": 0.9373243939081828,
      "val_covariance": 7.931478088378906
    },
    {
      "epoch": 124,
      "train_loss": 15.772713942916305,
      "train_invariance": 0.07706552609249398,
      "train_variance": 0.3728081973923577,
      "train_covariance": 4.525870879279243,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 73.09807963844582,
      "train_ema_param_l2": 0.1923395771604443,
      "ema_param_l2": 0.1695417157486202,
      "val_loss": 33.06574761962891,
      "val_invariance": 0.06603775521119436,
      "val_variance": 0.9363283926645914,
      "val_covariance": 8.006593989054362
    },
    {
      "epoch": 125,
      "train_loss": 15.786086421542697,
      "train_invariance": 0.07621901932910637,
      "train_variance": 0.3745304529137082,
      "train_covariance": 4.517349640175149,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 49.78825995212131,
      "train_ema_param_l2": 0.19424176357426762,
      "ema_param_l2": 0.17915840623877782,
      "val_loss": 33.14379353841146,
      "val_invariance": 0.06434563658634822,
      "val_variance": 0.9285014533996582,
      "val_covariance": 8.322616132100423
    },
    {
      "epoch": 126,
      "train_loss": 15.76471794382731,
      "train_invariance": 0.07594322755380913,
      "train_variance": 0.3748178583074499,
      "train_covariance": 4.49569076679371,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 42.32373354424371,
      "train_ema_param_l2": 0.19569019511433422,
      "ema_param_l2": 0.19969641655512277,
      "val_loss": 33.1189907023112,
      "val_invariance": 0.06483840491374333,
      "val_variance": 0.9210239226023356,
      "val_covariance": 8.472432373046875
    },
    {
      "epoch": 127,
      "train_loss": 15.748257333543565,
      "train_invariance": 0.07704159652303766,
      "train_variance": 0.3741302754349179,
      "train_covariance": 4.468960606327763,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 51.37230670279044,
      "train_ema_param_l2": 0.19214885002043233,
      "ema_param_l2": 0.1853579601500992,
      "val_loss": 33.1852998046875,
      "val_invariance": 0.06684102235237757,
      "val_variance": 0.9208483301798502,
      "val_covariance": 8.493066179911295
    },
    {
      "epoch": 128,
      "train_loss": 15.73177796879521,
      "train_invariance": 0.07718003165501135,
      "train_variance": 0.373389452263161,
      "train_covariance": 4.467540807512071,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 48.52094201490614,
      "train_ema_param_l2": 0.1833938891383705,
      "ema_param_l2": 0.17673190107510925,
      "val_loss": 32.77321695963542,
      "val_invariance": 0.06601214498281478,
      "val_variance": 0.9235898764928182,
      "val_covariance": 8.033166315714519
    },
    {
      "epoch": 129,
      "train_loss": 15.738093590065285,
      "train_invariance": 0.07597947899500529,
      "train_variance": 0.3754295251104567,
      "train_covariance": 4.45286847531354,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 43.44130874068649,
      "train_ema_param_l2": 0.1782072082944437,
      "ema_param_l2": 0.18126560695388777,
      "val_loss": 33.16083540852865,
      "val_invariance": 0.07373750132322311,
      "val_variance": 0.9219642798105876,
      "val_covariance": 8.268291343688965
    },
    {
      "epoch": 130,
      "train_loss": 15.744505243654604,
      "train_invariance": 0.07678977832308521,
      "train_variance": 0.37558262089446737,
      "train_covariance": 4.435195314195421,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 41.94018008479365,
      "train_ema_param_l2": 0.17335281360043397,
      "ema_param_l2": 0.17924330051905374,
      "val_loss": 33.1917998453776,
      "val_invariance": 0.0695029939810435,
      "val_variance": 0.9142173595428467,
      "val_covariance": 8.598790873209635
    },
    {
      "epoch": 131,
      "train_loss": 15.73117635345459,
      "train_invariance": 0.07741991567611695,
      "train_variance": 0.37542874366265755,
      "train_covariance": 4.409959849039714,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 43.598232550727,
      "train_ema_param_l2": 0.17386701255011552,
      "ema_param_l2": 0.16198755204800377,
      "val_loss": 33.001094116210936,
      "val_invariance": 0.06601010322570801,
      "val_variance": 0.9093318236668905,
      "val_covariance": 8.617545689900716
    },
    {
      "epoch": 132,
      "train_loss": 15.74818965544524,
      "train_invariance": 0.07735557692359996,
      "train_variance": 0.3756818927747232,
      "train_covariance": 4.422252890975387,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 51.70622607421875,
      "train_ema_param_l2": 0.1618904452523739,
      "ema_param_l2": 0.14791768000773306,
      "val_loss": 32.92358235677084,
      "val_invariance": 0.06684675645828247,
      "val_variance": 0.9087580814361572,
      "val_covariance": 8.533461311340332
    },
    {
      "epoch": 133,
      "train_loss": 15.737354259349681,
      "train_invariance": 0.076923795554373,
      "train_variance": 0.3772656453538824,
      "train_covariance": 4.382618310009992,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 38.48147401710793,
      "train_ema_param_l2": 0.16137669329954368,
      "ema_param_l2": 0.1661414048622953,
      "val_loss": 33.15700516764323,
      "val_invariance": 0.06975289932886759,
      "val_variance": 0.9054422245025635,
      "val_covariance": 8.777127260843912
    },
    {
      "epoch": 134,
      "train_loss": 15.764624520195856,
      "train_invariance": 0.07687581275789826,
      "train_variance": 0.37799273677225464,
      "train_covariance": 4.392910753038194,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 40.88158596914786,
      "train_ema_param_l2": 0.15857699232107575,
      "ema_param_l2": 0.1593669407949171,
      "val_loss": 33.00713853963216,
      "val_invariance": 0.06958753891785939,
      "val_variance": 0.9091743602752685,
      "val_covariance": 8.53809112548828
    },
    {
      "epoch": 135,
      "train_loss": 15.741351452297634,
      "train_invariance": 0.07685769814252853,
      "train_variance": 0.3774097086235329,
      "train_covariance": 4.3846663219310615,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 47.9260906801577,
      "train_ema_param_l2": 0.14974391063966358,
      "ema_param_l2": 0.15044890845926856,
      "val_loss": 33.126531901041666,
      "val_invariance": 0.07010354765256246,
      "val_variance": 0.9005578784942627,
      "val_covariance": 8.859996096293132
    },
    {
      "epoch": 136,
      "train_loss": 15.778601818226003,
      "train_invariance": 0.07723785521365978,
      "train_variance": 0.37905024398697745,
      "train_covariance": 4.371399342572247,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 39.287659654970525,
      "train_ema_param_l2": 0.15387361614870082,
      "ema_param_l2": 0.14810550364875102,
      "val_loss": 32.96719357299805,
      "val_invariance": 0.07158594655990601,
      "val_variance": 0.9145397494633992,
      "val_covariance": 8.314051424662273
    },
    {
      "epoch": 137,
      "train_loss": 15.795927638301142,
      "train_invariance": 0.07760670925069739,
      "train_variance": 0.3795198832264653,
      "train_covariance": 4.367762821338795,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 41.189798795912,
      "train_ema_param_l2": 0.14693307198978722,
      "ema_param_l2": 0.14431231571116962,
      "val_loss": 32.80326814778646,
      "val_invariance": 0.06801657185951869,
      "val_variance": 0.9009420862197876,
      "val_covariance": 8.57930098215739
    },
    {
      "epoch": 138,
      "train_loss": 15.822378276683667,
      "train_invariance": 0.07757802667441191,
      "train_variance": 0.3805706819251732,
      "train_covariance": 4.368660569932726,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 33.299502590603296,
      "train_ema_param_l2": 0.15409970515523208,
      "ema_param_l2": 0.15178178364244282,
      "val_loss": 32.71854667154948,
      "val_invariance": 0.06695341563224792,
      "val_variance": 0.9093748642603556,
      "val_covariance": 8.310339383443196
    },
    {
      "epoch": 139,
      "train_loss": 15.792983776516385,
      "train_invariance": 0.07796129141692762,
      "train_variance": 0.3802109900403906,
      "train_covariance": 4.338676786917227,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 38.68906002807617,
      "train_ema_param_l2": 0.14435701699531675,
      "ema_param_l2": 0.14953508181995293,
      "val_loss": 32.862112009684246,
      "val_invariance": 0.06984822903076808,
      "val_variance": 0.8975380420684814,
      "val_covariance": 8.677455123901368
    },
    {
      "epoch": 140,
      "train_loss": 15.784475079289189,
      "train_invariance": 0.07806860748264524,
      "train_variance": 0.37999219480267277,
      "train_covariance": 4.332954995614511,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 38.10388179298683,
      "train_ema_param_l2": 0.14055271836086775,
      "ema_param_l2": 0.14147882556545513,
      "val_loss": 32.68493103027344,
      "val_invariance": 0.06849827092885971,
      "val_variance": 0.9009541931152344,
      "val_covariance": 8.448619384765625
    },
    {
      "epoch": 141,
      "train_loss": 15.77828121609158,
      "train_invariance": 0.07709081440280985,
      "train_variance": 0.38125316356729577,
      "train_covariance": 4.319681810449671,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 37.058889186152705,
      "train_ema_param_l2": 0.13782422340388,
      "ema_param_l2": 0.14191145585869439,
      "val_loss": 32.67769626871745,
      "val_invariance": 0.06778595799207687,
      "val_variance": 0.8997021951675415,
      "val_covariance": 8.490492380777996
    },
    {
      "epoch": 142,
      "train_loss": 15.796805670279044,
      "train_invariance": 0.07729984217219883,
      "train_variance": 0.3820166714986165,
      "train_covariance": 4.3138928759539565,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 36.99833355712891,
      "train_ema_param_l2": 0.131122208602937,
      "ema_param_l2": 0.12831166972351093,
      "val_loss": 32.71516501871745,
      "val_invariance": 0.07019501523176828,
      "val_variance": 0.899469588915507,
      "val_covariance": 8.473550069173177
    },
    {
      "epoch": 143,
      "train_loss": 15.820560932865849,
      "train_invariance": 0.07760096847127985,
      "train_variance": 0.3824244105021159,
      "train_covariance": 4.319926447550456,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 35.64661865347403,
      "train_ema_param_l2": 0.1300364807444027,
      "ema_param_l2": 0.12837721552740747,
      "val_loss": 32.62775522867839,
      "val_invariance": 0.06841156534353891,
      "val_variance": 0.8964540999730428,
      "val_covariance": 8.506113810221354
    },
    {
      "epoch": 144,
      "train_loss": 15.834703408135308,
      "train_invariance": 0.07829793312593743,
      "train_variance": 0.38297468095355564,
      "train_covariance": 4.302888007693821,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 41.613385498046874,
      "train_ema_param_l2": 0.12710185903556362,
      "ema_param_l2": 0.1153077374895556,
      "val_loss": 32.613395395914715,
      "val_invariance": 0.07095564945538839,
      "val_variance": 0.9099296820958456,
      "val_covariance": 8.09126183827718
    },
    {
      "epoch": 145,
      "train_loss": 15.863072435167101,
      "train_invariance": 0.07823748677306705,
      "train_variance": 0.384290580202032,
      "train_covariance": 4.299870817678946,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 32.108155196578416,
      "train_ema_param_l2": 0.12027609449086987,
      "ema_param_l2": 0.1186632170811942,
      "val_loss": 32.45337880452474,
      "val_invariance": 0.06894725608825683,
      "val_variance": 0.9099843403498332,
      "val_covariance": 7.980089213053385
    },
    {
      "epoch": 146,
      "train_loss": 15.918159283673322,
      "train_invariance": 0.07832252666685316,
      "train_variance": 0.3865580067369673,
      "train_covariance": 4.29614596995601,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 34.63730465472186,
      "train_ema_param_l2": 0.12056598430678858,
      "ema_param_l2": 0.1158779607404757,
      "val_loss": 32.54177309163411,
      "val_invariance": 0.0685271905263265,
      "val_variance": 0.9062853705088297,
      "val_covariance": 8.171459096272786
    },
    {
      "epoch": 147,
      "train_loss": 15.923660869457104,
      "train_invariance": 0.07854680974395187,
      "train_variance": 0.3875595482013844,
      "train_covariance": 4.2710019168147335,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 36.559769048620154,
      "train_ema_param_l2": 0.11569446082798672,
      "ema_param_l2": 0.11181125752506917,
      "val_loss": 32.35119239298503,
      "val_invariance": 0.0687367150982221,
      "val_variance": 0.9089750951131185,
      "val_covariance": 7.908396870930989
    },
    {
      "epoch": 148,
      "train_loss": 15.966080523455584,
      "train_invariance": 0.07872370495619598,
      "train_variance": 0.3885314409821122,
      "train_covariance": 4.284701906840007,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 34.655663455539276,
      "train_ema_param_l2": 0.11197773054423897,
      "ema_param_l2": 0.10748715814971818,
      "val_loss": 32.429365580240884,
      "val_invariance": 0.06800782736142476,
      "val_variance": 0.908794446627299,
      "val_covariance": 8.009308863321941
    },
    {
      "epoch": 149,
      "train_loss": 15.967187224211516,
      "train_invariance": 0.0792037907463533,
      "train_variance": 0.3881688311011703,
      "train_covariance": 4.2828716775399664,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 30.854158091227212,
      "train_ema_param_l2": 0.11153461650319649,
      "ema_param_l2": 0.10959408595950978,
      "val_loss": 32.42531608072917,
      "val_invariance": 0.06940537734826406,
      "val_variance": 0.9115551230112712,
      "val_covariance": 7.9013035786946615
    },
    {
      "epoch": 150,
      "train_loss": 15.98138468085395,
      "train_invariance": 0.07893981629389303,
      "train_variance": 0.39035819770671704,
      "train_covariance": 4.248934440047653,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 27.492729445845992,
      "train_ema_param_l2": 0.1098004522762481,
      "ema_param_l2": 0.10899134076608369,
      "val_loss": 32.254667989095054,
      "val_invariance": 0.0682718151807785,
      "val_variance": 0.918067486445109,
      "val_covariance": 7.596185180664063
    },
    {
      "epoch": 151,
      "train_loss": 16.039137834337023,
      "train_invariance": 0.07925704388706772,
      "train_variance": 0.39199216720792984,
      "train_covariance": 4.257907600967973,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 31.631067110414858,
      "train_ema_param_l2": 0.10682213219551548,
      "ema_param_l2": 0.10602124973374134,
      "val_loss": 32.527654825846355,
      "val_invariance": 0.07047031823794048,
      "val_variance": 0.9098025817871094,
      "val_covariance": 8.020832575480144
    },
    {
      "epoch": 152,
      "train_loss": 16.097375766330295,
      "train_invariance": 0.07974763208406943,
      "train_variance": 0.3941602664700261,
      "train_covariance": 4.249678324522796,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 27.68825082171405,
      "train_ema_param_l2": 0.10491273843435875,
      "ema_param_l2": 0.1067154177916408,
      "val_loss": 32.4507051188151,
      "val_invariance": 0.06921188831329346,
      "val_variance": 0.9091661488215128,
      "val_covariance": 7.991254135131836
    },
    {
      "epoch": 153,
      "train_loss": 16.099423181039317,
      "train_invariance": 0.0804403304832953,
      "train_variance": 0.39406001744446933,
      "train_covariance": 4.23691450853701,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 35.7518537230315,
      "train_ema_param_l2": 0.09799270265845877,
      "ema_param_l2": 0.09609186686106931,
      "val_loss": 32.34058968098958,
      "val_invariance": 0.06880047345161439,
      "val_variance": 0.91429731909434,
      "val_covariance": 7.7631446024576825
    },
    {
      "epoch": 154,
      "train_loss": 16.151221556486906,
      "train_invariance": 0.08012477112699438,
      "train_variance": 0.3962959215199506,
      "train_covariance": 4.240704214449282,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 31.73190200579608,
      "train_ema_param_l2": 0.09264538830629337,
      "ema_param_l2": 0.09780500382463399,
      "val_loss": 32.50168235270182,
      "val_invariance": 0.07134034889936447,
      "val_variance": 0.915393700281779,
      "val_covariance": 7.833331487019857
    },
    {
      "epoch": 155,
      "train_loss": 16.155567710593896,
      "train_invariance": 0.07994655251944506,
      "train_variance": 0.3971326370945683,
      "train_covariance": 4.228587962397823,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 31.139522390294957,
      "train_ema_param_l2": 0.09316166367361031,
      "ema_param_l2": 0.09617469731263016,
      "val_loss": 32.257937642415364,
      "val_invariance": 0.07257680726051331,
      "val_variance": 0.929609593073527,
      "val_covariance": 7.203277488708496
    },
    {
      "epoch": 156,
      "train_loss": 16.211465874000833,
      "train_invariance": 0.080429733854753,
      "train_variance": 0.39832207824565746,
      "train_covariance": 4.242670632538972,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 27.2782363252993,
      "train_ema_param_l2": 0.09162771314475761,
      "ema_param_l2": 0.09447913428779747,
      "val_loss": 32.257075124104816,
      "val_invariance": 0.0691895806590716,
      "val_variance": 0.9272768939336141,
      "val_covariance": 7.345413286844889
    },
    {
      "epoch": 157,
      "train_loss": 16.188409929063585,
      "train_invariance": 0.08024517220920986,
      "train_variance": 0.39869237414112796,
      "train_covariance": 4.2149712573863845,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 27.625805807608145,
      "train_ema_param_l2": 0.08918399282742182,
      "ema_param_l2": 0.0877864283637811,
      "val_loss": 32.479642496744795,
      "val_invariance": 0.07102380092938741,
      "val_variance": 0.9194933115641276,
      "val_covariance": 7.716715031941732
    },
    {
      "epoch": 158,
      "train_loss": 16.263876091285987,
      "train_invariance": 0.08067325886090597,
      "train_variance": 0.40131391283317847,
      "train_covariance": 4.214196812241166,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 29.298254033971716,
      "train_ema_param_l2": 0.08267368371438763,
      "ema_param_l2": 0.07946750227184306,
      "val_loss": 32.415608998616534,
      "val_invariance": 0.07169990438222885,
      "val_variance": 0.9252176599502564,
      "val_covariance": 7.492670040130616
    },
    {
      "epoch": 159,
      "train_loss": 16.264293236061377,
      "train_invariance": 0.08079305991861556,
      "train_variance": 0.4014361674079189,
      "train_covariance": 4.208562518367061,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 26.910876660382307,
      "train_ema_param_l2": 0.07999651643471453,
      "ema_param_l2": 0.08159800490466618,
      "val_loss": 32.39024727376302,
      "val_invariance": 0.0713016539812088,
      "val_variance": 0.9315527696609497,
      "val_covariance": 7.318886605580648
    },
    {
      "epoch": 160,
      "train_loss": 16.298074934782804,
      "train_invariance": 0.08081651993813338,
      "train_variance": 0.4027761535997744,
      "train_covariance": 4.208258079811379,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 27.56317775076407,
      "train_ema_param_l2": 0.07843844293361762,
      "ema_param_l2": 0.07786560364154307,
      "val_loss": 32.50867056274414,
      "val_invariance": 0.07207292360067367,
      "val_variance": 0.9300236670176188,
      "val_covariance": 7.456256182352702
    },
    {
      "epoch": 161,
      "train_loss": 16.328643564294886,
      "train_invariance": 0.08115683391800634,
      "train_variance": 0.40306103568606905,
      "train_covariance": 4.223196817892569,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 27.597584225124784,
      "train_ema_param_l2": 0.07685018661068581,
      "ema_param_l2": 0.07355306250112002,
      "val_loss": 32.458886250813805,
      "val_invariance": 0.06950606832901637,
      "val_variance": 0.9293389495213826,
      "val_covariance": 7.487760910034179
    },
    {
      "epoch": 162,
      "train_loss": 16.327770282886647,
      "train_invariance": 0.08154769467424464,
      "train_variance": 0.40334797390302024,
      "train_covariance": 4.205378541028058,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 26.228456903245714,
      "train_ema_param_l2": 0.07291691174221654,
      "ema_param_l2": 0.07162806705481595,
      "val_loss": 32.46183265177409,
      "val_invariance": 0.06951089191436767,
      "val_variance": 0.9251639108657836,
      "val_covariance": 7.594962515513102
    },
    {
      "epoch": 163,
      "train_loss": 16.386107091833043,
      "train_invariance": 0.08158834810168655,
      "train_variance": 0.4048404261712675,
      "train_covariance": 4.22538779590748,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 28.61316977098253,
      "train_ema_param_l2": 0.07036466149937577,
      "ema_param_l2": 0.06848809622598073,
      "val_loss": 32.45484125773112,
      "val_invariance": 0.07050960878531139,
      "val_variance": 0.9311313781738281,
      "val_covariance": 7.41381664911906
    },
    {
      "epoch": 164,
      "train_loss": 16.37105396355523,
      "train_invariance": 0.0813315231402715,
      "train_variance": 0.40443467179934184,
      "train_covariance": 4.226899095605921,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 22.19046273860225,
      "train_ema_param_l2": 0.07109430358127704,
      "ema_param_l2": 0.07233423108673988,
      "val_loss": 32.520425659179686,
      "val_invariance": 0.07055551123619079,
      "val_variance": 0.9233613735834757,
      "val_covariance": 7.672503978729248
    },
    {
      "epoch": 165,
      "train_loss": 16.390767805311416,
      "train_invariance": 0.08159529249094151,
      "train_variance": 0.4048278446020903,
      "train_covariance": 4.230189291777434,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 26.31571445493345,
      "train_ema_param_l2": 0.06766415950178073,
      "ema_param_l2": 0.06341720027186158,
      "val_loss": 32.50034659830729,
      "val_invariance": 0.07169699903329213,
      "val_variance": 0.9295045928955078,
      "val_covariance": 7.470306771596273
    },
    {
      "epoch": 166,
      "train_loss": 16.424612076370803,
      "train_invariance": 0.08188000824716356,
      "train_variance": 0.4063791127558108,
      "train_covariance": 4.218134022041603,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 23.93763288031684,
      "train_ema_param_l2": 0.06433721003979491,
      "ema_param_l2": 0.061828055109165524,
      "val_loss": 32.45804430135091,
      "val_invariance": 0.07213950492938359,
      "val_variance": 0.9322620379130045,
      "val_covariance": 7.34800630569458
    },
    {
      "epoch": 167,
      "train_loss": 16.461795201054326,
      "train_invariance": 0.08145561957580072,
      "train_variance": 0.40773232676364757,
      "train_covariance": 4.232096553378635,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 22.01457434138545,
      "train_ema_param_l2": 0.06184978141825607,
      "ema_param_l2": 0.06154205027216176,
      "val_loss": 32.50980568440755,
      "val_invariance": 0.07382508887847265,
      "val_variance": 0.9309533154169718,
      "val_covariance": 7.390345474243164
    },
    {
      "epoch": 168,
      "train_loss": 16.490736019558376,
      "train_invariance": 0.08229053311436264,
      "train_variance": 0.40789300288094416,
      "train_covariance": 4.236147600244593,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 22.985355581778066,
      "train_ema_param_l2": 0.0598398699328779,
      "ema_param_l2": 0.057556477614060804,
      "val_loss": 32.4686982421875,
      "val_invariance": 0.07196233320236206,
      "val_variance": 0.9342476873397827,
      "val_covariance": 7.313447658538818
    },
    {
      "epoch": 169,
      "train_loss": 16.531903962877063,
      "train_invariance": 0.08194865802923838,
      "train_variance": 0.4102994617886013,
      "train_covariance": 4.225700990747522,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 23.29575131508156,
      "train_ema_param_l2": 0.05670260391295783,
      "ema_param_l2": 0.055643698575584266,
      "val_loss": 32.61019643147787,
      "val_invariance": 0.07118428806463878,
      "val_variance": 0.9288631051381429,
      "val_covariance": 7.609011881510416
    },
    {
      "epoch": 170,
      "train_loss": 16.55413178846571,
      "train_invariance": 0.08253320555996012,
      "train_variance": 0.4109201070644237,
      "train_covariance": 4.21779901433874,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 21.551121813173648,
      "train_ema_param_l2": 0.05579595133000438,
      "ema_param_l2": 0.05278625374755917,
      "val_loss": 32.62523607381185,
      "val_invariance": 0.07144242533047994,
      "val_variance": 0.9336854391098023,
      "val_covariance": 7.497039648691813
    },
    {
      "epoch": 171,
      "train_loss": 16.635683468288846,
      "train_invariance": 0.08271794228200559,
      "train_variance": 0.414043780847832,
      "train_covariance": 4.216640349917942,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 21.549268071492513,
      "train_ema_param_l2": 0.05204066614449558,
      "ema_param_l2": 0.051665960391072206,
      "val_loss": 32.64933389282226,
      "val_invariance": 0.07132765795787176,
      "val_variance": 0.9323178294499715,
      "val_covariance": 7.55819686126709
    },
    {
      "epoch": 172,
      "train_loss": 16.642799658316154,
      "train_invariance": 0.08261272967523998,
      "train_variance": 0.4137259636366809,
      "train_covariance": 4.234332295029252,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 21.356183052345557,
      "train_ema_param_l2": 0.05014725924776079,
      "ema_param_l2": 0.048828665306230645,
      "val_loss": 32.686182261149085,
      "val_invariance": 0.07254105977217357,
      "val_variance": 0.9350512243906657,
      "val_covariance": 7.496374961853028
    },
    {
      "epoch": 173,
      "train_loss": 16.665993412724248,
      "train_invariance": 0.08309486754956069,
      "train_variance": 0.41451884670610784,
      "train_covariance": 4.225650574154324,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 22.549442657188134,
      "train_ema_param_l2": 0.04744720762926156,
      "ema_param_l2": 0.046320154608049516,
      "val_loss": 32.66199609375,
      "val_invariance": 0.07340602717796961,
      "val_variance": 0.938399892171224,
      "val_covariance": 7.366847981770833
    },
    {
      "epoch": 174,
      "train_loss": 16.7017773143627,
      "train_invariance": 0.08335476767354541,
      "train_variance": 0.41512349397164805,
      "train_covariance": 4.239820818583171,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 20.0930505094175,
      "train_ema_param_l2": 0.04503487669076077,
      "ema_param_l2": 0.045408506403319185,
      "val_loss": 32.73541170247396,
      "val_invariance": 0.0728901240626971,
      "val_variance": 0.935936040242513,
      "val_covariance": 7.514757484436035
    },
    {
      "epoch": 175,
      "train_loss": 16.745462729560003,
      "train_invariance": 0.08298184196375034,
      "train_variance": 0.4170650159517924,
      "train_covariance": 4.244291353155066,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 20.70304564638491,
      "train_ema_param_l2": 0.04448900661750556,
      "ema_param_l2": 0.04211939857495672,
      "val_loss": 32.77370277913411,
      "val_invariance": 0.0726427197655042,
      "val_variance": 0.9340083293914795,
      "val_covariance": 7.607426882425944
    },
    {
      "epoch": 176,
      "train_loss": 16.78658566792806,
      "train_invariance": 0.08328112609739657,
      "train_variance": 0.41831806469846655,
      "train_covariance": 4.246605887095133,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 19.60110398412634,
      "train_ema_param_l2": 0.041620185663885555,
      "ema_param_l2": 0.04104022722948843,
      "val_loss": 32.7708381245931,
      "val_invariance": 0.07420511595408122,
      "val_variance": 0.9338094927469889,
      "val_covariance": 7.5704729296366375
    },
    {
      "epoch": 177,
      "train_loss": 16.77101628112793,
      "train_invariance": 0.08360217636602896,
      "train_variance": 0.4179096872188427,
      "train_covariance": 4.233219748461688,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 19.883549712569625,
      "train_ema_param_l2": 0.03956805853581769,
      "ema_param_l2": 0.03778632759427329,
      "val_loss": 32.823282165527345,
      "val_invariance": 0.07332512585322062,
      "val_variance": 0.9362683362960815,
      "val_covariance": 7.583445485432943
    },
    {
      "epoch": 178,
      "train_loss": 16.800545540138526,
      "train_invariance": 0.08370414870535886,
      "train_variance": 0.41885015063815645,
      "train_covariance": 4.236688007213451,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 19.679968577914767,
      "train_ema_param_l2": 0.03766955355986761,
      "ema_param_l2": 0.03724472002020742,
      "val_loss": 32.7979436340332,
      "val_invariance": 0.07270808843771617,
      "val_variance": 0.935832555770874,
      "val_covariance": 7.584427181243896
    },
    {
      "epoch": 179,
      "train_loss": 16.833660166422526,
      "train_invariance": 0.08378897731833988,
      "train_variance": 0.4196207928216016,
      "train_covariance": 4.248415928875959,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 19.064962537412292,
      "train_ema_param_l2": 0.03551923614457846,
      "ema_param_l2": 0.035118394628475345,
      "val_loss": 32.967638071695966,
      "val_invariance": 0.07500350391864777,
      "val_variance": 0.9341086060206095,
      "val_covariance": 7.739835465749104
    },
    {
      "epoch": 180,
      "train_loss": 16.908604147451896,
      "train_invariance": 0.08423586420438908,
      "train_variance": 0.4222769779805784,
      "train_covariance": 4.245783081902398,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 20.033513223718714,
      "train_ema_param_l2": 0.033616397732028666,
      "ema_param_l2": 0.03246805329963686,
      "val_loss": 32.84671063232422,
      "val_invariance": 0.07391231572628021,
      "val_variance": 0.9362528371810913,
      "val_covariance": 7.592581471761068
    },
    {
      "epoch": 181,
      "train_loss": 16.905989585593893,
      "train_invariance": 0.0842170420355267,
      "train_variance": 0.4221791047078592,
      "train_covariance": 4.24608588607223,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 18.131573415685583,
      "train_ema_param_l2": 0.031933010570841934,
      "ema_param_l2": 0.031573299420441125,
      "val_loss": 32.94008416748047,
      "val_invariance": 0.07472150659561157,
      "val_variance": 0.9345081818898519,
      "val_covariance": 7.709341799418132
    },
    {
      "epoch": 182,
      "train_loss": 16.91449641305429,
      "train_invariance": 0.08405872169688895,
      "train_variance": 0.4226119623714023,
      "train_covariance": 4.247729354151973,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 18.030846181798864,
      "train_ema_param_l2": 0.030395649860068735,
      "ema_param_l2": 0.028574847827183468,
      "val_loss": 32.912733276367184,
      "val_invariance": 0.07505543426672617,
      "val_variance": 0.9363556257883707,
      "val_covariance": 7.627456085205078
    },
    {
      "epoch": 183,
      "train_loss": 16.972878762704354,
      "train_invariance": 0.08444296228664892,
      "train_variance": 0.4249667503392255,
      "train_covariance": 4.237635987175835,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 18.962613765010126,
      "train_ema_param_l2": 0.027179263959877194,
      "ema_param_l2": 0.027251202438406254,
      "val_loss": 32.88907309977213,
      "val_invariance": 0.07426985973119736,
      "val_variance": 0.9381674461364746,
      "val_covariance": 7.578140080769857
    },
    {
      "epoch": 184,
      "train_loss": 17.015744800708912,
      "train_invariance": 0.08459800691516312,
      "train_variance": 0.42661592601846765,
      "train_covariance": 4.235396512490731,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 18.272017405192056,
      "train_ema_param_l2": 0.026426341832083058,
      "ema_param_l2": 0.025471867221286974,
      "val_loss": 32.903802052815756,
      "val_invariance": 0.07407339292764664,
      "val_variance": 0.9400396226247152,
      "val_covariance": 7.550977011362711
    },
    {
      "epoch": 185,
      "train_loss": 17.045334544994212,
      "train_invariance": 0.08475286228789224,
      "train_variance": 0.4278315916149705,
      "train_covariance": 4.230723288076895,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 17.780698467961063,
      "train_ema_param_l2": 0.02505538832273436,
      "ema_param_l2": 0.024140267360259607,
      "val_loss": 32.9578459777832,
      "val_invariance": 0.07534271546204885,
      "val_variance": 0.941509916305542,
      "val_covariance": 7.5365303510030115
    },
    {
      "epoch": 186,
      "train_loss": 17.07480017485442,
      "train_invariance": 0.08477538046571943,
      "train_variance": 0.4284708162413703,
      "train_covariance": 4.243645249402081,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 18.984964040403014,
      "train_ema_param_l2": 0.022994619527517243,
      "ema_param_l2": 0.02137710169421564,
      "val_loss": 32.9909162902832,
      "val_invariance": 0.0749821746746699,
      "val_variance": 0.9398652572631836,
      "val_covariance": 7.619730921427409
    },
    {
      "epoch": 187,
      "train_loss": 17.0889062850387,
      "train_invariance": 0.08496682687379696,
      "train_variance": 0.42943159000961867,
      "train_covariance": 4.228945807280364,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 17.581380662141022,
      "train_ema_param_l2": 0.021448485325459017,
      "ema_param_l2": 0.021049830315049787,
      "val_loss": 32.94754013061524,
      "val_invariance": 0.0751290731827418,
      "val_variance": 0.9429892705281575,
      "val_covariance": 7.494581411997477
    },
    {
      "epoch": 188,
      "train_loss": 17.106008731418186,
      "train_invariance": 0.08509969240647774,
      "train_variance": 0.43034061347113717,
      "train_covariance": 4.220000997190122,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 17.598953653123644,
      "train_ema_param_l2": 0.02015919946883855,
      "ema_param_l2": 0.018693338732733874,
      "val_loss": 32.95825614420573,
      "val_invariance": 0.07517835956811905,
      "val_variance": 0.9406442076365154,
      "val_covariance": 7.562692171732585
    },
    {
      "epoch": 189,
      "train_loss": 17.136538367942528,
      "train_invariance": 0.08502461468069641,
      "train_variance": 0.43138737434811064,
      "train_covariance": 4.226238654525192,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 17.287635728906704,
      "train_ema_param_l2": 0.018703355354741404,
      "ema_param_l2": 0.0181523522844403,
      "val_loss": 32.980870829264326,
      "val_invariance": 0.07606399859984715,
      "val_variance": 0.9422570594151815,
      "val_covariance": 7.52284453201294
    },
    {
      "epoch": 190,
      "train_loss": 17.152466705887406,
      "train_invariance": 0.08536931724680795,
      "train_variance": 0.4318211206595103,
      "train_covariance": 4.2227057704219115,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 17.50718224645544,
      "train_ema_param_l2": 0.017217254220221558,
      "ema_param_l2": 0.016292956405174138,
      "val_loss": 32.97335611979167,
      "val_invariance": 0.07609718587001164,
      "val_variance": 0.9447364161809285,
      "val_covariance": 7.452516404469808
    },
    {
      "epoch": 191,
      "train_loss": 17.183712892320422,
      "train_invariance": 0.08529428433930432,
      "train_variance": 0.4329752626419067,
      "train_covariance": 4.226974178738065,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 17.438032863758227,
      "train_ema_param_l2": 0.015711139881875162,
      "ema_param_l2": 0.015116876680439146,
      "val_loss": 32.98747035725911,
      "val_invariance": 0.07565067009131114,
      "val_variance": 0.9434368715286255,
      "val_covariance": 7.510281860351562
    },
    {
      "epoch": 192,
      "train_loss": 17.202522136546946,
      "train_invariance": 0.08536091632754714,
      "train_variance": 0.43416358219252693,
      "train_covariance": 4.214409745534261,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 16.941182709870514,
      "train_ema_param_l2": 0.014485423477803374,
      "ema_param_l2": 0.013885860694552473,
      "val_loss": 32.982976155598955,
      "val_invariance": 0.07574170845746994,
      "val_variance": 0.9432439209620158,
      "val_covariance": 7.508335847218832
    },
    {
      "epoch": 193,
      "train_loss": 17.170131065086082,
      "train_invariance": 0.08553907869480275,
      "train_variance": 0.4331332742549755,
      "train_covariance": 4.203322323551885,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 16.481101424040617,
      "train_ema_param_l2": 0.013297856991937054,
      "ema_param_l2": 0.012801159882526844,
      "val_loss": 32.99561980183919,
      "val_invariance": 0.07617240115006765,
      "val_variance": 0.943185048421224,
      "val_covariance": 7.511683710734049
    },
    {
      "epoch": 194,
      "train_loss": 17.247793771249277,
      "train_invariance": 0.08610749240937056,
      "train_variance": 0.4349570211481165,
      "train_covariance": 4.221180855645073,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 16.418901709662542,
      "train_ema_param_l2": 0.012071860987857758,
      "ema_param_l2": 0.0112587389467777,
      "val_loss": 33.00380237833659,
      "val_invariance": 0.07664182130495707,
      "val_variance": 0.9432729562123616,
      "val_covariance": 7.505933306376139
    },
    {
      "epoch": 195,
      "train_loss": 17.226879804823135,
      "train_invariance": 0.0859114050158748,
      "train_variance": 0.4344420522760462,
      "train_covariance": 4.218043345133464,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 15.971300767969202,
      "train_ema_param_l2": 0.011088411350419675,
      "ema_param_l2": 0.010783706760203089,
      "val_loss": 32.97980775960286,
      "val_invariance": 0.07592317628860473,
      "val_variance": 0.944308339436849,
      "val_covariance": 7.4740200551350915
    },
    {
      "epoch": 196,
      "train_loss": 17.24233654785156,
      "train_invariance": 0.08584786273594255,
      "train_variance": 0.43493501223458186,
      "train_covariance": 4.222764664120144,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 16.260058015894007,
      "train_ema_param_l2": 0.010475767371474837,
      "ema_param_l2": 0.010066161250670882,
      "val_loss": 32.97888902791341,
      "val_invariance": 0.07625187196334203,
      "val_variance": 0.9445969800949097,
      "val_covariance": 7.457667799631754
    },
    {
      "epoch": 197,
      "train_loss": 17.248051132767287,
      "train_invariance": 0.0861586009837963,
      "train_variance": 0.4357030337828177,
      "train_covariance": 4.201510331330476,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 15.999469528198242,
      "train_ema_param_l2": 0.009692461347629435,
      "ema_param_l2": 0.00931108616636293,
      "val_loss": 32.99232630411784,
      "val_invariance": 0.07682747215032577,
      "val_variance": 0.9456393585205078,
      "val_covariance": 7.430655540466309
    },
    {
      "epoch": 198,
      "train_loss": 17.274746788872612,
      "train_invariance": 0.08606754230790668,
      "train_variance": 0.4366495246004175,
      "train_covariance": 4.206820094638401,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 15.890090822573061,
      "train_ema_param_l2": 0.008939803040881933,
      "ema_param_l2": 0.008575963664165229,
      "val_loss": 32.99837075805664,
      "val_invariance": 0.07671481076876323,
      "val_variance": 0.9459849262237549,
      "val_covariance": 7.430877285003662
    },
    {
      "epoch": 199,
      "train_loss": 17.288145891542786,
      "train_invariance": 0.08652176170437424,
      "train_variance": 0.43756562345999256,
      "train_covariance": 4.185961259629991,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 16.368045389246056,
      "train_ema_param_l2": 0.008441977370348876,
      "ema_param_l2": 0.00805806255192333,
      "val_loss": 33.00225576782226,
      "val_invariance": 0.07651090395450592,
      "val_variance": 0.9464894412358602,
      "val_covariance": 7.42724723815918
    },
    {
      "epoch": 200,
      "train_loss": 17.325361959386754,
      "train_invariance": 0.08654203586225157,
      "train_variance": 0.43826680714995775,
      "train_covariance": 4.205140867586489,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 16.00029418041088,
      "train_ema_param_l2": 0.008116695272600349,
      "ema_param_l2": 0.007925004723051651,
      "val_loss": 32.99706683349609,
      "val_invariance": 0.0768915838599205,
      "val_variance": 0.9467163934707642,
      "val_covariance": 7.406867622375488
    }
  ],
  "best_val": 32.254667989095054,
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s44/last.pt"
}

==> data/training_logs/vicreg_noaction_s45.json <==
{
  "run_name": "vicreg_noaction_s45",
  "epochs": 200,
  "device": "mps",
  "amp": true,
  "seconds": 9824.430772583,
  "history": [
    {
      "epoch": 1,
      "train_loss": 62.44140490270544,
      "train_invariance": 0.7050935878577056,
      "train_variance": 1.7914440499411688,
      "train_covariance": 0.027963637634559915,
      "train_lr": 5.0696155871511315e-06,
      "train_grad_norm": 79.8053739940502,
      "train_ema_param_l2": 0.10813099690271327,
      "ema_param_l2": 0.17950220927418617,
      "val_loss": 61.386671946207684,
      "val_invariance": 0.48007951911290486,
      "val_variance": 1.975387362798055,
      "val_covariance": 4.430540029147778e-07
    },
    {
      "epoch": 2,
      "train_loss": 51.872310655381945,
      "train_invariance": 0.44054458599620394,
      "train_variance": 1.6266771147339432,
      "train_covariance": 0.19176829814027857,
      "train_lr": 1.5069615587151135e-05,
      "train_grad_norm": 66.95080302824798,
      "train_ema_param_l2": 0.1803159020419125,
      "ema_param_l2": 0.17664712266480692,
      "val_loss": 55.24244495646159,
      "val_invariance": 0.23593886784712473,
      "val_variance": 1.9737589257558188,
      "val_covariance": 1.2128508168416375e-06
    },
    {
      "epoch": 3,
      "train_loss": 43.809978193495006,
      "train_invariance": 0.2130165225929684,
      "train_variance": 1.5160047312489262,
      "train_covariance": 0.5844469950640643,
      "train_lr": 2.5069615587151136e-05,
      "train_grad_norm": 63.972458047937465,
      "train_ema_param_l2": 0.17796142522322625,
      "ema_param_l2": 0.18223239437712838,
      "val_loss": 51.25665421549479,
      "val_invariance": 0.0768856507341067,
      "val_variance": 1.973380457878113,
      "val_covariance": 1.597601199894901e-06
    },
    {
      "epoch": 4,
      "train_loss": 38.14311315126772,
      "train_invariance": 0.08197420839689395,
      "train_variance": 1.3862833291866161,
      "train_covariance": 1.4366744739391186,
      "train_lr": 3.5069615587151125e-05,
      "train_grad_norm": 58.90866300342701,
      "train_ema_param_l2": 0.22567709430740163,
      "ema_param_l2": 0.2766033720568929,
      "val_loss": 49.7716140645345,
      "val_invariance": 0.02146973095834255,
      "val_variance": 1.9693945121765137,
      "val_covariance": 7.127926568803863e-06
    },
    {
      "epoch": 5,
      "train_loss": 35.4699853459111,
      "train_invariance": 0.047058712011134186,
      "train_variance": 1.2686093177088984,
      "train_covariance": 2.578284801695082,
      "train_lr": 4.506961558715115e-05,
      "train_grad_norm": 62.139366504810475,
      "train_ema_param_l2": 0.30342915984314,
      "ema_param_l2": 0.30639577164506365,
      "val_loss": 49.57982356770833,
      "val_invariance": 0.019138046408692995,
      "val_variance": 1.9640538908640544,
      "val_covariance": 2.5186555375209233e-05
    },
    {
      "epoch": 6,
      "train_loss": 34.31911308006004,
      "train_invariance": 0.03489217722967819,
      "train_variance": 1.188912757979499,
      "train_covariance": 3.723989928068938,
      "train_lr": 5.506961558715114e-05,
      "train_grad_norm": 56.11648783817998,
      "train_ema_param_l2": 0.30367732205170694,
      "ema_param_l2": 0.31461109505910784,
      "val_loss": 49.753091247558594,
      "val_invariance": 0.028623307267824808,
      "val_variance": 1.9614987885157267,
      "val_covariance": 3.841583755396035e-05
    },
    {
      "epoch": 7,
      "train_loss": 33.85711038321036,
      "train_invariance": 0.032098506540060044,
      "train_variance": 1.1323770907366717,
      "train_covariance": 4.745220357117829,
      "train_lr": 6.506961558715113e-05,
      "train_grad_norm": 49.164484549063225,
      "train_ema_param_l2": 0.3213495548467151,
      "ema_param_l2": 0.3186465542898642,
      "val_loss": 49.52711932373047,
      "val_invariance": 0.023302658384044966,
      "val_variance": 1.9577793881098429,
      "val_covariance": 6.787887460329027e-05
    },
    {
      "epoch": 8,
      "train_loss": 33.74379530390987,
      "train_invariance": 0.0362489722845731,
      "train_variance": 1.0914223122066922,
      "train_covariance": 5.552013271473072,
      "train_lr": 7.506961558715111e-05,
      "train_grad_norm": 50.92309088812934,
      "train_ema_param_l2": 0.30304962466416624,
      "ema_param_l2": 0.28822063068629256,
      "val_loss": 49.68855419921875,
      "val_invariance": 0.0302610522210598,
      "val_variance": 1.9572785530090333,
      "val_covariance": 6.410525177974099e-05
    },
    {
      "epoch": 9,
      "train_loss": 33.75973068350333,
      "train_invariance": 0.04317734713024563,
      "train_variance": 1.0562019365805166,
      "train_covariance": 6.2752486911349825,
      "train_lr": 8.506961558715117e-05,
      "train_grad_norm": 55.60727414166486,
      "train_ema_param_l2": 0.28141714668713885,
      "ema_param_l2": 0.2836147315447693,
      "val_loss": 49.42160471598307,
      "val_invariance": 0.02966885052124659,
      "val_variance": 1.9471864446004232,
      "val_covariance": 0.0002226338113832753
    },
    {
      "epoch": 10,
      "train_loss": 33.82872194078234,
      "train_invariance": 0.05060838898022969,
      "train_variance": 1.0213445932600234,
      "train_covariance": 7.029897412618001,
      "train_lr": 9.506961558715117e-05,
      "train_grad_norm": 49.43519714807581,
      "train_ema_param_l2": 0.3248455950504271,
      "ema_param_l2": 0.38855134133423175,
      "val_loss": 48.400573130289715,
      "val_invariance": 0.016889729718367257,
      "val_variance": 1.9190495789845785,
      "val_covariance": 0.0020901491332333535
    },
    {
      "epoch": 11,
      "train_loss": 33.52617297476309,
      "train_invariance": 0.053885369139688985,
      "train_variance": 0.9939659808476766,
      "train_covariance": 7.32988929494222,
      "train_lr": 0.00010506961558715115,
      "train_grad_norm": 44.65191403650354,
      "train_ema_param_l2": 0.41048307565852615,
      "ema_param_l2": 0.41766218686237494,
      "val_loss": 46.72186050415039,
      "val_invariance": 0.026341674268245695,
      "val_variance": 1.841129166285197,
      "val_covariance": 0.03508903941263755
    },
    {
      "epoch": 12,
      "train_loss": 32.74101207365813,
      "train_invariance": 0.05337793999027323,
      "train_variance": 0.958323348734114,
      "train_covariance": 7.448479794255009,
      "train_lr": 0.00011506961558715115,
      "train_grad_norm": 42.40820202975803,
      "train_ema_param_l2": 0.4161882726814058,
      "ema_param_l2": 0.42142530625585906,
      "val_loss": 45.02523731486003,
      "val_invariance": 0.026153688833117486,
      "val_variance": 1.769785514831543,
      "val_covariance": 0.12675727201501527
    },
    {
      "epoch": 13,
      "train_loss": 31.9690932148121,
      "train_invariance": 0.04890153840294591,
      "train_variance": 0.9229667744813141,
      "train_covariance": 7.672385372585721,
      "train_lr": 0.00012506961558715116,
      "train_grad_norm": 46.21500919426812,
      "train_ema_param_l2": 0.3880458914351574,
      "ema_param_l2": 0.3543226028215751,
      "val_loss": 44.04359480794271,
      "val_invariance": 0.01737082636853059,
      "val_variance": 1.7370431744257608,
      "val_covariance": 0.18324480545520783
    },
    {
      "epoch": 14,
      "train_loss": 31.679056854248046,
      "train_invariance": 0.047184910443094044,
      "train_variance": 0.895984195250052,
      "train_covariance": 8.09982925330268,
      "train_lr": 0.00013506961558715116,
      "train_grad_norm": 46.438241735387734,
      "train_ema_param_l2": 0.36062900032521705,
      "ema_param_l2": 0.3565153399356947,
      "val_loss": 44.57842201741536,
      "val_invariance": 0.038959279239177705,
      "val_variance": 1.7372122281392415,
      "val_covariance": 0.17413370377818743
    },
    {
      "epoch": 15,
      "train_loss": 31.387397670604564,
      "train_invariance": 0.04674478112326728,
      "train_variance": 0.8721871966962461,
      "train_covariance": 8.414098301075123,
      "train_lr": 0.0001450696155871511,
      "train_grad_norm": 42.517472735369644,
      "train_ema_param_l2": 0.36535897478332063,
      "ema_param_l2": 0.3800661434564308,
      "val_loss": 43.46931517537435,
      "val_invariance": 0.021015303815404573,
      "val_variance": 1.7076212781270346,
      "val_covariance": 0.25340130643049874
    },
    {
      "epoch": 16,
      "train_loss": 31.166681986490886,
      "train_invariance": 0.04770261052361241,
      "train_variance": 0.8517898683901186,
      "train_covariance": 8.679370144879377,
      "train_lr": 0.00015506961558715113,
      "train_grad_norm": 40.351514319525826,
      "train_ema_param_l2": 0.3815056608272728,
      "ema_param_l2": 0.41205029368352303,
      "val_loss": 42.997001230875654,
      "val_invariance": 0.02597046480079492,
      "val_variance": 1.6796863428751627,
      "val_covariance": 0.35558067218462625
    },
    {
      "epoch": 17,
      "train_loss": 30.967295281304253,
      "train_invariance": 0.047488541660485446,
      "train_variance": 0.8350881440904405,
      "train_covariance": 8.902878163373028,
      "train_lr": 0.00016506961558715108,
      "train_grad_norm": 39.9578010502568,
      "train_ema_param_l2": 0.4052889722582963,
      "ema_param_l2": 0.4022688183657347,
      "val_loss": 42.90565472412109,
      "val_invariance": 0.029653348008791606,
      "val_variance": 1.671129236539205,
      "val_covariance": 0.38608992799123126
    },
    {
      "epoch": 18,
      "train_loss": 30.916917594061957,
      "train_invariance": 0.04812554613638807,
      "train_variance": 0.819045989230827,
      "train_covariance": 9.237629184299045,
      "train_lr": 0.00017506961558715116,
      "train_grad_norm": 34.900216716625074,
      "train_ema_param_l2": 0.4217281963672894,
      "ema_param_l2": 0.45288308099486924,
      "val_loss": 42.308244862874346,
      "val_invariance": 0.022317879378795622,
      "val_variance": 1.6510286083221435,
      "val_covariance": 0.474582720041275
    },
    {
      "epoch": 19,
      "train_loss": 30.755092523645473,
      "train_invariance": 0.04876549317218639,
      "train_variance": 0.8054801975886027,
      "train_covariance": 9.398950170728895,
      "train_lr": 0.0001850696155871512,
      "train_grad_norm": 40.64491310458713,
      "train_ema_param_l2": 0.4501292633010541,
      "ema_param_l2": 0.46378413578742717,
      "val_loss": 41.55828780110677,
      "val_invariance": 0.0224322875191768,
      "val_variance": 1.6103850177129109,
      "val_covariance": 0.7378549811045328
    },
    {
      "epoch": 20,
      "train_loss": 30.691299392700195,
      "train_invariance": 0.04994881497157944,
      "train_variance": 0.7862129640402618,
      "train_covariance": 9.787254913330077,
      "train_lr": 0.00019506940494997373,
      "train_grad_norm": 38.16470747375488,
      "train_ema_param_l2": 0.49750688573113755,
      "ema_param_l2": 0.5226259398865383,
      "val_loss": 40.92104975382487,
      "val_invariance": 0.02379017106195291,
      "val_variance": 1.5681719020207723,
      "val_covariance": 1.1219974686304728
    },
    {
      "epoch": 21,
      "train_loss": 30.428582612214264,
      "train_invariance": 0.051265094351989254,
      "train_variance": 0.7714151049366704,
      "train_covariance": 9.86157763643618,
      "train_lr": 0.00019999491552003505,
      "train_grad_norm": 37.75950874498155,
      "train_ema_param_l2": 0.5439822408159158,
      "ema_param_l2": 0.5653878138063709,
      "val_loss": 40.00285942586263,
      "val_invariance": 0.023856596817572913,
      "val_variance": 1.497217900276184,
      "val_covariance": 1.975996855099996
    },
    {
      "epoch": 22,
      "train_loss": 29.95084947543674,
      "train_invariance": 0.04963732531004482,
      "train_variance": 0.7511101784882722,
      "train_covariance": 9.932161846584744,
      "train_lr": 0.00019996454105235254,
      "train_grad_norm": 33.12734637677228,
      "train_ema_param_l2": 0.5847765155161824,
      "ema_param_l2": 0.5782607448468768,
      "val_loss": 39.43441918945312,
      "val_invariance": 0.022460834523042043,
      "val_variance": 1.4471490917205811,
      "val_covariance": 2.6941706949869793
    },
    {
      "epoch": 23,
      "train_loss": 29.499158639413338,
      "train_invariance": 0.04989693609100801,
      "train_variance": 0.7314183611693206,
      "train_covariance": 9.966276169670953,
      "train_lr": 0.00019990386872193044,
      "train_grad_norm": 40.143248201158315,
      "train_ema_param_l2": 0.5488818030203505,
      "ema_param_l2": 0.5541406088061791,
      "val_loss": 39.45787438964844,
      "val_invariance": 0.02637499555448691,
      "val_variance": 1.4501932147343954,
      "val_covariance": 2.543669709523519
    },
    {
      "epoch": 24,
      "train_loss": 29.354284508034034,
      "train_invariance": 0.049929023718392404,
      "train_variance": 0.7147533244733457,
      "train_covariance": 10.237225847032335,
      "train_lr": 0.0001998129170101492,
      "train_grad_norm": 40.54195087913231,
      "train_ema_param_l2": 0.5284847659503732,
      "ema_param_l2": 0.5167407552883903,
      "val_loss": 39.21606173706055,
      "val_invariance": 0.02180454294383526,
      "val_variance": 1.4294609349568685,
      "val_covariance": 2.934425163269043
    },
    {
      "epoch": 25,
      "train_loss": 29.19299432599103,
      "train_invariance": 0.04994365172584852,
      "train_variance": 0.6973870208528307,
      "train_covariance": 10.509727481418185,
      "train_lr": 0.00019969171362178045,
      "train_grad_norm": 33.16059056599935,
      "train_ema_param_l2": 0.5363144161934434,
      "ema_param_l2": 0.525893458994203,
      "val_loss": 39.12560266113281,
      "val_invariance": 0.020841926683982215,
      "val_variance": 1.4000625012715657,
      "val_covariance": 3.602991876602173
    },
    {
      "epoch": 26,
      "train_loss": 28.94064313422309,
      "train_invariance": 0.05001160083214442,
      "train_variance": 0.695062280619586,
      "train_covariance": 10.313796088042082,
      "train_lr": 0.00019954029547655095,
      "train_grad_norm": 37.6939359797725,
      "train_ema_param_l2": 0.4897334814512188,
      "ema_param_l2": 0.4486652558216234,
      "val_loss": 39.15595448811849,
      "val_invariance": 0.02080869112412135,
      "val_variance": 1.397421070098877,
      "val_covariance": 3.700209980010986
    },
    {
      "epoch": 27,
      "train_loss": 28.722010530259872,
      "train_invariance": 0.050735818220509425,
      "train_variance": 0.689678491698371,
      "train_covariance": 10.211652708830657,
      "train_lr": 0.0001993587086978945,
      "train_grad_norm": 32.18074444919162,
      "train_ema_param_l2": 0.46759914250978446,
      "ema_param_l2": 0.4814683403403721,
      "val_loss": 39.04324149576823,
      "val_invariance": 0.021042190492153168,
      "val_variance": 1.3937684233983358,
      "val_covariance": 3.6729759267171223
    },
    {
      "epoch": 28,
      "train_loss": 28.373919208667896,
      "train_invariance": 0.04890677073708287,
      "train_variance": 0.6862033557891846,
      "train_covariance": 9.996166050381131,
      "train_lr": 0.00019914700859890275,
      "train_grad_norm": 32.39788987505877,
      "train_ema_param_l2": 0.4531816762097672,
      "ema_param_l2": 0.46464638747877673,
      "val_loss": 39.19006032307943,
      "val_invariance": 0.028254467656215032,
      "val_variance": 1.3766662050882976,
      "val_covariance": 4.06704352315267
    },
    {
      "epoch": 29,
      "train_loss": 28.05959868310999,
      "train_invariance": 0.04894923980037371,
      "train_variance": 0.6792763206340648,
      "train_covariance": 9.853959696451822,
      "train_lr": 0.0001989052596654766,
      "train_grad_norm": 36.04221774970161,
      "train_ema_param_l2": 0.4475877084995735,
      "ema_param_l2": 0.4373622856635066,
      "val_loss": 39.06500863647461,
      "val_invariance": 0.02337594844897588,
      "val_variance": 1.3590046456654867,
      "val_covariance": 4.505493656158447
    },
    {
      "epoch": 30,
      "train_loss": 27.72463564441822,
      "train_invariance": 0.04755544131663111,
      "train_variance": 0.6681698697408041,
      "train_covariance": 9.831502850002712,
      "train_lr": 0.00019863353553668345,
      "train_grad_norm": 30.420433962221498,
      "train_ema_param_l2": 0.4609827686185976,
      "ema_param_l2": 0.5004790856993846,
      "val_loss": 39.05764862060547,
      "val_invariance": 0.027957058027386666,
      "val_variance": 1.3630333938598633,
      "val_covariance": 4.282886375427246
    },
    {
      "epoch": 31,
      "train_loss": 27.37634457058377,
      "train_invariance": 0.04804476394035198,
      "train_variance": 0.6633988424407111,
      "train_covariance": 9.590254400747794,
      "train_lr": 0.00019833191898232472,
      "train_grad_norm": 30.641881084300852,
      "train_ema_param_l2": 0.4823503807926815,
      "ema_param_l2": 0.4707108303028473,
      "val_loss": 38.9713096110026,
      "val_invariance": 0.025606666440765063,
      "val_variance": 1.3625654033025105,
      "val_covariance": 4.267007453918457
    },
    {
      "epoch": 32,
      "train_loss": 27.116819531476057,
      "train_invariance": 0.04868125439683596,
      "train_variance": 0.6590999370151096,
      "train_covariance": 9.422289763556586,
      "train_lr": 0.00019800050187772513,
      "train_grad_norm": 34.7040997467041,
      "train_ema_param_l2": 0.4808019852785919,
      "ema_param_l2": 0.46410203341156697,
      "val_loss": 38.85588496907552,
      "val_invariance": 0.02080591832101345,
      "val_variance": 1.3645270207722981,
      "val_covariance": 4.222561823527018
    },
    {
      "epoch": 33,
      "train_loss": 26.729331101029008,
      "train_invariance": 0.047370533608727984,
      "train_variance": 0.6517304723880909,
      "train_covariance": 9.251805885597511,
      "train_lr": 0.00019763938517574484,
      "train_grad_norm": 28.909268750226055,
      "train_ema_param_l2": 0.49743213580780227,
      "ema_param_l2": 0.516358642180904,
      "val_loss": 38.91236731974284,
      "val_invariance": 0.021153356154759724,
      "val_variance": 1.349992424329122,
      "val_covariance": 4.633722871144613
    },
    {
      "epoch": 34,
      "train_loss": 26.51967074528447,
      "train_invariance": 0.04881183411898436,
      "train_variance": 0.6401809357890377,
      "train_covariance": 9.29485156136972,
      "train_lr": 0.00019724867887602968,
      "train_grad_norm": 35.595105947989005,
      "train_ema_param_l2": 0.5156915782081346,
      "ema_param_l2": 0.5084983629299719,
      "val_loss": 38.860720845540364,
      "val_invariance": 0.021321664005517958,
      "val_variance": 1.3362084846496582,
      "val_covariance": 4.9224671986897786
    },
    {
      "epoch": 35,
      "train_loss": 26.247433169894748,
      "train_invariance": 0.04914707308345371,
      "train_variance": 0.6327039650457876,
      "train_covariance": 9.201157190110948,
      "train_lr": 0.00019682850199150343,
      "train_grad_norm": 38.7213209906684,
      "train_ema_param_l2": 0.5094495722581962,
      "ema_param_l2": 0.5425177633459773,
      "val_loss": 39.71284851074219,
      "val_invariance": 0.054517696609099706,
      "val_variance": 1.3472342796325683,
      "val_covariance": 4.669048689524333
    },
    {
      "epoch": 36,
      "train_loss": 26.101576383802627,
      "train_invariance": 0.0511483755685665,
      "train_variance": 0.621442295021481,
      "train_covariance": 9.286809710467303,
      "train_lr": 0.00019637898251211543,
      "train_grad_norm": 39.62218082682292,
      "train_ema_param_l2": 0.5842936318178442,
      "ema_param_l2": 0.5731298555646609,
      "val_loss": 39.65671536254883,
      "val_invariance": 0.035044516762097674,
      "val_variance": 1.2993553552627564,
      "val_covariance": 6.296718273162842
    },
    {
      "epoch": 37,
      "train_loss": 25.568175910101996,
      "train_invariance": 0.05061862007666517,
      "train_variance": 0.6059050033534015,
      "train_covariance": 9.155085341559516,
      "train_lr": 0.00019590025736585364,
      "train_grad_norm": 43.37219115984881,
      "train_ema_param_l2": 0.5504264228379145,
      "ema_param_l2": 0.5221061617963656,
      "val_loss": 40.43561643473307,
      "val_invariance": 0.0373250912129879,
      "val_variance": 1.2554191614786785,
      "val_covariance": 8.11701067606608
    },
    {
      "epoch": 38,
      "train_loss": 25.039061585602937,
      "train_invariance": 0.04899824221045883,
      "train_variance": 0.5898972874040956,
      "train_covariance": 9.066673280504014,
      "train_lr": 0.00019539247237703507,
      "train_grad_norm": 34.42169417035138,
      "train_ema_param_l2": 0.5248940450655776,
      "ema_param_l2": 0.5358671207989344,
      "val_loss": 40.36308464558919,
      "val_invariance": 0.03367731333772341,
      "val_variance": 1.2763364613850912,
      "val_covariance": 7.612740116119385
    },
    {
      "epoch": 39,
      "train_loss": 24.713149741843896,
      "train_invariance": 0.049706201515815875,
      "train_variance": 0.5813177837089256,
      "train_covariance": 8.937550111276131,
      "train_lr": 0.00019485578222188665,
      "train_grad_norm": 46.21539137155038,
      "train_ema_param_l2": 0.4985690826738823,
      "ema_param_l2": 0.46803677802068894,
      "val_loss": 40.67685412597656,
      "val_invariance": 0.03825421019395193,
      "val_variance": 1.2616433715820312,
      "val_covariance": 8.179414782206218
    },
    {
      "epoch": 40,
      "train_loss": 24.511442659731266,
      "train_invariance": 0.04943988932393215,
      "train_variance": 0.5776838194529216,
      "train_covariance": 8.833349908899377,
      "train_lr": 0.00019429035038142823,
      "train_grad_norm": 38.459858181141044,
      "train_ema_param_l2": 0.48158974098991764,
      "ema_param_l2": 0.5050871289850738,
      "val_loss": 40.86949924723307,
      "val_invariance": 0.03756102769573529,
      "val_variance": 1.2670785843531291,
      "val_covariance": 8.253509441375732
    },
    {
      "epoch": 41,
      "train_loss": 24.27722282466182,
      "train_invariance": 0.05035488585189537,
      "train_variance": 0.5710901795493232,
      "train_covariance": 8.741096180951153,
      "train_lr": 0.0001936963490916762,
      "train_grad_norm": 39.43992725400572,
      "train_ema_param_l2": 0.5095754567570371,
      "ema_param_l2": 0.4970913683787306,
      "val_loss": 40.94444361368815,
      "val_invariance": 0.04093266067902247,
      "val_variance": 1.2732582817077636,
      "val_covariance": 8.089669994354248
    },
    {
      "epoch": 42,
      "train_loss": 24.11819649025246,
      "train_invariance": 0.051721270425452125,
      "train_variance": 0.5667392846390054,
      "train_covariance": 8.656682673701534,
      "train_lr": 0.00019307395929117754,
      "train_grad_norm": 43.214739972149886,
      "train_ema_param_l2": 0.5048903785703577,
      "ema_param_l2": 0.5144808845061748,
      "val_loss": 40.84891564941406,
      "val_invariance": 0.03548772359887759,
      "val_variance": 1.2695226580301922,
      "val_covariance": 8.223655909220378
    },
    {
      "epoch": 43,
      "train_loss": 23.84168307269061,
      "train_invariance": 0.052717270999043074,
      "train_variance": 0.5560813574437742,
      "train_covariance": 8.621717361450195,
      "train_lr": 0.0001924233705658947,
      "train_grad_norm": 47.63299860523365,
      "train_ema_param_l2": 0.48867203827676436,
      "ema_param_l2": 0.4677134456020403,
      "val_loss": 40.63560965983073,
      "val_invariance": 0.038560092856486636,
      "val_variance": 1.2624991957346599,
      "val_covariance": 8.109127484639485
    },
    {
      "epoch": 44,
      "train_loss": 23.71097986291956,
      "train_invariance": 0.05411518543186011,
      "train_variance": 0.553055302867183,
      "train_covariance": 8.531717662952564,
      "train_lr": 0.00019174478109145593,
      "train_grad_norm": 54.415095041345666,
      "train_ema_param_l2": 0.4430042289143804,
      "ema_param_l2": 0.43562610590814294,
      "val_loss": 40.32210681152344,
      "val_invariance": 0.0292611764917771,
      "val_variance": 1.2507224667867025,
      "val_covariance": 8.322515762329102
    },
    {
      "epoch": 45,
      "train_loss": 23.495362379851166,
      "train_invariance": 0.05431473225244769,
      "train_variance": 0.5449458703994751,
      "train_covariance": 8.513847292299625,
      "train_lr": 0.00019103839757278856,
      "train_grad_norm": 48.5667966059932,
      "train_ema_param_l2": 0.4587723683501671,
      "ema_param_l2": 0.45361761568074377,
      "val_loss": 40.21195174153646,
      "val_invariance": 0.03496212051312129,
      "val_variance": 1.255735169092814,
      "val_covariance": 7.944518877665202
    },
    {
      "epoch": 46,
      "train_loss": 23.283294170803494,
      "train_invariance": 0.05569756590657764,
      "train_variance": 0.5381159417187726,
      "train_covariance": 8.437956486454716,
      "train_lr": 0.0001903044351811554,
      "train_grad_norm": 60.515822389390735,
      "train_ema_param_l2": 0.42549091912026155,
      "ema_param_l2": 0.41011087333712537,
      "val_loss": 39.731660329182944,
      "val_invariance": 0.039842000424861905,
      "val_variance": 1.2460217485427856,
      "val_covariance": 7.585066571553548
    },
    {
      "epoch": 47,
      "train_loss": 23.143420891090674,
      "train_invariance": 0.057953448357405485,
      "train_variance": 0.5324955785362809,
      "train_covariance": 8.382195155390987,
      "train_lr": 0.00018954311748861077,
      "train_grad_norm": 55.195998227719905,
      "train_ema_param_l2": 0.4558720994569842,
      "ema_param_l2": 0.453042184375356,
      "val_loss": 39.46897455851237,
      "val_invariance": 0.03894205731153488,
      "val_variance": 1.23916290918986,
      "val_covariance": 7.516350048065186
    },
    {
      "epoch": 48,
      "train_loss": 22.837587733515985,
      "train_invariance": 0.057267412838008666,
      "train_variance": 0.5230587834428858,
      "train_covariance": 8.329432772318523,
      "train_lr": 0.00018875467639989932,
      "train_grad_norm": 56.62359672263817,
      "train_ema_param_l2": 0.4471849564852776,
      "ema_param_l2": 0.43850779204821555,
      "val_loss": 39.2025402730306,
      "val_invariance": 0.04240082729856173,
      "val_variance": 1.2242271092732748,
      "val_covariance": 7.536841957092285
    },
    {
      "epoch": 49,
      "train_loss": 22.592648777149343,
      "train_invariance": 0.05775058934423659,
      "train_variance": 0.5149560568067763,
      "train_covariance": 8.274982579831724,
      "train_lr": 0.00018793935208181393,
      "train_grad_norm": 63.83833206289786,
      "train_ema_param_l2": 0.42451831956528013,
      "ema_param_l2": 0.392581404713461,
      "val_loss": 38.72259924316406,
      "val_invariance": 0.03783579827348391,
      "val_variance": 1.2263110755284627,
      "val_covariance": 7.118927281697591
    },
    {
      "epoch": 50,
      "train_loss": 22.409846724898728,
      "train_invariance": 0.05826503343935366,
      "train_variance": 0.5104462164949488,
      "train_covariance": 8.192065442685728,
      "train_lr": 0.00018709739289004063,
      "train_grad_norm": 70.94355398672599,
      "train_ema_param_l2": 0.41696067390149644,
      "ema_param_l2": 0.37292515953022526,
      "val_loss": 38.141639272054036,
      "val_invariance": 0.03638701125979424,
      "val_variance": 1.2244223149617512,
      "val_covariance": 6.621406354268392
    },
    {
      "epoch": 51,
      "train_loss": 22.237227860062212,
      "train_invariance": 0.05875438387305648,
      "train_variance": 0.5036891166545726,
      "train_covariance": 8.176140228271484,
      "train_lr": 0.00018622905529350523,
      "train_grad_norm": 60.98585336303711,
      "train_ema_param_l2": 0.3939758088007974,
      "ema_param_l2": 0.4266792961549856,
      "val_loss": 37.83716564941406,
      "val_invariance": 0.0353953226407369,
      "val_variance": 1.2255361452102662,
      "val_covariance": 6.313879297892252
    },
    {
      "epoch": 52,
      "train_loss": 22.0799654868797,
      "train_invariance": 0.05789373639667476,
      "train_variance": 0.49736432056073787,
      "train_covariance": 8.19851410929362,
      "train_lr": 0.00018533460379625138,
      "train_grad_norm": 54.01609172792788,
      "train_ema_param_l2": 0.4458675859983457,
      "ema_param_l2": 0.441892602523305,
      "val_loss": 37.46955853271484,
      "val_invariance": 0.03305198081334432,
      "val_variance": 1.1982438672383626,
      "val_covariance": 6.6871624806722005
    },
    {
      "epoch": 53,
      "train_loss": 21.87575435892741,
      "train_invariance": 0.05833870298553396,
      "train_variance": 0.49142397191789416,
      "train_covariance": 8.13168749886972,
      "train_lr": 0.00018441431085686996,
      "train_grad_norm": 72.19524901665582,
      "train_ema_param_l2": 0.40572745917330294,
      "ema_param_l2": 0.4133276898868597,
      "val_loss": 37.56744452921549,
      "val_invariance": 0.03931140792369842,
      "val_variance": 1.1723773632049561,
      "val_covariance": 7.275225180308024
    },
    {
      "epoch": 54,
      "train_loss": 21.725365532769096,
      "train_invariance": 0.05812922685676151,
      "train_variance": 0.4854694486105884,
      "train_covariance": 8.135398640950521,
      "train_lr": 0.00018346845680550526,
      "train_grad_norm": 63.2597553535744,
      "train_ema_param_l2": 0.411211185972645,
      "ema_param_l2": 0.41078724887882456,
      "val_loss": 37.51463708496094,
      "val_invariance": 0.04844715319077174,
      "val_variance": 1.1771181812286378,
      "val_covariance": 6.8755038032531735
    },
    {
      "epoch": 55,
      "train_loss": 21.575423438743307,
      "train_invariance": 0.060106687126336274,
      "train_variance": 0.4804024741296415,
      "train_covariance": 8.062694400928638,
      "train_lr": 0.00018249732975846418,
      "train_grad_norm": 70.46692460123698,
      "train_ema_param_l2": 0.4185801590902952,
      "ema_param_l2": 0.411140943334379,
      "val_loss": 36.879756286621095,
      "val_invariance": 0.04028149785101414,
      "val_variance": 1.207541665395101,
      "val_covariance": 5.684176881790161
    },
    {
      "epoch": 56,
      "train_loss": 21.35700747398094,
      "train_invariance": 0.05934162536263466,
      "train_variance": 0.4736262453220509,
      "train_covariance": 8.032810726872198,
      "train_lr": 0.00018150122553045283,
      "train_grad_norm": 83.68431537769459,
      "train_ema_param_l2": 0.38506941799833494,
      "ema_param_l2": 0.3503112830671128,
      "val_loss": 36.60510698445638,
      "val_invariance": 0.03812844709058603,
      "val_variance": 1.1687796274820963,
      "val_covariance": 6.432405077616374
    },
    {
      "epoch": 57,
      "train_loss": 21.21166552621347,
      "train_invariance": 0.060471918947166865,
      "train_variance": 0.4649462392595079,
      "train_covariance": 8.076211600692185,
      "train_lr": 0.00018048044754446826,
      "train_grad_norm": 79.9832207788538,
      "train_ema_param_l2": 0.3495094352530656,
      "ema_param_l2": 0.3926262809143101,
      "val_loss": 36.17471795654297,
      "val_invariance": 0.03542994023362796,
      "val_variance": 1.1923676840464275,
      "val_covariance": 5.479777196248373
    },
    {
      "epoch": 58,
      "train_loss": 21.05958758827492,
      "train_invariance": 0.058924711026527264,
      "train_variance": 0.45829454497937805,
      "train_covariance": 8.12910612403022,
      "train_lr": 0.00017943530673937357,
      "train_grad_norm": 55.297799109564885,
      "train_ema_param_l2": 0.42291490721569147,
      "ema_param_l2": 0.4263688314768251,
      "val_loss": 36.62482565307617,
      "val_invariance": 0.044184192895889284,
      "val_variance": 1.16721280225118,
      "val_covariance": 6.339900472005208
    },
    {
      "epoch": 59,
      "train_loss": 20.966982007627134,
      "train_invariance": 0.06041383125384649,
      "train_variance": 0.45313394073203755,
      "train_covariance": 8.128287586918583,
      "train_lr": 0.00017836612147518268,
      "train_grad_norm": 84.98863044682255,
      "train_ema_param_l2": 0.3942022478292553,
      "ema_param_l2": 0.36082290047579074,
      "val_loss": 35.77653395589193,
      "val_invariance": 0.029971437404553096,
      "val_variance": 1.1771933590571086,
      "val_covariance": 5.59741428120931
    },
    {
      "epoch": 60,
      "train_loss": 20.7290231391059,
      "train_invariance": 0.05928321072790358,
      "train_variance": 0.4478343958501463,
      "train_covariance": 8.051082975882071,
      "train_lr": 0.0001772732174360842,
      "train_grad_norm": 73.53234692156757,
      "train_ema_param_l2": 0.3649663325915629,
      "ema_param_l2": 0.3856589130559657,
      "val_loss": 35.957294352213545,
      "val_invariance": 0.034977466210722924,
      "val_variance": 1.1744609127044678,
      "val_covariance": 5.721335587819417
    },
    {
      "epoch": 61,
      "train_loss": 20.68848616084346,
      "train_invariance": 0.06116527214756719,
      "train_variance": 0.4448299973894049,
      "train_covariance": 8.03860437266032,
      "train_lr": 0.00017615692753123632,
      "train_grad_norm": 104.81187220142506,
      "train_ema_param_l2": 0.3523616494738429,
      "ema_param_l2": 0.32026736898470587,
      "val_loss": 36.32704392496745,
      "val_invariance": 0.04531197557846705,
      "val_variance": 1.144034449895223,
      "val_covariance": 6.593383575439453
    },
    {
      "epoch": 62,
      "train_loss": 20.489733832465276,
      "train_invariance": 0.05825852062194436,
      "train_variance": 0.43903730729774193,
      "train_covariance": 8.057338152850116,
      "train_lr": 0.00017501759179335696,
      "train_grad_norm": 85.22984657796223,
      "train_ema_param_l2": 0.329244040895193,
      "ema_param_l2": 0.3352453865480183,
      "val_loss": 35.71950869750977,
      "val_invariance": 0.028721770465373993,
      "val_variance": 1.1562632999420166,
      "val_covariance": 6.094882062911987
    },
    {
      "epoch": 63,
      "train_loss": 20.404266597041378,
      "train_invariance": 0.06121202550883646,
      "train_variance": 0.43363622072007924,
      "train_covariance": 8.033060382984303,
      "train_lr": 0.00017385555727514925,
      "train_grad_norm": 86.98789072107385,
      "train_ema_param_l2": 0.3733990864776103,
      "ema_param_l2": 0.369642681298708,
      "val_loss": 36.41412884521485,
      "val_invariance": 0.05053072874744733,
      "val_variance": 1.1455089772542317,
      "val_covariance": 6.513136270523071
    },
    {
      "epoch": 64,
      "train_loss": 20.22255177420157,
      "train_invariance": 0.05843491207118388,
      "train_variance": 0.4307808046694155,
      "train_covariance": 7.992158895421912,
      "train_lr": 0.00017267117794358427,
      "train_grad_norm": 84.40523767541956,
      "train_ema_param_l2": 0.3669552969318736,
      "ema_param_l2": 0.32230696805747383,
      "val_loss": 35.427200032552086,
      "val_invariance": 0.029295166596770287,
      "val_variance": 1.162724442799886,
      "val_covariance": 5.626709749857585
    },
    {
      "epoch": 65,
      "train_loss": 20.109877687807437,
      "train_invariance": 0.05937723973834956,
      "train_variance": 0.428101592152207,
      "train_covariance": 7.922906858656141,
      "train_lr": 0.00017146481457207995,
      "train_grad_norm": 84.77027912507234,
      "train_ema_param_l2": 0.34746277721393315,
      "ema_param_l2": 0.35240701414973924,
      "val_loss": 35.52626077270508,
      "val_invariance": 0.03158161821464697,
      "val_variance": 1.1570060138702392,
      "val_covariance": 5.811570271809896
    },
    {
      "epoch": 66,
      "train_loss": 19.959264854713723,
      "train_invariance": 0.058271236533368076,
      "train_variance": 0.425101740554527,
      "train_covariance": 7.874940472920736,
      "train_lr": 0.0001702368346306052,
      "train_grad_norm": 92.36053857195819,
      "train_ema_param_l2": 0.3419426057844216,
      "ema_param_l2": 0.3162102175666751,
      "val_loss": 35.46167037963867,
      "val_invariance": 0.03304897397259871,
      "val_variance": 1.1522304487228394,
      "val_covariance": 5.829684876759847
    },
    {
      "epoch": 67,
      "train_loss": 19.906913548787436,
      "train_invariance": 0.0608150627469575,
      "train_variance": 0.4212394564946493,
      "train_covariance": 7.8555505407827875,
      "train_lr": 0.00016898761217374618,
      "train_grad_norm": 82.64815229062681,
      "train_ema_param_l2": 0.36376476639780353,
      "ema_param_l2": 0.3741033070012689,
      "val_loss": 35.18344701131185,
      "val_invariance": 0.030370758607983588,
      "val_variance": 1.172710311571757,
      "val_covariance": 5.106419935862223
    },
    {
      "epoch": 68,
      "train_loss": 19.801501793755424,
      "train_invariance": 0.05904634338175809,
      "train_variance": 0.42060472435421414,
      "train_covariance": 7.810225202065927,
      "train_lr": 0.0001677175277267645,
      "train_grad_norm": 76.29541787267614,
      "train_ema_param_l2": 0.38680259614457274,
      "ema_param_l2": 0.37264217110667397,
      "val_loss": 35.58725728352864,
      "val_invariance": 0.03883535551031431,
      "val_variance": 1.1400561968485514,
      "val_covariance": 6.1149682858785
    },
    {
      "epoch": 69,
      "train_loss": 19.58387240600586,
      "train_invariance": 0.0572178812512645,
      "train_variance": 0.4168978830620095,
      "train_covariance": 7.730978316695602,
      "train_lr": 0.00016642696816968666,
      "train_grad_norm": 98.10455119719329,
      "train_ema_param_l2": 0.3343087437095114,
      "ema_param_l2": 0.3071342695775343,
      "val_loss": 35.354352274576826,
      "val_invariance": 0.04033653698364894,
      "val_variance": 1.1398520571390787,
      "val_covariance": 5.849637528101603
    },
    {
      "epoch": 70,
      "train_loss": 19.624054017808703,
      "train_invariance": 0.061148524779964374,
      "train_variance": 0.41653336147025777,
      "train_covariance": 7.682006873519333,
      "train_lr": 0.00016511632661945523,
      "train_grad_norm": 91.34857986563223,
      "train_ema_param_l2": 0.3396815777382874,
      "ema_param_l2": 0.34943961540494217,
      "val_loss": 35.10358824666341,
      "val_invariance": 0.028439984013636906,
      "val_variance": 1.1453251361846923,
      "val_covariance": 5.759460064570109
    },
    {
      "epoch": 71,
      "train_loss": 19.475165989628543,
      "train_invariance": 0.05908372994484725,
      "train_variance": 0.41541243730651006,
      "train_covariance": 7.612761709142614,
      "train_lr": 0.00016378600231018323,
      "train_grad_norm": 77.99171539193613,
      "train_ema_param_l2": 0.3808264333148797,
      "ema_param_l2": 0.3416936702389094,
      "val_loss": 35.203608774820964,
      "val_invariance": 0.03076169526576996,
      "val_variance": 1.1515660317738852,
      "val_covariance": 5.645415019989014
    },
    {
      "epoch": 72,
      "train_loss": 19.413257906878435,
      "train_invariance": 0.059406988012569925,
      "train_variance": 0.4157997294002109,
      "train_covariance": 7.533090036038999,
      "train_lr": 0.00016243640047154223,
      "train_grad_norm": 70.20673696786386,
      "train_ema_param_l2": 0.3783700163583683,
      "ema_param_l2": 0.39276179671912465,
      "val_loss": 35.66461676025391,
      "val_invariance": 0.04244697034358978,
      "val_variance": 1.1495964676539103,
      "val_covariance": 5.86353063583374
    },
    {
      "epoch": 73,
      "train_loss": 19.24242096455892,
      "train_invariance": 0.060400311959010584,
      "train_variance": 0.41103910606878774,
      "train_covariance": 7.456435583043982,
      "train_lr": 0.00016106793220532623,
      "train_grad_norm": 68.47786448386863,
      "train_ema_param_l2": 0.3792930165264925,
      "ema_param_l2": 0.377900252666939,
      "val_loss": 35.58723204549154,
      "val_invariance": 0.0416658179461956,
      "val_variance": 1.1542700147628784,
      "val_covariance": 5.688836269378662
    },
    {
      "epoch": 74,
      "train_loss": 19.094000733552157,
      "train_invariance": 0.05900344137571476,
      "train_variance": 0.40873926339326083,
      "train_covariance": 7.400433159157082,
      "train_lr": 0.00015968101436022571,
      "train_grad_norm": 66.81839516420717,
      "train_ema_param_l2": 0.36373807218117316,
      "ema_param_l2": 0.3651131067079296,
      "val_loss": 35.16364580281576,
      "val_invariance": 0.02823782007396221,
      "val_variance": 1.150695290883382,
      "val_covariance": 5.690318122863769
    },
    {
      "epoch": 75,
      "train_loss": 18.988982492517543,
      "train_invariance": 0.06004932660968215,
      "train_variance": 0.40700281863742405,
      "train_covariance": 7.312678902520074,
      "train_lr": 0.00015827606940485166,
      "train_grad_norm": 73.66629348415799,
      "train_ema_param_l2": 0.34441917047758025,
      "ema_param_l2": 0.3439046487718034,
      "val_loss": 35.23048440551758,
      "val_invariance": 0.036383986483017605,
      "val_variance": 1.1330150314966838,
      "val_covariance": 5.995508900960287
    },
    {
      "epoch": 76,
      "train_loss": 18.889994133278176,
      "train_invariance": 0.059341752739968126,
      "train_variance": 0.4057702288627624,
      "train_covariance": 7.26219470638699,
      "train_lr": 0.0001568535252990478,
      "train_grad_norm": 69.20735428647642,
      "train_ema_param_l2": 0.3416606561181804,
      "ema_param_l2": 0.335942238673743,
      "val_loss": 35.51559681193034,
      "val_invariance": 0.03468429351846377,
      "val_variance": 1.1441340786616008,
      "val_covariance": 6.045137229283651
    },
    {
      "epoch": 77,
      "train_loss": 18.844532131053782,
      "train_invariance": 0.060119113684804354,
      "train_variance": 0.40592265864654825,
      "train_covariance": 7.193487832811144,
      "train_lr": 0.0001554138153635287,
      "train_grad_norm": 96.16048518654152,
      "train_ema_param_l2": 0.30460205114219463,
      "ema_param_l2": 0.2814666127485282,
      "val_loss": 35.14794292195638,
      "val_invariance": 0.035003290037314096,
      "val_variance": 1.1445476458867392,
      "val_covariance": 5.659169628779093
    },
    {
      "epoch": 78,
      "train_loss": 18.76363186645508,
      "train_invariance": 0.06047973199243899,
      "train_variance": 0.4062262782520718,
      "train_covariance": 7.0959816060949255,
      "train_lr": 0.00015395737814788787,
      "train_grad_norm": 77.99253691722728,
      "train_ema_param_l2": 0.3147546535120636,
      "ema_param_l2": 0.32277653708916587,
      "val_loss": 35.33461555989583,
      "val_invariance": 0.041596767445405324,
      "val_variance": 1.1507505086263021,
      "val_covariance": 5.5259339803059895
    },
    {
      "epoch": 79,
      "train_loss": 18.736938144259984,
      "train_invariance": 0.06125476380410018,
      "train_variance": 0.4063170654685409,
      "train_covariance": 7.047642395867242,
      "train_lr": 0.0001524846572970101,
      "train_grad_norm": 75.36822764530888,
      "train_ema_param_l2": 0.34133890497121466,
      "ema_param_l2": 0.3195101332803154,
      "val_loss": 35.137669158935545,
      "val_invariance": 0.03495871724685033,
      "val_variance": 1.1376398518880209,
      "val_covariance": 5.822704376220703
    },
    {
      "epoch": 80,
      "train_loss": 18.600138695045754,
      "train_invariance": 0.061109301380537176,
      "train_variance": 0.4022568464808994,
      "train_covariance": 7.01598502335725,
      "train_lr": 0.00015099610141593284,
      "train_grad_norm": 66.60054890837493,
      "train_ema_param_l2": 0.3373709357718783,
      "ema_param_l2": 0.32965382261856957,
      "val_loss": 35.03576912434896,
      "val_invariance": 0.03538361978530884,
      "val_variance": 1.151482826868693,
      "val_covariance": 5.364107652028402
    },
    {
      "epoch": 81,
      "train_loss": 18.547745784618236,
      "train_invariance": 0.060710068965399704,
      "train_variance": 0.4017704695772242,
      "train_covariance": 6.985732363382975,
      "train_lr": 0.00014949216393319773,
      "train_grad_norm": 76.81942126012731,
      "train_ema_param_l2": 0.32574083053452957,
      "ema_param_l2": 0.30582146574730346,
      "val_loss": 35.01212932332357,
      "val_invariance": 0.031136456554134686,
      "val_variance": 1.1347877203623453,
      "val_covariance": 5.864024804433186
    },
    {
      "epoch": 82,
      "train_loss": 18.422317189534507,
      "train_invariance": 0.05968993394904667,
      "train_variance": 0.400198004104473,
      "train_covariance": 6.925118672406232,
      "train_lr": 0.00014797330296273048,
      "train_grad_norm": 71.62426953690141,
      "train_ema_param_l2": 0.3158215624350463,
      "ema_param_l2": 0.30256394951449994,
      "val_loss": 35.056752868652346,
      "val_invariance": 0.03245011587440968,
      "val_variance": 1.1211229486465455,
      "val_covariance": 6.217426823933919
    },
    {
      "epoch": 83,
      "train_loss": 18.454746558860496,
      "train_invariance": 0.06052146399131528,
      "train_variance": 0.403324303150177,
      "train_covariance": 6.858602400037977,
      "train_lr": 0.00014643998116429678,
      "train_grad_norm": 79.21811384412977,
      "train_ema_param_l2": 0.29529544582562134,
      "ema_param_l2": 0.32057961559847487,
      "val_loss": 34.76210268147786,
      "val_invariance": 0.03213837959369024,
      "val_variance": 1.13430651028951,
      "val_covariance": 5.600980387369792
    },
    {
      "epoch": 84,
      "train_loss": 18.422761463306568,
      "train_invariance": 0.06131210361034782,
      "train_variance": 0.40455108280535096,
      "train_covariance": 6.776181834468135,
      "train_lr": 0.0001448926656025699,
      "train_grad_norm": 62.95279320384838,
      "train_ema_param_l2": 0.33081480532774366,
      "ema_param_l2": 0.3266524102090084,
      "val_loss": 34.865923400878906,
      "val_invariance": 0.033854094247023264,
      "val_variance": 1.1319129260381062,
      "val_covariance": 5.72174803797404
    },
    {
      "epoch": 85,
      "train_loss": 18.34535905682599,
      "train_invariance": 0.06116541329578117,
      "train_variance": 0.4046218898737872,
      "train_covariance": 6.700676482871727,
      "train_lr": 0.000143331827604859,
      "train_grad_norm": 65.23202363303855,
      "train_ema_param_l2": 0.31995413262068095,
      "ema_param_l2": 0.34237844580467597,
      "val_loss": 35.01979743448893,
      "val_invariance": 0.037065557380517325,
      "val_variance": 1.1516323267618815,
      "val_covariance": 5.302350081125895
    },
    {
      "epoch": 86,
      "train_loss": 18.26181078310366,
      "train_invariance": 0.06251973445327194,
      "train_variance": 0.4023837113292129,
      "train_covariance": 6.639224740770128,
      "train_lr": 0.00014175794261753842,
      "train_grad_norm": 84.73390192328559,
      "train_ema_param_l2": 0.3200483363924984,
      "ema_param_l2": 0.2923439585853972,
      "val_loss": 35.10092864990234,
      "val_invariance": 0.04205077573657036,
      "val_variance": 1.13373277314504,
      "val_covariance": 5.706339803059896
    },
    {
      "epoch": 87,
      "train_loss": 18.23082347841616,
      "train_invariance": 0.06239876037173801,
      "train_variance": 0.40406097507476807,
      "train_covariance": 6.569330064561632,
      "train_lr": 0.00014017149006122193,
      "train_grad_norm": 64.48459996880425,
      "train_ema_param_l2": 0.32838589259733003,
      "ema_param_l2": 0.32357380200671404,
      "val_loss": 34.70094542439779,
      "val_invariance": 0.032614420026540754,
      "val_variance": 1.1360430301030477,
      "val_covariance": 5.484509365081787
    },
    {
      "epoch": 88,
      "train_loss": 18.110631275318287,
      "train_invariance": 0.062263648331165315,
      "train_variance": 0.4020484066451037,
      "train_covariance": 6.502829947577583,
      "train_lr": 0.00013857295318472643,
      "train_grad_norm": 60.66091557255498,
      "train_ema_param_l2": 0.33426254538107597,
      "ema_param_l2": 0.3249684538734732,
      "val_loss": 34.71492332967122,
      "val_invariance": 0.03159480026861032,
      "val_variance": 1.1126965732574463,
      "val_covariance": 6.1076388282775875
    },
    {
      "epoch": 89,
      "train_loss": 18.063639034695097,
      "train_invariance": 0.06249491364867599,
      "train_variance": 0.40103621034268977,
      "train_covariance": 6.475360953436957,
      "train_lr": 0.0001369628189178698,
      "train_grad_norm": 63.598849033497,
      "train_ema_param_l2": 0.32446481357684603,
      "ema_param_l2": 0.32053795309894373,
      "val_loss": 34.73860529581706,
      "val_invariance": 0.0361700512667497,
      "val_variance": 1.1204511178334553,
      "val_covariance": 5.823076138178507
    },
    {
      "epoch": 90,
      "train_loss": 17.948468139648437,
      "train_invariance": 0.061753797824735994,
      "train_variance": 0.4005157549469559,
      "train_covariance": 6.391729362629078,
      "train_lr": 0.0001353415777231476,
      "train_grad_norm": 62.59328591579861,
      "train_ema_param_l2": 0.32041268348766194,
      "ema_param_l2": 0.3103540865882593,
      "val_loss": 34.70137537638346,
      "val_invariance": 0.03527039584517479,
      "val_variance": 1.109581724802653,
      "val_covariance": 6.0800729153951005
    },
    {
      "epoch": 91,
      "train_loss": 17.90910659903067,
      "train_invariance": 0.06269051653588259,
      "train_variance": 0.4000923246719219,
      "train_covariance": 6.339535539556433,
      "train_lr": 0.00013370972344633304,
      "train_grad_norm": 64.60990145760995,
      "train_ema_param_l2": 0.30949947228751823,
      "ema_param_l2": 0.30640477826066154,
      "val_loss": 34.822542856852216,
      "val_invariance": 0.037983297437429425,
      "val_variance": 1.0966593647003173,
      "val_covariance": 6.456475823084514
    },
    {
      "epoch": 92,
      "train_loss": 17.802114816736292,
      "train_invariance": 0.06226954192806173,
      "train_variance": 0.3987125750382741,
      "train_covariance": 6.277561907309073,
      "train_lr": 0.0001320677531660467,
      "train_grad_norm": 68.12630956353081,
      "train_ema_param_l2": 0.2946860081511352,
      "ema_param_l2": 0.2967407120770437,
      "val_loss": 34.555433268229166,
      "val_invariance": 0.03513363915681839,
      "val_variance": 1.0908274246851604,
      "val_covariance": 6.406406504313151
    },
    {
      "epoch": 93,
      "train_loss": 17.793977745903863,
      "train_invariance": 0.0634161505345945,
      "train_variance": 0.399794395075904,
      "train_covariance": 6.213714148203532,
      "train_lr": 0.0001304161670423426,
      "train_grad_norm": 64.23928867594401,
      "train_ema_param_l2": 0.304220901730762,
      "ema_param_l2": 0.3119924216977101,
      "val_loss": 34.520048075358076,
      "val_invariance": 0.03576498617728551,
      "val_variance": 1.0890599784851074,
      "val_covariance": 6.399423998514811
    },
    {
      "epoch": 94,
      "train_loss": 17.690825169316046,
      "train_invariance": 0.0625061909755071,
      "train_variance": 0.39823442832628886,
      "train_covariance": 6.1723096603110985,
      "train_lr": 0.0001287554681643527,
      "train_grad_norm": 60.376332969948095,
      "train_ema_param_l2": 0.307727677911091,
      "ema_param_l2": 0.30822556427614434,
      "val_loss": 34.59288484700521,
      "val_invariance": 0.03643757953246435,
      "val_variance": 1.0814384492238363,
      "val_covariance": 6.645983959197998
    },
    {
      "epoch": 95,
      "train_loss": 17.722567032990632,
      "train_invariance": 0.06407382826010387,
      "train_variance": 0.4002933824327257,
      "train_covariance": 6.11338675322356,
      "train_lr": 0.00012708616239704313,
      "train_grad_norm": 68.73234818635163,
      "train_ema_param_l2": 0.28842642612411684,
      "ema_param_l2": 0.3010400973469277,
      "val_loss": 34.58775863647461,
      "val_invariance": 0.0372260838051637,
      "val_variance": 1.0730596011479696,
      "val_covariance": 6.830616632461548
    },
    {
      "epoch": 96,
      "train_loss": 17.681536760118274,
      "train_invariance": 0.06308409862165097,
      "train_variance": 0.40116421641243827,
      "train_covariance": 6.075328975818775,
      "train_lr": 0.0001254087582271215,
      "train_grad_norm": 63.81351184082031,
      "train_ema_param_l2": 0.29977288610990244,
      "ema_param_l2": 0.27703725152855835,
      "val_loss": 34.20523217773437,
      "val_invariance": 0.03493557461102804,
      "val_variance": 1.0685608758926393,
      "val_covariance": 6.6178207753499345
    },
    {
      "epoch": 97,
      "train_loss": 17.595516897130896,
      "train_invariance": 0.06282460797936829,
      "train_variance": 0.39984841521581016,
      "train_covariance": 6.028691275278727,
      "train_lr": 0.00012372376660814747,
      "train_grad_norm": 52.163213571053966,
      "train_ema_param_l2": 0.2969281267520666,
      "ema_param_l2": 0.3176022777779113,
      "val_loss": 34.57644856770833,
      "val_invariance": 0.04115899168451627,
      "val_variance": 1.07923183854421,
      "val_covariance": 6.566677771250407
    },
    {
      "epoch": 98,
      "train_loss": 17.60459864637587,
      "train_invariance": 0.06356593013803165,
      "train_variance": 0.40097816729545593,
      "train_covariance": 5.99099613627681,
      "train_lr": 0.00012203170080489075,
      "train_grad_norm": 53.68892149522569,
      "train_ema_param_l2": 0.3046206819059658,
      "ema_param_l2": 0.30518618086095634,
      "val_loss": 34.3730754292806,
      "val_invariance": 0.039108537058035533,
      "val_variance": 1.0555485738118489,
      "val_covariance": 7.006647902170817
    },
    {
      "epoch": 99,
      "train_loss": 17.545967163085937,
      "train_invariance": 0.06500148337417179,
      "train_variance": 0.39969858404442116,
      "train_covariance": 5.928465397022388,
      "train_lr": 0.0001203330762369867,
      "train_grad_norm": 80.61748359284577,
      "train_ema_param_l2": 0.28687654709203864,
      "ema_param_l2": 0.2522496578491098,
      "val_loss": 34.33033975219727,
      "val_invariance": 0.0372769884566466,
      "val_variance": 1.0423312892913819,
      "val_covariance": 7.340132465362549
    },
    {
      "epoch": 100,
      "train_loss": 17.421048161259403,
      "train_invariance": 0.06382058289536724,
      "train_variance": 0.39767636793631095,
      "train_covariance": 5.883624323244448,
      "train_lr": 0.00011862841032193352,
      "train_grad_norm": 69.80268639797634,
      "train_ema_param_l2": 0.24832237296919238,
      "ema_param_l2": 0.2366053956449839,
      "val_loss": 34.252808848063154,
      "val_invariance": 0.03979705334703128,
      "val_variance": 1.0401546134948731,
      "val_covariance": 7.25401665242513
    },
    {
      "epoch": 101,
      "train_loss": 17.479913969816984,
      "train_invariance": 0.0663480800875911,
      "train_variance": 0.39841169505649143,
      "train_covariance": 5.860919743290654,
      "train_lr": 0.00011691822231748247,
      "train_grad_norm": 103.0800449331778,
      "train_ema_param_l2": 0.2204074767388755,
      "ema_param_l2": 0.2088111398629589,
      "val_loss": 34.32309896850586,
      "val_invariance": 0.04434062420328458,
      "val_variance": 1.0503584702809652,
      "val_covariance": 6.955621533075968
    },
    {
      "epoch": 102,
      "train_loss": 17.47540384137189,
      "train_invariance": 0.06534510623304932,
      "train_variance": 0.4005256325845365,
      "train_covariance": 5.828635394626193,
      "train_lr": 0.00011520303316346644,
      "train_grad_norm": 56.94539708455404,
      "train_ema_param_l2": 0.2538533170119345,
      "ema_param_l2": 0.2591068691801492,
      "val_loss": 34.26641625976563,
      "val_invariance": 0.04171303166945775,
      "val_variance": 1.0339752264022828,
      "val_covariance": 7.374209795633952
    },
    {
      "epoch": 103,
      "train_loss": 17.43594640661169,
      "train_invariance": 0.06480072454169944,
      "train_variance": 0.4010158806906806,
      "train_covariance": 5.7905312689322015,
      "train_lr": 0.00011348336532311757,
      "train_grad_norm": 63.926441311871564,
      "train_ema_param_l2": 0.25930749158624894,
      "ema_param_l2": 0.23804161576945157,
      "val_loss": 34.12129558308919,
      "val_invariance": 0.04049926985303561,
      "val_variance": 1.020607702255249,
      "val_covariance": 7.593620871225993
    },
    {
      "epoch": 104,
      "train_loss": 17.42632622273763,
      "train_invariance": 0.06529761597293395,
      "train_variance": 0.40244716446487994,
      "train_covariance": 5.732706708837439,
      "train_lr": 0.00011175974262391836,
      "train_grad_norm": 56.597450608995224,
      "train_ema_param_l2": 0.2598438598128615,
      "ema_param_l2": 0.2532520589954092,
      "val_loss": 34.10778736368815,
      "val_invariance": 0.04264783069491387,
      "val_variance": 1.0189398244222005,
      "val_covariance": 7.568096012115478
    },
    {
      "epoch": 105,
      "train_loss": 17.35841868986907,
      "train_invariance": 0.06538918920799539,
      "train_variance": 0.40146978648503623,
      "train_covariance": 5.686944271087646,
      "train_lr": 0.00011003269009804046,
      "train_grad_norm": 56.66749951963072,
      "train_ema_param_l2": 0.25819495938427006,
      "ema_param_l2": 0.25847808277764356,
      "val_loss": 34.13027828979492,
      "val_invariance": 0.04132002630829811,
      "val_variance": 1.0105083119074503,
      "val_covariance": 7.834569780985515
    },
    {
      "epoch": 106,
      "train_loss": 17.340982224641024,
      "train_invariance": 0.06522279338483457,
      "train_variance": 0.40279513702569186,
      "train_covariance": 5.640533957728633,
      "train_lr": 0.0001083027338224135,
      "train_grad_norm": 68.27196185980902,
      "train_ema_param_l2": 0.24056607772073313,
      "ema_param_l2": 0.2171016607745819,
      "val_loss": 33.989101186116535,
      "val_invariance": 0.04324568959077199,
      "val_variance": 1.0010654408137003,
      "val_covariance": 7.8813230565389
    },
    {
      "epoch": 107,
      "train_loss": 17.341694426359954,
      "train_invariance": 0.065199110602891,
      "train_variance": 0.405082803496608,
      "train_covariance": 5.584646497797083,
      "train_lr": 0.00010657040075847742,
      "train_grad_norm": 52.24338770661531,
      "train_ema_param_l2": 0.23702982209308449,
      "ema_param_l2": 0.2515821687927073,
      "val_loss": 34.10430619303386,
      "val_invariance": 0.04508976604541143,
      "val_variance": 0.9914844986597697,
      "val_covariance": 8.189949629465739
    },
    {
      "epoch": 108,
      "train_loss": 17.332245693630643,
      "train_invariance": 0.06539328723152478,
      "train_variance": 0.4056700934127525,
      "train_covariance": 5.555661273249873,
      "train_lr": 0.00010483621859166487,
      "train_grad_norm": 51.79995280852141,
      "train_ema_param_l2": 0.24940360573933915,
      "ema_param_l2": 0.2333395012588344,
      "val_loss": 33.80678212483724,
      "val_invariance": 0.04214585758248965,
      "val_variance": 0.9954677403767903,
      "val_covariance": 7.866442103068034
    },
    {
      "epoch": 109,
      "train_loss": 17.29031213265878,
      "train_invariance": 0.06568501484173316,
      "train_variance": 0.40597399277157253,
      "train_covariance": 5.498836943732368,
      "train_lr": 0.00010310071557066361,
      "train_grad_norm": 58.098015673036926,
      "train_ema_param_l2": 0.2315812812738069,
      "ema_param_l2": 0.2441008045303288,
      "val_loss": 33.799427591959635,
      "val_invariance": 0.04539639570315679,
      "val_variance": 0.9958915907541911,
      "val_covariance": 7.76722765604655
    },
    {
      "epoch": 110,
      "train_loss": 17.28645340813531,
      "train_invariance": 0.06575971859031253,
      "train_variance": 0.4069245771743633,
      "train_covariance": 5.46934605662028,
      "train_lr": 0.00010136442034650569,
      "train_grad_norm": 58.4720079119647,
      "train_ema_param_l2": 0.22699162194936492,
      "ema_param_l2": 0.23778366336934262,
      "val_loss": 33.96310174560547,
      "val_invariance": 0.04691786021987597,
      "val_variance": 0.9797239646911621,
      "val_covariance": 8.297056124369304
    },
    {
      "epoch": 111,
      "train_loss": 17.24378345913357,
      "train_invariance": 0.06611791275827973,
      "train_variance": 0.4049409037431081,
      "train_covariance": 5.467313065140336,
      "train_lr": 9.962786181153651e-05,
      "train_grad_norm": 53.311056468822336,
      "train_ema_param_l2": 0.2439732711524869,
      "ema_param_l2": 0.24010762129343657,
      "val_loss": 33.93512083943685,
      "val_invariance": 0.04520130363106727,
      "val_variance": 0.9756687733332317,
      "val_covariance": 8.413369382222493
    },
    {
      "epoch": 112,
      "train_loss": 17.243656185574,
      "train_invariance": 0.06520873976416058,
      "train_variance": 0.40743529196138734,
      "train_covariance": 5.427555391947428,
      "train_lr": 9.789156893830813e-05,
      "train_grad_norm": 53.78894812915943,
      "train_ema_param_l2": 0.23020364713202757,
      "ema_param_l2": 0.22140026577726069,
      "val_loss": 33.776021850585934,
      "val_invariance": 0.04410351662834485,
      "val_variance": 0.9714797655741374,
      "val_covariance": 8.386439631144206
    },
    {
      "epoch": 113,
      "train_loss": 17.237431938453955,
      "train_invariance": 0.0655727365590908,
      "train_variance": 0.40930625569378887,
      "train_covariance": 5.365457184685601,
      "train_lr": 9.615607061844943e-05,
      "train_grad_norm": 55.896346213446726,
      "train_ema_param_l2": 0.21338143551565478,
      "ema_param_l2": 0.21523513251947016,
      "val_loss": 33.92638569132487,
      "val_invariance": 0.046251151581605275,
      "val_variance": 0.9638081900278728,
      "val_covariance": 8.674902034759521
    },
    {
      "epoch": 114,
      "train_loss": 17.28298853330259,
      "train_invariance": 0.06613439645811363,
      "train_variance": 0.41120675553215874,
      "train_covariance": 5.349459718774866,
      "train_lr": 9.44218955015611e-05,
      "train_grad_norm": 47.37535251984773,
      "train_ema_param_l2": 0.22856670902446613,
      "ema_param_l2": 0.22613696761058988,
      "val_loss": 33.85973573811849,
      "val_invariance": 0.045615805993477504,
      "val_variance": 0.9603801574707032,
      "val_covariance": 8.709837254842123
    },
    {
      "epoch": 115,
      "train_loss": 17.257778238367152,
      "train_invariance": 0.06592875006243035,
      "train_variance": 0.4114459633120784,
      "train_covariance": 5.3234104347229,
      "train_lr": 9.268957183418273e-05,
      "train_grad_norm": 68.77983994208442,
      "train_ema_param_l2": 0.2113440717523701,
      "ema_param_l2": 0.18735772079842228,
      "val_loss": 33.68850261433919,
      "val_invariance": 0.045105561802784605,
      "val_variance": 0.9638496452967326,
      "val_covariance": 8.464622581481933
    },
    {
      "epoch": 116,
      "train_loss": 17.234831893920898,
      "train_invariance": 0.0658814865593557,
      "train_variance": 0.41239113456231574,
      "train_covariance": 5.2780163249263055,
      "train_lr": 9.095962729888517e-05,
      "train_grad_norm": 53.52233972959165,
      "train_ema_param_l2": 0.2075724060178825,
      "ema_param_l2": 0.2074479311554822,
      "val_loss": 33.76631504313151,
      "val_invariance": 0.04782585989435514,
      "val_variance": 0.95199906762441,
      "val_covariance": 8.770691223144532
    },
    {
      "epoch": 117,
      "train_loss": 17.30498618175365,
      "train_invariance": 0.06781908205703453,
      "train_variance": 0.41509144607296694,
      "train_covariance": 5.232222833704065,
      "train_lr": 8.923258885353198e-05,
      "train_grad_norm": 63.924751184534145,
      "train_ema_param_l2": 0.21060097633364044,
      "ema_param_l2": 0.1953173719035755,
      "val_loss": 33.70361177571615,
      "val_invariance": 0.047764751821756365,
      "val_variance": 0.9474281218846639,
      "val_covariance": 8.823789738972982
    },
    {
      "epoch": 118,
      "train_loss": 17.30060686351635,
      "train_invariance": 0.0670656057563093,
      "train_variance": 0.41586253779905813,
      "train_covariance": 5.227403288664641,
      "train_lr": 8.750898257076384e-05,
      "train_grad_norm": 55.41159263102214,
      "train_ema_param_l2": 0.2058340104447182,
      "ema_param_l2": 0.20358452389893797,
      "val_loss": 33.470598185221355,
      "val_invariance": 0.05158028986056646,
      "val_variance": 0.9485401430130005,
      "val_covariance": 8.467587443033855
    },
    {
      "epoch": 119,
      "train_loss": 17.30339391185619,
      "train_invariance": 0.06715945951585417,
      "train_variance": 0.41729885722972726,
      "train_covariance": 5.191935834248861,
      "train_lr": 8.578933347775137e-05,
      "train_grad_norm": 47.340605440492986,
      "train_ema_param_l2": 0.20925701088255758,
      "ema_param_l2": 0.2058105446003095,
      "val_loss": 33.624765360514324,
      "val_invariance": 0.05107387789090474,
      "val_variance": 0.9383994436264038,
      "val_covariance": 8.887932281494141
    },
    {
      "epoch": 120,
      "train_loss": 17.288181733308015,
      "train_invariance": 0.06749797533176563,
      "train_variance": 0.4177428471953781,
      "train_covariance": 5.157161156265824,
      "train_lr": 8.407416539626729e-05,
      "train_grad_norm": 52.59738218971535,
      "train_ema_param_l2": 0.20216225283126685,
      "ema_param_l2": 0.2037612779180368,
      "val_loss": 33.12938508097331,
      "val_invariance": 0.04715148649613062,
      "val_variance": 0.9405432345072429,
      "val_covariance": 8.437016395568847
    },
    {
      "epoch": 121,
      "train_loss": 17.304613250167282,
      "train_invariance": 0.06801098971896702,
      "train_variance": 0.4189241870597557,
      "train_covariance": 5.131233812120226,
      "train_lr": 8.236400078312381e-05,
      "train_grad_norm": 43.49514276462131,
      "train_ema_param_l2": 0.2130497665236886,
      "ema_param_l2": 0.22102466948362912,
      "val_loss": 33.567184214274086,
      "val_invariance": 0.050733413875102995,
      "val_variance": 0.9280040353139242,
      "val_covariance": 9.098747946421305
    },
    {
      "epoch": 122,
      "train_loss": 17.348033628675672,
      "train_invariance": 0.06791585816718913,
      "train_variance": 0.42190803522533843,
      "train_covariance": 5.102436235357214,
      "train_lr": 8.065936057102928e-05,
      "train_grad_norm": 41.35804164293077,
      "train_ema_param_l2": 0.21508496351129938,
      "ema_param_l2": 0.214936834860601,
      "val_loss": 33.225510660807295,
      "val_invariance": 0.04813127428293228,
      "val_variance": 0.9207291746139527,
      "val_covariance": 9.003999015808105
    },
    {
      "epoch": 123,
      "train_loss": 17.312661816632307,
      "train_invariance": 0.06829546843634711,
      "train_variance": 0.42176417281892564,
      "train_covariance": 5.0611707830075865,
      "train_lr": 7.89607640099054e-05,
      "train_grad_norm": 43.614331961172596,
      "train_ema_param_l2": 0.20600760422812794,
      "ema_param_l2": 0.2052329791502948,
      "val_loss": 33.50559138997396,
      "val_invariance": 0.0497097420891126,
      "val_variance": 0.9184111426671346,
      "val_covariance": 9.302569259643555
    },
    {
      "epoch": 124,
      "train_loss": 17.31253795086896,
      "train_invariance": 0.06857968472992933,
      "train_variance": 0.42226058710062947,
      "train_covariance": 5.041531170597783,
      "train_lr": 7.726872850871942e-05,
      "train_grad_norm": 44.898251990424264,
      "train_ema_param_l2": 0.20404892691937496,
      "ema_param_l2": 0.2051327904547306,
      "val_loss": 33.295338541666666,
      "val_invariance": 0.05032577586174011,
      "val_variance": 0.9104799882570902,
      "val_covariance": 9.275194379170737
    },
    {
      "epoch": 125,
      "train_loss": 17.326973982634367,
      "train_invariance": 0.06937656425988233,
      "train_variance": 0.42350940077393145,
      "train_covariance": 5.004824932098389,
      "train_lr": 7.5583769477876e-05,
      "train_grad_norm": 44.980447857892074,
      "train_ema_param_l2": 0.20383710193287757,
      "ema_param_l2": 0.1930926860473253,
      "val_loss": 33.299727213541665,
      "val_invariance": 0.04963897696137428,
      "val_variance": 0.9026376169522603,
      "val_covariance": 9.492812983194987
    },
    {
      "epoch": 126,
      "train_loss": 17.34136193395544,
      "train_invariance": 0.06895014393550378,
      "train_variance": 0.42589336944509437,
      "train_covariance": 4.970274126123499,
      "train_lr": 7.390640017221869e-05,
      "train_grad_norm": 43.80861953961408,
      "train_ema_param_l2": 0.19423425745978148,
      "ema_param_l2": 0.18659997316624038,
      "val_loss": 33.523656036376956,
      "val_invariance": 0.05188598478833834,
      "val_variance": 0.8951884870529174,
      "val_covariance": 9.846794219970704
    },
    {
      "epoch": 127,
      "train_loss": 17.34191706000434,
      "train_invariance": 0.06963898753678358,
      "train_variance": 0.4254647400555787,
      "train_covariance": 4.964323898456715,
      "train_lr": 7.223713153468684e-05,
      "train_grad_norm": 39.35063346919307,
      "train_ema_param_l2": 0.19079854017705747,
      "ema_param_l2": 0.18761675808414105,
      "val_loss": 33.28376145426432,
      "val_invariance": 0.054308160384496054,
      "val_variance": 0.8893779446283976,
      "val_covariance": 9.691608561197917
    },
    {
      "epoch": 128,
      "train_loss": 17.351610137939453,
      "train_invariance": 0.06980094551819342,
      "train_variance": 0.4272362810240852,
      "train_covariance": 4.925679508067944,
      "train_lr": 7.057647204067805e-05,
      "train_grad_norm": 46.71781549750434,
      "train_ema_param_l2": 0.18101365584774431,
      "ema_param_l2": 0.1770182517321814,
      "val_loss": 33.39191784667969,
      "val_invariance": 0.05882147363821665,
      "val_variance": 0.9040923139254252,
      "val_covariance": 9.319073043823241
    },
    {
      "epoch": 129,
      "train_loss": 17.39566528772425,
      "train_invariance": 0.07071672702497907,
      "train_variance": 0.4286209888634858,
      "train_covariance": 4.91222235333478,
      "train_lr": 6.892492754316141e-05,
      "train_grad_norm": 47.006741387261286,
      "train_ema_param_l2": 0.17775215887328175,
      "ema_param_l2": 0.1769850994836063,
      "val_loss": 33.321813486735024,
      "val_invariance": 0.05589477328459422,
      "val_variance": 0.8889057682355245,
      "val_covariance": 9.701800031026204
    },
    {
      "epoch": 130,
      "train_loss": 17.384258835404008,
      "train_invariance": 0.0702924314516562,
      "train_variance": 0.42896032040207477,
      "train_covariance": 4.902939989443179,
      "train_lr": 6.728300111858964e-05,
      "train_grad_norm": 39.8580688357883,
      "train_ema_param_l2": 0.1828515855913912,
      "ema_param_l2": 0.1781086607505482,
      "val_loss": 33.34241625976563,
      "val_invariance": 0.053640862484773,
      "val_variance": 0.8761372648874919,
      "val_covariance": 10.09796292368571
    },
    {
      "epoch": 131,
      "train_loss": 17.362512236983687,
      "train_invariance": 0.07085268835005937,
      "train_variance": 0.4283414589917218,
      "train_covariance": 4.882658523983426,
      "train_lr": 6.565119291365751e-05,
      "train_grad_norm": 36.432658758092806,
      "train_ema_param_l2": 0.1842260346307396,
      "ema_param_l2": 0.18297454536081492,
      "val_loss": 33.053679036458334,
      "val_invariance": 0.05587473354736964,
      "val_variance": 0.8815263171195984,
      "val_covariance": 9.61865246073405
    },
    {
      "epoch": 132,
      "train_loss": 17.344369902434174,
      "train_invariance": 0.07144401306355441,
      "train_variance": 0.42708661815855237,
      "train_covariance": 4.881104188141999,
      "train_lr": 6.402999999295187e-05,
      "train_grad_norm": 42.415528762252244,
      "train_ema_param_l2": 0.1776002564986663,
      "ema_param_l2": 0.17182488200089105,
      "val_loss": 33.147273630777995,
      "val_invariance": 0.056038741012414295,
      "val_variance": 0.8772687883377075,
      "val_covariance": 9.814585350036621
    },
    {
      "epoch": 133,
      "train_loss": 17.350910900539823,
      "train_invariance": 0.07171809228482069,
      "train_variance": 0.4273082336849636,
      "train_covariance": 4.875252723269992,
      "train_lr": 6.24199161875412e-05,
      "train_grad_norm": 42.053821563155566,
      "train_ema_param_l2": 0.17006344550623828,
      "ema_param_l2": 0.1677273065829121,
      "val_loss": 32.971581827799476,
      "val_invariance": 0.054503652115662896,
      "val_variance": 0.876162275950114,
      "val_covariance": 9.704933909098306
    },
    {
      "epoch": 134,
      "train_loss": 17.354725242332176,
      "train_invariance": 0.07119772291183471,
      "train_variance": 0.42851937209235297,
      "train_covariance": 4.861797824011909,
      "train_lr": 6.0821431944549836e-05,
      "train_grad_norm": 39.47965659925673,
      "train_ema_param_l2": 0.1693332488050243,
      "ema_param_l2": 0.17254716846031928,
      "val_loss": 33.009222025553385,
      "val_invariance": 0.05691244824727376,
      "val_variance": 0.8683904689153036,
      "val_covariance": 9.87664939880371
    },
    {
      "epoch": 135,
      "train_loss": 17.361600959495263,
      "train_invariance": 0.07165771135577449,
      "train_variance": 0.42830470618495237,
      "train_covariance": 4.8625405461346665,
      "train_lr": 5.9235034177763096e-05,
      "train_grad_norm": 41.18159479324906,
      "train_ema_param_l2": 0.16508747308743776,
      "ema_param_l2": 0.1647900782269031,
      "val_loss": 32.93162662760417,
      "val_invariance": 0.056163155635197956,
      "val_variance": 0.8645679098765056,
      "val_covariance": 9.91334991200765
    },
    {
      "epoch": 136,
      "train_loss": 17.34232046169705,
      "train_invariance": 0.07203637977441152,
      "train_variance": 0.427334788552037,
      "train_covariance": 4.858041315149378,
      "train_lr": 5.766120611930859e-05,
      "train_grad_norm": 34.39041655589916,
      "train_ema_param_l2": 0.17089317255214687,
      "ema_param_l2": 0.169420733063631,
      "val_loss": 32.67268115234375,
      "val_invariance": 0.05508695161342621,
      "val_variance": 0.8694846979777018,
      "val_covariance": 9.558389923095703
    },
    {
      "epoch": 137,
      "train_loss": 17.348311044198496,
      "train_invariance": 0.07244519389779479,
      "train_variance": 0.4283444062868754,
      "train_covariance": 4.828571010448314,
      "train_lr": 5.6100427172458676e-05,
      "train_grad_norm": 43.27279696542245,
      "train_ema_param_l2": 0.15995835953269066,
      "ema_param_l2": 0.1601504629291939,
      "val_loss": 32.92060801188151,
      "val_invariance": 0.057277058144410455,
      "val_variance": 0.8599155619939168,
      "val_covariance": 9.99079248046875
    },
    {
      "epoch": 138,
      "train_loss": 17.37545153978136,
      "train_invariance": 0.0729329422933084,
      "train_variance": 0.4295815478784067,
      "train_covariance": 4.812589230572736,
      "train_lr": 5.455317276560047e-05,
      "train_grad_norm": 35.71863485774288,
      "train_ema_param_l2": 0.16115024520318205,
      "ema_param_l2": 0.16334678127567395,
      "val_loss": 32.90300732421875,
      "val_invariance": 0.06143836170434952,
      "val_variance": 0.8564439223607381,
      "val_covariance": 9.955950337727865
    },
    {
      "epoch": 139,
      "train_loss": 17.386703264024522,
      "train_invariance": 0.07278455935804932,
      "train_variance": 0.4307482476234436,
      "train_covariance": 4.798383169668692,
      "train_lr": 5.3019914207414735e-05,
      "train_grad_norm": 40.54357043344003,
      "train_ema_param_l2": 0.15879910834119498,
      "ema_param_l2": 0.148500481295527,
      "val_loss": 32.57011347452799,
      "val_invariance": 0.05615875060359637,
      "val_variance": 0.8658990294138591,
      "val_covariance": 9.51866902923584
    },
    {
      "epoch": 140,
      "train_loss": 17.40160377163357,
      "train_invariance": 0.07315794243856713,
      "train_variance": 0.4316337878792374,
      "train_covariance": 4.781810494175664,
      "train_lr": 5.1501118543311364e-05,
      "train_grad_norm": 33.160626876265916,
      "train_ema_param_l2": 0.15539058098060912,
      "ema_param_l2": 0.15172377660350586,
      "val_loss": 32.65808654785156,
      "val_invariance": 0.05603486653168996,
      "val_variance": 0.856386444568634,
      "val_covariance": 9.84755386098226
    },
    {
      "epoch": 141,
      "train_loss": 17.37619529724121,
      "train_invariance": 0.0732970322171847,
      "train_variance": 0.4304781761699253,
      "train_covariance": 4.78181501727634,
      "train_lr": 4.9997248413162554e-05,
      "train_grad_norm": 42.18549800675004,
      "train_ema_param_l2": 0.13933230998659793,
      "ema_param_l2": 0.14570215362972896,
      "val_loss": 32.74645137532552,
      "val_invariance": 0.058886936406294506,
      "val_variance": 0.8578261184692383,
      "val_covariance": 9.828625160217285
    },
    {
      "epoch": 142,
      "train_loss": 17.352473134358725,
      "train_invariance": 0.07305341963856309,
      "train_variance": 0.4295757509690744,
      "train_covariance": 4.786743783456308,
      "train_lr": 4.850876191037814e-05,
      "train_grad_norm": 32.276005567197444,
      "train_ema_param_l2": 0.14483147577406963,
      "ema_param_l2": 0.1459679783526533,
      "val_loss": 32.59437168375651,
      "val_invariance": 0.0584113677640756,
      "val_variance": 0.8501723513603211,
      "val_covariance": 9.879779098510742
    },
    {
      "epoch": 143,
      "train_loss": 17.38191704644097,
      "train_invariance": 0.07403724098647083,
      "train_variance": 0.429493083441699,
      "train_covariance": 4.793658964792887,
      "train_lr": 4.703611244236631e-05,
      "train_grad_norm": 37.723260585078485,
      "train_ema_param_l2": 0.14148838478270212,
      "ema_param_l2": 0.13675719621467608,
      "val_loss": 32.56194638061523,
      "val_invariance": 0.06317735175291697,
      "val_variance": 0.8468573331832886,
      "val_covariance": 9.8110792872111
    },
    {
      "epoch": 144,
      "train_loss": 17.373615628277815,
      "train_invariance": 0.0741343225284859,
      "train_variance": 0.4299625265156781,
      "train_covariance": 4.7711944458572955,
      "train_lr": 4.557974859242087e-05,
      "train_grad_norm": 32.75715413241916,
      "train_ema_param_l2": 0.13910838292967181,
      "ema_param_l2": 0.13973546592389713,
      "val_loss": 32.267272603352865,
      "val_invariance": 0.06214179331064224,
      "val_variance": 0.854531577428182,
      "val_covariance": 9.35043859354655
    },
    {
      "epoch": 145,
      "train_loss": 17.38735425934968,
      "train_invariance": 0.07433547582449736,
      "train_variance": 0.4308067857689328,
      "train_covariance": 4.758797629179778,
      "train_lr": 4.414011398307859e-05,
      "train_grad_norm": 33.36710668267144,
      "train_ema_param_l2": 0.1395762932511781,
      "ema_param_l2": 0.13180559425210037,
      "val_loss": 32.351899088541664,
      "val_invariance": 0.05741177231073379,
      "val_variance": 0.8432566731770833,
      "val_covariance": 9.835187856038411
    },
    {
      "epoch": 146,
      "train_loss": 17.390452867861146,
      "train_invariance": 0.07450571201024232,
      "train_variance": 0.4303721845061691,
      "train_covariance": 4.768505509129277,
      "train_lr": 4.27176471409875e-05,
      "train_grad_norm": 32.77311298229076,
      "train_ema_param_l2": 0.13281739518313107,
      "ema_param_l2": 0.130803188235226,
      "val_loss": 32.3954682820638,
      "val_invariance": 0.05979131706555684,
      "val_variance": 0.8424781344731649,
      "val_covariance": 9.83873175048828
    },
    {
      "epoch": 147,
      "train_loss": 17.389351754082575,
      "train_invariance": 0.07433907796056183,
      "train_variance": 0.4313286154181869,
      "train_covariance": 4.747659479211878,
      "train_lr": 4.131278136332749e-05,
      "train_grad_norm": 31.924138526633932,
      "train_ema_param_l2": 0.1298268771188154,
      "ema_param_l2": 0.12781230686591724,
      "val_loss": 32.4390403137207,
      "val_invariance": 0.061290847291549044,
      "val_variance": 0.8321875087420145,
      "val_covariance": 10.102081570943197
    },
    {
      "epoch": 148,
      "train_loss": 17.38893566329391,
      "train_invariance": 0.07481206329442837,
      "train_variance": 0.43084148417578805,
      "train_covariance": 4.747596947705304,
      "train_lr": 3.9925944585823704e-05,
      "train_grad_norm": 33.2236552819146,
      "train_ema_param_l2": 0.12671895601907118,
      "ema_param_l2": 0.12287447929123228,
      "val_loss": 32.254292307535806,
      "val_invariance": 0.060101292798916496,
      "val_variance": 0.8405458030700683,
      "val_covariance": 9.738115028381348
    },
    {
      "epoch": 149,
      "train_loss": 17.401689008924695,
      "train_invariance": 0.07486576004381533,
      "train_variance": 0.4323179247997425,
      "train_covariance": 4.722096877486617,
      "train_lr": 3.8557559252393124e-05,
      "train_grad_norm": 29.116322173507125,
      "train_ema_param_l2": 0.12482843498344112,
      "ema_param_l2": 0.12704745819768276,
      "val_loss": 32.16961529541015,
      "val_invariance": 0.06019508870442708,
      "val_variance": 0.8429029712677002,
      "val_covariance": 9.592163869222006
    },
    {
      "epoch": 150,
      "train_loss": 17.46389017119231,
      "train_invariance": 0.0756193858076025,
      "train_variance": 0.43467470264434815,
      "train_covariance": 4.706538047084102,
      "train_lr": 3.7208042186464114e-05,
      "train_grad_norm": 28.867462122034144,
      "train_ema_param_l2": 0.12544180607741434,
      "ema_param_l2": 0.12304719457165453,
      "val_loss": 32.339777323404945,
      "val_invariance": 0.06401762352387111,
      "val_variance": 0.8330464073816936,
      "val_covariance": 9.9131763865153
    },
    {
      "epoch": 151,
      "train_loss": 17.445220404165763,
      "train_invariance": 0.07556856444367656,
      "train_variance": 0.4338181392704999,
      "train_covariance": 4.7105527463842325,
      "train_lr": 3.587780446400815e-05,
      "train_grad_norm": 31.2289068846526,
      "train_ema_param_l2": 0.12028923070827359,
      "ema_param_l2": 0.1141925682638734,
      "val_loss": 32.19513299560547,
      "val_invariance": 0.06203402672211329,
      "val_variance": 0.8352601567904154,
      "val_covariance": 9.762778818766275
    },
    {
      "epoch": 152,
      "train_loss": 17.44913410667137,
      "train_invariance": 0.07542904153355846,
      "train_variance": 0.43559960971055206,
      "train_covariance": 4.673417808532715,
      "train_lr": 3.456725128832164e-05,
      "train_grad_norm": 29.768741811964247,
      "train_ema_param_l2": 0.11415951540651517,
      "ema_param_l2": 0.11344855486035577,
      "val_loss": 32.14908874511719,
      "val_invariance": 0.0626813606818517,
      "val_variance": 0.8351652746200562,
      "val_covariance": 9.702922927856445
    },
    {
      "epoch": 153,
      "train_loss": 17.458578607064705,
      "train_invariance": 0.07576831581636712,
      "train_variance": 0.4351739875740475,
      "train_covariance": 4.685020984225803,
      "train_lr": 3.327678186659764e-05,
      "train_grad_norm": 30.295198235405817,
      "train_ema_param_l2": 0.10942456530642349,
      "ema_param_l2": 0.10650595216624052,
      "val_loss": 32.347078186035155,
      "val_invariance": 0.06223116848866145,
      "val_variance": 0.8238348433176677,
      "val_covariance": 10.195427759806314
    },
    {
      "epoch": 154,
      "train_loss": 17.465055220992475,
      "train_invariance": 0.07608561589099742,
      "train_variance": 0.4367299140382696,
      "train_covariance": 4.644666988231518,
      "train_lr": 3.2006789288323e-05,
      "train_grad_norm": 27.845099000718857,
      "train_ema_param_l2": 0.10868466506172049,
      "ema_param_l2": 0.10852131996477309,
      "val_loss": 32.1791909383138,
      "val_invariance": 0.06203863275051117,
      "val_variance": 0.8269391527175903,
      "val_covariance": 9.954745936075847
    },
    {
      "epoch": 155,
      "train_loss": 17.509428150883426,
      "train_invariance": 0.07651294242452693,
      "train_variance": 0.4381822222427086,
      "train_covariance": 4.6420490325645165,
      "train_lr": 3.075766040553976e-05,
      "train_grad_norm": 27.059842998928495,
      "train_ema_param_l2": 0.1082272871236754,
      "ema_param_l2": 0.10508233606555174,
      "val_loss": 32.20124766031901,
      "val_invariance": 0.06330966021617254,
      "val_variance": 0.8250853203137716,
      "val_covariance": 9.9913728612264
    },
    {
      "epoch": 156,
      "train_loss": 17.549323285138165,
      "train_invariance": 0.07631091286517956,
      "train_variance": 0.4401900010373857,
      "train_covariance": 4.636800493452284,
      "train_lr": 2.9529775715006204e-05,
      "train_grad_norm": 25.535881493745027,
      "train_ema_param_l2": 0.10301264928526876,
      "ema_param_l2": 0.10452203005709061,
      "val_loss": 32.218085133870446,
      "val_invariance": 0.06332504228750864,
      "val_variance": 0.8257850580215454,
      "val_covariance": 9.990332875569662
    },
    {
      "epoch": 157,
      "train_loss": 17.523935931170428,
      "train_invariance": 0.07661932870193763,
      "train_variance": 0.4399817403687371,
      "train_covariance": 4.608909249482331,
      "train_lr": 2.8323509242293855e-05,
      "train_grad_norm": 24.531343924628363,
      "train_ema_param_l2": 0.10390245561988057,
      "ema_param_l2": 0.10263684302305046,
      "val_loss": 32.16712032063802,
      "val_invariance": 0.06385974518458049,
      "val_variance": 0.8224951931635539,
      "val_covariance": 10.008247049967448
    },
    {
      "epoch": 158,
      "train_loss": 17.5354871001067,
      "train_invariance": 0.07692402389976713,
      "train_variance": 0.44037407790289984,
      "train_covariance": 4.603034558331525,
      "train_lr": 2.7139228427855663e-05,
      "train_grad_norm": 25.339200914171006,
      "train_ema_param_l2": 0.0989540449731364,
      "ema_param_l2": 0.09738674139837816,
      "val_loss": 32.24740071614583,
      "val_invariance": 0.06576277313629786,
      "val_variance": 0.8238946406046549,
      "val_covariance": 10.005965835571288
    },
    {
      "epoch": 159,
      "train_loss": 17.572628962764032,
      "train_invariance": 0.07699150071541468,
      "train_variance": 0.4423276736471388,
      "train_covariance": 4.58964948074906,
      "train_lr": 2.5977294015100137e-05,
      "train_grad_norm": 26.341771812156395,
      "train_ema_param_l2": 0.09450883820097175,
      "ema_param_l2": 0.0926045701576155,
      "val_loss": 32.274758850097655,
      "val_invariance": 0.06510099993149439,
      "val_variance": 0.8175700445175171,
      "val_covariance": 10.207983281453451
    },
    {
      "epoch": 160,
      "train_loss": 17.599626575046116,
      "train_invariance": 0.07715252057932041,
      "train_variance": 0.44328226033846535,
      "train_covariance": 4.588757117094817,
      "train_lr": 2.4838059940505242e-05,
      "train_grad_norm": 27.698423042579932,
      "train_ema_param_l2": 0.08875819009659641,
      "ema_param_l2": 0.08566351078660507,
      "val_loss": 32.17782474772135,
      "val_invariance": 0.06552798199653626,
      "val_variance": 0.8215098384221395,
      "val_covariance": 10.001879776000976
    },
    {
      "epoch": 161,
      "train_loss": 17.619692369249133,
      "train_invariance": 0.07725175551794193,
      "train_variance": 0.44420219423152785,
      "train_covariance": 4.583343653219718,
      "train_lr": 2.3721873225806133e-05,
      "train_grad_norm": 24.757363335503474,
      "train_ema_param_l2": 0.0864901172880269,
      "ema_param_l2": 0.08477825276770377,
      "val_loss": 32.270798889160154,
      "val_invariance": 0.06697774442036947,
      "val_variance": 0.8167782998085023,
      "val_covariance": 10.1768983001709
    },
    {
      "epoch": 162,
      "train_loss": 17.65475302802192,
      "train_invariance": 0.0779498555638172,
      "train_variance": 0.4461490463327478,
      "train_covariance": 4.552280446229157,
      "train_lr": 2.2629073872288864e-05,
      "train_grad_norm": 24.382552460281936,
      "train_ema_param_l2": 0.08394547342096582,
      "ema_param_l2": 0.08240290319832634,
      "val_loss": 32.18996653238932,
      "val_invariance": 0.06557816819349925,
      "val_variance": 0.8179339033762614,
      "val_covariance": 10.10216470336914
    },
    {
      "epoch": 163,
      "train_loss": 17.648105406019422,
      "train_invariance": 0.07799334709511863,
      "train_variance": 0.44584719059202405,
      "train_covariance": 4.552091866104691,
      "train_lr": 2.1559994757222712e-05,
      "train_grad_norm": 23.11667814240632,
      "train_ema_param_l2": 0.08450400256855317,
      "ema_param_l2": 0.08217739432082119,
      "val_loss": 32.174449412028,
      "val_invariance": 0.06535709230105083,
      "val_variance": 0.8159929736455281,
      "val_covariance": 10.140697848002116
    },
    {
      "epoch": 164,
      "train_loss": 17.66480105138708,
      "train_invariance": 0.0781820846663581,
      "train_variance": 0.4462471463945177,
      "train_covariance": 4.554070346549706,
      "train_lr": 2.0514961532462494e-05,
      "train_grad_norm": 23.827251560917606,
      "train_ema_param_l2": 0.07897652954147172,
      "ema_param_l2": 0.07906541603602693,
      "val_loss": 32.206451853434245,
      "val_invariance": 0.06565590391556422,
      "val_variance": 0.815673983891805,
      "val_covariance": 10.173204666137694
    },
    {
      "epoch": 165,
      "train_loss": 17.696640443024812,
      "train_invariance": 0.07811780658916191,
      "train_variance": 0.4480491345193651,
      "train_covariance": 4.542466901991102,
      "train_lr": 1.949429252525198e-05,
      "train_grad_norm": 25.395134698938442,
      "train_ema_param_l2": 0.0753339531016798,
      "ema_param_l2": 0.07379000198185455,
      "val_loss": 32.27958499145508,
      "val_invariance": 0.06747051129738489,
      "val_variance": 0.8141902513504028,
      "val_covariance": 10.238066101074219
    },
    {
      "epoch": 166,
      "train_loss": 17.714456013432255,
      "train_invariance": 0.07779156476259232,
      "train_variance": 0.44946778489925243,
      "train_covariance": 4.532972252315945,
      "train_lr": 1.8498298641258148e-05,
      "train_grad_norm": 23.980318367286966,
      "train_ema_param_l2": 0.07261170308235632,
      "ema_param_l2": 0.07295521860121369,
      "val_loss": 32.26660811360677,
      "val_invariance": 0.0681975576877594,
      "val_variance": 0.8117348146438599,
      "val_covariance": 10.268298535664876
    },
    {
      "epoch": 167,
      "train_loss": 17.773336336489077,
      "train_invariance": 0.07851962452243876,
      "train_variance": 0.45120815451056867,
      "train_covariance": 4.530141845420554,
      "train_lr": 1.7527283269866514e-05,
      "train_grad_norm": 22.5248002782751,
      "train_ema_param_l2": 0.0724578675444564,
      "ema_param_l2": 0.07005874360485814,
      "val_loss": 32.241226806640626,
      "val_invariance": 0.06799698001146316,
      "val_variance": 0.8127253734270732,
      "val_covariance": 10.223167841593424
    },
    {
      "epoch": 168,
      "train_loss": 17.79904621830693,
      "train_invariance": 0.07848839051414419,
      "train_variance": 0.45229305858965274,
      "train_covariance": 4.529509986736156,
      "train_lr": 1.6581542191765666e-05,
      "train_grad_norm": 22.433836975097655,
      "train_ema_param_l2": 0.06892837216578104,
      "ema_param_l2": 0.06793480597444469,
      "val_loss": 32.23018249511719,
      "val_invariance": 0.06914452902475993,
      "val_variance": 0.8135985956192017,
      "val_covariance": 10.16160437266032
    },
    {
      "epoch": 169,
      "train_loss": 17.812873376916954,
      "train_invariance": 0.07875417849752638,
      "train_variance": 0.45339338749426383,
      "train_covariance": 4.509184213143808,
      "train_lr": 1.5661363488849522e-05,
      "train_grad_norm": 22.17964589662905,
      "train_ema_param_l2": 0.06635124361353029,
      "ema_param_l2": 0.06643895833063675,
      "val_loss": 32.21893447875976,
      "val_invariance": 0.06879723540941875,
      "val_variance": 0.8113716570536296,
      "val_covariance": 10.214712608337402
    },
    {
      "epoch": 170,
      "train_loss": 17.80912498417607,
      "train_invariance": 0.07865252475385312,
      "train_variance": 0.4534077114882293,
      "train_covariance": 4.507619057831941,
      "train_lr": 1.4767027456465025e-05,
      "train_grad_norm": 21.696738941333912,
      "train_ema_param_l2": 0.06504486574293067,
      "ema_param_l2": 0.0651109815606573,
      "val_loss": 32.252201517740886,
      "val_invariance": 0.06811676998933157,
      "val_variance": 0.8097149367332459,
      "val_covariance": 10.306408828735352
    },
    {
      "epoch": 171,
      "train_loss": 17.8383517642551,
      "train_invariance": 0.07889053595728344,
      "train_variance": 0.45370806279005826,
      "train_covariance": 4.523386725107828,
      "train_lr": 1.3898806518031232e-05,
      "train_grad_norm": 22.904597346553096,
      "train_ema_param_l2": 0.061116169938114764,
      "ema_param_l2": 0.06060032954191009,
      "val_loss": 32.25335339355469,
      "val_invariance": 0.06918738158543905,
      "val_variance": 0.8126198075612386,
      "val_covariance": 10.208173868815104
    },
    {
      "epoch": 172,
      "train_loss": 17.866990310668946,
      "train_invariance": 0.07896102617405079,
      "train_variance": 0.45505751012872764,
      "train_covariance": 4.51652694772791,
      "train_lr": 1.3056965142056642e-05,
      "train_grad_norm": 22.28352257792155,
      "train_ema_param_l2": 0.058368540198792306,
      "ema_param_l2": 0.05627214618307441,
      "val_loss": 32.23586038208008,
      "val_invariance": 0.06912768944104512,
      "val_variance": 0.8101566492716471,
      "val_covariance": 10.253752047220866
    },
    {
      "epoch": 173,
      "train_loss": 17.862077075534398,
      "train_invariance": 0.07908917953129167,
      "train_variance": 0.455029855021724,
      "train_covariance": 4.509101230338768,
      "train_lr": 1.2241759761579483e-05,
      "train_grad_norm": 20.653330186066803,
      "train_ema_param_l2": 0.05647848900488318,
      "ema_param_l2": 0.05523360177878056,
      "val_loss": 32.30894883219401,
      "val_invariance": 0.07020328048865,
      "val_variance": 0.8102109251022339,
      "val_covariance": 10.298593154907227
    },
    {
      "epoch": 174,
      "train_loss": 17.9222387491862,
      "train_invariance": 0.07933807193129151,
      "train_variance": 0.457485196740539,
      "train_covariance": 4.501657017743146,
      "train_lr": 1.1453438696055728e-05,
      "train_grad_norm": 21.97555101747866,
      "train_ema_param_l2": 0.05295888236912545,
      "ema_param_l2": 0.051195694470768334,
      "val_loss": 32.34320623779297,
      "val_invariance": 0.07008423674106598,
      "val_variance": 0.8097121429443359,
      "val_covariance": 10.348296880086263
    },
    {
      "epoch": 175,
      "train_loss": 17.934914783053927,
      "train_invariance": 0.07947666936229776,
      "train_variance": 0.4581823787689209,
      "train_covariance": 4.4934385140030475,
      "train_lr": 1.0692242075718563e-05,
      "train_grad_norm": 21.159098149052372,
      "train_ema_param_l2": 0.050216992713887014,
      "ema_param_l2": 0.04841274505102648,
      "val_loss": 32.31412990315755,
      "val_invariance": 0.07218227926890056,
      "val_variance": 0.8127538334528606,
      "val_covariance": 10.19072725423177
    },
    {
      "epoch": 176,
      "train_loss": 17.936791568332247,
      "train_invariance": 0.07967165148037451,
      "train_variance": 0.45900382451657895,
      "train_covariance": 4.469904639773898,
      "train_lr": 9.95840176843241e-06,
      "train_grad_norm": 21.069474237512658,
      "train_ema_param_l2": 0.04719347425272721,
      "ema_param_l2": 0.04667343067408864,
      "val_loss": 32.400019978841144,
      "val_invariance": 0.07018983588616053,
      "val_variance": 0.8121070175170898,
      "val_covariance": 10.342598704020181
    },
    {
      "epoch": 177,
      "train_loss": 18.037067806667753,
      "train_invariance": 0.0796284787301664,
      "train_variance": 0.4633966402301082,
      "train_covariance": 4.4614397958826135,
      "train_lr": 9.252141309063753e-06,
      "train_grad_norm": 20.26596073517976,
      "train_ema_param_l2": 0.0461263832026445,
      "ema_param_l2": 0.045618803922391794,
      "val_loss": 32.36100244140625,
      "val_invariance": 0.07007323616743087,
      "val_variance": 0.8123340560595195,
      "val_covariance": 10.300820302327473
    },
    {
      "epoch": 178,
      "train_loss": 18.03006632260923,
      "train_invariance": 0.07989486415077139,
      "train_variance": 0.4630334431418666,
      "train_covariance": 4.456858588042083,
      "train_lr": 8.573675831390216e-06,
      "train_grad_norm": 19.907242371735748,
      "train_ema_param_l2": 0.044291426660649676,
      "ema_param_l2": 0.04287370727205869,
      "val_loss": 32.391632843017575,
      "val_invariance": 0.07126502867539723,
      "val_variance": 0.8135733143488566,
      "val_covariance": 10.270674135843914
    },
    {
      "epoch": 179,
      "train_loss": 18.050005259195963,
      "train_invariance": 0.0799903079006407,
      "train_variance": 0.4642077365981208,
      "train_covariance": 4.44505404747857,
      "train_lr": 7.923212002568727e-06,
      "train_grad_norm": 18.38871253712972,
      "train_ema_param_l2": 0.04230427292381864,
      "ema_param_l2": 0.04105349189828203,
      "val_loss": 32.40986397298177,
      "val_invariance": 0.07092606822649637,
      "val_variance": 0.8114245651563009,
      "val_covariance": 10.351098276774088
    },
    {
      "epoch": 180,
      "train_loss": 18.057837053652165,
      "train_invariance": 0.08026309392187331,
      "train_variance": 0.46394870879915023,
      "train_covariance": 4.4525419763635705,
      "train_lr": 7.300947960182746e-06,
      "train_grad_norm": 19.124574635823567,
      "train_ema_param_l2": 0.03994883043353846,
      "ema_param_l2": 0.03933447729487357,
      "val_loss": 32.5379006652832,
      "val_invariance": 0.07210591463247935,
      "val_variance": 0.8111795736948649,
      "val_covariance": 10.455763407389323
    },
    {
      "epoch": 181,
      "train_loss": 18.10422745485659,
      "train_invariance": 0.08019822470347086,
      "train_variance": 0.4665739248770255,
      "train_covariance": 4.434923733040138,
      "train_lr": 6.7070732518875755e-06,
      "train_grad_norm": 18.67204834097403,
      "train_ema_param_l2": 0.03797281926517259,
      "ema_param_l2": 0.03682722859910455,
      "val_loss": 32.495879486083986,
      "val_invariance": 0.07200330070654551,
      "val_variance": 0.8116608576774598,
      "val_covariance": 10.404275616963705
    },
    {
      "epoch": 182,
      "train_loss": 18.12916057614927,
      "train_invariance": 0.0801445661716991,
      "train_variance": 0.4670308473904928,
      "train_covariance": 4.449775273217095,
      "train_lr": 6.141768777672373e-06,
      "train_grad_norm": 17.296241539566605,
      "train_ema_param_l2": 0.0359225823479852,
      "ema_param_l2": 0.0348235516338202,
      "val_loss": 32.50555484008789,
      "val_invariance": 0.07185290471712748,
      "val_variance": 0.8152026840845744,
      "val_covariance": 10.329165306091308
    },
    {
      "epoch": 183,
      "train_loss": 18.142617774115667,
      "train_invariance": 0.08045850759965402,
      "train_variance": 0.4676523634062873,
      "train_covariance": 4.439845947830765,
      "train_lr": 5.605206734756197e-06,
      "train_grad_norm": 18.58201468601933,
      "train_ema_param_l2": 0.03341864611870529,
      "ema_param_l2": 0.03173477538414082,
      "val_loss": 32.57966224161784,
      "val_invariance": 0.07231526205937068,
      "val_variance": 0.8153363049825032,
      "val_covariance": 10.388373191833496
    },
    {
      "epoch": 184,
      "train_loss": 18.179719958270038,
      "train_invariance": 0.08071237161645183,
      "train_variance": 0.4694270165937918,
      "train_covariance": 4.426235164783619,
      "train_lr": 5.09755056513512e-06,
      "train_grad_norm": 17.85431263337312,
      "train_ema_param_l2": 0.031165915645478368,
      "ema_param_l2": 0.03034755605289041,
      "val_loss": 32.642877766927086,
      "val_invariance": 0.07262624774376551,
      "val_variance": 0.8148618520100911,
      "val_covariance": 10.45567519124349
    },
    {
      "epoch": 185,
      "train_loss": 18.199045429371022,
      "train_invariance": 0.08086145965920555,
      "train_variance": 0.46984960976353396,
      "train_covariance": 4.431268707557961,
      "train_lr": 4.6189549057961775e-06,
      "train_grad_norm": 17.9269970352738,
      "train_ema_param_l2": 0.029470813518805362,
      "ema_param_l2": 0.028002493718562206,
      "val_loss": 32.60794230143229,
      "val_invariance": 0.07286956862608591,
      "val_variance": 0.8150853188832601,
      "val_covariance": 10.409069946289062
    },
    {
      "epoch": 186,
      "train_loss": 18.216872455173068,
      "train_invariance": 0.08092764951343889,
      "train_variance": 0.4699113974041409,
      "train_covariance": 4.445896304660374,
      "train_lr": 4.1695655416134764e-06,
      "train_grad_norm": 18.34164067360207,
      "train_ema_param_l2": 0.027047100604413715,
      "ema_param_l2": 0.026045066807365305,
      "val_loss": 32.65330268351237,
      "val_invariance": 0.07298843226830165,
      "val_variance": 0.8154496970176697,
      "val_covariance": 10.442349266052245
    },
    {
      "epoch": 187,
      "train_loss": 18.233305028844764,
      "train_invariance": 0.08106249337284653,
      "train_variance": 0.4698692191706763,
      "train_covariance": 4.460012216497351,
      "train_lr": 3.749519360940671e-06,
      "train_grad_norm": 17.09817475608543,
      "train_ema_param_l2": 0.024832013255971227,
      "ema_param_l2": 0.023421746761306955,
      "val_loss": 32.61184410603841,
      "val_invariance": 0.07266772180795669,
      "val_variance": 0.8168744551340739,
      "val_covariance": 10.373290178934733
    },
    {
      "epoch": 188,
      "train_loss": 18.225151189733435,
      "train_invariance": 0.08089232556908219,
      "train_variance": 0.46979746764677544,
      "train_covariance": 4.457906329402217,
      "train_lr": 3.3589443139134707e-06,
      "train_grad_norm": 16.947482011300547,
      "train_ema_param_l2": 0.023041901123285465,
      "ema_param_l2": 0.02238865882039737,
      "val_loss": 32.59873948160807,
      "val_invariance": 0.07269106966257095,
      "val_variance": 0.8189295260111491,
      "val_covariance": 10.30822457377116
    },
    {
      "epoch": 189,
      "train_loss": 18.29158257152416,
      "train_invariance": 0.0810697758131557,
      "train_variance": 0.47244440801055343,
      "train_covariance": 4.4537279681453,
      "train_lr": 2.9979593734747923e-06,
      "train_grad_norm": 17.00662348627161,
      "train_ema_param_l2": 0.021707416659304108,
      "ema_param_l2": 0.020496848355671914,
      "val_loss": 32.70100019327799,
      "val_invariance": 0.07275203412771225,
      "val_variance": 0.8160133236249288,
      "val_covariance": 10.481866170247395
    },
    {
      "epoch": 190,
      "train_loss": 18.284585504602504,
      "train_invariance": 0.08090838657264356,
      "train_variance": 0.4729018558749446,
      "train_covariance": 4.439329398967602,
      "train_lr": 2.6666744991344302e-06,
      "train_grad_norm": 15.842891085024233,
      "train_ema_param_l2": 0.019837457034061097,
      "ema_param_l2": 0.019582008831924468,
      "val_loss": 32.68949840291341,
      "val_invariance": 0.07273404626051586,
      "val_variance": 0.8176260282198589,
      "val_covariance": 10.430496724446614
    },
    {
      "epoch": 191,
      "train_loss": 18.306725303367333,
      "train_invariance": 0.08117756845332959,
      "train_variance": 0.4733964439144841,
      "train_covariance": 4.442375065838849,
      "train_lr": 2.3651906034743327e-06,
      "train_grad_norm": 17.266252164487486,
      "train_ema_param_l2": 0.018044406723502663,
      "ema_param_l2": 0.017041043174430663,
      "val_loss": 32.72565993245443,
      "val_invariance": 0.07366997353235881,
      "val_variance": 0.8176030810674032,
      "val_covariance": 10.443833318074544
    },
    {
      "epoch": 192,
      "train_loss": 18.33404633924696,
      "train_invariance": 0.08127981497402545,
      "train_variance": 0.47453188369892263,
      "train_covariance": 4.438753729926216,
      "train_lr": 2.093599521409666e-06,
      "train_grad_norm": 16.60655309041341,
      "train_ema_param_l2": 0.016133953191258217,
      "ema_param_l2": 0.01565166750825227,
      "val_loss": 32.74809000651042,
      "val_invariance": 0.07342681590716044,
      "val_variance": 0.8180374876658122,
      "val_covariance": 10.461482421875
    },
    {
      "epoch": 193,
      "train_loss": 18.348328066225406,
      "train_invariance": 0.0808701541490025,
      "train_variance": 0.4756256980101268,
      "train_covariance": 4.435931760717321,
      "train_lr": 1.8519839822149837e-06,
      "train_grad_norm": 15.713930260552301,
      "train_ema_param_l2": 0.01514518229626365,
      "ema_param_l2": 0.014775546397717084,
      "val_loss": 32.82873905436198,
      "val_invariance": 0.073665398756663,
      "val_variance": 0.8174338423411052,
      "val_covariance": 10.551257832845051
    },
    {
      "epoch": 194,
      "train_loss": 18.35995255816424,
      "train_invariance": 0.08120756786620176,
      "train_variance": 0.47634085859192743,
      "train_covariance": 4.421241845590097,
      "train_lr": 1.6404175843241068e-06,
      "train_grad_norm": 15.94483831165455,
      "train_ema_param_l2": 0.014103015327019484,
      "ema_param_l2": 0.013196206245401434,
      "val_loss": 32.772145517985024,
      "val_invariance": 0.0738459975918134,
      "val_variance": 0.8188835706710815,
      "val_covariance": 10.453906550089519
    },
    {
      "epoch": 195,
      "train_loss": 18.399611172711406,
      "train_invariance": 0.081799192779594,
      "train_variance": 0.47704356006339743,
      "train_covariance": 4.428542397534406,
      "train_lr": 1.4589647729113253e-06,
      "train_grad_norm": 15.97455571492513,
      "train_ema_param_l2": 0.012781323110049838,
      "ema_param_l2": 0.012446357627588315,
      "val_loss": 32.82064973958333,
      "val_invariance": 0.07377087044715881,
      "val_variance": 0.8187468678156535,
      "val_covariance": 10.507706253051758
    },
    {
      "epoch": 196,
      "train_loss": 18.399636710272894,
      "train_invariance": 0.08154849681589338,
      "train_variance": 0.47719697885160095,
      "train_covariance": 4.430999818589952,
      "train_lr": 1.3076808202607653e-06,
      "train_grad_norm": 16.06715520392524,
      "train_ema_param_l2": 0.011919945219168821,
      "ema_param_l2": 0.01129565495101935,
      "val_loss": 32.84364751180013,
      "val_invariance": 0.07336307982603708,
      "val_variance": 0.8181420806248982,
      "val_covariance": 10.556018369038899
    },
    {
      "epoch": 197,
      "train_loss": 18.439104900218823,
      "train_invariance": 0.08175916912599847,
      "train_variance": 0.47850384069372104,
      "train_covariance": 4.432529743901005,
      "train_lr": 1.186611808929928e-06,
      "train_grad_norm": 15.88520507784243,
      "train_ema_param_l2": 0.010583309510417827,
      "ema_param_l2": 0.010293647188228339,
      "val_loss": 32.85787135823568,
      "val_invariance": 0.07409792047739029,
      "val_variance": 0.8202083053588867,
      "val_covariance": 10.500216031392416
    },
    {
      "epoch": 198,
      "train_loss": 18.44641463216146,
      "train_invariance": 0.08196319117148718,
      "train_variance": 0.47895380763654355,
      "train_covariance": 4.423489717271593,
      "train_lr": 1.0957946177124841e-06,
      "train_grad_norm": 16.1951820090965,
      "train_ema_param_l2": 0.009810893123099993,
      "ema_param_l2": 0.009485255444225831,
      "val_loss": 32.82471036783854,
      "val_invariance": 0.07378125397364299,
      "val_variance": 0.8210760949452718,
      "val_covariance": 10.453276255289714
    },
    {
      "epoch": 199,
      "train_loss": 18.46823218564634,
      "train_invariance": 0.08174237464092396,
      "train_variance": 0.48045835439364115,
      "train_covariance": 4.4132139912358035,
      "train_lr": 1.0352569104046459e-06,
      "train_grad_norm": 15.797280713964392,
      "train_ema_param_l2": 0.009085336835796754,
      "ema_param_l2": 0.008950713624210052,
      "val_loss": 32.849537831624346,
      "val_invariance": 0.07382902598381043,
      "val_variance": 0.8216056626637777,
      "val_covariance": 10.463670506795248
    },
    {
      "epoch": 200,
      "train_loss": 18.50827779755769,
      "train_invariance": 0.08198804263715391,
      "train_variance": 0.481542688369751,
      "train_covariance": 4.42000957248829,
      "train_lr": 1.0050171273784995e-06,
      "train_grad_norm": 16.413786440248842,
      "train_ema_param_l2": 0.008952445373769217,
      "ema_param_l2": 0.009035061878903386,
      "val_loss": 32.88673769124349,
      "val_invariance": 0.07433147182067236,
      "val_variance": 0.8216578011512756,
      "val_covariance": 10.487006342569988
    }
  ],
  "best_val": 32.14908874511719,
  "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s45/last.pt"
}

==> data/training_registry.json <==
[
  {
    "run": "vicreg_action_s42",
    "checkpoint": "outputs/vicreg_nocrop/last.pt",
    "sha256": "af5699a87b31e60faebddba1deffeae29b967d3212ddb532c460277f72f3f60c",
    "epochs": 200,
    "seed": 42,
    "objective": "vicreg",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 9046.350118290982,
    "final_logged_validation_invariance": 0.07705360561609269,
    "evaluation": "data/heldout_evaluation/vicreg_action_s42.json"
  },
  {
    "run": "vicreg_action_s43",
    "checkpoint": "outputs/vicreg_nocrop_seed43/last.pt",
    "sha256": "78527aea4761c613caa7be3850e97c6c0a369932891e1717c3c859bba84f39ff",
    "epochs": 200,
    "seed": 43,
    "objective": "vicreg",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 11077.658793709008,
    "final_logged_validation_invariance": 0.07012264555692672,
    "evaluation": "data/heldout_evaluation/vicreg_action_s43.json"
  },
  {
    "run": "vicreg_noaction_s42",
    "checkpoint": "outputs/no_action/last.pt",
    "sha256": "5b920e81424225f90849fb3600fa1324d7b595b6216adcd728ff36e43b8f01fa",
    "epochs": 200,
    "seed": 42,
    "objective": "vicreg",
    "action": false,
    "crop_scale_min": 1.0,
    "train_seconds": 8224.76882145903,
    "final_logged_validation_invariance": 0.07608509890238443,
    "evaluation": "data/heldout_evaluation/vicreg_noaction_s42.json"
  },
  {
    "run": "vicreg_noaction_s43",
    "checkpoint": "outputs/vicreg_nocrop_noaction_seed43/last.pt",
    "sha256": "69c16cb3979896ab1f8815ffad8757b021c0b18048aca0f33515d3c374e0de9b",
    "epochs": 200,
    "seed": 43,
    "objective": "vicreg",
    "action": false,
    "crop_scale_min": 1.0,
    "train_seconds": 9176.663176124974,
    "final_logged_validation_invariance": 0.10173339947064718,
    "evaluation": "data/heldout_evaluation/vicreg_noaction_s43.json"
  },
  {
    "run": "vicreg_action_s44",
    "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s44/last.pt",
    "sha256": "0f75471addc4707ef1ee9a179f7a329c9d24a1dddb7685113157cff196e85abc",
    "epochs": 200,
    "seed": 44,
    "objective": "vicreg",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 9830.317086042,
    "final_logged_validation_invariance": 0.07117667716741562,
    "evaluation": "data/heldout_evaluation/vicreg_action_s44.json"
  },
  {
    "run": "vicreg_noaction_s44",
    "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s44/last.pt",
    "sha256": "e5f354d4969eb6ad704ac90b480b0de350a29eea7d1ef9e76478e48fa8a73df1",
    "epochs": 200,
    "seed": 44,
    "objective": "vicreg",
    "action": false,
    "crop_scale_min": 1.0,
    "train_seconds": 9368.937863957995,
    "final_logged_validation_invariance": 0.0768915838599205,
    "evaluation": "data/heldout_evaluation/vicreg_noaction_s44.json"
  },
  {
    "run": "vicreg_action_s45",
    "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_action_s45/last.pt",
    "sha256": "b617baa926d48aa7dba4e7f3be3bfc135882599d1653b909179fcc3ef68c9110",
    "epochs": 200,
    "seed": 45,
    "objective": "vicreg",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 9759.76832925,
    "final_logged_validation_invariance": 0.08239818956454595,
    "evaluation": "data/heldout_evaluation/vicreg_action_s45.json"
  },
  {
    "run": "vicreg_noaction_s45",
    "checkpoint": "results/reviewer_strengthening/05_more_seeds/vicreg_noaction_s45/last.pt",
    "sha256": "0b044676b75f11d48e52be7b747b8f4b2ec0ff20738bdd5668b9fb3a79e15f60",
    "epochs": 200,
    "seed": 45,
    "objective": "vicreg",
    "action": false,
    "crop_scale_min": 1.0,
    "train_seconds": 9824.430772583,
    "final_logged_validation_invariance": 0.07433147182067236,
    "evaluation": "data/heldout_evaluation/vicreg_noaction_s45.json"
  },
  {
    "run": "mse_action_s42",
    "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s42/last.pt",
    "sha256": "f32f436bbb3bcc5daf69aa9deb2b972d10b93c8bb26224c092e01163ce680ef8",
    "epochs": 200,
    "seed": 42,
    "objective": "mse",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 9454.864934083002,
    "final_logged_validation_invariance": 0.007693287543952465,
    "evaluation": "data/heldout_evaluation/mse_action_s42.json"
  },
  {
    "run": "mse_action_s43",
    "checkpoint": "results/reviewer_strengthening/06_corrected_objective/mse_action_s43/last.pt",
    "sha256": "e364c9620b7d5253f6aaa46b2294d7561c232125df598151b8088a1bbb03e0a5",
    "epochs": 200,
    "seed": 43,
    "objective": "mse",
    "action": true,
    "crop_scale_min": 1.0,
    "train_seconds": 9356.49358899999,
    "final_logged_validation_invariance": 0.00613743099073569,
    "evaluation": "data/heldout_evaluation/mse_action_s43.json"
  }
]

==> reproduction/configs/workshop_vicreg.yaml <==
# Workshop-scale AC-JEPA schedule on the MLS-MPM physics dump.
# Load with: python src/train.py --config configs/workshop_vicreg.yaml
#
# 200 epochs, 10% warmup (20), batch 128, AMP, device auto (CUDA / MPS / CPU).
# Observations from outputs/physics_mpm fit in memory (~1.6 GB float32).

model:
  in_channels: 3
  img_size: 64
  patch_size: 8
  embed_dim: 128
  encoder_depth: 4
  encoder_num_heads: 4
  mlp_ratio: 2.0
  action_dim: 4
  action_embed_dim: 64
  predictor_embed_dim: 128
  predictor_depth: 4
  predictor_num_heads: 4
  latent_dim: 0
  ema_momentum: 0.996
  dropout: 0.0
  drop_path: 0.05
  backbone: vit
  fuse_mode: concat

training:
  batch_size: 128
  epochs: 200
  lr: 0.0002
  min_lr: 0.000001
  weight_decay: 0.05
  warmup_epochs: 20
  warmup_ratio: 0.1
  grad_clip: 1.0
  loss_type: vicreg
  vicreg_sim_coeff: 25.0
  vicreg_std_coeff: 25.0
  vicreg_cov_coeff: 1.0
  amp: true
  seed: 42
  num_workers: 2
  log_interval: 20
  ckpt_interval: 25
  output_dir: outputs
  device: auto
  ema_sync_every: 1

data:
  dataset_path: outputs/physics_mpm
  spatial_dims: 2
  img_size: 64
  in_channels: 3
  action_dim: 4
  n_episodes: 2000
  episode_length: 16
  n_stiffness_classes: 3
  chunk_length: 16
  chunk_stride: 1
  val_fraction: 0.1
  augment: true
  crop_scale_min: 1.0
  normalize_actions: true
  pin_memory: true


==> reproduction/outputs/physics_mpm/metadata.json <==
{
  "simulator": "taichi_mls_mpm_2d",
  "backend": "numpy",
  "constitutive": "MLS-MPM neo-Hookean (Hu et al. 2018 / Taichi 88-line)",
  "n_episodes": 2000,
  "episode_length": 16,
  "img_size": 64,
  "in_channels": 3,
  "action_dim": 4,
  "action_layout": [
    "contact_x",
    "contact_y",
    "force_x",
    "force_y"
  ],
  "geometries": [
    "disk",
    "bar"
  ],
  "stiffness_E": [
    18.0,
    70.0,
    220.0
  ],
  "n_stiffness_classes": 3,
  "seed": 0,
  "workers": 7,
  "seconds": 85.25142008299008
}

==> reproduction/requirements-lock.txt <==
# Versions recorded on the Phase 0 audit machine. Not a hashed pip freeze of every wheel.
python==3.13.2
torch==2.12.1
numpy==2.5.2
scikit-learn==1.9.0
matplotlib==3.11.1
# scipy is optional; analysis uses numpy ranks if scipy is absent


==> reproduction/requirements.txt <==
# Core (pinned to the environment that produced `outputs/` on this machine)
# Python 3.13.2, macOS arm64. See MAPPING.md for which runs used CPU vs MPS.
torch==2.12.1
numpy==2.5.2
matplotlib==3.11.1
h5py==3.16.0
pyyaml==6.0.3
pillow==12.3.0

# Optional. Imported only if present; not required to train or evaluate.
# wandb: enabled only when WANDB_API_KEY is set (src/train.py ExperimentLogger).
# scikit-learn: t-SNE in src/utils/export_paper_artifacts.py; NumPy fallback otherwise.
# taichi: Prompt-1 simulator uses the in-repo NumPy MLS-MPM backend; taichi is not installed here.
wandb==0.23.0
scikit-learn==1.9.0

# Device note (TrainingConfig.device="auto"): CUDA if available, else Apple MPS, else CPU.
# Reported-number devices are per-artifact in MAPPING.md — do not assume one device for all tables.

